Resolving Entropy Growth from Iterative Methods

We consider entropy conservative and dissipative discretizations of nonlinear conservation laws with implicit time discretizations and investigate the influence of iterative methods used to solve the arising nonlinear equations. We show that Newton's method can turn an entropy dissipative scheme into an anti-dissipative one, even when the iteration error is smaller than the time integration error. We explore several remedies, of which the most performant is a relaxation technique, originally designed to fix entropy errors in time integration methods. Thus, relaxation works well in consort with iterative solvers, provided that the iteration errors are on the order of the time integration method. To corroborate our findings, we consider Burgers' equation and nonlinear dispersive wave equations. We find that entropy conservation results in more accurate numerical solutions than non-conservative schemes, even when the tolerance is an order of magnitude larger.

==> Pics/burgers__lobatto3c.txt <==
# iter	residual	entropy
0.0	0.0464197782972917	0.9428090415791
1.0	0.0020817110577415303	0.9437074311885324
2.0	1.4816245639843195e-5	0.9426157040137606
3.0	1.1278217352109082e-9	0.9426082201185242
4.0	4.464839121766207e-17	0.9426082195962198


==> Pics/burgers__midpoint_line_search.txt <==
# iter	residual	entropy
0.0	0.17978302828005124	0.9428090415791002
1.0	0.038212780309485404	0.9428090415791003
2.0	0.006093636871533631	0.9428090415791002
3.0	0.0005902879790193754	0.9428090415791003
4.0	3.1952812430464234e-5	0.9428090415791003
5.0	1.4902293141135875e-6	0.9428090415791002
6.0	6.883944556218474e-8	0.9428090415791


==> Pics/burgers__midpoint_mod_jacobian.txt <==
# iter	residual	entropy
0.0	0.17978302828005124	0.9428090415791002
1.0	0.08228331105301663	0.9428090415791003
2.0	0.0394425016094306	0.9428090415791003
3.0	0.018642240879157602	0.9428090415791003
4.0	0.008584758234730558	0.9428090415791003
5.0	0.003970078748240907	0.9428090415791002
6.0	0.001858422939998665	0.9428090415791
7.0	0.0008712902402264019	0.9428090415791
8.0	0.00040859908058749235	0.9428090415791
9.0	0.00019216010219270103	0.9428090415791002
10.0	9.052245424651545e-5	0.9428090415791002
11.0	4.2710879080475164e-5	0.9428090415791003
12.0	2.019001166700633e-5	0.9428090415791003
13.0	9.560075251247648e-6	0.9428090415791002
14.0	4.534534398349788e-6	0.9428090415791003


==> Pics/burgers__midpoint_standard.txt <==
# iter	residual	entropy
0.0	0.17978302828005124	0.9428090415791002
1.0	0.04093274215910185	0.9779549532323311
2.0	0.003919837480958932	0.946119929907704
3.0	0.00010850952275035745	0.9428474594646021
4.0	1.1960726724972112e-7	0.942809061245996
5.0	1.729858630018685e-13	0.9428090415791184


==> Pics/kdv__lobatto3c_tol_1em3.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.1	0.9430897624669643	0.0017914282558579228
0.2	0.9433590695922582	0.0028748926617212654
0.30000000000000004	0.9436015860272727	0.0036338310451935712
0.4	0.9438963939376106	0.004299825087874557
0.5	0.9441587630285835	0.004867897399402643
0.6	0.9443865551440505	0.005352074647631211
0.7	0.9446116444929414	0.005810748487616134
0.7999999999999999	0.9448336447052093	0.0063162378240874785
0.8999999999999999	0.9450774543203277	0.0067326285005898
0.9999999999999999	0.9453080551644195	0.007017367697880908
1.0999999999999999	0.9455402512601773	0.007562275711216131
1.2	0.9457929752942271	0.008004804692038221
1.3	0.9460057580957688	0.008142335326964881
1.4000000000000001	0.9462475851199512	0.008373280780369096
1.5000000000000002	0.9464668722274281	0.00869819354274109
1.6000000000000003	0.9466897196977456	0.009265804957365427
1.7000000000000004	0.9469134759335227	0.009594588536277647
1.8000000000000005	0.9471495346027743	0.009914974803513789
1.9000000000000006	0.9473699548080005	0.009971536645607534
2.0000000000000004	0.9476029186419842	0.009900877441584483
2.1000000000000005	0.9478239099300917	0.009995513064645755
2.2000000000000006	0.9480358138716696	0.01017884984885163
2.3000000000000007	0.9482648050369948	0.010352061692371729
2.400000000000001	0.9484986303677669	0.010642479884163687
2.500000000000001	0.9487221213639625	0.011042982406351
2.600000000000001	0.9489463832293374	0.011489027074483961
2.700000000000001	0.949196254336488	0.011633798222988215
2.800000000000001	0.9494472659082019	0.011600531730750086
2.9000000000000012	0.9496908565657615	0.011617257246192295
3.0000000000000013	0.9499154948669016	0.011447122475153235
3.1000000000000014	0.9501775065749029	0.011527019672428742
3.2000000000000015	0.9504210804449068	0.011378079634087521
3.3000000000000016	0.9506557409406391	0.011149319827933523
3.4000000000000017	0.9508934187882891	0.010744354520703797
3.5000000000000018	0.951161637247876	0.010642695483631151
3.600000000000002	0.9514568541551496	0.010876767997293094
3.700000000000002	0.9517320066925188	0.011007089705308323
3.800000000000002	0.9520271975637397	0.011283483360385708
3.900000000000002	0.9523065178334988	0.011658706641564355
4.000000000000002	0.9525722056845143	0.01191730838999619
4.100000000000001	0.9528170904434408	0.012075826009743633
4.200000000000001	0.9530790217413977	0.012179993988272656
4.300000000000001	0.9533431682803406	0.012286784883862102
4.4	0.9535930328817583	0.012592560941434884
4.5	0.9538268035200398	0.013040886630968664
4.6	0.9540903347022276	0.013770771457534242
4.699999999999999	0.9543612359790535	0.013986420072823708
4.799999999999999	0.9546323373782365	0.014256553809361906
4.899999999999999	0.9548994079087596	0.014566121234122053
4.999999999999998	0.9551564650042288	0.014877792901499596
5.099999999999998	0.9554395640818705	0.01520953834792556
5.1999999999999975	0.955681962800856	0.015411710799715931
5.299999999999997	0.955969056765483	0.015858162294704974
5.399999999999997	0.9561973411375185	0.01614104615913866
5.4999999999999964	0.9564817715021317	0.016691899026883363
5.599999999999996	0.9567334653039217	0.017365192195785136
5.699999999999996	0.9569922937605398	0.018109478134019034
5.799999999999995	0.9572713534098807	0.019078739974425732
5.899999999999995	0.9575225759200885	0.020337181865016655
5.999999999999995	0.9577750394940385	0.021463322662473305
6.099999999999994	0.9580638658243906	0.022519436768443268
6.199999999999994	0.9583149076528298	0.02337664074807116
6.299999999999994	0.9586075426647889	0.02450579728433123
6.399999999999993	0.9588790773683207	0.02563215767188203
6.499999999999993	0.9591543131780859	0.026939475377046298
6.5999999999999925	0.9594246453186432	0.028373626754769257
6.699999999999992	0.9596947478814631	0.029738505075379968
6.799999999999992	0.9599898047201642	0.031324902698251805
6.8999999999999915	0.9602532377697461	0.032898208067168755
6.999999999999991	0.9605366670873917	0.03450484268573489
7.099999999999991	0.9608035180859444	0.03601476937755702
7.19999999999999	0.9610400630644004	0.03766632244180107
7.29999999999999	0.9613093031771855	0.039560191630253184
7.39999999999999	0.96160668407907	0.04143798586165789
7.499999999999989	0.9618842273528945	0.043276592243677865
7.599999999999989	0.9621783788828365	0.045116433689461034
7.699999999999989	0.9624721398324652	0.0469629558168756
7.799999999999988	0.9627606087080004	0.04895957911948149
7.899999999999988	0.9630426015842037	0.051079061019032694
7.999999999999988	0.9633344724336386	0.053132566374940744
8.099999999999987	0.9636182793153362	0.055035958557128256
8.199999999999987	0.9639077468223152	0.05687669767360647
8.299999999999986	0.9641844766032792	0.058778545701234114
8.399999999999986	0.9645019887162798	0.060443969180183396
8.499999999999986	0.964812488780681	0.062200594892939255
8.599999999999985	0.9650843278735565	0.06402441246895108
8.699999999999985	0.9653584868262908	0.06597993806133005
8.799999999999985	0.9656656629327078	0.0680780443595219
8.899999999999984	0.9659608595793134	0.0702276337515833
8.999999999999984	0.9662780395044095	0.07246635443339844
9.099999999999984	0.9665610017256795	0.07461147299140254
9.199999999999983	0.9668515205091949	0.07700326230172523
9.299999999999983	0.9671609686563821	0.07952599966495608
9.399999999999983	0.9674593867333213	0.08192767309005937
9.499999999999982	0.9677524502413274	0.08434320204500693
9.599999999999982	0.9680369086927438	0.08678685103161606
9.699999999999982	0.9683222974888882	0.0892465673213149
9.799999999999981	0.9686359590086084	0.09176340154831515
9.89999999999998	0.9689406551308952	0.09430269118640872
9.99999999999998	0.9692378232030654	0.09699379779270163
10.09999999999998	0.9695571674208612	0.09964151406334047
10.19999999999998	0.969845322396468	0.10238798597912709
10.29999999999998	0.970130456669044	0.10518329400012576
10.399999999999979	0.9703856283101511	0.10766951430449484
10.499999999999979	0.9706784856304206	0.11020255407962637
10.599999999999978	0.9709507927228908	0.11281490269605726
10.699999999999978	0.9712256544335814	0.11561240102148457
10.799999999999978	0.9715027154394026	0.11841866693062866
10.899999999999977	0.9717889010686465	0.12123297323570693
10.999999999999977	0.9720710501344465	0.12418299955721185
11.099999999999977	0.9723224135594818	0.12702250060360967
11.199999999999976	0.9726227830818863	0.13001535973931955
11.299999999999976	0.9729253743881741	0.13318012568996346
11.399999999999975	0.9732060335737596	0.13615732777565337
11.499999999999975	0.9734884596435756	0.13918954403209693
11.599999999999975	0.9737640764056907	0.14222361720228965
11.699999999999974	0.9740571538798877	0.14534490642073988
11.799999999999974	0.9743526594474755	0.1482142956440688
11.899999999999974	0.9746224498216782	0.15089991344115378
11.999999999999973	0.9749223914625251	0.15388864339040972
12.099999999999973	0.9752090792959545	0.15687975118511702
12.199999999999973	0.9754890435602377	0.16010240875041187
12.299999999999972	0.9757843503891543	0.1634356035662872
12.399999999999972	0.9760632093598671	0.1666751188907686
12.499999999999972	0.9763510857757063	0.16991265161351932
12.599999999999971	0.9766027715960294	0.17321879586983355
12.69999999999997	0.9768988391939971	0.17672398006192444
12.79999999999997	0.9771883545723894	0.1801436557938965
12.89999999999997	0.9774464668336518	0.18350349102776434
12.99999999999997	0.9777704059792889	0.18731653312088253
13.09999999999997	0.9780578249986871	0.19112125605125474
13.199999999999969	0.9783255284931978	0.19490505857643597
13.299999999999969	0.9786267273189178	0.19872364083690736
13.399999999999968	0.9789287861139775	0.20258718146715504
13.499999999999968	0.9792183777721072	0.20660471089576243
13.599999999999968	0.9794942017305527	0.21065677072672087
13.699999999999967	0.9797642427028492	0.2149122198851782
13.799999999999967	0.9800760712123653	0.21881103004456925
13.899999999999967	0.9803624357435151	0.22259622473153104
13.999999999999966	0.9806222510582905	0.22658519334132157
14.099999999999966	0.980899957978547	0.23054957007485571
14.199999999999966	0.981184113583884	0.23457214014746447
14.299999999999965	0.9814440620302962	0.23864870484296458
14.399999999999965	0.9817238602928061	0.24296211321423927
14.499999999999964	0.9820216265824527	0.24734636952335032
14.599999999999964	0.9822966794450729	0.2516678352555203
14.699999999999964	0.9825822431572653	0.25618958525202723
14.799999999999963	0.9828668890911637	0.2604341383135811
14.899999999999963	0.9831468111851372	0.2646791813899841
14.999999999999963	0.9834633448981398	0.2693175323302631
15.099999999999962	0.9837552183736821	0.27384332745328815
15.199999999999962	0.9840473954758912	0.27826960837516307
15.299999999999962	0.9843459121135585	0.28256125185503167
15.399999999999961	0.9846458895949285	0.2870595068304266
15.499999999999961	0.9849400917994734	0.2915759755466443
15.59999999999996	0.9852263951718627	0.2960083676308567
15.69999999999996	0.9855215274513226	0.3007857102889714
15.79999999999996	0.9858105666959809	0.30540053983768667
15.89999999999996	0.9861117484907876	0.3100506723306311
15.99999999999996	0.9864112733915738	0.31483002142501987
16.09999999999996	0.9866839178955426	0.3195246380316822
16.19999999999996	0.9869766530855622	0.32411265212356605
16.29999999999996	0.9872288780831623	0.32854501300244043
16.399999999999963	0.9874948713046099	0.3334882870116338
16.499999999999964	0.9877761523776192	0.3385575134530422
16.599999999999966	0.9880577653076739	0.34353682665761526
16.699999999999967	0.9883316863583886	0.3487521486031972
16.79999999999997	0.9886142577582586	0.3538325532642701
16.89999999999997	0.9888969676575444	0.35898235106101056
16.99999999999997	0.9891810969490987	0.3642848777768239
17.099999999999973	0.9894499599365739	0.3695332285209463
17.199999999999974	0.9897451370174303	0.3747786063796177
17.299999999999976	0.9900191830015969	0.3797286240087387
17.399999999999977	0.990300856207859	0.3851208362361386
17.49999999999998	0.9905803351591786	0.3902649229176945
17.59999999999998	0.9908550829082311	0.39511429157253236
17.69999999999998	0.9911398437029484	0.40022482925708047
17.799999999999983	0.9913881593117039	0.4053211648776756
17.899999999999984	0.9916628443360523	0.41066691304411573
17.999999999999986	0.9919279607814229	0.41596965323983737
18.099999999999987	0.9922259208650313	0.421422787135557
18.19999999999999	0.9925262410188799	0.4266540648693744
18.29999999999999	0.9927850972089436	0.4315310341305739
18.39999999999999	0.9930779149714454	0.43696631365636457
18.499999999999993	0.9933381023429209	0.44227341470687603
18.599999999999994	0.9935939214543787	0.44741970258787944
18.699999999999996	0.9938723389122102	0.4528385765180982
18.799999999999997	0.9941749038431191	0.458353812960226
18.9	0.994462171501229	0.4639676623205198
19.0	0.9947208228129804	0.4692464028261558
19.1	0.9950001145353357	0.4747280223974539
19.200000000000003	0.9952732342989346	0.4801652312902855
19.300000000000004	0.9955323656967865	0.4853785073625359
19.400000000000006	0.9958328088635855	0.49115478956926173
19.500000000000007	0.9960986794714302	0.496608879176442
19.60000000000001	0.9963773074299553	0.5018567267749953
19.70000000000001	0.9966420924078989	0.5070949293061532
19.80000000000001	0.9969195808461795	0.5126080443287132
19.900000000000013	0.9971781940417883	0.5183236770677342
20.000000000000014	0.997438302872436	0.5238211611241252
20.100000000000016	0.9977386075839894	0.5298668500859063
20.200000000000017	0.9980170416024587	0.5358757113249598
20.30000000000002	0.9983028636457463	0.5417250287498762
20.40000000000002	0.9985957362021664	0.547906409759081
20.50000000000002	0.9988637708043426	0.5538064588566799
20.600000000000023	0.9991644242206941	0.55966879403175
20.700000000000024	0.9994302664338829	0.565525587471385
20.800000000000026	0.9996960090945092	0.5717515649105964
20.900000000000027	0.9999815655818116	0.5780490948965148
21.00000000000003	1.00026149070836	0.5838073683693988
21.10000000000003	1.0005522189879978	0.5899178744785416
21.20000000000003	1.0008337601897308	0.595950014508332
21.300000000000033	1.0011113142701835	0.6018914927552685
21.400000000000034	1.0013965476060627	0.6081203792006892
21.500000000000036	1.0016579845088667	0.614157821783442
21.600000000000037	1.0019637069818998	0.6202631005148161
21.70000000000004	1.002231596239944	0.6260570491865091
21.80000000000004	1.0025203607279678	0.6323174010981126
21.90000000000004	1.0028122101486099	0.6384821254097968
22.000000000000043	1.0030833464489763	0.6441476555727829
22.100000000000044	1.003365715046945	0.6504428569166125
22.200000000000045	1.003643981251554	0.6568267469800843
22.300000000000047	1.0039366087339125	0.6632984759160092
22.40000000000005	1.0042209092091645	0.6697042179152808
22.50000000000005	1.004500349492819	0.6760364986001198
22.60000000000005	1.0047770225408355	0.682369744733656
22.700000000000053	1.0050528238756085	0.688414494721821
22.800000000000054	1.0053411397750205	0.6950619475052005
22.900000000000055	1.0056157586155048	0.7014860719048339
23.000000000000057	1.0059005844205802	0.7075249759287068
23.10000000000006	1.006215574445923	0.7140137679442827
23.20000000000006	1.0065063577548985	0.7205285065323989
23.30000000000006	1.0068046305424279	0.7270301254683164
23.400000000000063	1.0070702231025301	0.7332506746288867
23.500000000000064	1.0073588061110677	0.7398077967093188
23.600000000000065	1.007649115186581	0.7465774681444004
23.700000000000067	1.0079409290872146	0.7530646282378773
23.800000000000068	1.0082404531751654	0.7600795849849501
23.90000000000007	1.0085059477128293	0.7666765965766504
24.00000000000007	1.0088066964294244	0.7729898179155199
24.100000000000072	1.0090903482955216	0.7796142600582808
24.200000000000074	1.009392271930747	0.7865445887017743
24.300000000000075	1.009667611638378	0.7934849003171051
24.400000000000077	1.0099498463128984	0.8000505567730427
24.500000000000078	1.0102559240536872	0.8070587527114071
24.60000000000008	1.0105384163219437	0.8139850795635959
24.70000000000008	1.0108311799372973	0.8204994653544349
24.800000000000082	1.0111311919680206	0.8273892053557325
24.900000000000084	1.0114260338474632	0.8339785380620072
25.000000000000085	1.0117250405627136	0.840444247907812
25.100000000000087	1.0120137014110209	0.8469815165694617
25.200000000000088	1.0123139826742606	0.8537767968569595
25.30000000000009	1.0126075024523424	0.8604099325123097
25.40000000000009	1.0129118908052333	0.8663963453325292
25.500000000000092	1.01323555859423	0.8730713565997795
25.600000000000094	1.0135303379248661	0.8798473654738382
25.700000000000095	1.0138463877501689	0.8864346575224044
25.800000000000097	1.0141502236817597	0.893355810604075
25.900000000000098	1.0144618663886422	0.9001691730239831
26.0000000000001	1.014772217141067	0.9069081786373917
26.1000000000001	1.015072541814225	0.9133956645152518
26.200000000000102	1.0153878458765935	0.9202910209777548
26.300000000000104	1.0156838534398251	0.927005568019977
26.400000000000105	1.0159935012667665	0.9331395084739404
26.500000000000107	1.0163046498449786	0.9400843728650266
26.600000000000108	1.0165960429363812	0.9470863573673499
26.70000000000011	1.0168852038084306	0.9537532820467961
26.80000000000011	1.0171908432351109	0.9603661932020171
26.900000000000112	1.0175154870115142	0.967051009546355
27.000000000000114	1.017822305737546	0.9738459278218423
27.100000000000115	1.0181337669560522	0.9803553970660862
27.200000000000117	1.018462662476206	0.9874826141636834
27.300000000000118	1.0187768049126908	0.9943556595605815
27.40000000000012	1.0190970644237314	1.0006123179252893
27.50000000000012	1.0194057737848692	1.0075004025279193
27.600000000000122	1.0197208408021943	1.0144669659442918
27.700000000000124	1.0200267894025825	1.0212355168844942
27.800000000000125	1.020340787810864	1.0278665495419697
27.900000000000126	1.0206524139660254	1.03498321921434
28.000000000000128	1.020956929921652	1.0422946807778721
28.10000000000013	1.0212767662912055	1.0490160601422547
28.20000000000013	1.0216092986453684	1.0561842540128814
28.300000000000132	1.0219188034911502	1.0629082416511482
28.400000000000134	1.0222341717198933	1.0692104932855129
28.500000000000135	1.022571737608571	1.076068671349043
28.600000000000136	1.0228856983823367	1.0830221357785408
28.700000000000138	1.023204895220739	1.089768148905724
28.80000000000014	1.0235218295761972	1.0959973076211127
28.90000000000014	1.023846299353031	1.1028546728923247
29.000000000000142	1.0241555683163943	1.1097447248556087
29.100000000000144	1.0244965953142873	1.1160767746068443
29.200000000000145	1.0248088069804915	1.122887682566592
29.300000000000146	1.0251379735243005	1.129603076862946
29.400000000000148	1.0254492493245775	1.136178329588616
29.50000000000015	1.025766735036012	1.1429439538026989
29.60000000000015	1.0261013198426963	1.1499044026375396
29.700000000000152	1.0264178021791472	1.156531639009176
29.800000000000153	1.026759811486257	1.1626045403666518
29.900000000000155	1.0270944140490235	1.169667098093088
30.000000000000156	1.0274144066930357	1.1768372089206975
30.100000000000158	1.027738115633691	1.1834906003898749
30.20000000000016	1.0280482608154142	1.1904484020991615
30.30000000000016	1.0283697169568426	1.1973460224617636
30.400000000000162	1.0286933926792423	1.2041116239220269
30.500000000000163	1.029033097712711	1.2106815198208196
30.600000000000165	1.029357127832793	1.2176164146471338
30.700000000000166	1.0296699574935333	1.2242687575566078
30.800000000000168	1.0299918046288268	1.2303685812088674
30.90000000000017	1.030310503284034	1.2374637576054437
31.00000000000017	1.0306386861044872	1.2444911743763776
31.100000000000172	1.0309717748289091	1.250891956327971
31.200000000000173	1.0312871548282356	1.2573861532810122
31.300000000000175	1.0316069646266752	1.2642443657034799
31.400000000000176	1.0319301478472	1.2712270620109725
31.500000000000178	1.032259254380922	1.2778562123696686
31.60000000000018	1.0325896747268335	1.2850006766371982
31.70000000000018	1.032935399386119	1.2917449205708331
31.800000000000182	1.0332759485663583	1.297829605322883
31.900000000000183	1.033624145809374	1.30471902537163
32.000000000000185	1.0339603467667549	1.3114923517106232
32.100000000000186	1.0342852896698032	1.3177450091214091
32.20000000000019	1.0346280585553502	1.323990501282083
32.30000000000019	1.03495908321517	1.330871940578018
32.40000000000019	1.035287112825877	1.337630570282589
32.50000000000019	1.0356255062016362	1.3436150725358031
32.60000000000019	1.03596423940251	1.350106878110331
32.700000000000195	1.0362925519580604	1.3562791430348045
32.800000000000196	1.0366375138443296	1.3621489134257307
32.9000000000002	1.0369743066309824	1.3686330812646372
33.0000000000002	1.0373296483107393	1.3751670097180524
33.1000000000002	1.0376747965763946	1.3811713584825833
33.2000000000002	1.0380381816859847	1.3869046650245989
33.3000000000002	1.0383878526210237	1.3935454542482286
33.400000000000205	1.0387457272712148	1.4000654596222664
33.500000000000206	1.0391179511717852	1.4059201399794579
33.60000000000021	1.0394500559717545	1.4124452185126681
33.70000000000021	1.0398055294034265	1.418975144849649
33.80000000000021	1.0401494626521133	1.4251554673461952
33.90000000000021	1.0404973565707016	1.4314132657540928
34.00000000000021	1.0408324336747763	1.4376846783269657
34.100000000000215	1.041175598193943	1.4434066033185067
34.200000000000216	1.0415381996790858	1.4488347040354668
34.30000000000022	1.0418886118898854	1.4554059700344855
34.40000000000022	1.0422447187951065	1.4617497262136594
34.50000000000022	1.042605300982374	1.4672816271640676
34.60000000000022	1.0429472207071029	1.4732420890725255
34.70000000000022	1.0432972029072491	1.479351338879067
34.800000000000225	1.0436443394242916	1.4851649713641766
34.900000000000226	1.0440183947620156	1.4909021628327082
35.00000000000023	1.0443647094270565	1.4970625125678791
35.10000000000023	1.0447313450954558	1.5027954820493452
35.20000000000023	1.0451159164561794	1.5081703925056915
35.30000000000023	1.0454639464630018	1.51447745258398
35.40000000000023	1.0458435065168645	1.5203733504309858
35.500000000000234	1.046207909680056	1.5254259425400343
35.600000000000236	1.0465767867266875	1.5309476307659293
35.70000000000024	1.0469222557160816	1.5370506250286227
35.80000000000024	1.0472935990442171	1.5428893274933209
35.90000000000024	1.0476684916859706	1.5482156167878238
36.00000000000024	1.0480219421535375	1.553981081584537
36.10000000000024	1.0483927684047472	1.5592461858209095
36.200000000000244	1.0487677922017975	1.5640147031794585
36.300000000000246	1.049127019579674	1.5695998201786474
36.40000000000025	1.0494869242222096	1.5749495348354208
36.50000000000025	1.049843258311374	1.5796333680839933
36.60000000000025	1.0501939616908915	1.5846427432859294
36.70000000000025	1.050550270405352	1.5904543723617102
36.80000000000025	1.0509135122647517	1.5957553200908041
36.900000000000254	1.051265403455308	1.6003257421279404
37.000000000000256	1.051621620295138	1.6057473747085347
37.10000000000026	1.0519973247067087	1.611084943995383
37.20000000000026	1.0523642095901955	1.616121962500318
37.30000000000026	1.052729937177465	1.6216924317545127
37.40000000000026	1.0530918257482396	1.6270638271592777
37.50000000000026	1.0534730121322335	1.6316653062387232
37.600000000000264	1.0538555422947753	1.6363429435824715
37.700000000000266	1.054223728567542	1.6420011063512578
37.80000000000027	1.0546068986334427	1.6471302365988933
37.90000000000027	1.0549732788750175	1.6515398602839726
38.00000000000027	1.055336818096284	1.6568709753091604
38.10000000000027	1.0557121193645178	1.6621567358219016
38.20000000000027	1.0560901000530452	1.6668372242081722
38.300000000000274	1.0564537883521543	1.6715700893900374
38.400000000000276	1.0568214487339238	1.6764098613148872
38.50000000000028	1.057197104469373	1.6807001251928508
38.60000000000028	1.0575615370252758	1.685055587630391
38.70000000000028	1.0579138655639768	1.6905038848514333
38.80000000000028	1.0582980159177582	1.6952356467928495
38.90000000000028	1.0586809011938334	1.6991297107093122
39.000000000000284	1.059048076446892	1.7038650007951226
39.100000000000286	1.0594170051881209	1.7088620052515577
39.20000000000029	1.0597808837236458	1.7132695995754321
39.30000000000029	1.06014291771025	1.7176215127582017
39.40000000000029	1.0605103851923006	1.7224838006075522
39.50000000000029	1.0609052828452654	1.7267695919910682
39.60000000000029	1.0612767169444592	1.7307220805017656
39.700000000000294	1.0616485875437194	1.7354690275411986
39.800000000000296	1.0620202009204511	1.7394541691404266
39.9000000000003	1.062396001742494	1.742742833926132
40.0000000000003	1.0627766664355451	1.74700143302067
40.1000000000003	1.0631688944150612	1.7518511637290413
40.2000000000003	1.0635459360667534	1.7558615194045233
40.3000000000003	1.06391952112788	1.7594574209654046
40.400000000000304	1.064314229297065	1.763814188397736
40.500000000000306	1.0646997180645597	1.7676928743758262
40.60000000000031	1.0650774007689454	1.7712873313629873
40.70000000000031	1.0654597065847733	1.7757322862262648
40.80000000000031	1.0658448572717714	1.7797527220568017
40.90000000000031	1.0662314175958885	1.7831297054496822
41.00000000000031	1.0666039270469516	1.7871576874446269
41.100000000000314	1.0669833803478816	1.7917969010313144
41.200000000000315	1.067380280667068	1.7953899056748002
41.30000000000032	1.067761746423246	1.7985651249344985
41.40000000000032	1.0681605298589767	1.8029536176561614
41.50000000000032	1.0685387808309368	1.8070465409803178
41.60000000000032	1.0689039250150654	1.8105460075840432
41.70000000000032	1.0692843853884442	1.8144276537626733
41.800000000000324	1.0696665088612247	1.8179546436271954
41.900000000000325	1.0700579097805523	1.8207281763599974
42.00000000000033	1.0704417235148296	1.8239850451402269
42.10000000000033	1.0708364565755928	1.8281288089845995
42.20000000000033	1.0712231468596574	1.8312152468386538
42.30000000000033	1.0716125697750478	1.8338897057616008
42.40000000000033	1.0720026172606218	1.8378193305132773
42.500000000000334	1.0723955530873708	1.8414865377241467
42.600000000000335	1.0727810553955386	1.8442808507638793
42.70000000000034	1.0731455271233932	1.8473460956249947
42.80000000000034	1.0735289118424205	1.8507353219876432
42.90000000000034	1.0739146269108168	1.8535326043996945
43.00000000000034	1.0742851224832417	1.8565623054401803
43.10000000000034	1.0746584926926532	1.8603299489112999
43.200000000000344	1.0750394532395628	1.8628449859773453
43.300000000000345	1.075431822499548	1.8648370822174758
43.40000000000035	1.075828859555661	1.8681505673513812
43.50000000000035	1.0762103336406612	1.8715025749857348
43.60000000000035	1.076597990509532	1.8738959528829637
43.70000000000035	1.076986622373777	1.8764884764005765
43.80000000000035	1.077385307658907	1.8797342075379002
43.900000000000354	1.0777786526425455	1.8821456014347901
44.000000000000355	1.07817099622112	1.8844010961618638
44.10000000000036	1.0785584981658214	1.8874082053664827
44.20000000000036	1.0789443390702098	1.8895490820287144
44.30000000000036	1.079323109670723	1.891414594096499
44.40000000000036	1.0797045511770162	1.8946224830000096
44.50000000000036	1.0800820965890485	1.897994611549741
44.600000000000364	1.0804618969136455	1.9000164617648485
44.700000000000365	1.080832485218875	1.9021101846969624
44.80000000000037	1.0812099596331604	1.905301139517148
44.90000000000037	1.081580725511231	1.907786036192727
45.00000000000037	1.0819745531509681	1.9100179390137078
45.10000000000037	1.0823760898884343	1.9129939509041292
45.20000000000037	1.0827564137702221	1.915277082955539
45.300000000000374	1.0831360388157025	1.9169356028474627
45.400000000000375	1.083517987950845	1.9194698077426817
45.50000000000038	1.0839150975470744	1.9222249366152968
45.60000000000038	1.0843038815215433	1.9235585931378472
45.70000000000038	1.0846788232130486	1.9251739220707553
45.80000000000038	1.0850774191208152	1.9282750497865495
45.90000000000038	1.08546386464762	1.930592688739872
46.000000000000384	1.0858270825801708	1.9321375837474157
46.100000000000385	1.0862146790219602	1.9342648139167131
46.20000000000039	1.0866057840405456	1.9361732993998813
46.30000000000039	1.0869940614009233	1.937477553779473
46.40000000000039	1.0873971075636717	1.9396618690979905
46.50000000000039	1.0877998884380755	1.9423296832986836
46.60000000000039	1.0881901359984987	1.9435535490333635
46.700000000000394	1.0885723305198283	1.9449571183911478
46.800000000000395	1.0889818279236205	1.9477814655019483
46.9000000000004	1.089365768903434	1.9497835220212791
47.0000000000004	1.089746503561782	1.950825492035666
47.1000000000004	1.0901367881118735	1.9527024980873706
47.2000000000004	1.0905292028127085	1.9549598476597436
47.3000000000004	1.0909208799764294	1.9563466844570463
47.400000000000404	1.0913249232705906	1.9581066143424253
47.500000000000405	1.091734327290388	1.9602231759462558
47.600000000000406	1.0921358761651287	1.9609343267007828
47.70000000000041	1.0925197729376686	1.9618849309403428
47.80000000000041	1.0929381854341327	1.964468086569016
47.90000000000041	1.0933316007455105	1.9665277668034706
48.00000000000041	1.0937355890477842	1.967452247043057
48.10000000000041	1.0941562083405867	1.9692767033865444
48.200000000000415	1.0945551878269775	1.9717153795018008
48.300000000000416	1.094937887721416	1.9729644734352658
48.40000000000042	1.0953339303406717	1.9743706915164883
48.50000000000042	1.095742896939005	1.9764678136443792
48.60000000000042	1.0961239112679608	1.9775945918912687
48.70000000000042	1.096501638566672	1.9788052735997996
48.80000000000042	1.0969044490317994	1.9813056894916812
48.900000000000425	1.0972910155048465	1.983095391853621
49.000000000000426	1.097686246320142	1.9833668680255143
49.10000000000043	1.098099648441267	1.984670573972162
49.20000000000043	1.098497269918556	1.9870032449839143
49.30000000000043	1.0988869494079976	1.9880893983664167
49.40000000000043	1.0992827101259923	1.989049375549108
49.50000000000043	1.0996836867080013	1.990760760397119
49.600000000000435	1.1000838001967561	1.99164767693748
49.700000000000436	1.100483299726495	1.992160389319297
49.80000000000044	1.1008926828848584	1.9938053573649204
49.90000000000044	1.101280830092904	1.9951147157638127
50.00000000000044	1.1016687457256982	1.995135825527859


==> Pics/kdv__lobatto3c_tol_1em3_new.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.1	0.9430897624669652	0.0017914282558582574
0.2	0.9433590695922582	0.0028748926617209736
0.30000000000000004	0.9436015860272718	0.0036338310451919697
0.4	0.9438963939376093	0.004299825087872805
0.5	0.9441587630285811	0.004867897399399551
0.6	0.9443865551440516	0.005352074647629442
0.7	0.9446116444929438	0.005810748487610144
0.7999999999999999	0.944833644705181	0.006316237824090116
0.8999999999999999	0.9450774543203693	0.006732628500664344
0.9999999999999999	0.9453080551642578	0.007017367697903316
1.0999999999999999	0.9455402512600947	0.0075622757114176455
1.2	0.9457929752939003	0.008004804691160269
1.3	0.9460057580920659	0.008142335324259568
1.4000000000000001	0.9462475851226018	0.00837328078064866
1.5000000000000002	0.9464668722309183	0.008698193558600407
1.6000000000000003	0.9466897197015375	0.009265804947685386
1.7000000000000004	0.9469134758985845	0.009594588791447442
1.8000000000000005	0.9471495346676424	0.009914974955048674
1.9000000000000006	0.947369954434246	0.009971536702038842
2.0000000000000004	0.9476029179107895	0.009900877513316319
2.1000000000000005	0.9478239075308027	0.00999551426994761
2.2000000000000006	0.9480358206479647	0.01017885752512892
2.3000000000000007	0.9482648161086141	0.010352074944583869
2.400000000000001	0.9484986531184012	0.010642451800243181
2.500000000000001	0.9487222065288345	0.011042838996152486
2.600000000000001	0.9489464735736851	0.011489489137052672
2.700000000000001	0.9491968288333729	0.011640347878939883
2.800000000000001	0.9494536427398131	0.011618328129457981
2.9000000000000012	0.9497016349585217	0.011635673133470721
3.0000000000000013	0.9499138943647397	0.011444735115012497
3.1000000000000014	0.9501476869670396	0.011505095189928012
3.2000000000000015	0.9504038353562463	0.011360614759091458
3.3000000000000016	0.9506713626942679	0.011127863098403218
3.4000000000000017	0.9509227876997562	0.010724170079464525
3.5000000000000018	0.9511778763178184	0.010598000694871561
3.600000000000002	0.9514585540156795	0.010814242424756447
3.700000000000002	0.9517186843983381	0.010925194336233752
3.800000000000002	0.9519872273520987	0.011190206875741309
3.900000000000002	0.9521977489704141	0.011510909707234361
4.000000000000002	0.9524219292607672	0.01174334541244178
4.100000000000001	0.952691023077207	0.011940482292865153
4.200000000000001	0.9529582641192678	0.01206773101901028
4.300000000000001	0.9532321094252492	0.01218808335639487
4.4	0.9534826045269349	0.012493738367897994
4.5	0.9537351423249414	0.012962551537948128
4.6	0.9539749932714511	0.013647300272081095
4.699999999999999	0.9542462238341296	0.013863653956746692
4.799999999999999	0.9545152109009151	0.014118312431834892
4.899999999999999	0.9547590976877247	0.014379037052330247
4.999999999999998	0.954996244128617	0.014647444633903021
5.099999999999998	0.9552194764703986	0.014907164829296146
5.1999999999999975	0.9554517123875792	0.015089827288653244
5.299999999999997	0.9557057335547188	0.015489037958407996
5.399999999999997	0.9559024394031953	0.015768680705550618
5.4999999999999964	0.9561310329022343	0.01631339001262205
5.599999999999996	0.956350677822616	0.016980337883340094
5.699999999999996	0.9565966369315894	0.01772913895102537
5.799999999999995	0.956861878692895	0.018771266779099106
5.899999999999995	0.9571399325024418	0.020121672969023147
5.999999999999995	0.9574322062738674	0.02136794599136783
6.099999999999994	0.9577137083040137	0.022464208401152336
6.199999999999994	0.9579966834285817	0.02343428530259742
6.299999999999994	0.9582812694033894	0.02457470791694165
6.399999999999993	0.9585567934200295	0.02575042004292777
6.499999999999993	0.9588107240908711	0.027091382052397892
6.5999999999999925	0.9590595715979149	0.028546730729787306
6.699999999999992	0.9593011215099863	0.029928720698200094
6.799999999999992	0.9596001693380292	0.03158713031025286
6.8999999999999915	0.959895862112211	0.033266684532992696
6.999999999999991	0.9601945593592434	0.03505741313304644
7.099999999999991	0.9604592660189486	0.0366643137239952
7.19999999999999	0.9607168828194864	0.03846851231614982
7.29999999999999	0.96096458911164	0.040460615263835244
7.39999999999999	0.9611914367821696	0.04232885434113217
7.499999999999989	0.9614619617292555	0.04422957892967383
7.599999999999989	0.9617251275532639	0.046153533587403296
7.699999999999989	0.961971023303239	0.04810869896496881
7.799999999999988	0.9621987380673164	0.05017160280902983
7.899999999999988	0.9624607035111663	0.05243892697985633
7.999999999999988	0.9627048421218483	0.054575138737427684
8.099999999999987	0.9629370715313356	0.05657131248303899
8.199999999999987	0.9631860268450778	0.058500764885265996
8.299999999999986	0.9634325533582099	0.06049549171467783
8.399999999999986	0.9636575190983079	0.06222303615916174
8.499999999999986	0.9639361397924623	0.06408302042988294
8.599999999999985	0.9642456165483639	0.06602156939971777
8.699999999999985	0.9645586446827035	0.06817175975659298
8.799999999999985	0.9648070575179016	0.07042648210317673
8.899999999999984	0.9650809490704942	0.07261612715344344
8.999999999999984	0.965383134398136	0.07488822542159156
9.099999999999984	0.9656572674659906	0.07704367618252606
9.199999999999983	0.9659012337355053	0.07948292797110597
9.299999999999983	0.9661387029608847	0.08199693328571553
9.399999999999983	0.966384899208968	0.08444521433914158
9.499999999999982	0.9666680368125061	0.08690164739184648
9.599999999999982	0.9669756395634597	0.08938025704146202
9.699999999999982	0.9672751131482127	0.09185302377852136
9.799999999999981	0.9675692151648193	0.09433270154091868
9.89999999999998	0.9678617582853767	0.09688701716415336
9.99999999999998	0.9681794991472347	0.09958678539977357
10.09999999999998	0.9684680160546073	0.10228114335249415
10.19999999999998	0.9687480335153055	0.10507334056112484
10.29999999999998	0.969027965764304	0.10786963763303213
10.399999999999979	0.9692691283374973	0.11032943329879742
10.499999999999979	0.9695183254691613	0.11285920567440907
10.599999999999978	0.9697603536085483	0.11540643643126011
10.699999999999978	0.9700461397744466	0.11825852947296196
10.799999999999978	0.9703315260656802	0.12101865550664655
10.899999999999977	0.9706381474143431	0.12391151926346058
10.999999999999977	0.9709472093127757	0.12694739276846492
11.099999999999977	0.9712224304186838	0.12982161204512635
11.199999999999976	0.9715138514410024	0.13290665275968608
11.299999999999976	0.9717966540696459	0.13601350250819733
11.399999999999975	0.9720482727167197	0.1390081055280957
11.499999999999975	0.9722923070668625	0.14199612909949713
11.599999999999975	0.9725654645194587	0.14511702064774487
11.699999999999974	0.9728586080250715	0.14822265377761265
11.799999999999974	0.9731304702184866	0.15103113549578925
11.899999999999974	0.9733800532472805	0.1537839427374616
11.999999999999973	0.9736387170765979	0.15673778141971198
12.099999999999973	0.9739107279494768	0.15969800283250124
12.199999999999973	0.9742270974378192	0.16290788757354946
12.299999999999972	0.9745429835108255	0.1662097671973779
12.399999999999972	0.9748320242725012	0.16941687090272647
12.499999999999972	0.975121555132846	0.17264727347383851
12.599999999999971	0.9753712140118523	0.17587385912154832
12.69999999999997	0.9756149229895137	0.1793596298753124
12.79999999999997	0.9758802853297589	0.18260913281455013
12.89999999999997	0.9761728587311658	0.1860805981510832
12.99999999999997	0.9764741821681038	0.18977155041889382
13.09999999999997	0.9767585242024496	0.19349361809002436
13.199999999999969	0.977065091599461	0.19726019659127816
13.299999999999969	0.9773510153116947	0.20095976166614485
13.399999999999968	0.9776292893501521	0.20476376760002574
13.499999999999968	0.9778805910431423	0.20859687830562676
13.599999999999968	0.9781119366761537	0.21259023122782603
13.699999999999967	0.9784157169850092	0.21670314507747443
13.799999999999967	0.9786925870976995	0.22044950500477004
13.899999999999967	0.9789725237229695	0.2241578130032612
13.999999999999966	0.9792423905266203	0.22804794207760704
14.099999999999966	0.9794936113604611	0.23186681665155257
14.199999999999966	0.9797621831639968	0.2358112217130798
14.299999999999965	0.9800208538435093	0.23978378357465194
14.399999999999965	0.9803124813366083	0.24404381172926645
14.499999999999964	0.9806154611267405	0.2483087710583319
14.599999999999964	0.9809174905010108	0.25261373981573504
14.699999999999964	0.9812342472818479	0.2570386551290354
14.799999999999963	0.9815223717808945	0.2611153638048055
14.899999999999963	0.981836434273226	0.2654464721418461
14.999999999999963	0.9821467425263777	0.2699608569219274
15.099999999999962	0.9824424189417121	0.27451122006611106
15.199999999999962	0.9827482015366238	0.27883012040927146
15.299999999999962	0.9830491386694944	0.28308994872351456
15.399999999999961	0.983338544864105	0.28750589789462777
15.499999999999961	0.9835907628897044	0.29181138157922754
15.59999999999996	0.9838381540128478	0.2962414837637567
15.69999999999996	0.9841172922335417	0.30085343163902056
15.79999999999996	0.9843966443392884	0.30526357587665676
15.89999999999996	0.9846745185429884	0.30981224628763265
15.99999999999996	0.9849217264795215	0.31440939044517985
16.09999999999996	0.9851738838867168	0.3189534628260829
16.19999999999996	0.985430660808164	0.323352932338111
16.29999999999996	0.9856906707394133	0.3277451961295638
16.399999999999963	0.9859962005000628	0.3326858876082051
16.499999999999964	0.9862897921817733	0.3375214442277813
16.599999999999966	0.9865706423785259	0.3424902984797677
16.699999999999967	0.9868426735766769	0.3475444935737993
16.79999999999997	0.9870898108408387	0.352418804381058
16.89999999999997	0.9873626018063293	0.3575115154942211
16.99999999999997	0.9876214351724791	0.36256146986841453
17.099999999999973	0.9878862243848078	0.36782461535106076
17.199999999999974	0.9881470584497493	0.3727074410097984
17.299999999999976	0.9884248190667853	0.3776467038220535
17.399999999999977	0.9887036714126662	0.3828323203188176
17.49999999999998	0.9889745197191631	0.3877179712599916
17.59999999999998	0.9892648853646206	0.3925924119256953
17.69999999999998	0.9895363578082583	0.3975243038029499
17.799999999999983	0.9898216810099669	0.40262260565837393
17.899999999999984	0.9901209592073785	0.4078182860728502
17.999999999999986	0.9904232513151578	0.4130712744567547
18.099999999999987	0.9907315173720465	0.4183629741242984
18.19999999999999	0.9910193071936683	0.4232662481982036
18.29999999999999	0.9913005023371695	0.4281720129227245
18.39999999999999	0.9915829023609133	0.43348460888089324
18.499999999999993	0.9918587973643187	0.4385664889852337
18.599999999999994	0.9921325195317051	0.44372881320503726
18.699999999999996	0.9924107688040744	0.44893178928258926
18.799999999999997	0.9926980358790198	0.4543763133846405
18.9	0.9929712745022399	0.45974558867304066
19.0	0.9932377377881487	0.4649295436305483
19.1	0.9935216985104051	0.47044990920054447
19.200000000000003	0.9937919551984331	0.47553191346606016
19.300000000000004	0.9940640997932239	0.4808785794804977
19.400000000000006	0.9943326332705729	0.48641422768994635
19.500000000000007	0.9945966409701177	0.4917157990776499
19.60000000000001	0.994876957776312	0.4968468103064457
19.70000000000001	0.9951427747631487	0.5018867686715488
19.80000000000001	0.9954214758722382	0.5074422303895704
19.900000000000013	0.9956932153833453	0.5128452728309881
20.000000000000014	0.9959583185913609	0.5183446016826337
20.100000000000016	0.9962261661454699	0.5241924112925868
20.200000000000017	0.996491975037248	0.529816630061296
20.30000000000002	0.9967650824238214	0.5356388509074059
20.40000000000002	0.997029812199812	0.541555296293327
20.50000000000002	0.9973091145272092	0.54732703119031
20.600000000000023	0.9975765739090673	0.552987499431787
20.700000000000024	0.9978552757889312	0.5586863428187576
20.800000000000026	0.9981340087325448	0.564930088282732
20.900000000000027	0.9984042825217367	0.5707870728199419
21.00000000000003	0.9986847424757168	0.5765017409076507
21.10000000000003	0.9989614769229309	0.5824495997766723
21.20000000000003	0.9992373522164062	0.5881861213100992
21.300000000000033	0.9995125617438414	0.5941630920245655
21.400000000000034	0.9997868965629882	0.6001267091479854
21.500000000000036	1.000056838804969	0.6062100214511037
21.600000000000037	1.0003137742400914	0.6119507496935431
21.70000000000004	1.0005801069126585	0.6176751638456017
21.80000000000004	1.0008510905006884	0.6239113862389045
21.90000000000004	1.0011264936866835	0.6296240526102161
22.000000000000043	1.0014029400141473	0.6354279059851393
22.100000000000044	1.001673962307406	0.6415315688317806
22.200000000000045	1.0019429449323713	0.647824509755989
22.300000000000047	1.0022109594973438	0.6542296319290063
22.40000000000005	1.0024867946026264	0.6604556340968964
22.50000000000005	1.0027589317991845	0.6668728684296308
22.60000000000005	1.0030227448909934	0.6728773956035708
22.700000000000053	1.003300371836786	0.6790093485691944
22.800000000000054	1.0035895274860205	0.6856082078955408
22.900000000000055	1.0038813955697614	0.6918045462843243
23.000000000000057	1.0041873148152478	0.6979800419363394
23.10000000000006	1.0044876284999353	0.7043143773920189
23.20000000000006	1.0047931078633612	0.710815029059616
23.30000000000006	1.0050757168791689	0.7171818781466703
23.400000000000063	1.0053532429485175	0.7233347457932159
23.500000000000064	1.005640162543134	0.7300105872241986
23.600000000000065	1.00591377373315	0.7363722912602215
23.700000000000067	1.0061912356799292	0.74298723101996
23.800000000000068	1.0064627597154023	0.7498690409746732
23.90000000000007	1.006775669002536	0.7563527724590272
24.00000000000007	1.0070683947412389	0.7627472324807641
24.100000000000072	1.0073642151909896	0.7692080532803908
24.200000000000074	1.007654354234715	0.7761624196186152
24.300000000000075	1.007932583903419	0.7828167248982939
24.400000000000077	1.008222734463575	0.7893368877461158
24.500000000000078	1.0085205023771966	0.7964212518893705
24.60000000000008	1.0088201298019517	0.8030560635059556
24.70000000000008	1.0091308029409405	0.8098865073560261
24.800000000000082	1.00942396171098	0.8166511452422792
24.900000000000084	1.009718809185471	0.8232115497897367
25.000000000000085	1.0099960894654267	0.8296162473729936
25.100000000000087	1.010281893343491	0.8360791436651583
25.200000000000088	1.0105674289461284	0.8430516854190925
25.30000000000009	1.010861549232368	0.8493123822313852
25.40000000000009	1.0111662042467697	0.8554879933418097
25.500000000000092	1.0114519318343171	0.8621203596183767
25.600000000000094	1.0117445859184635	0.8686522216541932
25.700000000000095	1.01202927562797	0.8754005227919317
25.800000000000097	1.0122998736479865	0.8820805405510455
25.900000000000098	1.0125781023687863	0.8888831360364422
26.0000000000001	1.0128577968113737	0.8953557676798231
26.1000000000001	1.0131486497158189	0.9018572566536782
26.200000000000102	1.0134455909049984	0.9088493647825602
26.300000000000104	1.013742025654867	0.915134441211244
26.400000000000105	1.0140583196813582	0.9215432554254092
26.500000000000107	1.0143485399440277	0.9283881611776831
26.600000000000108	1.0146496521254178	0.935203976165578
26.70000000000011	1.0149389525705501	0.9418343195345318
26.80000000000011	1.015232934923658	0.9482409291448978
26.900000000000112	1.0155329264872412	0.9550399690250184
27.000000000000114	1.015826872404628	0.9614524399682121
27.100000000000115	1.0161349585438841	0.96808663188361
27.200000000000117	1.016429660254766	0.9751943020768128
27.300000000000118	1.0167289526266445	0.9815955478730987
27.40000000000012	1.017020886700784	0.9880467662108978
27.50000000000012	1.0173154559796498	0.9947377801765649
27.600000000000122	1.0176141111523642	1.0016416062352536
27.700000000000124	1.017911826763922	1.0082107132893632
27.800000000000125	1.0182203328350579	1.0147634437350859
27.900000000000126	1.0185262296329718	1.0220162352577922
28.000000000000128	1.0188088595426787	1.0287707095229606
28.10000000000013	1.019109507059873	1.0357012041343296
28.20000000000013	1.0194086300729783	1.042727518920459
28.300000000000132	1.0197131869842082	1.0491601110082638
28.400000000000134	1.020008195572373	1.0555760595453791
28.500000000000135	1.0203100028539949	1.0622231742577337
28.600000000000136	1.0206123720772915	1.0692960397277387
28.700000000000138	1.0209019688161607	1.0756464761763258
28.80000000000014	1.0212187574921423	1.0819644154177388
28.90000000000014	1.0215135521040146	1.0888917871772963
29.000000000000142	1.0218141713196893	1.0952638072754037
29.100000000000144	1.0221086772302674	1.1017896455813894
29.200000000000145	1.0224155158626622	1.1084472050094591
29.300000000000146	1.0227105968685242	1.1150127475058085
29.400000000000148	1.02300427165384	1.1215474088736972
29.50000000000015	1.02330534415193	1.1282147622488838
29.60000000000015	1.0236004229698477	1.1352557831240153
29.700000000000152	1.0239010217141744	1.1413614783607162
29.800000000000153	1.0241994874521045	1.147651531365809
29.900000000000155	1.0244927546214428	1.1546867164599073
30.000000000000156	1.0247846041535096	1.1614375897064162
30.100000000000158	1.0250692369137338	1.1682357906709486
30.20000000000016	1.0253697334551368	1.1750042901339268
30.30000000000016	1.0256672724070979	1.1819217738412018
30.400000000000162	1.0259644932618626	1.1883898747701813
30.500000000000163	1.0262594958973081	1.1949860771850624
30.600000000000165	1.0265576604948476	1.2019907897719189
30.700000000000166	1.026893201683821	1.2081548858086801
30.800000000000168	1.0272211365897446	1.2146488938568714
30.90000000000017	1.0275342995962322	1.2216440679318032
31.00000000000017	1.0278422227948345	1.2283717166429031
31.100000000000172	1.0281481394470928	1.234721827896439
31.200000000000173	1.028465562269094	1.241114670440924
31.300000000000175	1.028778147834482	1.2481300415724537
31.400000000000176	1.0291061830589214	1.2546970372566253
31.500000000000178	1.0294349439416761	1.2615588221952743
31.60000000000018	1.0297579152141003	1.2686907293639917
31.70000000000018	1.0300727880595733	1.2749253645255487
31.800000000000182	1.030384689227593	1.2813196701886516
31.900000000000183	1.0306822236800466	1.2879920117349903
32.000000000000185	1.030982092971474	1.294635876923649
32.100000000000186	1.0312787980365057	1.3006718311002865
32.20000000000019	1.0315818906811283	1.3069522529874489
32.30000000000019	1.0318900455196516	1.313961122879169
32.40000000000019	1.0322125885809705	1.3201893352790754
32.50000000000019	1.0325128604808282	1.3264832846327923
32.60000000000019	1.0328210735656576	1.3328577317165002
32.700000000000195	1.033121832039772	1.3387536895324752
32.800000000000196	1.0334443031287024	1.344831255589352
32.9000000000002	1.0337622287851536	1.351270592466113
33.0000000000002	1.0340731210372567	1.3578204735166497
33.1000000000002	1.0344002915270618	1.3634144434761974
33.2000000000002	1.0347257687681608	1.3693922967350929
33.3000000000002	1.035036973327594	1.3760410723271068
33.400000000000205	1.0353598925470775	1.3820230955605821
33.500000000000206	1.0356808934949444	1.3882048056265635
33.60000000000021	1.0359840232761741	1.3945795240594248
33.70000000000021	1.0362870990161255	1.4009215371626103
33.80000000000021	1.0365911540144788	1.4070142710334235
33.90000000000021	1.0369059064889112	1.413318447716296
34.00000000000021	1.0372157833246967	1.4196198126312782
34.100000000000215	1.0375396153981788	1.4248500019241932
34.200000000000216	1.0378629928133785	1.4307185381842351
34.30000000000022	1.0381912832184126	1.4372349015132162
34.40000000000022	1.0384960100397627	1.4431001161818957
34.50000000000022	1.038814435254091	1.4488046923850133
34.60000000000022	1.039126317785143	1.4546517825040917
34.70000000000022	1.0394464933904952	1.4607240974512417
34.800000000000225	1.0397618375224316	1.4662344524119881
34.900000000000226	1.0400740127478754	1.4721448991813613
35.00000000000023	1.0403857953190718	1.478235438312817
35.10000000000023	1.0407018837395337	1.4834306609563814
35.20000000000023	1.0410176065706878	1.4892252896492122
35.30000000000023	1.041350188986456	1.4953960713644947
35.40000000000023	1.041683099813722	1.500960423549
35.500000000000234	1.042015945987017	1.506032425336303
35.600000000000236	1.0423280739001834	1.5115884257808783
35.70000000000024	1.0426595201133138	1.5177076016515993
35.80000000000024	1.043008362891295	1.5230849502600865
35.90000000000024	1.0433425079837961	1.5287801114614217
36.00000000000024	1.0436789795554133	1.5344406565586304
36.10000000000024	1.0440135863336188	1.5392753460249682
36.200000000000244	1.044345456043693	1.544443507791905
36.300000000000246	1.0446708414032357	1.5499361503202194
36.40000000000025	1.0450039311938852	1.5551128526131592
36.50000000000025	1.0453463675280659	1.5596626445174029
36.60000000000025	1.0456817427578344	1.5649668547443378
36.70000000000025	1.0460236792574304	1.5707263942607799
36.80000000000025	1.0463590904412372	1.5754648774109616
36.900000000000254	1.0466979139573769	1.580530580634618
37.000000000000256	1.0470322993934418	1.585839481435296
37.10000000000026	1.0473722102225118	1.5908949985004026
37.20000000000026	1.047709299107183	1.5961381856113719
37.30000000000026	1.0480367029558588	1.6017327560323626
37.40000000000026	1.0483766405327106	1.6069575861674974
37.50000000000026	1.0487267676515644	1.611242010165434
37.600000000000264	1.0490716563380984	1.616415898255178
37.700000000000266	1.0494220112941077	1.621970594519252
37.80000000000027	1.0497656523854244	1.6265956206350904
37.90000000000027	1.0501071586096276	1.6314673887971933
38.00000000000027	1.0504442270916559	1.6367278952581947
38.10000000000027	1.0507773378980705	1.64180703074306
38.20000000000027	1.0511137550218121	1.6464375370370399
38.300000000000274	1.0514350248387032	1.6513849396386784
38.400000000000276	1.0517759366748487	1.656092950084816
38.50000000000028	1.0521210812129298	1.6600142694119375
38.60000000000028	1.0524601994515101	1.665000138712285
38.70000000000028	1.052802945178803	1.6702676420316618
38.80000000000028	1.0531560285911727	1.6745927436591828
38.90000000000028	1.0534826158451387	1.6787871792470441
39.000000000000284	1.0538231568846956	1.683634575897402
39.100000000000286	1.0541644877849696	1.6885012077982868
39.20000000000029	1.054521422878118	1.692737279194815
39.30000000000029	1.0548762843929347	1.6976122727773617
39.40000000000029	1.055222317881334	1.7023330706329511
39.50000000000029	1.0555852525034235	1.7062805726625567
39.60000000000029	1.0559293371278213	1.7108739582140344
39.700000000000294	1.0562765312371083	1.7154884820928633
39.800000000000296	1.0566321481642786	1.7192217111195556
39.9000000000003	1.0569863290490464	1.722729395217404
40.0000000000003	1.0573332788965064	1.727313943947655
40.1000000000003	1.0576875640682084	1.7319668569128384
40.2000000000003	1.0580399216547915	1.7356412726878496
40.3000000000003	1.0583820150029675	1.739838706524105
40.400000000000304	1.0587368258796168	1.7439938614144714
40.500000000000306	1.0590730915339805	1.747575800903092
40.60000000000031	1.0594161195196796	1.7516731282299174
40.70000000000031	1.0597394978008439	1.7560759021176882
40.80000000000031	1.060096704643922	1.7598699646271658
40.90000000000031	1.0604557955051725	1.7632815694108077
41.00000000000031	1.06081978245394	1.7678409116495506
41.100000000000314	1.061165932682835	1.7721867573962589
41.200000000000315	1.0615339038964966	1.7754265687637751
41.30000000000032	1.0618904173388541	1.7793113333206363
41.40000000000032	1.0622492128245524	1.7835671770153987
41.50000000000032	1.0626112254121185	1.787449648439383
41.60000000000032	1.0629658106414632	1.7912734507145438
41.70000000000032	1.063321905091978	1.79532390111224
41.800000000000324	1.0636990182133148	1.7986219646425408
41.900000000000325	1.0640576548780118	1.801327428607697
42.00000000000033	1.064419427893165	1.8052876928132924
42.10000000000033	1.0647990357479329	1.809097743321415
42.20000000000033	1.0651453530621204	1.8118556861842088
42.30000000000033	1.0655056025371585	1.815175329466839
42.40000000000033	1.065867791487986	1.8190697352448224
42.500000000000334	1.0662316286642923	1.8224622930067083
42.600000000000335	1.0665791604567163	1.8253730009694904
42.70000000000034	1.0669394781209318	1.828906021058987
42.80000000000034	1.0673242716307614	1.8320617090812634
42.90000000000034	1.0676792999635927	1.8347857647271515
43.00000000000034	1.0680405434575204	1.83861344774939
43.10000000000034	1.0683989760623787	1.842051385776324
43.200000000000344	1.0687588105743238	1.8443178889818161
43.300000000000345	1.069101601185476	1.8468768773236415
43.40000000000035	1.069473669815278	1.8504132626839953
43.50000000000035	1.0698441647275867	1.8534704228417482
43.60000000000035	1.0701982657214706	1.8558676533360923
43.70000000000035	1.070586107613221	1.8591476459496727
43.80000000000035	1.070961999118611	1.8620434542555975
43.900000000000354	1.071330590813134	1.8643273580176112
44.000000000000355	1.071695161876459	1.8672874392980998
44.10000000000036	1.072054916604691	1.8700763905448372
44.20000000000036	1.072427034362374	1.8720036700903497
44.30000000000036	1.0727811186093292	1.874311028890455
44.40000000000036	1.0731657338327873	1.877951499028179
44.50000000000036	1.0735330212250884	1.8808380719796216
44.600000000000364	1.0738960545581122	1.8827916407053582
44.700000000000365	1.0742738097694837	1.8857048962350533
44.80000000000037	1.0746396339277011	1.8885750663808203
44.90000000000037	1.075002810934296	1.890955173602597
45.00000000000037	1.0753597335587894	1.8937938291540313
45.10000000000037	1.0757276742397062	1.8967541488430324
45.20000000000037	1.0761007747606566	1.8987351657851437
45.300000000000374	1.0764611932752683	1.900714128606828
45.400000000000375	1.0768453234862374	1.9038681773666541
45.50000000000038	1.0772200233506044	1.9060415641523694
45.60000000000038	1.0775864669636852	1.9073452271627316
45.70000000000038	1.077962108085327	1.9098371892309784
45.80000000000038	1.0783395140957264	1.9126818498387594
45.90000000000038	1.078705428404409	1.914751556526427
46.000000000000384	1.0790734435548293	1.9167655005388993
46.100000000000385	1.0794602511812823	1.919161617503663
46.20000000000039	1.0798360242202998	1.9206781643680686
46.30000000000039	1.0802166852924306	1.9223002910158051
46.40000000000039	1.080605702584333	1.9252221469319437
46.50000000000039	1.0809812476399436	1.927291934994317
46.60000000000039	1.081335869359099	1.928486482621086
46.700000000000394	1.0817062868404177	1.9307129504477054
46.800000000000395	1.0820863814407218	1.933441840969238
46.9000000000004	1.0824528730702536	1.9350724001038329
47.0000000000004	1.0828292025059902	1.936568040427135
47.1000000000004	1.083217293299765	1.9390122510510917
47.2000000000004	1.083583121075043	1.940763352993807
47.3000000000004	1.083954720156533	1.9423852156075474
47.400000000000404	1.0843449889994174	1.9448649254536494
47.500000000000405	1.0847111309414579	1.9464346265526855
47.600000000000406	1.0850792599903847	1.9470620249989001
47.70000000000041	1.0854586267821904	1.9487892029207732
47.80000000000041	1.0858545123169232	1.9514598445174016
47.90000000000041	1.086238421588136	1.9529189435427867
48.00000000000041	1.0866227428996738	1.9542144303707842
48.10000000000041	1.0870106302222695	1.9566721115059842
48.200000000000415	1.0873919311593097	1.9584815575930485
48.300000000000416	1.0877642166464643	1.9598610405317594
48.40000000000042	1.0881634823198163	1.961991562222431
48.50000000000042	1.0885405704286417	1.9637619276779998
48.60000000000042	1.088906947741287	1.9647052341127373
48.70000000000042	1.0892894037872416	1.9666464857442456
48.80000000000042	1.0896894965438166	1.9693788603563007
48.900000000000425	1.090066799899543	1.9703962488288023
49.000000000000426	1.0904557581020604	1.9710918096792975
49.10000000000043	1.090841334201501	1.9731681192779276
49.20000000000043	1.0912148409959952	1.9749230427024098
49.30000000000043	1.091574157535963	1.975999127308817
49.40000000000043	1.0919597063495687	1.977656528009599
49.50000000000043	1.0923314095033536	1.9792286632537688
49.600000000000435	1.0927152410726275	1.9797116952581522
49.700000000000436	1.0931148811706979	1.9809236428175914
49.80000000000044	1.0935080101018722	1.9829235553502162
49.90000000000044	1.0938759563971452	1.983418035227127
50.00000000000044	1.0942512545252134	1.983863921792771
50.10000000000044	1.094649134752916	1.985979783034602
50.20000000000044	1.095029930847608	1.9878897062754235
50.300000000000445	1.0954024947783425	1.988552169881235
50.400000000000446	1.0957996067549614	1.9896900964843502
50.50000000000045	1.0961852179897908	1.9912358687357314
50.60000000000045	1.0965775619023463	1.9918415932511657
50.70000000000045	1.0969892836339425	1.9931108826719974
50.80000000000045	1.0973899308168604	1.9951056383106638
50.90000000000045	1.097763258351634	1.9956136633817656
51.000000000000455	1.0981635567829164	1.9957791731214691
51.100000000000456	1.0985614735062386	1.9974618079647108
51.20000000000046	1.0989379906570453	1.9989816206820588
51.30000000000046	1.0993452885008583	1.9990592458526677
51.40000000000046	1.099748358564662	1.9999216193037381
51.50000000000046	1.1001346593064454	2.001716074549838
51.60000000000046	1.100522433320033	2.0025145017241424
51.700000000000465	1.1009325177163811	2.0034451433743734
51.800000000000466	1.10132692021328	2.0049286331431557
51.90000000000047	1.1016901041021538	2.0052572983897687
52.00000000000047	1.1020993705302498	2.005329851086788
52.10000000000047	1.1024934079741073	2.0071291709082257
52.20000000000047	1.102904372299608	2.008912687178532
52.30000000000047	1.1032981046386874	2.008949746335465
52.400000000000475	1.1037009254273673	2.0096982970535056
52.500000000000476	1.1040981733016482	2.011477800185993
52.60000000000048	1.1044794376503766	2.012118085725354
52.70000000000048	1.104883398186457	2.0125135794626905
52.80000000000048	1.1052573487359347	2.013712111930183
52.90000000000048	1.1056426975519777	2.0142490414159755
53.00000000000048	1.1060570924623059	2.014265454291002
53.100000000000485	1.1064676089353669	2.015635466230113
53.200000000000486	1.1068706790488567	2.016701471690342
53.30000000000049	1.1072837038871624	2.0159122025062772
53.40000000000049	1.107680738283229	2.01604189965772
53.50000000000049	1.1080705174505345	2.017713718607503
53.60000000000049	1.108438544386863	2.018425975675975
53.70000000000049	1.108858406831782	2.018576246524449
53.800000000000495	1.1092458804710716	2.0196850096229326
53.900000000000496	1.1096419369801565	2.0203927092362575
54.0000000000005	1.1100632427946582	2.0203275459988013
54.1000000000005	1.110468299593055	2.0214669361757984
54.2000000000005	1.1108458428623533	2.022561010026884
54.3000000000005	1.1112457118276227	2.0221207542991655
54.4000000000005	1.1116649625690422	2.0226157176546655
54.500000000000504	1.1120499310726664	2.0245877952406848
54.600000000000506	1.1124448467808914	2.02523127592251
54.70000000000051	1.1128776452539926	2.0248008781351436
54.80000000000051	1.1132718613123043	2.0256691817058767
54.90000000000051	1.1136738653762301	2.026679185320148
55.00000000000051	1.1141073780715005	2.0268416527892223
55.10000000000051	1.1145097224606957	2.027893465388178
55.200000000000514	1.114892450488337	2.028941663520282
55.300000000000516	1.1153274853388344	2.028469264795787
55.40000000000052	1.1157635408677518	2.028648568660944
55.50000000000052	1.1161615080423302	2.0303837163718987
55.60000000000052	1.116574463126941	2.030925251848052
55.70000000000052	1.1170112096851523	2.0304732530381178
55.80000000000052	1.1174135501501226	2.0317479061174057
55.900000000000524	1.1178432323068719	2.03336793849676
56.000000000000526	1.1182742221365896	2.033597504778872
56.10000000000053	1.1186779082531593	2.0341637684168923
56.20000000000053	1.1190724019056035	2.0350441176805503
56.30000000000053	1.1195101500955429	2.034783063281346
56.40000000000053	1.1199066490276235	2.035040304483993
56.50000000000053	1.1202981052059258	2.036795672127235
56.600000000000534	1.1207225514061887	2.0371800641268694
56.700000000000536	1.121160673783007	2.03623497748684
56.80000000000054	1.121584127150976	2.03700402915064
56.90000000000054	1.1219921848594328	2.0382880325419053
57.00000000000054	1.1224215412261693	2.0380451956529657
57.10000000000054	1.1228208615326059	2.03812606383478
57.20000000000054	1.1232568505521399	2.0392051686614745
57.300000000000544	1.1237063700834613	2.039372870632594
57.400000000000546	1.1241371977310104	2.039535798361335
57.50000000000055	1.1245408302101698	2.040867589189579
57.60000000000055	1.124983140924176	2.0409858672565715
57.70000000000055	1.1254281300124007	2.0400293333705912
57.80000000000055	1.125836989074537	2.04110908073161
57.90000000000055	1.1262665066467812	2.0430054627286194
58.000000000000554	1.1266751430809347	2.043021897268327
58.100000000000556	1.1270712739762618	2.042983598050284
58.20000000000056	1.127497123779541	2.0441960978532747
58.30000000000056	1.1279420582915118	2.044556124812978
58.40000000000056	1.128357383284391	2.0444961574926155
58.50000000000056	1.1287897561168654	2.0456122464510327
58.60000000000056	1.1292317939551548	2.0459338994426606
58.700000000000564	1.129667092970182	2.0451962837121167
58.800000000000566	1.1301014377819665	2.0461539784661906
58.90000000000057	1.13055126724376	2.0476797888714455
59.00000000000057	1.130980363496683	2.0470314516923693
59.10000000000057	1.1313793313346636	2.0464004199409462
59.20000000000057	1.1318125086191724	2.047763620262465
59.30000000000057	1.1322459336738984	2.048622496258748
59.400000000000574	1.1326506380029462	2.0486141779911997
59.500000000000576	1.1330698084121404	2.049516585674763
59.60000000000058	1.1335108678509924	2.049886765834989
59.70000000000058	1.133932155188059	2.049113501102141
59.80000000000058	1.1343612551468707	2.049784370853741
59.90000000000058	1.134827136590236	2.0511840933506815
60.00000000000058	1.135262073978007	2.050541057628771
60.100000000000584	1.1356793433775945	2.0499577787381544
60.200000000000585	1.1361065395951258	2.0514698571068815
60.30000000000059	1.1365509592135612	2.052206921633501
60.40000000000059	1.136974675010639	2.0513977019533254
60.50000000000059	1.1374214702825602	2.0515285254831075
60.60000000000059	1.137872129625057	2.051920872643362
60.70000000000059	1.138296690713443	2.0514056511552337
60.800000000000594	1.1387327358258115	2.0519852238884635
60.900000000000595	1.1391813317916533	2.053157637891259
61.0000000000006	1.139611579442253	2.0522679947439064
61.1000000000006	1.1400673714866534	2.0514020074637185
61.2000000000006	1.1405084614074699	2.0528419558311346
61.3000000000006	1.1409464890149947	2.053744254454774
61.4000000000006	1.1413818965209932	2.0530492720512914
61.500000000000604	1.1418263978666612	2.0535679997396534
61.600000000000605	1.1422671271463145	2.054832808203738
61.70000000000061	1.1426821935291163	2.0548205435354747
61.80000000000061	1.1431444806017654	2.055145711147792
61.90000000000061	1.143597512214621	2.0560437575477764
62.00000000000061	1.1440234044679294	2.055343813316427
62.10000000000061	1.1444524271625063	2.054815522373412
62.200000000000614	1.1448966381990868	2.0565778237305623
62.300000000000615	1.1453478873704583	2.0575745884970758
62.40000000000062	1.1458084633855705	2.0564555498810915
62.50000000000062	1.1462792954360574	2.056500467673471
62.60000000000062	1.1467215099945773	2.057723429355368
62.70000000000062	1.1471353467836918	2.0576486512409295
62.80000000000062	1.1475931253019251	2.057650798915959
62.900000000000624	1.1480261822880642	2.0586029304221323
63.000000000000625	1.148454379091539	2.058410707236036
63.10000000000063	1.1489069237736722	2.05805277912813
63.20000000000063	1.1493712640629272	2.059498072775978
63.30000000000063	1.149831019888594	2.060114716671285
63.40000000000063	1.1502993639192718	2.0587545978412907
63.50000000000063	1.1507607673988662	2.059006254196751
63.600000000000634	1.1512131130265566	2.060944085951457
63.700000000000635	1.1516400463866263	2.061252126502099
63.80000000000064	1.1521363088811996	2.060919604161271
63.90000000000064	1.152604140896214	2.061585316163571
64.00000000000064	1.1530254685755417	2.061452309857035
64.10000000000063	1.1534944887336331	2.060941629306736
64.20000000000063	1.1539715560938528	2.0620574878697604
64.30000000000062	1.1543996622467996	2.062623420158931
64.40000000000062	1.1548751153193675	2.0613801851822107
64.50000000000061	1.1553535488782372	2.061665513845111
64.6000000000006	1.1557977858835287	2.0635280774770495
64.7000000000006	1.156270100299255	2.063465275330155
64.8000000000006	1.1567535825606867	2.0626150047724265
64.90000000000059	1.1572060457340891	2.0635353782140142
65.00000000000058	1.1576811076713194	2.0644358317776956
65.10000000000058	1.1581632339873198	2.064579417856715
65.20000000000057	1.1586224241602405	2.0657237124639183
65.30000000000057	1.1590549014542533	2.066333685687116
65.40000000000056	1.1595279829165137	2.0652131922099044
65.50000000000055	1.1599919611136629	2.06555124436433
65.60000000000055	1.160423185224612	2.0675805508972114
65.70000000000054	1.160896587596068	2.0676831147264423
65.80000000000054	1.1613621175131346	2.0668382690888216
65.90000000000053	1.1618059774056224	2.067981591021244
66.00000000000053	1.1622817719682235	2.0690915148656055
66.10000000000052	1.1627767155893967	2.0686653847111933
66.20000000000051	1.1632323376799332	2.0688632477387237
66.30000000000051	1.1636739175317454	2.06924169519092
66.4000000000005	1.1641468450178332	2.068447333158688
66.5000000000005	1.1646221434365682	2.068905200249817
66.60000000000049	1.165092969238847	2.070752014128939
66.70000000000049	1.1655959685507866	2.0704278902962097
66.80000000000048	1.1660815949914058	2.0690128994307626
66.90000000000047	1.166545799296557	2.0700042415789697
67.00000000000047	1.1670311676829301	2.0714032591498768
67.10000000000046	1.1675222795201374	2.0710367562292933
67.20000000000046	1.16798497178548	2.071206173354103
67.30000000000045	1.1684574829574688	2.0720598162330193
67.40000000000045	1.168967839025608	2.071696568001517
67.50000000000044	1.1694326776008173	2.071756316461003
67.60000000000043	1.169901919555804	2.0729055669931276
67.70000000000043	1.1703872863212332	2.07225478195044
67.80000000000042	1.170834641156856	2.0708797945443824
67.90000000000042	1.1712978983680662	2.072207305594789
68.00000000000041	1.1717875614195943	2.073846324091218
68.1000000000004	1.1722512287021798	2.073012617823602
68.2000000000004	1.172702354225038	2.072452735423076
68.3000000000004	1.173214818907326	2.0732776552418697
68.40000000000039	1.1737343274697778	2.0732641491781054
68.50000000000038	1.1741993745449344	2.073356657702815
68.60000000000038	1.1746760678989785	2.0745931105686397
68.70000000000037	1.1751987846401417	2.0744604034045797
68.80000000000037	1.1756718409556857	2.073524155252223
68.90000000000036	1.1761555710312528	2.074918406870018
69.00000000000036	1.1766795889520127	2.0764266241173015
69.10000000000035	1.177147129273114	2.0753485686060653
69.20000000000034	1.1776200891254915	2.0749156142486838
69.30000000000034	1.1781490190598765	2.076614017077099
69.40000000000033	1.1786316902312863	2.077321536637343
69.50000000000033	1.1791110738734147	2.07711725639831
69.60000000000032	1.179624061469549	2.0776749266818784
69.70000000000032	1.1801369417792271	2.077268685787411
69.80000000000031	1.1806416265019855	2.076210378264787
69.9000000000003	1.1811115383807524	2.077324765037399
70.0000000000003	1.1816419171763244	2.078658208357607
70.10000000000029	1.1821086769600733	2.077420909260015
70.20000000000029	1.1826044379404128	2.076843246051152
70.30000000000028	1.1831266001185152	2.0785624650666135
70.40000000000028	1.1836016147455466	2.0790543000084916
70.50000000000027	1.184066164545171	2.0781790958218913
70.60000000000026	1.184595053733898	2.0785944336104736
70.70000000000026	1.185101069009936	2.0790497688077214
70.80000000000025	1.1855766322385402	2.0788161001885146
70.90000000000025	1.1860666147488121	2.079990979339197
71.00000000000024	1.1865751781088323	2.081004975999441
71.10000000000024	1.1870633241054196	2.0795186281420124
71.20000000000023	1.1875702762040243	2.078901574117643
71.30000000000022	1.1880872447315103	2.080958862299214
71.40000000000022	1.188589002130844	2.0817957540872922
71.50000000000021	1.1890946068269013	2.0808704573197923
71.60000000000021	1.1896342945243787	2.0813524994260395
71.7000000000002	1.1901284210913172	2.08221529768663
71.8000000000002	1.1906063936618136	2.0818848316138268
71.90000000000019	1.1911661744872462	2.0823604757316865
72.00000000000018	1.1916958168511849	2.083086661085878
72.10000000000018	1.1921929362674537	2.082101111561485
72.20000000000017	1.1927162678340342	2.0821610250935008
72.30000000000017	1.193229779115756	2.0846322618396194
72.40000000000016	1.193714318591813	2.0853780923733938
72.50000000000016	1.194263425460746	2.0839993590369312
72.60000000000015	1.1947989185284682	2.0844593019639945
72.70000000000014	1.1953175655533927	2.0860746063039546
72.80000000000014	1.1958350268198685	2.0863257878904413
72.90000000000013	1.1963746487795257	2.0867916696198043
73.00000000000013	1.196874904431761	2.0876597796967795
73.10000000000012	1.1973653594845828	2.086988991222341
73.20000000000012	1.1978960546009771	2.0868071852018866
73.30000000000011	1.1984396350264652	2.0885705489965725
73.4000000000001	1.1989531901858175	2.088705136630055
73.5000000000001	1.199498243382851	2.087034588218185
73.6000000000001	1.2000285496478216	2.087731551378054
73.70000000000009	1.2005210766826675	2.089772291054805
73.80000000000008	1.201051136939709	2.089657190909814
73.90000000000008	1.2015980414239518	2.0890363337424778
74.00000000000007	1.2021204062088198	2.0894096701512517
74.10000000000007	1.202641403765793	2.0890817222383853
74.20000000000006	1.2031867206081948	2.089157816275819
74.30000000000005	1.2037166376414563	2.090918540431359
74.40000000000005	1.204243404776901	2.09119953619482
74.50000000000004	1.2047946054481622	2.089698500453244
74.60000000000004	1.205303162561364	2.0904775446027086
74.70000000000003	1.2058181394451701	2.092551216252988
74.80000000000003	1.2063725581081144	2.0921625984824144
74.90000000000002	1.2069417551622	2.0913359476029276
75.00000000000001	1.2074674123965154	2.092381044610515
75.10000000000001	1.2080051900140312	2.093050671419171
75.2	1.2085486037903288	2.093095858107937
75.3	1.2090946166163765	2.093986941155417
75.39999999999999	1.2096140132276716	2.0936562906181613
75.49999999999999	1.2101540187201714	2.092057470980327
75.59999999999998	1.210692899870283	2.093008307376315
75.69999999999997	1.2112441240755092	2.0953282773338198
75.79999999999997	1.2118118343389819	2.094917836135535
75.89999999999996	1.2123142417406942	2.093869244887525
75.99999999999996	1.212871412047818	2.0951314303075463
76.09999999999995	1.2134509817666739	2.096084824736304
76.19999999999995	1.2140296260342833	2.095763833974694
76.29999999999994	1.2145677847033758	2.0962632555843066
76.39999999999993	1.2151475894206614	2.096523064271756
76.49999999999993	1.2157060430997437	2.0958429453154035
76.59999999999992	1.216256025111815	2.0970179321782063
76.69999999999992	1.2167932900357759	2.098826751614881
76.79999999999991	1.2173516202486572	2.0976164095146146
76.8999999999999	1.2179071960565275	2.096058672948173
76.9999999999999	1.2184817024816643	2.0975470411516595
77.0999999999999	1.2190452704161228	2.09892629885923
77.19999999999989	1.2195684670814118	2.098294758240293
77.29999999999988	1.2201079035129474	2.098224176156129
77.39999999999988	1.2206860300829687	2.0984260176046514
77.49999999999987	1.2212471997548022	2.0976634929918
77.59999999999987	1.2217982887953172	2.0981486694055307
77.69999999999986	1.2223758195301553	2.0993656577961075
77.79999999999986	1.2229349390476596	2.0982684578476833
77.89999999999985	1.2234870470590717	2.0973453158019466
77.99999999999984	1.2240728343338287	2.0995679106561744
78.09999999999984	1.2246200634283264	2.101130532514613
78.19999999999983	1.2251284764868706	2.0998941267027824
78.29999999999983	1.2256946355439045	2.0994804395065847
78.39999999999982	1.2262762563953677	2.1004662404472634
78.49999999999982	1.2268254317072806	2.100719987970382
78.59999999999981	1.2273994698738344	2.1014569973073964
78.6999999999998	1.2279883177519322	2.10259859158167
78.7999999999998	1.2285312994451896	2.1015961866691386
78.89999999999979	1.2290899957752208	2.1006587760468864
78.99999999999979	1.2296953260206784	2.102630034979518
79.09999999999978	1.230273593362302	2.103858652627935
79.19999999999978	1.2308425836878871	2.1023706210787476
79.29999999999977	1.2314407868150508	2.1022924805508327
79.39999999999976	1.2320294817445796	2.104204125028769
79.49999999999976	1.2325931851316891	2.1047377259886018
79.59999999999975	1.2331814356031872	2.1045709161442736
79.69999999999975	1.2337791515526328	2.104952250052361
79.79999999999974	1.2343570292002348	2.104268223443411
79.89999999999974	1.2349350264171992	2.104025885079606
79.99999999999973	1.235518443861664	2.1063740189643823
80.09999999999972	1.2360697328020798	2.107636857628697
80.19999999999972	1.2366667647098961	2.1059538873120127
80.29999999999971	1.2372835809963139	2.1057775175081237
80.39999999999971	1.2378496804570767	2.1078369228524285
80.4999999999997	1.238420139348926	2.108170566351562
80.5999999999997	1.2390326483120726	2.1073859263444352
80.69999999999969	1.2396416086823736	2.107798210476686
80.79999999999968	1.2402230690612726	2.1078753092150393
80.89999999999968	1.2408256205984904	2.1077517647592
80.99999999999967	1.2414195821553138	2.109100403910309
81.09999999999967	1.2420138711948887	2.1092572668093728
81.19999999999966	1.2426328407039111	2.1071064393828935
81.29999999999966	1.2432362780507091	2.1072119349646083
81.39999999999965	1.2438306212724337	2.1099591534336954
81.49999999999964	1.2444495478789266	2.110513453220774
81.59999999999964	1.2450642710421789	2.1093171973391662
81.69999999999963	1.2456555986329314	2.1096985363201797
81.79999999999963	1.2462573911539891	2.1103250965303424
81.89999999999962	1.2469038501821195	2.1103123020814905
81.99999999999962	1.247504946334364	2.1112975652022765
82.09999999999961	1.2481162551571243	2.111685999870892
82.1999999999996	1.2487394278995572	2.1103886343417453
82.2999999999996	1.249346954505897	2.111087355141251
82.3999999999996	1.2499591080280819	2.1136762568637666
82.49999999999959	1.2505683944050072	2.113348782016673
82.59999999999958	1.2511662354421116	2.111276524011395
82.69999999999958	1.2517619419798112	2.1118401463819136
82.79999999999957	1.2524173778048435	2.1133651508322773
82.89999999999957	1.2530316064841078	2.113401921365838
82.99999999999956	1.2536579470641371	2.1135559259057923
83.09999999999955	1.2542818454558082	2.113392546382194
83.19999999999955	1.254889397131672	2.111957426882459
83.29999999999954	1.2554748320063684	2.112275298383737
83.39999999999954	1.2560948865863446	2.114329290239778
83.49999999999953	1.256713491035817	2.113740813362552
83.59999999999953	1.2573067898229517	2.111884168698789
83.69999999999952	1.257899355023913	2.113103089283744
83.79999999999951	1.258569348875622	2.114948099894382
83.89999999999951	1.2592162650513563	2.114116285851105
83.9999999999995	1.259810409904989	2.1130296320138773
84.0999999999995	1.2604771608544034	2.112858414775529
84.19999999999949	1.2610894173660872	2.1122210741927487
84.29999999999949	1.2617273367035151	2.1127282692317606
84.39999999999948	1.2623692572803498	2.1141286887480306
84.49999999999947	1.2630593915539137	2.1127582291949056
84.59999999999947	1.2636647737272724	2.110276375469254
84.69999999999946	1.264318765450129	2.1111934306797444
84.79999999999946	1.264993082211209	2.112765827776275
84.89999999999945	1.265596469930933	2.1113408756242427
84.99999999999945	1.2662460459437253	2.110021333838475
85.09999999999944	1.2669226416956954	2.110531038769658
85.19999999999943	1.2675652546175638	2.1104540191235355
85.29999999999943	1.2681987308874476	2.110188348897928
85.39999999999942	1.2688911156360319	2.110396734461952
85.49999999999942	1.2695219548351835	2.108767996394856
85.59999999999941	1.27017481556869	2.1070368907446335
85.6999999999994	1.270858629856719	2.1087709454223442
85.7999999999994	1.271499050661792	2.1104665176125503
85.8999999999994	1.2721180235443674	2.108360495194249
85.99999999999939	1.2728054150022057	2.10634419310431
86.09999999999938	1.2734512700298954	2.106843549759986
86.19999999999938	1.274093580103001	2.106733496623008
86.29999999999937	1.2747792038465386	2.105635690491745
86.39999999999937	1.2754502889581518	2.1050440319224246
86.49999999999936	1.2760923631655592	2.103470424653557
86.59999999999935	1.2767670847042762	2.1017086455347074
86.69999999999935	1.2774590193575204	2.1023832187924554
86.79999999999934	1.2780873147245717	2.1023913368852165
86.89999999999934	1.2787761751003204	2.098943296801086
86.99999999999933	1.2794429762180872	2.096589901222511
87.09999999999933	1.2801339307089608	2.0976845162380573
87.19999999999932	1.2807742719617288	2.097619392722957
87.29999999999932	1.2814693806721023	2.0952447178498037
87.39999999999931	1.2821473842128714	2.093274306111289
87.4999999999993	1.2828424259626632	2.0912671107179697
87.5999999999993	1.283531979497057	2.089122255008034
87.69999999999929	1.2842067460473645	2.0887653423814836
87.79999999999929	1.2848726362784535	2.087751429347415
87.89999999999928	1.2855830994657005	2.083729122588611
87.99999999999928	1.2863089854017797	2.0810135464676716
88.09999999999927	1.2870020876973391	2.081344200479487
88.19999999999926	1.2877151164053133	2.0795659231903496
88.29999999999926	1.2884116833563157	2.0748615310455043
88.39999999999925	1.2890837309185417	2.071609495866638
88.49999999999925	1.289783995081102	2.0696822626664226
88.59999999999924	1.2904859797564496	2.067143139386028
88.69999999999924	1.2911549348776097	2.064933175597099
88.79999999999923	1.2918625951383924	2.0617558180368096
88.89999999999922	1.2925837468122994	2.0561725067847183
88.99999999999922	1.2932933962231203	2.0523295995228965
89.09999999999921	1.2939457245385029	2.0515134942859543
89.1999999999992	1.2946591616956518	2.048254322961342
89.2999999999992	1.2953682069058774	2.0419644574267592
89.3999999999992	1.2960590867963808	2.0377416593714166
89.49999999999919	1.2967609734789969	2.0349347225094867
89.59999999999918	1.2974803547055573	2.0300964228438376
89.69999999999918	1.2981882124705575	2.024463369474565
89.79999999999917	1.2988882789926954	2.018650305197681
89.89999999999917	1.2995948321134545	2.0117020834952934
89.99999999999916	1.3003020555840579	2.006375270264865
90.09999999999916	1.301013398881708	2.0029147230186264
90.19999999999915	1.301745291886678	1.995925449385441
90.29999999999914	1.3024606266514906	1.98584449575703
90.39999999999914	1.3031855312597669	1.9788003950416024
90.49999999999913	1.3039192583269674	1.9736093084016761
90.59999999999913	1.3046538392621736	1.9655355942202584
90.69999999999912	1.3053600610488285	1.9561651589817899
90.79999999999912	1.3060720975814688	1.9474217552998687
90.89999999999911	1.3067752131015025	1.9378710899281244
90.9999999999991	1.3075243776655305	1.928806271870423
91.0999999999991	1.308256800607957	1.9204836769388962
91.1999999999991	1.3089588919757296	1.908888311409107
91.29999999999909	1.3096958608750247	1.895495575493587
91.39999999999908	1.3104326323786282	1.885901695607996
91.49999999999908	1.311151573818078	1.8772431509115226
91.59999999999907	1.3118952570515867	1.863849195066356
91.69999999999906	1.31263488682183	1.8486332505366054
91.79999999999906	1.3133920308882725	1.8352325502680502
91.89999999999905	1.3141289191902912	1.8215768604143785
91.99999999999905	1.3148566802212935	1.8073951017790235
92.09999999999904	1.315607149686739	1.7932114632717893
92.19999999999904	1.3163070570566162	1.77613081194717
92.29999999999903	1.3170553480468081	1.7577622779830144
92.39999999999903	1.3178153366980894	1.7427010367282736
92.49999999999902	1.318539163218989	1.7273501821877655
92.59999999999901	1.3192575173706143	1.7067621479666069
92.69999999999901	1.320021682502371	1.6855634795972168
92.799999999999	1.3207732039168776	1.6676386625816613
92.899999999999	1.3215306206558926	1.6488695110443545
92.99999999999899	1.3223024606743858	1.6273421270633748
93.09999999999899	1.323077377840674	1.6048743412138307
93.19999999999898	1.323837387986658	1.580572176154528
93.29999999999897	1.32462252701594	1.5558459717126174
93.39999999999897	1.325379963732233	1.5339193803394535
93.49999999999896	1.3261006185163762	1.5106417892393436
93.59999999999896	1.32688500763705	1.481872619548541
93.69999999999895	1.3276407209446988	1.45313822527762
93.79999999999895	1.3283931390032797	1.4278948008683934
93.89999999999894	1.3291368374610046	1.4003952863247098
93.99999999999893	1.3299165360408494	1.3689596629746597
94.09999999999893	1.3306827025126962	1.3376038507283847
94.19999999999892	1.3314757776711166	1.3063863575744568
94.29999999999892	1.3322455432915676	1.2746487816102834
94.39999999999891	1.3330415495890453	1.243978404806642
94.4999999999989	1.3338312007755917	1.2107509517320274
94.5999999999989	1.3346253509777959	1.1727038134972052
94.6999999999989	1.3354004597726388	1.1366549641867836
94.79999999999889	1.3361680773454205	1.1046429065419088
94.89999999999888	1.3369756990018544	1.0689963470168882
94.99999999999888	1.33774075288858	1.0288407212671733
95.09999999999887	1.3385362127373184	0.990266000921751
95.19999999999887	1.3393264151013524	0.9525142432600502
95.29999999999886	1.3401335410512665	0.9133053411848986
95.39999999999885	1.340906238011139	0.8740919115928316
95.49999999999885	1.3417116184813442	0.8331182110904862
95.59999999999884	1.342518048491824	0.7899550694771991
95.69999999999884	1.3432801000443853	0.7506251731153103
95.79999999999883	1.344076830601801	0.7138833479520771
95.89999999999883	1.344876652549065	0.6715732959279781
95.99999999999882	1.3456941493556007	0.626970492551955
96.09999999999881	1.34649936095302	0.587793624172755
96.19999999999881	1.3473156534750508	0.5507846307029748
96.2999999999988	1.3481508751225384	0.5124246064714133
96.3999999999988	1.3490111426388833	0.4755202848512696
96.49999999999879	1.349831521261534	0.4400043420237753
96.59999999999879	1.3506157104533612	0.407566035332643
96.69999999999878	1.3514464893632163	0.38275479310436616
96.79999999999878	1.352311428390489	0.3611451403695537
96.89999999999877	1.3531070963114333	0.340611378212591
96.99999999999876	1.3539383822917952	0.331310219478058
97.09999999999876	1.35479379122293	0.3335104619907106
97.19999999999875	1.355596569437406	0.3382875823541299
97.29999999999875	1.3564077092053721	0.3489087372492405
97.39999999999874	1.357263680540095	0.3698346317812454
97.49999999999874	1.3580643830165984	0.39738514991225554
97.59999999999873	1.3588597736295653	0.4300397719000286
97.69999999999872	1.3597284364734576	0.46515867219426105
97.79999999999872	1.3605400327616777	0.49967211159487135
97.89999999999871	1.3613692203885543	0.5387408687932608
97.9999999999987	1.3622454940582847	0.583707793458896
98.0999999999987	1.3630842207858063	0.6260385400228232
98.1999999999987	1.3639198262352954	0.6652236377833269
98.29999999999869	1.3647757846541637	0.7087745274000389
98.39999999999868	1.3656454531244586	0.755265837872424
98.49999999999868	1.3664745551127453	0.7992342742809666
98.59999999999867	1.3673431829666969	0.8419277759854422
98.69999999999867	1.3682105159221751	0.8843824649061883
98.79999999999866	1.369045114861194	0.9265558221864141
98.89999999999866	1.369881685444348	0.9715648017227011
98.99999999999865	1.370754493777698	1.0172018641810705
99.09999999999864	1.3715973749824935	1.056817004498608
99.19999999999864	1.3724882914375116	1.0940341162866691
99.29999999999863	1.3733984781743211	1.1361998471654697
99.39999999999863	1.3742495182580052	1.179033701573471
99.49999999999862	1.3751353507384767	1.2170747241849018
99.59999999999862	1.3760355738315937	1.2538265577495111
99.69999999999861	1.3769498095351234	1.2915381511878545
99.7999999999986	1.377788504650546	1.328628203985648
99.8999999999986	1.3786774356029845	1.3660427719685335
99.9999999999986	1.3795627435833488	1.4018709546538717
100.09999999999859	1.3804473143448828	1.4325318717986708
100.19999999999858	1.381360962546967	1.4632819743885717
100.29999999999858	1.382247234965193	1.4990400839226747
100.39999999999857	1.3830742814018173	1.5328010162229069
100.49999999999856	1.3839565957500457	1.5599600959438353
100.59999999999856	1.3848633314606502	1.586693859381132
100.69999999999855	1.3857646878590297	1.6159233686171144
100.79999999999855	1.386679448718403	1.6444588670304352
100.89999999999854	1.3875825742804357	1.6719258889376076
100.99999999999854	1.3884828020959918	1.6975799322250875
101.09999999999853	1.3894042533472786	1.7198965341855093
101.19999999999852	1.390348666793838	1.7433293886595957
101.29999999999852	1.3912331696184093	1.769954271741742
101.39999999999851	1.392173063776303	1.7926374784383228
101.49999999999851	1.3931253021930445	1.809567761177652
101.5999999999985	1.3940152347023806	1.828637929796584
101.6999999999985	1.3949719515171215	1.8513508486437704
101.79999999999849	1.3959272694341402	1.8718040017116715
101.89999999999849	1.3968566370148854	1.8890877087384783
101.99999999999848	1.3977485489838926	1.9049010259493209
102.09999999999847	1.3986794610018292	1.9195910713328788
102.19999999999847	1.3995950052549833	1.9360011102049721
102.29999999999846	1.4005072796860456	1.9542202557308628
102.39999999999846	1.4014443498733524	1.9681039588608475
102.49999999999845	1.4023773477569237	1.9777579030578551
102.59999999999845	1.4033037307098966	1.990750974289964
102.69999999999844	1.404242037055624	2.006521667942314
102.79999999999843	1.405214271563921	2.018319956255022
102.89999999999843	1.4061490198371331	2.0268920412107048
102.99999999999842	1.4070930449963914	2.036621983915629
103.09999999999842	1.408046217690106	2.047503119360254
103.19999999999841	1.4089983486523616	2.059117791203865
103.2999999999984	1.4099523043969675	2.0702820282059236
103.3999999999984	1.4109180999750741	2.077134989965837
103.4999999999984	1.411871452068655	2.0816169763617656
103.59999999999839	1.4128422539852572	2.090494257420604
103.69999999999838	1.41382402413336	2.1016036044509203
103.79999999999838	1.4147662203537645	2.1078545874905616
103.89999999999837	1.4157472018717576	2.1114159823230474
103.99999999999837	1.416740580968285	2.117701268646977
104.09999999999836	1.4177028522705242	2.125257688296755
104.19999999999835	1.4186517980323217	2.131637070166323
104.29999999999835	1.4196492172768673	2.136829926372612
104.39999999999834	1.4205838776588164	2.1398411079087953
104.49999999999834	1.4215680455263786	2.1429061468897848
104.59999999999833	1.4225785537620048	2.150169469548407
104.69999999999833	1.4235674395599587	2.1577276186569216
104.79999999999832	1.4245655885630073	2.1593888825663994
104.89999999999831	1.4256131148802185	2.1594501274257367
104.99999999999831	1.4266187227566263	2.1641456666696675
105.0999999999983	1.4275723987435969	2.170389851068134
105.1999999999983	1.4285706340107054	2.174138358559082
105.29999999999829	1.4295805701057984	2.1764964163602865
105.39999999999829	1.4305929859346698	2.1782922980910255
105.49999999999828	1.4316011213067128	2.1806923650313768
105.59999999999827	1.4326100316365775	2.1857005444769313
105.69999999999827	1.4335686221669928	2.189639881840063
105.79999999999826	1.4345825875822587	2.188590250833622
105.89999999999826	1.435623719659252	2.1880449674368236
105.99999999999825	1.4366309940163582	2.193014119729452
106.09999999999825	1.4376310000405594	2.1979136443911274
106.19999999999824	1.4386810715912677	2.198141652423321
106.29999999999824	1.4396986379320689	2.1972893313050776
106.39999999999823	1.440722586583637	2.1982728011734958
106.49999999999822	1.4417431537495977	2.200814803758053
106.59999999999822	1.442754819532066	2.2047021157136695
106.69999999999821	1.443782496408562	2.2068282453287944
106.7999999999982	1.4448317016199979	2.2049715839458006
106.8999999999982	1.4458710736811753	2.2046155307222524
106.9999999999982	1.4469065984239566	2.209192729402795
107.09999999999819	1.447981859322954	2.2121569107708297
107.19999999999818	1.449017906724233	2.210089542240548
107.29999999999818	1.4500140521568392	2.208980796790149
107.39999999999817	1.4510617156367547	2.2117186082353943
107.49999999999817	1.4520837619286056	2.2149225823510417
107.59999999999816	1.4531718798832591	2.216772457833934
107.69999999999816	1.4542642902152205	2.2163654123649534
107.79999999999815	1.455319004401921	2.214005114512268
107.89999999999814	1.456412405550175	2.2146636885998205
107.99999999999814	1.4575179409690997	2.219577627669138
108.09999999999813	1.4585822235579877	2.2215000382456807
108.19999999999813	1.4596336216802304	2.2183911359691866
108.29999999999812	1.4607086761719328	2.2176168187638168
108.39999999999812	1.461788451931592	2.2211609857437304
108.49999999999811	1.46284647498032	2.223588073652442
108.5999999999981	1.4639690356860575	2.223457268119759
108.6999999999981	1.465043813747242	2.2227500063983823
108.7999999999981	1.4660796060447927	2.2226441070998058
108.89999999999809	1.4672374435664564	2.2253353272692045
108.99999999999808	1.4683523371170635	2.22961428181277
109.09999999999808	1.469389904926287	2.2293080481146728
109.19999999999807	1.470532928893086	2.2251440760432173
109.29999999999806	1.4716898261328177	2.2253906258355864
109.39999999999806	1.4727948336792567	2.2302112859766914
109.49999999999805	1.4739187643916232	2.2321320425120272
109.59999999999805	1.4750143754385212	2.2303828227147213
109.69999999999804	1.4760782691487548	2.2293821991983047
109.79999999999804	1.477198175855649	2.230226859808902
109.89999999999803	1.4783415895530017	2.232541328995613
109.99999999999802	1.4794433272972571	2.2347538926594397
110.09999999999802	1.4805836326905322	2.233289159125947
110.19999999999801	1.4817987877237684	2.2304616685574987
110.29999999999801	1.4829268290983029	2.232903967653359
110.399999999998	1.484048801251082	2.238028108780211
110.499999999998	1.485232265926249	2.2378276494733207
110.59999999999799	1.486351572860755	2.2341590365181987
110.69999999999798	1.4874905259762423	2.2339914585540828
110.79999999999798	1.4886546241898886	2.237096467410449
110.89999999999797	1.4897758044071092	2.2399984020815014
110.99999999999797	1.4909419775760395	2.241088094915983
111.09999999999796	1.49219043908293	2.2392905432500547
111.19999999999796	1.493372504745623	2.237524368694565
111.29999999999795	1.4944597034642624	2.240528339235074
111.39999999999795	1.495665373505154	2.2444424325271934
111.49999999999794	1.4968395140911008	2.2425740321209786
111.59999999999793	1.4979516395707717	2.239219474183439
111.69999999999793	1.4991107775508357	2.241381279174469
111.79999999999792	1.5002401474022173	2.245752544392306
111.89999999999792	1.5014143394405535	2.246867028272007
111.99999999999791	1.5026367915158414	2.2453779380784002
112.0999999999979	1.5038238664702017	2.2436258135899894
112.1999999999979	1.5049164360610099	2.2441799776447793
112.2999999999979	1.5061861873855682	2.2486870183829604
112.39999999999789	1.5074189074295543	2.251883239825404
112.49999999999788	1.5085450159436258	2.248938266627578
112.59999999999788	1.5097345416301196	2.2460177933332477
112.69999999999787	1.5109565110812668	2.2492911300423444
112.79999999999787	1.5121355175816817	2.253257413443465
112.89999999999786	1.5133281930097517	2.25240700297503
112.99999999999785	1.5145276094385878	2.2502093406226913
113.09999999999785	1.5156965582905608	2.2504356305583126
113.19999999999784	1.5169725883771306	2.252941158506091
113.29999999999784	1.518286424396175	2.2561823397150658
113.39999999999783	1.519482053830233	2.2562314419898453
113.49999999999783	1.520646174787493	2.2519330686365526
113.59999999999782	1.5219548598855812	2.250512919033906
113.69999999999781	1.5231723760027729	2.255563375993031
113.79999999999781	1.5243439685046816	2.25914433862542
113.8999999999978	1.525559899573386	2.25648029252984
113.9999999999978	1.526754343167755	2.2537927118737358
114.09999999999779	1.5280142013090527	2.2554379401314995
114.19999999999779	1.5292925910636712	2.2585443353328793
114.29999999999778	1.5304971737259596	2.2602819271574037
114.39999999999777	1.5317444044163961	2.2593721178736494
114.49999999999777	1.5330890224067208	2.2569409190470355
114.59999999999776	1.5343365129723914	2.258246286227074
114.69999999999776	1.5355297288305103	2.263584542049229
114.79999999999775	1.5368055338909237	2.2646807288308484
114.89999999999775	1.5381003148139658	2.2598851703879776
114.99999999999774	1.5393417983912192	2.2581550315996695
115.09999999999773	1.5406454781834895	2.2624583550613724
115.19999999999773	1.5418989358527675	2.266222047519499
115.29999999999772	1.5432041179075209	2.2661226482557355
115.39999999999772	1.5445909532281445	2.2640055707854274
115.49999999999771	1.5458760966580098	2.2625697073275046
115.5999999999977	1.5471070799026836	2.2649506490078455
115.6999999999977	1.5484664728248203	2.2693879697572834
115.7999999999977	1.5497988798845714	2.2689218805465625
115.89999999999769	1.55108633805188	2.2646683488461417
115.99999999999768	1.5523663708767286	2.265568507944027
116.09999999999768	1.5536205364089373	2.271254462582399
116.19999999999767	1.5548769248414864	2.2730420316315225
116.29999999999767	1.5562817983805726	2.270023033025561
116.39999999999766	1.5575907877856465	2.2679320697963896
116.49999999999766	1.558831945416328	2.2694102688559235
116.59999999999765	1.5602405962775316	2.2735679801136843
116.69999999999764	1.5616540425019227	2.2765591769564444
116.79999999999764	1.562948860146357	2.273977821050746
116.89999999999763	1.5642901350470209	2.269701231916819
116.99999999999763	1.5655796436167115	2.2717282599186803
117.09999999999762	1.5668767822640302	2.277085459138927
117.19999999999762	1.5682303903185415	2.2769203151158255
117.29999999999761	1.569580704409132	2.273069509209666
117.3999999999976	1.5709016498537536	2.2730706030810697
117.4999999999976	1.5723612617082678	2.276898720286237
117.59999999999759	1.573873429019435	2.280020785148119
117.69999999999759	1.5752342798009984	2.279794911036907
117.79999999999758	1.5765824694103816	2.276398162085465
117.89999999999758	1.5780374400528563	2.2749981577498906
117.99999999999757	1.579449663652615	2.280031410424455
118.09999999999756	1.5808174138856166	2.285213430358167
118.19999999999756	1.582181553763518	2.2828105333405855
118.29999999999755	1.5835473965931965	2.2781889730409306
118.39999999999755	1.5850370059639625	2.279787150251588
118.49999999999754	1.5865581258457064	2.2845965939180948
118.59999999999754	1.5879413739454444	2.2861256397598204
118.69999999999753	1.589369076357087	2.2842943928899198
118.79999999999752	1.5909653151297936	2.2822228181417814
118.89999999999752	1.5924060781729765	2.2832591915750853
118.99999999999751	1.5937522963592792	2.2879002190784763
119.09999999999751	1.5952030694701358	2.289619045534283
119.1999999999975	1.5966530819317293	2.284643492948036
119.2999999999975	1.5981525169560578	2.2812994192556224
119.39999999999749	1.5996818068742513	2.2858943298180314
119.49999999999748	1.6010746178745405	2.291049287368939
119.59999999999748	1.6025744249353346	2.2897788324093016
119.69999999999747	1.6042248491355329	2.2857319367454165
119.79999999999747	1.6057068660193776	2.284333896458793
119.89999999999746	1.6071022496770089	2.2866820148479046
119.99999999999746	1.6087082325695201	2.290199676034307
120.09999999999745	1.6102196228880137	2.2893967271069897
120.19999999999744	1.6116995647959926	2.283984901750869
120.29999999999744	1.6132222465652963	2.282336356863812
120.39999999999743	1.6146286903184732	2.286989713280002
120.49999999999743	1.6161810194611546	2.2885916220165106
120.59999999999742	1.6178366724907614	2.2829061461831377
120.69999999999742	1.6193484632881294	2.2777868913858073
120.79999999999741	1.6208491485646506	2.2786174050931747
120.8999999999974	1.622543278912717	2.281668342299287
120.9999999999974	1.624131552898783	2.281623387060498
121.0999999999974	1.6256116568678722	2.2763523298184776
121.19999999999739	1.627088753497288	2.2693731871955114
121.29999999999738	1.6286204239407938	2.2680078453028067
121.39999999999738	1.630197540743685	2.271135366639891
121.49999999999737	1.631831952111833	2.2687284104055156
121.59999999999737	1.6333103691454278	2.2596399987290856
121.69999999999736	1.6348630297579891	2.253962220465199
121.79999999999735	1.6366555542832728	2.254261471398202
121.89999999999735	1.6383249446359245	2.2526200703868646
121.99999999999734	1.6398153871312404	2.2449811501776225
122.09999999999734	1.6413988182262926	2.2345016101882296
122.19999999999733	1.643031143016393	2.2262947069943126
122.29999999999733	1.6446154368308343	2.223159818850104
122.39999999999732	1.646192537139458	2.219745269955561
122.49999999999731	1.6477533331805714	2.2074854491199156
122.59999999999731	1.6494026108524045	2.1902475980565876
122.6999999999973	1.6511461035833446	2.1794841964311997
122.7999999999973	1.6527516797695516	2.173669942553923
122.89999999999729	1.6543096050167432	2.1619323290459085
122.99999999999729	1.6560933763740064	2.1430565306699885
123.09999999999728	1.6578067438779565	2.1239859981709297
123.19999999999727	1.6593910054033292	2.1082584543261835
123.29999999999727	1.6609440959645825	2.0936477463399354
123.39999999999726	1.6625184513371591	2.0739010369342092
123.49999999999726	1.6641243782590622	2.045639766065434
123.59999999999725	1.6658436502624483	2.0169281356561455
123.69999999999725	1.6674967258501334	1.9958125553850996
123.79999999999724	1.669158962991765	1.974069393296898
123.89999999999723	1.6710251085357815	1.9405939052106163
123.99999999999723	1.6727925660962997	1.9003507705346132
124.09999999999722	1.6743982770388322	1.8640342243233328
124.19999999999722	1.6760458050304543	1.830985460099156
124.29999999999721	1.6777999176759921	1.7938412414810576
124.3999999999972	1.6794749960403088	1.7480844948588705
124.4999999999972	1.6811118623505512	1.6960871349795168
124.5999999999972	1.6827472585953012	1.6465369448992997
124.69999999999719	1.684423426955252	1.6015654110545434
124.79999999999718	1.6862939050164094	1.5495888090878196
124.89999999999718	1.6880917184243243	1.4850490185697245
124.99999999999717	1.6897039315320186	1.420451948155537
125.09999999999717	1.691559172660226	1.3638287752110623
125.19999999999716	1.6934279348310295	1.3052812460738135
125.29999999999715	1.6950846799010553	1.2363507999757481
125.39999999999715	1.6967355593245939	1.1608868875185383
125.49999999999714	1.6984894075183588	1.0875294486644203
125.59999999999714	1.7002259690758377	1.0214845937661314
125.69999999999713	1.7020044406658528	0.9568370214396085
125.79999999999713	1.7037463717876573	0.8830441186851643
125.89999999999712	1.7055120173035971	0.8072368611906001
125.99999999999712	1.7074507400307934	0.7465057373749727
126.09999999999711	1.709346316342197	0.6965573696484082
126.1999999999971	1.7110516671678688	0.6450047176457423
126.2999999999971	1.7128689837370292	0.6007355533085449
126.39999999999709	1.7147430060830278	0.5794546848557485
126.49999999999709	1.7165546821161577	0.5808531136362132
126.59999999999708	1.7182662125915145	0.5947367700024688
126.69999999999708	1.7200334542265943	0.6167979173421116
126.79999999999707	1.7218075922871965	0.6564253917677041
126.89999999999706	1.7237780411574386	0.7192298516391111
126.99999999999706	1.7256895547854982	0.7881078650689075
127.09999999999705	1.7274811132731405	0.8499551182813517
127.19999999999705	1.7294563471468682	0.9161666253996518
127.29999999999704	1.7314286312977427	0.9955184136137588
127.39999999999704	1.7332603785695087	1.0770316442788337
127.49999999999703	1.7350132274478451	1.1506126775795202
127.59999999999702	1.7368761115436335	1.21955323566949
127.69999999999702	1.7387544356700133	1.2913666044492784
127.79999999999701	1.7406582373109203	1.3689281403561826
127.89999999999701	1.7425614076955105	1.4441589194307682
127.999999999997	1.7443711744205812	1.5063068110794142
128.099999999997	1.7464417300466502	1.5617446078652226
128.199999999997	1.7484182265978694	1.6249698533535573
128.299999999997	1.7502363154848177	1.6923758257947745
128.399999999997	1.752195224944079	1.7489336903568076
128.499999999997	1.7542510053311755	1.793866453313229
128.59999999999698	1.756154970873314	1.8380397636883825
128.69999999999698	1.7579420170238806	1.8867628879896394
128.79999999999697	1.7599202657079573	1.9357326321723645
128.89999999999696	1.7613613732395366	1.975603437037663
128.99999999999696	1.7633313102977366	2.0057827942071196
129.09999999999695	1.7652926989922078	2.0368544729306524
129.19999999999695	1.7672649649875483	2.07579022566347
129.29999999999694	1.7694220112878445	2.111301253126336
129.39999999999694	1.7715240913039336	2.133090899524414
129.49999999999693	1.7733520307835418	2.1498397046855247
129.59999999999692	1.7752813794599636	2.1736175662710338
129.69999999999692	1.777289351233362	2.2017185061639095
129.7999999999969	1.7792518353566358	2.2241625549993604
129.8999999999969	1.7812731514739235	2.2371750325557005
129.9999999999969	1.7832904770697344	2.246626649343984
130.0999999999969	1.78472502980033	2.261863066737818
130.1999999999969	1.7868947720968003	2.282876705412629
130.29999999999688	1.7890079835348123	2.297068380043885
130.39999999999688	1.7909916303175604	2.3009034558160564
130.49999999999687	1.7925471690416044	2.306411958498572
130.59999999999687	1.7945484130515958	2.320705209504414
130.69999999999686	1.79656510816139	2.3344409775670814
130.79999999999686	1.798577609203896	2.3393062526863266
130.89999999999685	1.8000158932763168	2.338824116688456
130.99999999999685	1.8014278910741433	2.342258101273822
131.09999999999684	1.8034793605025734	2.3534603766717623
131.19999999999683	1.8056594668036514	2.365194317235202
131.29999999999683	1.8071349991097336	2.3672098646711324
131.39999999999682	1.8086405930615816	2.3629071846370056
131.49999999999682	1.810757350154618	2.3656374950636674
131.5999999999968	1.8122611785656977	2.3762794312518167
131.6999999999968	1.8137075267137381	2.38273988839876
131.7999999999968	1.8151332130482558	2.380247976543012
131.8999999999968	1.8165904256426146	2.377453410133529
131.9999999999968	1.818672092417552	2.381962959971612
132.09999999999678	1.8201214028855792	2.3901588891923895
132.19999999999678	1.821592858688418	2.3937722965875667
132.29999999999677	1.8232238408230963	2.389526155742318
132.39999999999677	1.8253982156664408	2.385729842137928
132.49999999999676	1.8268117711967382	2.3913826177925768
132.59999999999675	1.8282812303344302	2.401082209948554
132.69999999999675	1.829782978250873	2.401829713792792
132.79999999999674	1.8312571755964422	2.394621579692798
132.89999999999674	1.8327320982176212	2.3920826665370947
132.99999999999673	1.8340950339341724	2.3981531132122145
133.09999999999673	1.8356567690067518	2.4045432353874574
133.19999999999672	1.8379200670392395	2.4042022876666755
133.29999999999671	1.8394620410614615	2.3990754644238557
133.3999999999967	1.8408866213347281	2.398550065259048
133.4999999999967	1.8424827440729015	2.405974863927302
133.5999999999967	1.8447835781889528	2.4122234822406896
133.6999999999967	1.8462591076755803	2.40813826491713
133.7999999999967	1.8477189500599662	2.4015552852673263
133.89999999999668	1.8491790488054836	2.404356537655738
133.99999999999667	1.8507216983421886	2.4133946138465716
134.09999999999667	1.8522071080581115	2.416449451364071
134.19999999999666	1.8536205922600875	2.4109657719147837
134.29999999999666	1.8550983525952578	2.4058351538905494
134.39999999999665	1.8566906615886474	2.4088503842121134
134.49999999999665	1.8582472925253393	2.416890765628152
134.59999999999664	1.8597638549500528	2.419499017365214
134.69999999999663	1.861303919421497	2.4137348623435506
134.79999999999663	1.862881481518391	2.410015313893052
134.89999999999662	1.8644176774367271	2.4158805324931785
134.99999999999662	1.865961222820706	2.4229264413079155
135.0999999999966	1.8674423695042528	2.420820414246877
135.1999999999966	1.8690162234077192	2.413936214333071
135.2999999999966	1.8705718343083775	2.413437770546024
135.3999999999966	1.8720865710387682	2.420897241474768
135.4999999999966	1.8736641842825923	2.4271617043170814
135.59999999999658	1.8752637531207101	2.424580150055077
135.69999999999658	1.8768641167553655	2.4173850543659534
135.79999999999657	1.8783763797081403	2.4170468267131615
135.89999999999657	1.879896835860529	2.4252739503576985
135.99999999999656	1.8814897660979009	2.4302224243587762
136.09999999999656	1.8831168513207377	2.4252539584784905
136.19999999999655	1.8846985792631032	2.4194558111864213
136.29999999999654	1.8861775791291764	2.42234994957727
136.39999999999654	1.8877383202579747	2.4295285872110974
136.49999999999653	1.8893791014261798	2.4308061324586716
136.59999999999653	1.8909409469828338	2.425007260541472
136.69999999999652	1.8924683408453804	2.421232317733064
136.79999999999652	1.8941087764910094	2.4266121275095203
136.8999999999965	1.8957242714703761	2.435251333485302
136.9999999999965	1.8972289428380358	2.435393899859655
137.0999999999965	1.8987400961847962	2.427468253252786
137.1999999999965	1.9002663284081593	2.424359993947957
137.2999999999965	1.9018821182818855	2.4313695233382093
137.39999999999648	1.9034288824551617	2.4383107790684786
137.49999999999648	1.9049669812944474	2.4363388207674834
137.59999999999647	1.9065249434784812	2.430233085788647
137.69999999999646	1.90813172651987	2.4301167876335756
137.79999999999646	1.9097192274769577	2.4371351469602778
137.89999999999645	1.9112594850725473	2.441976433764887
137.99999999999645	1.9128477319411203	2.4379468219021723
138.09999999999644	1.9144832856702436	2.4316914959072067
138.19999999999644	1.9160880002141996	2.4342946614842886
138.29999999999643	1.9175746296365028	2.4433284569514875
138.39999999999642	1.9191598962205192	2.445990743537111
138.49999999999642	1.920770959016505	2.4390979643110553
138.5999999999964	1.9223585918807746	2.433622523197839
138.6999999999964	1.9239217082365352	2.4378111153481763
138.7999999999964	1.9254803151188487	2.4460238795518703
138.8999999999964	1.9270861531150776	2.4476595495906976
138.9999999999964	1.928665891645279	2.4416545490005994
139.09999999999638	1.9302316388350254	2.4380156897496543
139.19999999999638	1.9317698198044841	2.4434062505605527
139.29999999999637	1.9333781643813062	2.4503220249708555
139.39999999999637	1.9349902657572606	2.448270367759864
139.49999999999636	1.936524265730878	2.4408374990852355
139.59999999999636	1.9380881296004775	2.4403005371749917
139.69999999999635	1.939715860891665	2.448188715816945
139.79999999999634	1.9413520478240553	2.4533588741941834
139.89999999999634	1.9428914361008418	2.4488809530786657
139.99999999999633	1.9444705511179998	2.441468270696327
140.09999999999633	1.9460715449290586	2.441901905179564
140.19999999999632	1.9476994231196845	2.450019396662097
140.29999999999632	1.9492081694539924	2.4543052599148467
140.3999999999963	1.9507813816903505	2.448650028323445
140.4999999999963	1.9523990573594692	2.4418095337946455
140.5999999999963	1.9540491973667757	2.4440869318843954
140.6999999999963	1.9556469342139644	2.4509762135722326
140.7999999999963	1.9571603822979213	2.450852106188171
140.89999999999628	1.9587600061658463	2.4431999765443004
140.99999999999628	1.9604195538568714	2.438639016604827
141.09999999999627	1.961988156602524	2.442858848345159
141.19999999999627	1.963523097378323	2.4483485667785008
141.29999999999626	1.965105793874847	2.4447242416629176
141.39999999999625	1.9667251428699968	2.4335955701871943
141.49999999999625	1.9682330616152086	2.4271600418566366
141.59999999999624	1.9697840036453649	2.430346829961355
141.69999999999624	1.9713492769506116	2.4326061694657213
141.79999999999623	1.9729658854843628	2.423985338144765
141.89999999999623	1.9745341697006573	2.409947727589293
141.99999999999622	1.9761246811776407	2.402274956725062
142.09999999999621	1.977720208421709	2.4011496133892796
142.1999999999962	1.979318613284767	2.395550894338341
142.2999999999962	1.980901124805691	2.379538308198161
142.3999999999962	1.9824876830756542	2.3606581521457333
142.4999999999962	1.984063919644629	2.3490303995334343
142.5999999999962	1.9857102060578578	2.341365447546352
142.69999999999618	1.9873254713509632	2.3242389419384106
142.79999999999617	1.9889139223936025	2.2943216489143965
142.89999999999617	1.9905155733533353	2.2641857436596404
142.99999999999616	1.9921952975473105	2.2429322863777914
143.09999999999616	1.99379308697892	2.2215725341586574
143.19999999999615	1.9953165021908192	2.1867163463941197
143.29999999999615	1.9968643989086052	2.1399048400897285
143.39999999999614	1.998515043295419	2.0941902604375304
143.49999999999613	2.0001190222779295	2.054257714307612
143.59999999999613	2.001702138654956	2.0089972150662834
143.69999999999612	2.003335678083428	1.947906952768694
143.79999999999612	2.005000036269767	1.877512205833655
143.8999999999961	2.0065540778303967	1.8117027619877115
143.9999999999961	2.0081307291753716	1.748796156815554
144.0999999999961	2.0097668106605764	1.673653509590201
144.1999999999961	2.0113723558563783	1.5821000631025954
144.2999999999961	2.0129373093198644	1.4880997865508099
144.39999999999608	2.014507758296611	1.4028568166492021
144.49999999999608	2.0160973689480075	1.3186667935709118
144.59999999999607	2.0177220751286282	1.2221247982318184
144.69999999999607	2.019326349258245	1.1168620346792366
144.79999999999606	2.020787612946083	1.0218735087924424
144.89999999999606	2.0223277621323654	0.9452721685508579
144.99999999999605	2.0239350185591465	0.8749054758565565
145.09999999999604	2.0254747426464412	0.8080939698268437
145.19999999999604	2.0270618748442875	0.7670560176962249
145.29999999999603	2.0286540487656137	0.7657190236718715
145.39999999999603	2.0302896643116077	0.7881827768709887
145.49999999999602	2.031873135393406	0.8226690069002469
145.59999999999602	2.0334297398466505	0.8808681428124739
145.699999999996	2.034934547117881	0.9686036200267346
145.799999999996	2.036503423084905	1.0671499764718981
145.899999999996	2.038173146777511	1.1581690820489325
145.999999999996	2.0397242499754222	1.2467023391795613
146.099999999996	2.041332739045695	1.3469559680690744
146.19999999999598	2.0429547229023473	1.4543236786840485
146.29999999999598	2.0445850217877255	1.5509081075932813
146.39999999999597	2.0461168134661776	1.632495027393651
146.49999999999596	2.047580557684151	1.7121412639662288
146.59999999999596	2.049089067282654	1.7976886625072321
146.69999999999595	2.0507098516350375	1.8793181942568533
146.79999999999595	2.052298470142501	1.945016288864125
146.89999999999594	2.053877105196089	1.9989381884642166
146.99999999999594	2.0554514281165894	2.0555589527865457
147.09999999999593	2.0570961775114287	2.117522283303705
147.19999999999592	2.0586644589428977	2.1710339002094425
147.29999999999592	2.060220835993064	2.2073267519218174
147.3999999999959	2.0618728918100624	2.2365870968187918
147.4999999999959	2.063527618675639	2.272480410191257
147.5999999999959	2.065029506866791	2.3119899453945183
147.6999999999959	2.066609660151794	2.3416637575767894
147.7999999999959	2.068195950168214	2.3583304421899167
147.89999999999588	2.0697811556776187	2.373420501853377
147.99999999999588	2.0713283923994807	2.395865543880579
148.09999999999587	2.072917211113308	2.4193269093947265
148.19999999999587	2.0745582004129797	2.432463122205591
148.29999999999586	2.0761833040288713	2.4367122978838363
148.39999999999586	2.0776977558815815	2.4447539120771986
148.49999999999585	2.0792776659304213	2.4614513263800193
148.59999999999584	2.080874766538909	2.476274494309444
148.69999999999584	2.082485416065421	2.4795379715526695
148.79999999999583	2.0840018198929515	2.4767639976977294
148.89999999999583	2.085574005621007	2.480724235206592
148.99999999999582	2.0871986521696373	2.4931103135229264
149.09999999999582	2.088791792868753	2.5026897768793877
149.1999999999958	2.09037211703479	2.5020097894598226
149.2999999999958	2.091931325598711	2.4981256807793604
149.3999999999958	2.0935615520316824	2.502160486546371
149.4999999999958	2.095180747974116	2.512311847694717
149.5999999999958	2.096685240359594	2.5167045159036556
149.69999999999578	2.098280353785707	2.511970828544859
149.79999999999578	2.0998724103218604	2.5084554128927397
149.89999999999577	2.1015349442793143	2.514597848056555
149.99999999999577	2.1031161851485085	2.52392721812386
150.09999999999576	2.104715997428324	2.5248289717812495
150.19999999999575	2.1063225341190743	2.517542647070529
150.29999999999575	2.1079877239802687	2.5141605760760704
150.39999999999574	2.1095450821133226	2.5211718986053846
150.49999999999574	2.111090454453181	2.529913445716887
150.59999999999573	2.1127599260216416	2.5293333529497866
150.69999999999573	2.1143968600410132	2.522267869882246
150.79999999999572	2.1159484694189756	2.5209145857398676
150.8999999999957	2.1175755107863696	2.5282248588229934
150.9999999999957	2.1192622497458227	2.533718595394923
151.0999999999957	2.1210157169860357	2.5299844381052305
151.1999999999957	2.1225543210357265	2.523731764770401
151.2999999999957	2.1241334553278235	2.52587184914242
151.39999999999569	2.125842112803988	2.534846948892272
151.49999999999568	2.127455361053934	2.5385044369401526
151.59999999999567	2.129007474610007	2.532095386044292
151.69999999999567	2.1305753605064273	2.525619838474145
151.79999999999566	2.132234382699207	2.5294439964204694
151.89999999999566	2.1339004745380206	2.538682698295141
151.99999999999565	2.135499197815663	2.5406393258978466
152.09999999999565	2.1370269383347424	2.5336328488144364
152.19999999999564	2.138712451291621	2.529071153999599
152.29999999999563	2.1404146611382084	2.5341200417676295
152.39999999999563	2.142053305358942	2.5414603178402597
152.49999999999562	2.1435746357153938	2.540711953126885
152.59999999999562	2.145259683088445	2.534196375637917
152.6999999999956	2.1468885499939465	2.5333883050205244
152.7999999999956	2.1484821944231904	2.5415149081842072
152.8999999999956	2.150104547342547	2.547945794917792
152.9999999999956	2.1517717375511647	2.543989997943481
153.0999999999956	2.1534308582350525	2.536223264115603
153.19999999999558	2.1550380847693176	2.5370110117661047
153.29999999999558	2.156647067437256	2.5461709303178437
153.39999999999557	2.1583577424174893	2.551439392192852
153.49999999999557	2.16006954148282	2.5465686726548564
153.59999999999556	2.16164055666403	2.5400502506859786
153.69999999999555	2.163263923747136	2.5424846245842936
153.79999999999555	2.164985034706008	2.550821314125251
153.89999999999554	2.166658980098843	2.553212696582269
153.99999999999554	2.1682533494961356	2.5471204054342675
154.09999999999553	2.1698308002902285	2.5431963307214858
154.19999999999553	2.1714866779888435	2.5489340571918238
154.29999999999552	2.173169140420954	2.556803457049605
154.39999999999552	2.1747319404870535	2.555634824557771
154.4999999999955	2.1764009284832664	2.5476534821906816
154.5999999999955	2.178089129358244	2.5453414272486365
154.6999999999955	2.179688347274405	2.5532053234645167
154.7999999999955	2.1813207585643	2.5610649663494955
154.8999999999955	2.1829470013760126	2.5588055330113595
154.99999999999548	2.184703018289118	2.5510609888541125
155.09999999999548	2.186348571967812	2.550098952215216
155.19999999999547	2.187943091020912	2.5576365238604017
155.29999999999546	2.189627216704724	2.5624959690861244
155.39999999999546	2.1914354462151127	2.5579631811965156
155.49999999999545	2.193065850679797	2.551812452823933
155.59999999999545	2.1946079756231742	2.5543943609687
155.69999999999544	2.1961980793098963	2.562589171701867
155.79999999999544	2.1979683044048928	2.564501101996416
155.89999999999543	2.1996767940161517	2.557298287217339
155.99999999999542	2.201300869943994	2.5518499568743787
156.09999999999542	2.2030033923824694	2.5568956297897096
156.1999999999954	2.2048105672568394	2.5656706383528642
156.2999999999954	2.206429475875671	2.565572490180913
156.3999999999954	2.208075563536855	2.556767875655155
156.4999999999954	2.209817089595381	2.551621592699796
156.5999999999954	2.2115221239838814	2.5562372668191267
156.69999999999538	2.2131086353596205	2.5616515343868036
156.79999999999538	2.214714286899438	2.5578206624008195
156.89999999999537	2.2164214852086306	2.5484560744419293
156.99999999999537	2.218161815650013	2.545004385929105
157.09999999999536	2.2197606873036175	2.5489360160068224
157.19999999999536	2.2214019247867838	2.54913325330259
157.29999999999535	2.2231575280929685	2.5383097826591485
157.39999999999534	2.2248869109169047	2.5241687954826477
157.49999999999534	2.2265796167939347	2.5182830004514742
157.59999999999533	2.228207794997084	2.518303943529099
157.69999999999533	2.229976479527879	2.510835009383665
157.79999999999532	2.2318186910696376	2.4907176055067457
157.89999999999532	2.2334534157693113	2.4681857170409067
157.9999999999953	2.235141957181577	2.453556872374863
158.0999999999953	2.236919368720911	2.441212683868714
158.1999999999953	2.2386605449718133	2.4175839454046986
158.2999999999953	2.240268455266301	2.381033716435423
158.3999999999953	2.2419334018140344	2.3437430452670904
158.49999999999528	2.2436630342357913	2.311990102930144
158.59999999999528	2.2454330433660785	2.2748545470852957
158.69999999999527	2.247082070713286	2.2202696664879302
158.79999999999526	2.2487450540942047	2.1537528202204874
158.89999999999526	2.250561491083538	2.089905274733359
158.99999999999525	2.2523134874238524	2.028683604971879
159.09999999999525	2.2539814625275287	1.9544642358012667
159.19999999999524	2.2556976344012836	1.859563088668113
159.29999999999524	2.2575265528262514	1.7560226846031057
159.39999999999523	2.259247874721932	1.6577083546993665
159.49999999999523	2.260872515470918	1.5597740159289828
159.59999999999522	2.2625481665876603	1.4480310219255306
159.6999999999952	2.264377112499731	1.3246810204053405
159.7999999999952	2.266087416931681	1.2094074541882813
159.8999999999952	2.267725119768195	1.1126910162308252
159.9999999999952	2.269442869633448	1.0247813053078143
160.0999999999952	2.271258312433491	0.9446112418857534
160.19999999999519	2.2729592794986644	0.8971958285865791
160.29999999999518	2.2746051140745016	0.9003266504955884
160.39999999999517	2.2763899943807195	0.9367485356926631
160.49999999999517	2.278282716337082	0.9897049070946395
160.59999999999516	2.2800152326999688	1.0688880921949357
160.69999999999516	2.281658732536144	1.1801798381644042
160.79999999999515	2.2834860614625896	1.3027688999710314
160.89999999999515	2.2853725533508418	1.4157091185999722
160.99999999999514	2.287098784676315	1.5226806220696338
161.09999999999513	2.2887960071331586	1.6367581053191504
161.19999999999513	2.2905675383413833	1.7537273096395918
161.29999999999512	2.2924903407840644	1.8568622978639724
161.39999999999512	2.294164608748667	1.9416694973211217
161.4999999999951	2.2958866992491833	2.021557103717824
161.5999999999951	2.297759924713322	2.105445596440725
161.6999999999951	2.2996123144390856	2.1832034793504254
161.7999999999951	2.3013659120887646	2.2416718214688274
161.8999999999951	2.303147221826748	2.2856066264890185
161.99999999999508	2.3050694951380435	2.3312609458195634
162.09999999999508	2.306938435733063	2.3822184042181838
162.19999999999507	2.308666980012478	2.425073440840363
162.29999999999507	2.3104834690824667	2.4510592986255086
162.39999999999506	2.3124471945296086	2.469261223267703
162.49999999999505	2.314230799009232	2.492861056345269
162.59999999999505	2.3159134675501676	2.520359962200776
162.69999999999504	2.317710953971373	2.5395761510655483
162.79999999999504	2.319639919384876	2.5471697227232855
162.89999999999503	2.3214679354083723	2.554026017826092
162.99999999999503	2.323151709990584	2.5690414041991088
163.09999999999502	2.3249734313829853	2.5857947959580105
163.19999999999501	2.326943858150796	2.5923984914151483
163.299999999995	2.3286802711704904	2.5896719374972803
163.399999999995	2.330449045779822	2.590721915910915
163.499999999995	2.3322589061292933	2.6017667751935285
163.599999999995	2.334269597617931	2.6132641966799053
163.699999999995	2.3360282960970986	2.6140383423105207
163.79999999999498	2.337755387705187	2.6078769346479285
163.89999999999498	2.3396394182573275	2.6077064413270565
163.99999999999497	2.341559065879003	2.6165582260245435
164.09999999999496	2.343332459867904	2.6235410079702537
164.19999999999496	2.345079802096097	2.6208084745905134
164.29999999999495	2.3469841833373635	2.615431668957929
164.39999999999495	2.348947008646839	2.618466288720814
164.49999999999494	2.3506954195963496	2.6277287246909284
164.59999999999494	2.352415562173881	2.6309693868186264
164.69999999999493	2.354330070196999	2.6244531572961196
164.79999999999492	2.356263937338223	2.618949930978744
164.89999999999492	2.358021609793243	2.6241347787218694
164.9999999999949	2.3598340960537887	2.634156097649515
165.0999999999949	2.361812343478627	2.636087600676662
165.1999999999949	2.3636969920365996	2.628798897619364
165.2999999999949	2.365453689810083	2.624465543140047
165.3999999999949	2.367297754641283	2.6304346287912224
165.49999999999488	2.369276586433186	2.6384168494088844
165.59999999999488	2.3711211188768657	2.6374430447938653
165.69999999999487	2.372895094343434	2.630499651762892
165.79999999999487	2.374799005870583	2.6296972803838834
165.89999999999486	2.376790072942236	2.637576207195245
165.99999999999486	2.378615342913005	2.6430594468520834
166.09999999999485	2.3803541203967034	2.6383999067865234
166.19999999999484	2.382318847192558	2.6312349579106087
166.29999999999484	2.38428926852521	2.633535563380224
166.39999999999483	2.386056589121935	2.6436233498190673
166.49999999999483	2.3878073610942994	2.6483150219894185
166.59999999999482	2.389784940654626	2.642215421423679
166.69999999999482	2.3916767412945372	2.6353649890782997
166.7999999999948	2.393434293625871	2.6384668279246117
166.8999999999948	2.3952245317946788	2.6471339773959692
166.9999999999948	2.3972379151044225	2.6490775703676324
167.0999999999948	2.399187442830573	2.6426406640893867
167.1999999999948	2.400953555663795	2.6390494987775415
167.29999999999478	2.402751515701259	2.64512145453258
167.39999999999478	2.4047966564935144	2.6526361536667546
167.49999999999477	2.4066982927022567	2.6507490208420394
167.59999999999476	2.4084750372615944	2.642856148779363
167.69999999999476	2.410324347173708	2.6418962258628107
167.79999999999475	2.412305915307812	2.6508742004681016
167.89999999999475	2.4141639823486063	2.6579194826449064
167.99999999999474	2.4159339619397886	2.65388556417042
168.09999999999474	2.4177989082940723	2.6456951434670026
168.19999999999473	2.4198591525292033	2.6461936403257944
168.29999999999472	2.4217013766471887	2.6551691822763543
168.39999999999472	2.423492658680958	2.6602869525759556
168.4999999999947	2.4255088676807195	2.6556709934677505
168.5999999999947	2.427568701441137	2.6502714034927424
168.6999999999947	2.4294276939723294	2.653974540809952
168.7999999999947	2.4312596278867984	2.662278452413332
168.8999999999947	2.4333119729775405	2.663153303568411
168.99999999999469	2.435267606765419	2.655495113195439
169.09999999999468	2.4370734305757384	2.6513778564368202
169.19999999999467	2.438915744612736	2.6579881685283824
169.29999999999467	2.4409957860430715	2.6664487075240046
169.39999999999466	2.4429550448587056	2.6646838761899536
169.49999999999466	2.444783272642381	2.6552913089102304
169.59999999999465	2.446685177846822	2.651715665296491
169.69999999999465	2.4487611411259103	2.6584140929122486
169.79999999999464	2.4506416596321805	2.6642905790907303
169.89999999999463	2.4524118320458985	2.6596062664687445
169.99999999999463	2.454363461587496	2.650078539157861
170.09999999999462	2.4565271244209343	2.6476925583678272
170.19999999999462	2.458461798623507	2.65207558558413
170.2999999999946	2.460304564499305	2.6511814409945744
170.3999999999946	2.462347491895544	2.6395994489489008
170.4999999999946	2.4644308338273766	2.626765170920048
170.5999999999946	2.4663255271825673	2.6227352005538838
170.6999999999946	2.46817093820231	2.622227763837601
170.79999999999458	2.470244937098019	2.6113488456197786
170.89999999999458	2.4722858640017944	2.5873026675403334
170.99999999999457	2.474148866281494	2.5624189828597483
171.09999999999457	2.47604758091856	2.545602594276137
171.19999999999456	2.478188313229838	2.5279410455424607
171.29999999999455	2.4802042372315003	2.4949603889532384
171.39999999999455	2.4821060043973913	2.447661327546
171.49999999999454	2.48408115064883	2.399797992947901
171.59999999999454	2.486222284215856	2.3550255904856354
171.69999999999453	2.488203177531418	2.299308920789027
171.79999999999453	2.4901238532843557	2.222215718769672
171.89999999999452	2.4921328390151554	2.1327291764989926
171.99999999999451	2.4942779746202044	2.0446709413560256
172.0999999999945	2.496219357634715	1.9533327979903423
172.1999999999945	2.49808543660693	1.8423564940632509
172.2999999999945	2.5001782634457825	1.7103604747038381
172.3999999999945	2.502267695706978	1.5761963011217732
172.4999999999945	2.5042026165905886	1.4537464205608102
172.59999999999448	2.5061422871798755	1.3346854405778599
172.69999999999447	2.5083060282358227	1.2110308680880668
172.79999999999447	2.510377881069217	1.1026120935283117
172.89999999999446	2.512296999369147	1.0402296426289876
172.99999999999446	2.5142609979631576	1.0250852785553544
173.09999999999445	2.5163374662460245	1.042168282375628
173.19999999999445	2.5183701760117105	1.098653393091648
173.29999999999444	2.520251499151048	1.2032308212579812
173.39999999999444	2.5222579223866712	1.3330737242482908
173.49999999999443	2.524443991755211	1.459922596712103
173.59999999999442	2.5264425169763056	1.582981392333961
173.69999999999442	2.528434059935572	1.715344715415044
173.7999999999944	2.530487767840693	1.8521514583246181
173.8999999999944	2.5326521810108757	1.972964899522447
173.9999999999944	2.5345718387253147	2.069909020258713
174.0999999999944	2.536554641093719	2.1568224431516088
174.1999999999944	2.53877694721032	2.2460302292009064
174.29999999999438	2.540890383605166	2.329199663414883
174.39999999999438	2.542805667609172	2.3921543715100007
174.49999999999437	2.5447700548469636	2.4382320825390864
174.59999999999437	2.5469506106728534	2.4833795189508105
174.69999999999436	2.549061347547857	2.5317025710568557
174.79999999999436	2.5509723049997435	2.5705904383372022
174.89999999999435	2.5530451382553228	2.592194600144073
174.99999999999434	2.5552753944657014	2.606543005795094
175.09999999999434	2.557308772197506	2.6275576573909296
175.19999999999433	2.559273549357107	2.6533481009572024
175.29999999999433	2.561369845898181	2.670111423151852
175.39999999999432	2.5635511647786835	2.67322072923491
175.49999999999432	2.565513096363517	2.674242160312825
175.5999999999943	2.567477354170304	2.6845317307058414
175.6999999999943	2.5695025581477893	2.6990597772635905
175.7999999999943	2.5716106108904624	2.7050572725492668
175.8999999999943	2.573601949450098	2.7015331866402224
175.9999999999943	2.575585210289091	2.7007245611241646
176.09999999999428	2.577774465110859	2.7094033615629876
176.19999999999428	2.579819140494937	2.718421466158774
176.29999999999427	2.5818364518356147	2.717157479346369
176.39999999999426	2.5838887869048808	2.7100256780270375
176.49999999999426	2.5860936650995088	2.7105900053489025
176.59999999999425	2.5881162168324865	2.7210965600519494
176.69999999999425	2.5901758309624046	2.728873717670003
176.79999999999424	2.5923403207369127	2.724867789034324
176.89999999999424	2.594517967530346	2.7169373951994626
176.99999999999423	2.5964839853832906	2.7182106269389092
177.09999999999422	2.5985925824494744	2.72785561898726
177.19999999999422	2.6007753035431875	2.7326641597194836
177.2999999999942	2.603044837323528	2.7272746182131966
177.3999999999942	2.6050786415929865	2.72171519139486
177.4999999999942	2.6071723225163144	2.7260776567402663
177.5999999999942	2.609414546901048	2.73481255792755
177.6999999999942	2.611530635346469	2.7353551194375005
177.79999999999418	2.613681530020721	2.7277439882523824
177.89999999999418	2.6158607445289115	2.7248957507641167
177.99999999999417	2.618118949536617	2.733214816429128
178.09999999999417	2.6202701236924253	2.7422933583815934
178.19999999999416	2.6224492675578013	2.740246009597912
178.29999999999416	2.6246333499112153	2.731130542771529
178.39999999999415	2.626865732075787	2.7291630293705835
178.49999999999415	2.62897288140717	2.7377727015999915
178.59999999999414	2.631147419382895	2.744986510747195
178.69999999999413	2.633414478221525	2.741586013078954
178.79999999999413	2.6355805848502043	2.7345709955357402
178.89999999999412	2.6377992018942082	2.736217079479443
178.99999999999412	2.639894451198179	2.744969955777357
179.0999999999941	2.642190451930997	2.7481496069255726
179.1999999999941	2.644384950869009	2.741398059543436
179.2999999999941	2.6464204287647615	2.735816252686155
179.3999999999941	2.648600663978159	2.741351503008001
179.4999999999941	2.650922529517363	2.7512348838188476
179.59999999999408	2.653178420540584	2.7518281914069953
179.69999999999408	2.6552707383126326	2.742931394157698
179.79999999999407	2.6575172725234757	2.738390642480661
179.89999999999407	2.6598812191754373	2.7456887928547973
179.99999999999406	2.6620898209504302	2.7549641428009135
180.09999999999405	2.664214844143356	2.7540877293613018
180.19999999999405	2.6665304539659966	2.7464539294354773
180.29999999999404	2.6688565274024563	2.7451993393450307
180.39999999999404	2.671005221262367	2.7530976984894533
180.49999999999403	2.67321274943082	2.7585540304129452
180.59999999999403	2.6755384871805235	2.75367395058094
180.69999999999402	2.677707985736692	2.7465711096004704
180.79999999999401	2.679901483336807	2.749390300988327
180.899999999994	2.682286021051649	2.75934548497574
180.999999999994	2.6846650261145584	2.762280190846561
181.099999999994	2.6869042054605012	2.753748960765817
181.199999999994	2.689165014909525	2.745809758317137
181.299999999994	2.6915291742146987	2.749275844370076
181.39999999999398	2.6937591967229224	2.7575029808023492
181.49999999999397	2.695981932648632	2.7565206512795966
181.59999999999397	2.6983403401266877	2.7454514543170183
181.69999999999396	2.7007450559165207	2.7370426394029295
181.79999999999396	2.7030282304352866	2.7379743903061335
181.89999999999395	2.7053704149630002	2.7386429477164276
181.99999999999395	2.7078117593459576	2.727680366858545
182.09999999999394	2.710186099809876	2.7089079873692525
182.19999999999393	2.712505379458638	2.695157565336045
182.29999999999393	2.7148923015379625	2.687561864902657
182.39999999999392	2.7174315406848386	2.6717592386113544
182.49999999999392	2.719777280855359	2.637781230478011
182.5999999999939	2.7220479309857897	2.5946204560269024
182.6999999999939	2.7244766234335076	2.55624534408776
182.7999999999939	2.726935511330767	2.518363250135021
182.8999999999939	2.729310975913138	2.462473631895787
182.9999999999939	2.731734993298505	2.382544335862844
183.09999999999388	2.734229198596701	2.292514205709086
183.19999999999388	2.7367703234949263	2.2026661465619566
183.29999999999387	2.7390268460229876	2.101590047508105
183.39999999999387	2.741490400280604	1.9750399483886627
183.49999999999386	2.744075650419837	1.8300733378667418
183.59999999999386	2.7465255482281243	1.6872851882481836
183.69999999999385	2.748999905768548	1.5520435449615124
183.79999999999384	2.7515012182853384	1.412826480793734
183.89999999999384	2.754060653517037	1.2758640901019038
183.99999999999383	2.7563609373004194	1.178265589014935
184.09999999999383	2.7586738529058614	1.145655978334817
184.19999999999382	2.761109629214342	1.1620634192273684
184.29999999999382	2.7636874517041665	1.2152513788671309
184.3999999999938	2.766021291118547	1.3177087492231092
184.4999999999938	2.768420096826539	1.4633111825101235
184.5999999999938	2.770859916049187	1.617336906699004
184.6999999999938	2.7734229645387147	1.7593402257983641
184.7999999999938	2.775805629146016	1.897182428070637
184.89999999999378	2.7783281297486084	2.038778148580551
184.99999999999378	2.780890763951137	2.1703837090076954
185.09999999999377	2.7832789800767372	2.2751834805982596
185.19999999999376	2.785747171450831	2.3582855054053673
185.29999999999376	2.7883372548833467	2.4381920953481937
185.39999999999375	2.7907997590574554	2.5177732186903787
185.49999999999375	2.7932418414549	2.5811499309008346
185.59999999999374	2.7957060419453246	2.620331022688312
185.69999999999374	2.7983274833359215	2.6489657834750715
185.79999999999373	2.8007269902320155	2.6827488868798364
185.89999999999372	2.8032112761674313	2.718265665532666
185.99999999999372	2.805808215496659	2.7413240740774985
186.0999999999937	2.8083956583927625	2.750094945157429
186.1999999999937	2.8108815527629143	2.7580554555795778
186.2999999999937	2.8133848916536492	2.7741562259206263
186.3999999999937	2.81586005088397	2.7902056765398107
186.4999999999937	2.8184179561514977	2.7945832869930345
186.59999999999368	2.8208817092356715	2.7908077343494044
186.69999999999368	2.823366005806866	2.793408240813137
186.79999999999367	2.8260493617327818	2.8063133599378713
186.89999999999367	2.828623878337233	2.816595135546075
186.99999999999366	2.8312193889744823	2.813992814389241
187.09999999999366	2.8338729311390254	2.806206604063062
187.19999999999365	2.8365423971376824	2.8078500700549336
187.29999999999364	2.8389882490962552	2.818885046255767
187.39999999999364	2.841396892759331	2.8252327401314776
187.49999999999363	2.8439781935560355	2.8201117369869872
187.59999999999363	2.846605728245015	2.8137750983445176
187.69999999999362	2.84905889365446	2.81763147318917
187.79999999999362	2.851530701690188	2.826841623569898
187.8999999999936	2.854292345869747	2.8281542690450805
187.9999999999936	2.8567531398795287	2.820470276320233
188.0999999999936	2.8591728160774847	2.8172492102608664
188.1999999999936	2.8617354624563918	2.8258486942817105
188.2999999999936	2.864295788636718	2.835669464623633
188.39999999999358	2.866794471954624	2.8337763358168098
188.49999999999358	2.8692677094852446	2.8241348648057354
188.59999999999357	2.871875295237957	2.8220643306303748
188.69999999999357	2.874359521786609	2.831532046612651
188.79999999999356	2.876863231388443	2.8396582656571527
188.89999999999355	2.8794899021185354	2.836200033917959
188.99999999999355	2.8821282589425494	2.8284778152883034
189.09999999999354	2.88465651728442	2.8298726878046794
189.19999999999354	2.887223859448769	2.8393573119132114
189.29999999999353	2.8899415215013393	2.8433586654041467
189.39999999999353	2.8925091977167052	2.8369123344745133
189.49999999999352	2.8950561207330434	2.831632934863158
189.5999999999935	2.8976962625019165	2.8379309869998783
189.6999999999935	2.9003896406602916	2.848535680766834
189.7999999999935	2.903024122957981	2.849063909389372
189.8999999999935	2.9057112455070198	2.8396904539508148
189.9999999999935	2.908499086744531	2.8353071578400724
190.09999999999349	2.911126345763925	2.8436095292997736
190.19999999999348	2.9137109817911755	2.853771223239281
190.29999999999347	2.916365449602539	2.8527373582228246
190.39999999999347	2.919151035246321	2.8443636738267903
190.49999999999346	2.9217391083749047	2.8429409863719637
190.59999999999346	2.9244270668140397	2.8515307624876507
190.69999999999345	2.9272210877440177	2.8574603732265382
190.79999999999345	2.930112032025285	2.8523306335935303
190.89999999999344	2.932806468544472	2.844956792919215
190.99999999999343	2.935465510979911	2.8480545380288733
191.09999999999343	2.938131331562469	2.858146384303555
191.19999999999342	2.9409412609139327	2.860399264901326
191.29999999999342	2.943508355366798	2.85082509908753
191.3999999999934	2.946251514652129	2.842886831753421
191.4999999999934	2.9490216984524884	2.847381981904634
191.5999999999934	2.9516850607387353	2.85616499628403
191.6999999999934	2.954286636139424	2.854143759234874
191.7999999999934	2.9569563898076776	2.8411881604856792
191.89999999999338	2.9597574708379266	2.8314154800108393
191.99999999999338	2.962356934176262	2.8312577620900807
192.09999999999337	2.9649586911540053	2.8296587413741046
192.19999999999337	2.9676815391824163	2.8145512119278813
192.29999999999336	2.9702963137101004	2.7903887010376573
192.39999999999336	2.972982277378291	2.770549532121207
192.49999999999335	2.975669127888344	2.7547226226068906
192.59999999999334	2.9783163244675106	2.726254695298389
192.69999999999334	2.9808687878000715	2.6750456578710224
192.79999999999333	2.983532454151167	2.6121277974363144
192.89999999999333	2.986429786702174	2.551419659687071
192.99999999999332	2.9890553934028414	2.4842633313834
193.09999999999332	2.9918053615480433	2.3897657473913942
193.1999999999933	2.9945943133486903	2.2652207331583036
193.2999999999933	2.9974882928768514	2.129408619536133
193.3999999999933	3.0001796513571932	1.9926205049686327
193.4999999999933	3.0029040758830425	1.8430421192753605
193.5999999999933	3.005761785093081	1.673285123514266
193.69999999999328	3.008536769896938	1.506613973488599
193.79999999999328	3.011098665316503	1.3784003439951953
193.89999999999327	3.013930770855086	1.2970361187135415
193.99999999999326	3.016899586621819	1.2584482206227676
194.09999999999326	3.019658247400617	1.2860743367819851
194.19999999999325	3.0223139812502993	1.394994645474784
194.29999999999325	3.0252461198026754	1.5476674423437116
194.39999999999324	3.0281386248753615	1.7025603375860174
194.49999999999324	3.030774812302815	1.8569295117632878
194.59999999999323	3.033439650920323	2.020708302830192
194.69999999999322	3.036389609913909	2.18117172099612
194.79999999999322	3.0392233572951337	2.3145887005506958
194.8999999999932	3.041932467832575	2.4181721566492285
194.9999999999932	3.0446660623411135	2.510311563266396
195.0999999999932	3.0475655802161867	2.599733249983514
195.1999999999932	3.0501997171807083	2.6729900353018636
195.2999999999932	3.052918224813384	2.719967390397114
195.39999999999318	3.0557718730293892	2.7528063855276295
195.49999999999318	3.0584529545064236	2.7890864711890564
195.59999999999317	3.0612479429165096	2.8271749005188354
195.69999999999317	3.064090802556556	2.8515164656537397
195.79999999999316	3.066930191642233	2.858094044802602
195.89999999999316	3.069596868212661	2.8615177323397996
195.99999999999315	3.072379474332116	2.875247397584719
196.09999999999314	3.0752770560254756	2.8932424838690722
196.19999999999314	3.078043130738136	2.9005184769265067
196.29999999999313	3.0808341380716615	2.896330093656495
196.39999999999313	3.0836780615086123	2.895153341396343
196.49999999999312	3.08656208692636	2.9047710435014658
196.59999999999312	3.0893505449336374	2.9146918295627033
196.6999999999931	3.0921155147312582	2.9130521915005425
196.7999999999931	3.09515414711496	2.905445733982231
196.8999999999931	3.0980552882881485	2.906746447132423
196.9999999999931	3.1008772591999962	2.9183860015228458
197.0999999999931	3.1037375171020947	2.9254537992717675
197.19999999999308	3.10674127765626	2.91914512088424
197.29999999999308	3.1095924046715817	2.9100993517957146
197.39999999999307	3.1123249096680414	2.913082406363912
197.49999999999307	3.115103384917422	2.9250081480060373
197.59999999999306	3.1179915610785542	2.929855529909835
197.69999999999305	3.120835543891929	2.9226326727779295
197.79999999999305	3.1237635728229325	2.916338201067382
197.89999999999304	3.1266406123641026	2.921768532672578
197.99999999999304	3.1294765486069163	2.9311865682768445
198.09999999999303	3.1321855423106513	2.9307947235385177
198.19999999999303	3.1351252485532806	2.922542261044524
198.29999999999302	3.137930753151556	2.921176326437476
198.399999999993	3.140664359228577	2.931567069795584
198.499999999993	3.1435489640892493	2.9403879931130255
198.599999999993	3.1464078452239126	2.9359224145441756
198.699999999993	3.1491540059433385	2.925929387804387
198.799999999993	3.1519388265554484	2.9265606681220744
198.89999999999299	3.1548797152038217	2.9382712162228257
198.99999999999298	3.1576279098825095	2.945143109852853
199.09999999999297	3.1604606895527834	2.938950738380743
199.19999999999297	3.1633363417885567	2.9307492386558995
199.29999999999296	3.1663561083379017	2.9340115369279642
199.39999999999296	3.1691812621930384	2.9440897479883374
199.49999999999295	3.1720659694885773	2.9461857502897355
199.59999999999295	3.1750668816769356	2.9383711543417173
199.69999999999294	3.1779864695104383	2.9345941209162865
199.79999999999293	3.180810845599779	2.9429767803576903
199.89999999999293	3.1836707808610454	2.9525415444700047
199.99999999999292	3.1867447954422072	2.94964723740167
200.09999999999292	3.189607163544719	2.9387059493225327
200.1999999999929	3.1924826072659993	2.936441906148887
200.2999999999929	3.1955065885978406	2.9468264401016127
200.3999999999929	3.198467880693754	2.954901481908095
200.4999999999929	3.2011907829905684	2.949107243112037
200.5999999999929	3.2041961937601027	2.938055084590635
200.69999999999288	3.207243836734368	2.936720616841023
200.79999999999288	3.210113243028986	2.9435953300436974
200.89999999999287	3.212847265095109	2.943205703304176
200.99999999999287	3.215785360174332	2.92976772655147
201.09999999999286	3.218818661072847	2.9151335540513887
201.19999999999285	3.2216060159454383	2.9095509785427485
201.29999999999285	3.2244411892260296	2.904288405274792
201.39999999999284	3.2273851293829683	2.8826648931668437
201.49999999999284	3.2302161655778043	2.843671091842963
201.59999999999283	3.2330515508940803	2.8029534259942754
201.69999999999283	3.2360543365555494	2.7669266686023692
201.79999999999282	3.2388598331282865	2.7178433297162408
201.89999999999281	3.2417080125204834	2.636742599378771
201.9999999999928	3.2446170269479233	2.529661087792253
202.0999999999928	3.247636028182665	2.4152878005102085
202.1999999999928	3.250533707210962	2.2918820112031293
202.2999999999928	3.2534137900171767	2.139955540418414
202.3999999999928	3.2564580533542187	1.9578432394003162
202.49999999999278	3.2593283085954874	1.7733917957715228
202.59999999999278	3.262248130989951	1.6136466343779508
202.69999999999277	3.2652499824996606	1.480048933679706
202.79999999999276	3.2683713416462328	1.3823681093012914
202.89999999999276	3.271259061462535	1.366868720343732
202.99999999999275	3.274200052227235	1.4532699286747426
203.09999999999275	3.277106150885302	1.5940806014939382
203.19999999999274	3.280045084124757	1.7503770040633089
203.29999999999274	3.282933244160472	1.9237690256722033
203.39999999999273	3.28601354137629	2.1117936487553193
203.49999999999272	3.288920323984583	2.2859030534307316
203.59999999999272	3.2917475328041514	2.4239875094109746
203.6999999999927	3.294680451454606	2.5345574408430878
203.7999999999927	3.2976567956452687	2.637316593874849
203.8999999999927	3.300641966519696	2.7302909302534624
203.9999999999927	3.303492133940152	2.7964944659866275
204.0999999999927	3.3064762580550777	2.8362154122642442
204.19999999999268	3.3094044244197804	2.869854997670986
204.29999999999268	3.3122027660402176	2.9089858377888413
204.39999999999267	3.315114586200716	2.9423342755257353
204.49999999999267	3.318188304883647	2.9564074187139964
204.59999999999266	3.321005353770401	2.9573478739870103
204.69999999999266	3.3239013535735857	2.9638855494026504
204.79999999999265	3.32692090525985	2.98139362005868
204.89999999999264	3.329826400410651	2.9953857283461436
204.99999999999264	3.332759767921325	2.9945402052756016
205.09999999999263	3.3357397563070075	2.987869337964908
205.19999999999263	3.338794262451943	2.991101605663831
205.29999999999262	3.341705751969865	3.002865032437827
205.39999999999262	3.3447118588817903	3.0077411265755836
205.4999999999926	3.3478411119083407	3.000713976045561
205.5999999999926	3.350845631164748	2.9954100392341796
205.6999999999926	3.353772763011934	3.0033048037305
205.7999999999926	3.3568583922125685	3.01534329675378
205.8999999999926	3.3600213503818903	3.015231679249162
205.99999999999258	3.3629309932736136	3.004078028446179
206.09999999999258	3.3659078594290786	2.9994417367753683
206.19999999999257	3.368828387744879	3.009233402332608
206.29999999999256	3.3718120894978068	3.0201069717669395
206.39999999999256	3.374781640660536	3.017756711825385
206.49999999999255	3.3778570853184364	3.0081124854188905
206.59999999999255	3.3807484268891326	3.0076265249045857
206.69999999999254	3.3835999744779013	3.018122112904626
206.79999999999254	3.3865492206979955	3.024396397161758
206.89999999999253	3.389615944212629	3.0182380602936374
206.99999999999253	3.392473139765786	3.0111660934397975
207.09999999999252	3.3953911019990954	3.0168062290003936
207.1999999999925	3.3984617608634857	3.0290160078711317
207.2999999999925	3.401474059826267	3.030768788274477
207.3999999999925	3.404371272464031	3.020202785924475
207.4999999999925	3.4073622233164707	3.014084143440648
207.5999999999925	3.410467716635716	3.0230348277315344
207.69999999999249	3.4133393541151613	3.035364000738582
207.79999999999248	3.4163567259187455	3.0348868267741547
207.89999999999247	3.4194953189077055	3.0245669035258107
207.99999999999247	3.422403615761137	3.02147252383526
208.09999999999246	3.425251607248376	3.0308652819051076
208.19999999999246	3.4283550166329793	3.0386171923544274
208.29999999999245	3.431435262597316	3.033595834628967
208.39999999999245	3.434351752570285	3.0249894651744396
208.49999999999244	3.437324267828394	3.028001123522147
208.59999999999243	3.4404784990630177	3.0395750175257716
208.69999999999243	3.4434774469138185	3.042353396691495
208.79999999999242	3.446474276261457	3.031303268527383
208.89999999999242	3.449579862111719	3.021655717341992
208.9999999999924	3.4526073962586836	3.026104813293655
209.0999999999924	3.4554041039700936	3.034996167378459
209.1999999999924	3.458386235130005	3.030314049644386
209.2999999999924	3.461456462994275	3.0113747380740037
209.3999999999924	3.464270773450131	2.994400735417426
209.49999999999238	3.4672334485038285	2.9871760088895627
209.59999999999238	3.470277096265378	2.9757127738803058
209.69999999999237	3.4732500075282524	2.9436753425743367
209.79999999999237	3.476161831783452	2.8948013890307185
209.89999999999236	3.4791208684825303	2.844441849989693
209.99999999999235	3.4821855308688807	2.7900821865638576
210.09999999999235	3.485068535133347	2.7079090714146345
210.19999999999234	3.4881197096342333	2.5866593631592187
210.29999999999234	3.4911811354194904	2.4437374967556575
210.39999999999233	3.4940896065639606	2.29546560053134
210.49999999999233	3.4970715883158414	2.13036636966194
210.59999999999232	3.5002233802517972	1.934334563614981
210.69999999999231	3.5032594613181276	1.731235075337027
210.7999999999923	3.5062023404346188	1.5759350028403536
210.8999999999923	3.509245587571936	1.4972635436456145
210.9999999999923	3.512235434748813	1.4878623871746524
211.0999999999923	3.515193044796921	1.5591145643341857
211.1999999999923	3.518185378117586	1.7183983123448592
211.29999999999228	3.521257831667686	1.918837486416857
211.39999999999227	3.5241909408865837	2.1088678480905467
211.49999999999227	3.527152960396718	2.2811163751252215
211.59999999999226	3.530255972976869	2.4488221060700788
211.69999999999226	3.533335998450063	2.6040615910538114
211.79999999999225	3.5361008666104095	2.722042587840531
211.89999999999225	3.539084050364491	2.799465596687043
211.99999999999224	3.5421147493829306	2.8611544708416563
212.09999999999224	3.544938619732575	2.924151083249473
212.19999999999223	3.5478417924026395	2.9770635558473684
212.29999999999222	3.5508558971601456	3.0051511792203796
212.39999999999222	3.5537732658463996	3.016239994213061
212.4999999999922	3.5566183936825997	3.0303319067715333
212.5999999999922	3.5596480388457907	3.0523097129333108
212.6999999999922	3.5626380170206	3.0676251370899745
212.7999999999922	3.5654529184352093	3.067018460846911
212.8999999999922	3.5651141259028716	3.0615804660751422
212.99999999999218	3.568225006524651	3.0694881017575133
213.09999999999218	3.5710206835439275	3.085050882483916
213.19999999999217	3.5705985779152756	3.0888829553316577
213.29999999999217	3.5735689245198183	3.07908381815235
213.39999999999216	3.57656254967468	3.0716150240937234
213.49999999999216	3.5761302531316232	3.078819160617252
213.59999999999215	3.5791140848501346	3.0925288055055273
213.69999999999214	3.582195258152314	3.0935459493695463
213.79999999999214	3.585000149367019	3.083052543829356
213.89999999999213	3.584540204041435	3.077983817236106
213.99999999999213	3.587538727016672	3.0874395883701813
214.09999999999212	3.590401995548613	3.096112911353858
214.19999999999212	3.5898683550069523	3.0901482838168643
214.2999999999921	3.592963354689351	3.08052678603305
214.3999999999921	3.596017609440835	3.083071736476366
214.4999999999921	3.5954335271219344	3.0950671419067994
214.5999999999921	3.595054215874317	3.0992942258071285
214.6999999999921	3.598098752989372	3.08961014636946
214.79999999999208	3.6009367204105405	3.0803209944069656
214.89999999999208	3.600506619762962	3.0858279723371838
214.99999999999207	3.6035315061774504	3.1001574372544085
215.09999999999206	3.6064134057938335	3.1028985625784093
215.19999999999206	3.6058867400189594	3.0912089998406684
215.29999999999205	3.6089296680135976	3.084880615298113
215.39999999999205	3.6119746192219853	3.0931240771745085
215.49999999999204	3.6113115129988405	3.1023535195525227
215.59999999999204	3.610812364109782	3.098668767858252
215.69999999999203	3.6139137601385074	3.0888992900470136
215.79999999999202	3.6167401174057705	3.0895904774303764
215.89999999999202	3.616194104448274	3.1011834637955213
215.999999999992	3.619215605759097	3.1080456542612755
216.099999999992	3.622139804962691	3.0991594650088086
216.199999999992	3.6215858784052166	3.0869762011036825
216.299999999992	3.621122520246084	3.0897243025699743
216.399999999992	3.6241002376411275	3.1032598716490076
216.49999999999199	3.62337778808099	3.105152948848799
216.59999999999198	3.622778071512851	3.0913762953234527
216.69999999999197	3.625927319575615	3.0797034233144824
216.79999999999197	3.625257292337817	3.0805848832215417
216.89999999999196	3.6246367467927865	3.084387877852249
216.99999999999196	3.6277181296651224	3.074355253621473
217.09999999999195	3.630679222715891	3.0504017587617662
217.19999999999195	3.6300810111406303	3.0278056032191185
217.29999999999194	3.629564148379851	3.0115873612778152
217.39999999999193	3.6325588126887314	2.9839893856439534
217.49999999999193	3.6318405941973695	2.9251580993620028
217.59999999999192	3.631265822232593	2.845052031652952
217.69999999999192	3.63442150381741	2.763531429534677
217.7999999999919	3.637224180277732	2.6713741034167637
217.8999999999919	3.636604628592135	2.5383254436652107
217.9999999999919	3.636138816029545	2.359760770331825
218.0999999999919	3.6391550634419705	2.1649043245907045
218.1999999999919	3.638462965234701	1.97647017371072
218.29999999999188	3.6378367929413393	1.7933327135055344
218.39999999999188	3.64088702162579	1.6248751139528332
218.49999999999187	3.6402337837735086	1.526489191209764
218.59999999999187	3.639630264198474	1.5483416645941341
218.69999999999186	3.6426678067874962	1.6594753484987
218.79999999999185	3.64193863981437	1.811355009788577
218.89999999999185	3.6413488830435705	2.001641069463898
218.99999999999184	3.6408814544841577	2.215012249981778
219.09999999999184	3.643895720831596	2.4105304234092486
219.19999999999183	3.6431939034120626	2.557949284684158
219.29999999999183	3.6425863014315745	2.6742467843298887
219.39999999999182	3.645696107667977	2.785438741318196
219.49999999999181	3.645017158011342	2.8831746496945363
219.5999999999918	3.644395980183587	2.9478580476438143
219.6999999999918	3.647442095808705	2.983146866402647
219.7999999999918	3.650323787965695	3.0122339509813827
219.8999999999918	3.649615223913805	3.046020905215507
219.9999999999918	3.649058773516183	3.073166331146817
220.09999999999178	3.6520028800376396	3.0820004690365694
220.19999999999177	3.651291489459861	3.0792697484540734
220.29999999999177	3.650620669361859	3.0858930457134064
220.39999999999176	3.653712325357832	3.104470065581874
220.49999999999176	3.6528917642599676	3.113693567737757
220.59999999999175	3.6522625909565853	3.1052186018586214
220.69999999999175	3.6517198033779033	3.0942708245935098
220.79999999999174	3.6509719497000384	3.098841111851732
220.89999999999173	3.6503227460603114	3.113307031827342
220.99999999999173	3.6497219705814548	3.1173383881304035
221.09999999999172	3.6526926150955377	3.107587646369683
221.19999999999172	3.6519826920751934	3.0992280726773327
221.2999999999917	3.651306134567659	3.1059344169921705
221.3999999999917	3.6542480535654356	3.1176026998274304
221.4999999999917	3.6534550697133628	3.114818723860608
221.5999999999917	3.6528226191860345	3.1028816473159546
221.6999999999917	3.652310534914383	3.100931898022248
221.79999999999168	3.651617184746025	3.1129131744192766
221.89999999999168	3.6509474743964483	3.12076252032849
221.99999999999167	3.650398178354058	3.111967912699512
222.09999999999167	3.6534156420572046	3.09987631158547
222.19999999999166	3.6526635733616555	3.1014020467107004
222.29999999999166	3.6519960022674995	3.115171553090947
222.39999999999165	3.655040843963988	3.1218935596023525
222.49999999999164	3.654242266232715	3.1110470885953063
222.59999999999164	3.6536083607674437	3.10006002253786
222.69999999999163	3.6567467969937115	3.105757025774884
222.79999999999163	3.659632904835295	3.1182699448042865
222.89999999999162	3.6588797289992985	3.117721899206849
222.99999999999162	3.6582409255138675	3.105986609599882
223.0999999999916	3.6612942644516133	3.10292535804476
223.1999999999916	3.6605426512771633	3.11335346546181
223.2999999999916	3.6598504075649325	3.1224107404246206
223.3999999999916	3.6592272643666974	3.1152346041504693
223.4999999999916	3.6584580648316547	3.100885240468128
223.59999999999158	3.6578278307955054	3.0997498556989815
223.69999999999158	3.6607915281644603	3.1139816764173673
223.79999999999157	3.663594142769477	3.1218294234579003
223.89999999999156	3.662742316933036	3.110817292626763
223.99999999999156	3.662087918588876	3.0966108694307315
224.09999999999155	3.6651294987667513	3.097974992183741
224.19999999999155	3.664343334949991	3.1062726754793073
224.29999999999154	3.6636859256575556	3.1028663011435684
224.39999999999154	3.6668565897499357	3.0854038565540627
224.49999999999153	3.6661235383360644	3.0678682170407656
224.59999999999152	3.665414334680228	3.0611214194936354
224.69999999999152	3.664806580258629	3.050484405998959
224.7999999999915	3.6640725027236165	3.015710215698369
224.8999999999915	3.6633201567870715	2.959445992001321
224.9999999999915	3.662703088509728	2.901917219233925
225.0999999999915	3.6656873901039484	2.8461344109651896
225.1999999999915	3.66487384002254	2.7610556003927638
225.29999999999148	3.664246127294198	2.6290602963048118
225.39999999999148	3.667400785298538	2.4684619902166056
225.49999999999147	3.6666789391749983	2.3006223149179017
225.59999999999147	3.6659273576845934	2.1216300971868556
225.69999999999146	3.6653534929307634	1.9179963991833537
225.79999999999146	3.6646472100809833	1.7170068853504576
225.89999999999145	3.663890363404383	1.584391352742794
225.99999999999145	3.6632638428110966	1.549677986570517
226.09999999999144	3.66629359752693	1.5930581683373215
226.19999999999143	3.665484553593421	1.7101105043047604
226.29999999999143	3.6648684470849227	1.9032021769546108
226.39999999999142	3.6680008283033256	2.123026880106423
226.49999999999142	3.6672107798109175	2.3116553973383245
226.5999999999914	3.6664384536507573	2.4669720269459092
226.6999999999914	3.6658221242205613	2.6120368154638602
226.7999999999914	3.668853166531395	2.749722180745404
226.8999999999914	3.6680782812472104	2.852761726654853
226.9999999999914	3.6673613587444667	2.9145548587756673
227.09999999999138	3.6704380789624604	2.960090643852256
227.19999999999138	3.6696120082930754	3.0077228855854883
227.29999999999137	3.6689527072749195	3.0497066371389
227.39999999999137	3.6720896072811033	3.070398802320011
227.49999999999136	3.674796732046842	3.0739788091257676
227.59999999999135	3.6739878982749925	3.0814386888590817
227.69999999999135	3.6733569065896106	3.1013303049325347
227.79999999999134	3.6763167054653083	3.117971382011238
227.89999999999134	3.6754996541064324	3.1144051579847445
227.99999999999133	3.6748733823612825	3.1023829493980744
228.09999999999133	3.678035066011733	3.104689807332367
228.19999999999132	3.6772372625774588	3.1199164796124164
228.29999999999131	3.6765073329541695	3.1283649887662874
228.3999999999913	3.6795594634023874	3.1202181746415265
228.4999999999913	3.6787411700374535	3.108429345747618
228.5999999999913	3.677943257212	3.1120047921754486
228.6999999999913	3.6772885710827206	3.123798748874329
228.7999999999913	3.680158502177658	3.1254369499752106
228.89999999999128	3.679329762611464	3.113353363033471
228.99999999999127	3.678656287663653	3.1075207516755237
229.09999999999127	3.6817936636310997	3.1191630624559625
229.19999999999126	3.680940031422428	3.130669496488232
229.29999999999126	3.6801426215750106	3.1254479912838615
229.39999999999125	3.683148315566485	3.1113235891996256
229.49999999999125	3.685933309366862	3.10947497684915
229.59999999999124	3.6851181863055986	3.1229335354694383
229.69999999999123	3.684489219415322	3.132234335260681
229.79999999999123	3.683727921063608	3.1236494400735832
229.89999999999122	3.682862568075836	3.110206217046199
229.99999999999122	3.68214343194028	3.1112770013120574
230.0999999999912	3.6851173743583474	3.1246640451102703
230.1999999999912	3.684262562658394	3.1280658938312387
230.2999999999912	3.6835106112473377	3.117120445250273
230.3999999999912	3.6866588191233634	3.1102334205642244
230.4999999999912	3.6894444955053047	3.1196234902557762
230.59999999999118	3.688555679118463	3.1316981440073275
230.69999999999118	3.6877897206179884	3.127965279898936
230.79999999999117	3.6908266419232465	3.113544239803212
230.89999999999117	3.689967634200915	3.108439629433524
230.99999999999116	3.6893011245979555	3.1208890796360995
231.09999999999116	3.6923660869754773	3.1329935127021677
231.19999999999115	3.6914464095056396	3.1258667725046876
231.29999999999114	3.6906712343427857	3.110488013960809
231.39999999999114	3.693714155157924	3.1087929730318815
231.49999999999113	3.692909486733807	3.118862585991252
231.59999999999113	3.6919919798496497	3.121372136517378
231.69999999999112	3.691225100341595	3.1063258143420556
231.79999999999112	3.6942470595679042	3.0901954595424757
231.8999999999911	3.693359897955638	3.0859232653962687
231.9999999999911	3.6926209840601327	3.0843664771493886
232.0999999999911	3.695753338183735	3.064522046167696
232.1999999999911	3.694800884377308	3.0213528146708124
232.2999999999911	3.693981075289633	2.9758815435106576
232.39999999999108	3.6969695182537614	2.93831639290676
232.49999999999108	3.69616206330479	2.8835703359454685
232.59999999999107	3.6952762688598413	2.7861883088144963
232.69999999999106	3.6946353389465885	2.652659044419413
232.79999999999106	3.6938790775383654	2.50938293329565
232.89999999999105	3.6930159313957214	2.356517662481251
232.99999999999105	3.6923267093205903	2.169542414778334
233.09999999999104	3.6953326294035174	1.9532984229744381
233.19999999999104	3.69441886006625	1.7565162781414518
233.29999999999103	3.6936394968495296	1.6270148307126293
233.39999999999102	3.6930635599120913	1.5655452187796943
233.49999999999102	3.6921944131777615	1.5799235278743835
233.599999999991	3.691353104970606	1.700871700169399
233.699999999991	3.6906571316059242	1.8997943508682245
233.799999999991	3.6936810310873334	2.1059364980291013
233.899999999991	3.6927763811003063	2.283400743941932
233.999999999991	3.6920476154874176	2.45155059244788
234.09999999999098	3.695059987704533	2.6194551695730506
234.19999999999098	3.6941761915534665	2.7568382960541418
234.29999999999097	3.6933560069441578	2.8465258828507785
234.39999999999097	3.692779745399871	2.907438315585192
234.49999999999096	3.69191933688779	2.96683012261636
234.59999999999096	3.6910681456846732	3.022446956372305
234.69999999999095	3.6903469103865016	3.0551895338864186
234.79999999999094	3.693359881541724	3.0658093274097284
234.89999999999094	3.6924871251602456	3.073669536250217
234.99999999999093	3.6917720807619414	3.094774189145705
235.09999999999093	3.694966079182349	3.117326667624609
235.19999999999092	3.6940871626601943	3.1189086045671073
235.29999999999092	3.6932471188927454	3.1062949109229416
235.3999999999909	3.692528171459965	3.103705449927055
235.4999999999909	3.691729194430523	3.11822847356132
235.5999999999909	3.6908900485511134	3.1305484413369213
235.6999999999909	3.6902153030232863	3.125019859972512
235.7999999999909	3.689473001543302	3.1118792121618704
235.89999999999088	3.6886201889112606	3.1118333991897034
235.99999999999088	3.687942231921745	3.124816378347742
236.09999999999087	3.691076361395122	3.1314974532889654
236.19999999999087	3.690170171760582	3.120848397882551
236.29999999999086	3.689411489511177	3.11141398971146
236.39999999999085	3.688776613794559	3.119377032445596
236.49999999999085	3.6916191695666054	3.134342390668413
236.59999999999084	3.690769127444206	3.1324103793701235
236.69999999999084	3.6900284015293536	3.116393280026841
236.79999999999083	3.6931333346005886	3.109821811215768
236.89999999999083	3.692286103487545	3.1208233494385325
236.99999999999082	3.691577755202195	3.1337880126410824
237.0999999999908	3.694541651519672	3.1306993806311683
237.1999999999908	3.6936669003526874	3.115588012914217
237.2999999999908	3.692902356296296	3.112237245493706
237.3999999999908	3.695909111477219	3.125726036350337
237.4999999999908	3.698710096731023	3.1341467785411115
237.59999999999079	3.6977796649439103	3.124584138711192
237.69999999999078	3.6969844651535193	3.113402958917422
237.79999999999077	3.6962806322113644	3.1184472782753203
237.89999999999077	3.69545988040736	3.1320226604515535
237.99999999999076	3.6947612120953495	3.132786886408522
238.09999999999076	3.697797020995255	3.119067987943898
238.19999999999075	3.6969324516150075	3.109302739503559
238.29999999999075	3.6961267320018454	3.118932604483611
238.39999999999074	3.699133628199405	3.134509053080037
238.49999999999073	3.701964557145822	3.1326916185209774
238.59999999999073	3.7010216976817847	3.115882270290075
238.69999999999072	3.7002821065758447	3.1087853460371995
238.79999999999072	3.7033163869688943	3.1195215008144133
238.8999999999907	3.7024044276889634	3.1262629191223863
238.9999999999907	3.701634660022653	3.115633472987446
239.0999999999907	3.7010110553661493	3.09889833858282
239.1999999999907	3.700193247209141	3.094694124230264
239.2999999999907	3.699368379760582	3.099130863117893
239.39999999999068	3.7024389357656404	3.090836483128427
239.49999999999068	3.705215650806733	3.0590551654193687
239.59999999999067	3.7042738101567076	3.020176401666155
239.69999999999067	3.703494837180683	2.9919507156058107
239.79999999999066	3.70657510437548	2.959917421145181
239.89999999999065	3.7056634378845867	2.89043332788015
239.99999999999065	3.704918999731561	2.7824053933168678
240.09999999999064	3.70809127102905	2.66280398566981
240.19999999999064	3.707216579083635	2.5364258489038147
240.29999999999063	3.706317075858585	2.379153671662895
240.39999999999063	3.7056465908781826	2.1771965585209987
240.49999999999062	3.7086144778562984	1.9628548660718295
240.59999999999062	3.7077114239661344	1.7818966612917368
240.6999999999906	3.7069672794440613	1.6479406466295663
240.7999999999906	3.7098713407540362	1.564814731530297
240.8999999999906	3.708908516156263	1.579260693280763
240.9999999999906	3.708145688380592	1.7161115069274364
241.0999999999906	3.7113479786706707	1.9086821994272065
241.19999999999058	3.710480360864391	2.0932565407973356
241.29999999999058	3.7096276472402674	2.2742772001525626
241.39999999999057	3.7089775055330025	2.4617795721799407
241.49999999999056	3.711892356951436	2.6335366659396278
241.59999999999056	3.710950629645591	2.7556902735170943
241.69999999999055	3.7101419955783097	2.836990486477295
241.79999999999055	3.7132347834560164	2.9111053174150094
241.89999999999054	3.712294794526521	2.983117665507214
241.99999999999054	3.7114954801149964	3.032594320845868
242.09999999999053	3.714508466314972	3.053305848879125
242.19999999999052	3.7135755262607293	3.0646789398025818
242.29999999999052	3.712684527998464	3.0880446629921843
242.3999999999905	3.711942392398903	3.115059151359859
242.4999999999905	3.714922913330698	3.1254414843868696
242.5999999999905	3.7139569792201126	3.1151494407102365
242.6999999999905	3.7131100245400512	3.108338552501985
242.7999999999905	3.7162347270194083	3.1217784957471584
242.89999999999048	3.7152595506586006	3.1380919850205014
242.99999999999048	3.714422592767472	3.1365071797291524
243.09999999999047	3.717405482362785	3.1226756124570723
243.19999999999047	3.71649159519227	3.11803856782149
243.29999999999046	3.7156121859720646	3.1300231340673554
243.39999999999046	3.7149363719007087	3.138613171857503
243.49999999999045	3.7178872846426234	3.1312163854039095
243.59999999999044	3.7169344759191483	3.1186811112206843
243.69999999999044	3.7162226138272936	3.1221099357548394
243.79999999999043	3.7193309336549683	3.1384816963053215
243.89999999999043	3.718391621571842	3.142116069904519
243.99999999999042	3.717537417687515	3.1274076014332235
244.09999999999042	3.7168302148745265	3.1153555861211144
244.1999999999904	3.7159092537886305	3.123965710729011
244.2999999999904	3.715060539507365	3.140153892327341
244.3999999999904	3.7143011674615702	3.140019826665223
244.4999999999904	3.7134179832383936	3.1246939972887375
244.5999999999904	3.712539916916228	3.1171258904612382
244.69999999999038	3.711742250864397	3.1271619937170168
244.79999999999038	3.7149003993617513	3.1389400495136055
244.89999999999037	3.7139055783946064	3.1327695073184
244.99999999999037	3.713095837057744	3.119130887296266
245.09999999999036	3.7124852966624005	3.119789101781265
245.19999999999035	3.7116216659500676	3.134762281299846
245.29999999999035	3.710739088193372	3.140864008844478
245.39999999999034	3.7100313855259524	3.12777467706664
245.49999999999034	3.7092143073700243	3.114659924034015
245.59999999999033	3.7083578059674487	3.121306607590438
245.69999999999033	3.7076493947295983	3.1378446308368555
245.79999999999032	3.7107789617502807	3.1412118308079067
245.8999999999903	3.7098227975730036	3.1256938817354545
245.9999999999903	3.7090806938740983	3.114273878413072
246.0999999999903	3.712306261405825	3.122539496000578
246.1999999999903	3.711495282032768	3.1334752853289554
246.2999999999903	3.710619266080589	3.1274690526525752
246.39999999999029	3.7099089426940033	3.109501727555158
246.49999999999028	3.7091154382269043	3.1021099709453663
246.59999999999027	3.7082317870050496	3.1084920328399566
246.69999999999027	3.7075721280654763	3.106068111466236
246.79999999999026	3.7068869782176623	3.0801694893786014
246.89999999999026	3.706019262968137	3.0446933372641927
246.99999999999025	3.7052622205995585	3.020054589649767
247.09999999999025	3.7083429007623736	3.000760119253069
247.19999999999024	3.7075079637462434	2.954094063627449
247.29999999999023	3.7067029867464663	2.8680653949096495
247.39999999999023	3.706064089457592	2.763854687075883
247.49999999999022	3.7091211544460627	2.6608554985321904
247.59999999999022	3.7082048895337816	2.534438881822813
247.6999999999902	3.707507758825886	2.358818245333177
247.7999999999902	3.7106735151536387	2.151271897643563
247.8999999999902	3.709775167369221	1.9529611239158502
247.9999999999902	3.708990802865234	1.7828117431503383
248.0999999999902	3.712028434321566	1.6376948116274248
248.19999999999018	3.7112248962743895	1.5535672029032739
248.29999999999018	3.710382224597403	1.5966591440532494
248.39999999999017	3.7097403493225816	1.7427004871394458
248.49999999999017	3.7127784531121777	1.916919050719748
248.59999999999016	3.7118579372890537	2.0945743544245032
248.69999999999015	3.7110863224253556	2.291640915360537
248.79999999999015	3.7143355607205955	2.4897801766909136
248.89999999999014	3.7134743043618417	2.6437837831430397
248.99999999999014	3.712642342330847	2.7493932386273583
249.09999999999013	3.7119655344515934	2.8372493546689648
249.19999999999013	3.711098215903988	2.92414975758274
249.29999999999012	3.710288112268353	2.9921246815456
249.39999999999011	3.709587648004945	3.025680096564315
249.4999999999901	3.708831503916106	3.0411495953744088
249.5999999999901	3.707940773880761	3.0647265016290217
249.6999999999901	3.707213185738377	3.096595755250331
249.7999999999901	3.7103085609569426	3.1151098133231456
249.8999999999901	3.7094748011965195	3.108577253779604
249.99999999999008	3.70867856033396	3.0994382613002505
250.09999999999008	3.7080111636501942	3.109272100914853
250.19999999999007	3.707185217874949	3.1286018963552675
250.29999999999006	3.706357031712182	3.133356951942997
250.39999999999006	3.705715720206832	3.1209243441070833
250.49999999999005	3.7049438740032614	3.1128864998157275
250.59999999999005	3.704072662700774	3.1228037804678754
250.69999999999004	3.703334384869047	3.1356698266040817
250.79999999999004	3.7065496293731734	3.1326459703371112
250.89999999999003	3.705651973852454	3.1179449016047287
250.99999999999002	3.704879237222409	3.116674984825457
251.09999999999002	3.7080113666205983	3.133073704672016
251.19999999999	3.710895805885608	3.142432038450017
251.29999999999	3.7099859439371503	3.130053275879874
251.39999999999	3.709310109091177	3.114271860646668
251.49999999999	3.708559439207815	3.117459251243325
251.59999999999	3.7076864798047158	3.134231061312683
251.69999999998998	3.7070062572908977	3.1397118695019683
251.79999999998998	3.710055583330889	3.127145547488271
251.89999999998997	3.709205674258071	3.114504833335834
251.99999999998997	3.7084342741324017	3.121042218283937
252.09999999998996	3.707822075816526	3.134612368128985
252.19999999998996	3.70703704427699	3.132690364504246
252.29999999998995	3.706201794474568	3.1184023838112696
252.39999999998994	3.705475613295812	3.1150709285708182
252.49999999998994	3.708657339353768	3.130389078267865
252.59999999998993	3.707803247317648	3.1408845038478637
252.69999999998993	3.7070269576143837	3.131446258948925
252.79999999998992	3.7063756802566488	3.114969259962047
252.89999999998992	3.7054792643410424	3.1153351256919026
252.9999999999899	3.7046598172516014	3.132005682162829
253.0999999999899	3.7078311316091934	3.140988480024126
253.1999999999899	3.7107490239992167	3.128813771468078
253.2999999999899	3.7098871276395666	3.113572134982325
253.3999999999899	3.709228532882916	3.1174986757451846
253.49999999998988	3.7123940081091975	3.132560607351596
253.59999999998988	3.711455774186969	3.132440847467744
253.69999999998987	3.7107095512510706	3.117045435475516
253.79999999998986	3.7139020371005778	3.1090612011497476
253.89999999998986	3.7129990390446377	3.116297361463977
253.99999999998985	3.7122391653896254	3.1219642337670783
254.09999999998985	3.7115894413896786	3.105455612103823
254.19999999998984	3.710793132915653	3.074051677876878
254.29999999998984	3.71000601449701	3.0522698853791557
254.39999999998983	3.7093306918059508	3.0427880102318605
254.49999999998983	3.7124551089116156	3.0187357048919385
254.59999999998982	3.7115503502854006	2.956032384953777
254.6999999999898	3.710766218784383	2.870929605433631
254.7999999999898	3.7101620049776045	2.78744941511707
254.8999999999898	3.7093080175936075	2.694097028743263
254.9999999999898	3.708507206783457	2.5575059485419973
255.0999999999898	3.7078088918275314	2.374693478944725
255.19999999998979	3.7070396513306827	2.1798607898757028
255.29999999998978	3.706278925726181	1.9966780481069912
255.39999999998977	3.705604625077338	1.8141105598384166
255.49999999998977	3.708700298654991	1.6435767427000656
255.59999999998976	3.7078341383930864	1.5563442747657805
255.69999999998976	3.7071061980222875	1.5987202792601254
255.79999999998975	3.7103767601011857	1.7175087930143644
255.89999999998975	3.7095256485706813	1.8649591808844925
255.99999999998974	3.7087252761709006	2.052491666055148
256.09999999998973	3.708091647236402	2.2668395055689587
256.19999999998976	3.7111362301609057	2.460916262010356
256.2999999999898	3.710304809753418	2.602888173084468
256.3999999999898	3.7096043074164378	2.715159532004261
256.4999999999898	3.712785969475118	2.8264227320438344
256.59999999998985	3.7119169302371002	2.9221281713806544
256.69999999998987	3.7111574275599732	2.9790719620097863
256.7999999999899	3.714375354497547	3.0078619092570484
256.8999999999899	3.713429447254292	3.037252896325499
256.99999999998994	3.7126715114297664	3.0765491139267085
257.09999999998996	3.7120405501408067	3.104517645782472
257.19999999999	3.715054118108432	3.107600307726724
257.29999999999	3.714172565552398	3.0982884775558572
257.39999999999003	3.713465746380155	3.10398240050325
257.49999999999005	3.71674824512554	3.1264060420248025
257.5999999999901	3.715886186719027	3.137637752174069
257.6999999999901	3.715164727670006	3.1269470426395065
257.7999999999901	3.7145403005691473	3.1138580355976075
257.89999999999014	3.7136511247067605	3.1191594864934107
257.99999999999017	3.712875633159493	3.1333330884611144
258.0999999999902	3.7122799651113065	3.133310536280819
258.1999999999902	3.715301547136887	3.120208838486461
258.29999999999023	3.7144202852273076	3.11458490527391
258.39999999999026	3.713676435186517	3.1282159042811912
258.4999999999903	3.7169574934098395	3.1435261446499636
258.5999999999903	3.716104238486606	3.1371933902413804
258.6999999999903	3.7153441449449107	3.119675023320998
258.79999999999035	3.7147060325771073	3.117748303832949
258.89999999999037	3.71383114614866	3.134921168535351
258.9999999999904	3.713090993800772	3.1456873854234506
259.0999999999904	3.712489703593429	3.134629014576626
259.19999999999044	3.715488622982038	3.1196396034623213
259.29999999999046	3.714644098994155	3.1211579465737262
259.3999999999905	3.713950173402461	3.1353657992689943
259.4999999999905	3.717067589333478	3.140019238306955
259.59999999999053	3.716211820071355	3.1268197594562106
259.69999999999055	3.715496628077957	3.1179930104702986
259.7999999999906	3.714895615543208	3.128937050274183
259.8999999999906	3.714048559247511	3.1438106899966094
259.9999999999906	3.7132649103465156	3.139173792289661
260.09999999999064	3.7126223251027	3.120694180714263
260.19999999999067	3.7119064942258646	3.1154876530741076
260.2999999999907	3.711131577330546	3.130931721355437
260.3999999999907	3.710430182495083	3.143804283263222
260.49999999999073	3.7136589229307	3.1367336395266
260.59999999999076	3.712723675153546	3.1193819171173067
260.6999999999908	3.711940190446096	3.1175727893883414
260.7999999999908	3.7113765376326686	3.131610947169405
260.8999999999908	3.710596022488739	3.1372543173527827
260.99999999999085	3.709813722557366	3.1232216000228683
261.09999999999087	3.7091480171740794	3.1085994507787844
261.1999999999909	3.712268665419326	3.113792388199415
261.2999999999909	3.7114159294705176	3.1238652953811528
261.39999999999094	3.710712914595119	3.115461308321644
261.49999999999096	3.713928429488334	3.090561858246789
261.599999999991	3.7130038463561954	3.070709622932704
261.699999999991	3.7122907300246597	3.067717625077626
261.79999999999103	3.7155449901327717	3.0613962802793733
261.89999999999105	3.714716534933006	3.022682840169171
261.9999999999911	3.7138839881250476	2.9571783426974143
262.0999999999911	3.713243892452946	2.8917215752083933
262.1999999999911	3.716432649281361	2.8302914891174087
262.29999999999114	3.715578069344509	2.735637160250216
262.39999999999117	3.7148294300129048	2.5901205986814944
262.4999999999912	3.718116415419493	2.420253881749288
262.5999999999912	3.7172154382861047	2.249688484695129
262.69999999999123	3.716486599657082	2.0681516931343458
262.79999999999126	3.719742771758337	1.8636141821081207
262.8999999999913	3.7226983740993336	1.6776115147378772
262.9999999999913	3.721856210862148	1.586388211410601
263.0999999999913	3.7211822767672746	1.599734599245655
263.19999999999135	3.7242807940390605	1.67490438042337
263.29999999999137	3.7234017260924674	1.8108651745057909
263.3999999999914	3.72262331707579	2.0160936947249275
263.4999999999914	3.7259542416470697	2.2374500806011755
263.59999999999144	3.7250153098553116	2.416292220673533
263.69999999999146	3.7242119999550107	2.558519344455919
263.7999999999915	3.7235530151797174	2.6931975270135426
263.8999999999915	3.722737492459623	2.818514152796539
263.99999999999153	3.7219583029556924	2.9066528980721182
264.09999999999155	3.721284675520055	2.9537401606433487
264.1999999999916	3.724445153499658	2.991997596786412
264.2999999999916	3.7235720425639003	3.039847288997545
264.3999999999916	3.7228166214395744	3.0819052311588195
264.49999999999164	3.7261682505387754	3.0970887308510417
264.59999999999167	3.72522495972852	3.0914787939971573
264.6999999999917	3.724435522947407	3.0960510438035582
264.7999999999917	3.72378259517446	3.1190466137350086
264.89999999999173	3.723001741968991	3.1373272335154314
264.99999999999176	3.7221925811854106	3.1328407626484873
265.0999999999918	3.721505434426613	3.1187381720353646
265.1999999999918	3.724631750659013	3.1209453177460134
265.2999999999918	3.7237472069841027	3.1369183991233283
265.39999999999185	3.722982976667224	3.1436999887330574
265.49999999999187	3.7263256394849957	3.1321893662035807
265.5999999999919	3.725377514681364	3.120691031073383
265.6999999999919	3.7246241086890723	3.1301343759790248
265.79999999999194	3.7239861265854817	3.146584622295847
265.89999999999196	3.727000550771566	3.1454762346839957
265.999999999992	3.7261043784265517	3.1261627459529566
266.099999999992	3.725370255201881	3.1166794173362744
266.19999999999203	3.7286504792612036	3.1307827011964497
266.29999999999205	3.727726905919547	3.1459326449473544
266.3999999999921	3.7268975447067234	3.1409277517544365
266.4999999999921	3.730162597476744	3.1246859608313122
266.5999999999921	3.7292076736567257	3.1213276417133513
266.69999999999214	3.72839551525499	3.136737293349115
266.79999999999217	3.727803903330385	3.146244980237066
266.8999999999922	3.7307927652710493	3.136455830642157
266.9999999999922	3.729864432412592	3.123203159354323
267.09999999999224	3.729118777053068	3.129182280271935
267.19999999999226	3.732372970690174	3.1465436701231244
267.2999999999923	3.7314550376606515	3.147371713726389
267.3999999999923	3.730671766910345	3.1295870982433254
267.4999999999923	3.73000322651125	3.1178377613082358
267.59999999999235	3.729089446780887	3.1292552063881267
267.6999999999924	3.728323478637714	3.1469777779020136
267.7999999999924	3.7277704788147012	3.144625973512535
267.8999999999924	3.730756705809734	3.1271638078892328
267.99999999999244	3.729893016117857	3.1201913471055622
268.09999999999246	3.7291996605901754	3.133535348811061
268.1999999999925	3.732502264627001	3.145709400511766
268.2999999999925	3.731613642668601	3.136575933573175
268.39999999999253	3.730893449753401	3.12100051084353
268.49999999999255	3.7302568195327845	3.1219156768445484
268.5999999999926	3.7293508638885067	3.1358680326645203
268.6999999999926	3.728558879189287	3.137094921753722
268.7999999999926	3.7279582219638194	3.115695478646342
268.89999999999264	3.7309591533689286	3.0947193175504855
268.99999999999267	3.7300875368173276	3.0921811777949113
269.0999999999927	3.7293706484347235	3.0944062171924873
269.1999999999927	3.7326387495130042	3.072480167616808
269.29999999999274	3.7316995881974457	3.020106690673453
269.39999999999276	3.7309516446846214	2.9645895660370325
269.4999999999928	3.7343504911583554	2.9203026961379135
269.5999999999928	3.7334580846118133	2.8587131963935897
269.6999999999928	3.732613018564168	2.751639835707683
269.79999999999285	3.731950212745229	2.608640353114958
269.8999999999929	3.73502144499783	2.461550440603396
269.9999999999929	3.734166459025225	2.304767421357317
270.0999999999929	3.7334609042219093	2.1106005103645815
270.19999999999294	3.73672466138186	1.8913475474720287
270.29999999999296	3.7358052445826035	1.7126899499096917
270.399999999993	3.7351019827933016	1.6222367338267452
270.499999999993	3.7384684450225003	1.6009597007638479
270.59999999999303	3.737536436080412	1.6450553563579362
270.69999999999305	3.7366806598987945	1.789522486512728
270.7999999999931	3.7359919064821767	2.0018588251537146
270.8999999999931	3.739165763380708	2.208017644980398
270.9999999999931	3.7382774213261643	2.3758156813648914
271.09999999999314	3.737498536263182	2.5325263965207045
271.19999999999317	3.7408009630443737	2.690470009840201
271.2999999999932	3.739823593904013	2.815370540900631
271.3999999999932	3.7390002539585923	2.890408503555201
271.49999999999324	3.7423358395793787	2.9436532817725354
271.59999999999326	3.741414947264351	3.0028206499732075
271.6999999999933	3.7405757062891567	3.05998365481009
271.7999999999933	3.7399491363646287	3.08880834645223
271.8999999999933	3.743047891405709	3.0903254826315165
271.99999999999335	3.7421274835225216	3.0904029483417625
272.0999999999934	3.7413297533773004	3.110226316632519
272.1999999999934	3.744715469165947	3.135449742269058
272.2999999999934	3.7438428392206675	3.1372400101487257
272.39999999999344	3.7430338666288385	3.121588793793035
272.49999999999346	3.7423450923504746	3.1172190961436352
272.5999999999935	3.7414505833354754	3.1324617988124133
272.6999999999935	3.740629317155903	3.1445675627718117
272.79999999999353	3.739989862808809	3.136830532476853
272.89999999999355	3.743144695255868	3.124780659168484
272.9999999999936	3.7421939849642976	3.1295461737600605
273.0999999999936	3.74139457455333	3.148408549272983
273.1999999999936	3.744604175269426	3.155539505801271
273.29999999999364	3.7436912672337317	3.1388948083418766
273.39999999999367	3.742906857145327	3.123993968306421
273.4999999999937	3.7422450791740207	3.13345228953173
273.5999999999937	3.7413386091865437	3.1527666397422838
273.69999999999374	3.740529870559662	3.1532743051447887
273.79999999999376	3.7398817733333574	3.1350199811436332
273.8999999999938	3.7430103328746274	3.1259570705488042
273.9999999999938	3.7420893199063343	3.1366596442705323
274.0999999999938	3.7413701900218514	3.149438178936224
274.19999999999385	3.7447322063167956	3.1444889730101253
274.2999999999939	3.7437335680174044	3.127886705503522
274.3999999999939	3.7429288043726228	3.127309116692999
274.4999999999939	3.7422878096183143	3.1448052385788587
274.59999999999394	3.741455071474404	3.153224870268198
274.69999999999396	3.7406320519847682	3.1388548612428377
274.799999999994	3.7399539233111163	3.1233154407819503
274.899999999994	3.7431405947754692	3.1319941586407167
274.99999999999403	3.742256198036762	3.151975758844374
275.09999999999405	3.741551589930612	3.1558348364280344
275.1999999999941	3.74489409084585	3.1393663636405607
275.2999999999941	3.7438796072450318	3.124554815554853
275.3999999999941	3.743132094277258	3.1318476754570224
275.49999999999415	3.7425568410064893	3.146290586743024
275.59999999999417	3.741736738125684	3.1423752356430557
275.6999999999942	3.7408817397404803	3.124115532892444
275.7999999999942	3.7401541642411376	3.118839389288231
275.89999999999424	3.7434769239508436	3.134113529927634
275.99999999999426	3.742587324794801	3.1417834805299547
276.0999999999943	3.741774222222222	3.1262949516800878
276.1999999999943	3.7451193112760777	3.105598353081321
276.2999999999943	3.744091256031306	3.1016845492799683
276.39999999999435	3.7433345100765685	3.1109448180959385
276.4999999999944	3.746636273199694	3.1050639672257017
276.5999999999944	3.749598812803706	3.0686160904038906
276.6999999999944	3.7486910585597286	3.021192162563263
276.79999999999444	3.7479897161054385	2.987541963003659
276.89999999999446	3.7512852900745717	2.9531087790064343
276.9999999999945	3.7503752315412466	2.8778223017146733
277.0999999999945	3.7495603896936602	2.760379386729154
277.19999999999453	3.7527706450610405	2.6333289423915542
277.29999999999455	3.7518132851872394	2.5014238923435785
277.3999999999946	3.7510033041027038	2.3356334546514597
277.4999999999946	3.7503776681486904	2.123534412426064
277.5999999999946	3.7495367240567563	1.9078241718419588
277.69999999999465	3.7486531602870046	1.7474377463141295
277.79999999999467	3.7479420199911746	1.6461262535816212
277.8999999999947	3.75123091121993	1.5931582310269996
277.9999999999947	3.750295336249792	1.6347516340716859
278.09999999999474	3.7494673462939745	1.7951425615816479
278.19999999999476	3.7528665038853406	1.9988076181685839
278.2999999999948	3.751928283638289	2.180426197288753
278.3999999999948	3.7510706014829966	2.352104373133416
278.4999999999948	3.7504622880874807	2.5301239653163536
278.59999999999485	3.7496043561334766	2.689857936098516
278.6999999999949	3.7487733986531753	2.799525265126894
278.7999999999949	3.7480760181641184	2.869659467000906
278.8999999999949	3.7513187551233367	2.9396799145840333
278.99999999999494	3.7503951121456915	3.013032794284194
279.09999999999496	3.749561163361461	3.0610114157441286
279.199999999995	3.7530328540344677	3.0740154707889045
279.299999999995	3.7521369279741017	3.076789855872776
279.39999999999503	3.7513342559086826	3.098227188594701
279.49999999999505	3.7507021183986127	3.129253626770441
279.5999999999951	3.7499153074162614	3.1418209449132513
279.6999999999951	3.749041796421998	3.131060244066619
279.7999999999951	3.748300953536168	3.122153546559469
279.89999999999515	3.751597291991532	3.135286939501719
279.99999999999517	3.7506290137602267	3.152218880027345
280.0999999999952	3.749874723931704	3.1489518803659995
280.1999999999952	3.753297594325431	3.1319590863094677
280.29999999999524	3.7523229070398862	3.127454924515899
280.39999999999526	3.7515425253820833	3.14360329503069
280.4999999999953	3.750921453726055	3.154033897049109
280.5999999999953	3.754020899183224	3.14242793507037
280.6999999999953	3.75309655131047	3.1240539965394176
280.79999999999535	3.7523968163099006	3.127093938716978
280.8999999999954	3.755758750622963	3.14922669971801
280.9999999999954	3.7547411920445244	3.1583484183976345
281.0999999999954	3.75390950546919	3.143728084232904
281.19999999999544	3.757296045660293	3.1293685386741106
281.29999999999546	3.7563173370244787	3.1363555178891325
281.3999999999955	3.7555321544848095	3.1536376705218983
281.4999999999955	3.7549488465677623	3.153326179867594
281.59999999999553	3.758011324913961	3.1374467145331235
281.69999999999555	3.7570697377100526	3.130998137109099
281.7999999999956	3.756285354742593	3.145690808584882
281.8999999999956	3.7597526227595077	3.160301505219819
281.9999999999956	3.7588389764462455	3.150784870864409
282.09999999999565	3.75803851662877	3.1304478108924165
282.19999999999567	3.757419141454651	3.1284913106816816
282.2999999999957	3.756499980178752	3.147610455377022
282.3999999999957	3.755679667651119	3.158647325078168
282.49999999999574	3.7550784239623676	3.144637842432471
282.59999999999576	3.758183277392265	3.127680750834424
282.6999999999958	3.7572565465724086	3.131971089802915
282.7999999999958	3.75650984189984	3.1503251448584866
282.8999999999958	3.7599365574849104	3.1557406205731042
282.99999999999585	3.7589746161101503	3.1405931417047297
283.0999999999959	3.7581317813783475	3.130467532657467
283.1999999999959	3.7574838446336787	3.1413107747057305
283.2999999999959	3.7566129692004853	3.1549841343883287
283.39999999999594	3.7557455637848847	3.1459743157910776
283.49999999999596	3.755130332033792	3.120656087872269
283.599999999996	3.7582026791242367	3.110646205812734
283.699999999996	3.757328363433584	3.1206288987914417
283.79999999999603	3.7566422675975577	3.1231660818172773
283.89999999999606	3.7600648111130313	3.0977261929068445
283.9999999999961	3.7591240319687502	3.055920960395644
284.0999999999961	3.758359805044212	3.02632272300453
284.1999999999961	3.7577791307821076	3.005658468765965
284.29999999999615	3.7569453310434797	2.9601656517411166
284.39999999999617	3.7560935883526883	2.8720319193718047
284.4999999999962	3.755384643043482	2.764340289833476
284.5999999999962	3.758556256746704	2.6610323485626988
284.69999999999624	3.7576743104120482	2.5346521820470533
284.79999999999626	3.7569745486143358	2.353999679595397
284.8999999999963	3.7603872992081393	2.1411415419014377
284.9999999999963	3.7593883106983075	1.9483118538989492
285.0999999999963	3.758584141841015	1.7943284892250104
285.19999999999635	3.762000668913368	1.662881045700733
285.2999999999964	3.7611153188108113	1.5838315952694841
285.3999999999964	3.7602538174760087	1.633082050352812
285.4999999999964	3.759561261354321	1.7899268810708457
285.59999999999644	3.762784341110283	1.9697261630638816
285.69999999999646	3.7618567613641023	2.144372090949981
285.7999999999965	3.761110852803291	2.3374391984736773
285.8999999999965	3.7645372576302742	2.5336171511057906
285.99999999999653	3.763541151761242	2.6828641886927356
286.09999999999656	3.762707588540385	2.780464492994771
286.1999999999966	3.7660598866428394	2.8652970102343973
286.2999999999966	3.765179775454207	2.954300587590684
286.3999999999966	3.764335574404145	3.0245182055241426
286.49999999999665	3.7636730607492526	3.0536995145298502
286.59999999999667	3.7669053652394995	3.0610246325344233
286.6999999999967	3.7660046625774295	3.078901521310738
286.7999999999967	3.7651762278960264	3.1134280355783037
286.89999999999674	3.7685958247514098	3.137447472287059
286.99999999999676	3.7676324901730194	3.1314923929126453
287.0999999999968	3.766879822941556	3.118559220036959
287.1999999999968	3.766255592616133	3.126036536872301
287.2999999999968	3.7654050630416265	3.1459663461155785
287.39999999999685	3.7645355083140064	3.1508642144962824
287.4999999999969	3.7639189858950064	3.1370105961598624
287.5999999999969	3.7670553136765004	3.130709288293321
287.6999999999969	3.766101219706551	3.1458823830505733
287.79999999999694	3.765346504940513	3.1646877651459184
287.89999999999696	3.7688743063753694	3.1613111019385745
287.999999999997	3.7678936854242764	3.1397645190887236
288.099999999997	3.767053363499949	3.1337444672272907
288.19999999999703	3.766430043051546	3.1519326984046874
288.29999999999706	3.7655976715954567	3.1656414975804332
288.3999999999971	3.764794060510708	3.1535734209813238
288.4999999999971	3.7641040028452757	3.132206645466873
288.5999999999971	3.7672463710772597	3.1314215816901267
288.69999999999715	3.7663108357529396	3.147640191964469
288.79999999999717	3.765534459545461	3.154804533987053
288.8999999999972	3.7690589052127983	3.1426363206481276
288.9999999999972	3.768085550621173	3.130413216244979
289.09999999999724	3.767300994889238	3.1414499038237507
289.19999999999726	3.7666691037023536	3.1607430206568705
289.2999999999973	3.7658857825833643	3.158701732517748
289.3999999999973	3.7650271387669805	3.1378897782741544
289.4999999999973	3.764321090023563	3.1296207920298906
289.59999999999735	3.767590888360023	3.1476674959614694
289.6999999999974	3.7667115470343733	3.1646336394700043
289.7999999999974	3.7659674277711646	3.1572030534525797
289.8999999999974	3.769415033540934	3.1369757819544826
289.99999999999744	3.7684035952847577	3.13140999113141
290.09999999999746	3.767552639302065	3.1475494067186602
290.1999999999975	3.7669732572814496	3.1578079237021424
290.2999999999975	3.7700589795768624	3.14560947686583
290.39999999999753	3.7691702762380555	3.1283476416899587
290.49999999999756	3.7685104049851414	3.1332170155957164
290.5999999999976	3.771900580441579	3.1514680923773413
290.6999999999976	3.7709191824189867	3.1510495092821413
290.7999999999976	3.7700938829788093	3.130805893378098
290.89999999999765	3.769458515776595	3.11822305663418
290.99999999999767	3.768539259221485	3.129510415002722
291.0999999999977	3.7677789277235627	3.143750304790177
291.1999999999977	3.77109324824319	3.1324385023562007
291.29999999999774	3.7741153639483467	3.0970604671904813
291.39999999999776	3.7731724500563217	3.0672829329859073
291.4999999999978	3.7724963639718356	3.0553219170595454
291.5999999999978	3.775946852097173	3.032632812459356
291.69999999999783	3.7750112682931127	2.968096656773628
291.79999999999785	3.7741872448813227	2.87740017766273
291.8999999999979	3.773517025559138	2.7900970553302464
291.9999999999979	3.772571349716937	2.695789408630553
292.0999999999979	3.7716894811904815	2.5555808003596647
292.19999999999794	3.7749942150304756	2.366123712170967
292.29999999999797	3.778073692882852	2.1689280199122853
292.399999999998	3.7771849375589293	1.9952650093475193
292.499999999998	3.776491481845916	1.828147297061115
292.59999999999803	3.7798690448603427	1.6676114606088368
292.69999999999806	3.7788334258778833	1.5902808865153373
292.7999999999981	3.778055521864758	1.6524593455089138
292.8999999999981	3.78155068588043	1.7896272398012916
292.9999999999981	3.7805627305764284	1.9421520697443935
293.09999999999815	3.779707946846226	2.1253704134652973
293.19999999999817	3.7790862571076427	2.3351531868864472
293.2999999999982	3.778287022495599	2.5223016302241286
293.3999999999982	3.7774034128034013	2.6546641483384885
293.49999999999824	3.776679844713735	2.7564566897972127
293.59999999999826	3.780114698647038	2.864862900636348
293.6999999999983	3.7790787743208925	2.9633226718944634
293.7999999999983	3.7783009910347825	3.018717872194116
293.89999999999833	3.7818284101797306	3.038923622305008
293.99999999999835	3.7809023741631202	3.060607426769858
294.0999999999984	3.780051564918473	3.1007658428411946
294.1999999999984	3.7794277425036897	3.1351399243227944
294.2999999999984	3.7826484317682536	3.141032855761521
294.39999999999844	3.7817646720983804	3.1269128651192784
294.49999999999847	3.7810416983502004	3.1259628889109057
294.5999999999985	3.7844262280853935	3.1466266040868245
294.6999999999985	3.7833959371277697	3.158862949131376
294.79999999999853	3.7825878122496963	3.146839297635154
294.89999999999856	3.7860752183504838	3.132753202662687
294.9999999999986	3.785117404804455	3.140312635001047
295.0999999999986	3.78429671319647	3.1603672768118223
295.1999999999986	3.783713887961211	3.162211642062359
295.29999999999865	3.786891560055098	3.1434337999447655
295.39999999999867	3.785936449375685	3.130660499149905
295.4999999999987	3.7851275230242436	3.144645843556523
295.5999999999987	3.7886432332551365	3.167366895098544
295.69999999999874	3.7876322743451016	3.1658919767528215
295.79999999999876	3.786778478280633	3.1455095162245974
295.8999999999988	3.790137930205937	3.139667338536784
295.9999999999988	3.78915716038498	3.1568080029243175
296.09999999999883	3.7883245886076757	3.1710641677623337
296.19999999999885	3.7877245939005877	3.1607370352688324
296.2999999999989	3.790879439162415	3.143453905484525
296.3999999999989	3.789922584094107	3.1448294202399416
296.4999999999989	3.7891594025761304	3.1624581423271323
296.59999999999894	3.7927062441731367	3.1683892514669267
296.69999999999897	3.7917328442145832	3.1494443064186077
296.799999999999	3.7909109160967986	3.1329337653577976
296.899999999999	3.7902444179840185	3.1437769735160264
296.99999999999903	3.7892931648165735	3.1666258863155705
297.09999999999906	3.7884574488961373	3.1682340967302234
297.1999999999991	3.787837836914563	3.147534710368422
297.2999999999991	3.7909321895402197	3.1375510573574337
297.3999999999991	3.7900123399929306	3.1517616514159323
297.49999999999915	3.7892473863552127	3.168275678432654
297.59999999999917	3.7928418150135705	3.1634688477102806
297.6999999999992	3.7918574407218113	3.144433502625765
297.7999999999992	3.7910679913909924	3.1417795529812462
297.89999999999924	3.790424328117185	3.1591026479558106
297.99999999999926	3.7895477898126355	3.1673922835295576
298.0999999999993	3.78869415409488	3.1495458934789586
298.1999999999993	3.7880588487169997	3.1279385259040633
298.29999999999933	3.7912801452495972	3.1322672075328883
298.39999999999935	3.790320169802771	3.14891061709086
298.4999999999994	3.789577892170211	3.1452306190366417
298.5999999999994	3.7930424025064697	3.115722701635376
298.6999999999994	3.7919864254076536	3.0853272437333
298.79999999999944	3.791217218039277	3.076137395445215
298.89999999999947	3.7906687298473454	3.0694822216401514
298.9999999999995	3.7898497626434215	3.0315341932800375
299.0999999999995	3.7889851561874823	2.9606087461882593
299.19999999999953	3.788293939319887	2.8877857298464145
299.29999999999956	3.7915744840102974	2.8222204761793535
299.3999999999996	3.7906352028121164	2.7211823279472767
299.4999999999996	3.7898609776893815	2.5611535638052945
299.5999999999996	3.7933800991209665	2.3752278475656303
299.69999999999965	3.792304180343381	2.200051316933864
299.79999999999967	3.7915083474613334	2.0273016752766817
299.8999999999997	3.7950288562093335	1.8353351505804
299.9999999999997	3.798082680441091	1.6656148284678218


==> Pics/kdv__lobatto3c_tol_1em3_relaxation.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.09812669494710342	0.9428090415791005	0.001657883915940628
0.19636276343748202	0.9428090415791	0.0026074660152979857
0.29470513542450044	0.9428090415791005	0.0032510650798112033
0.39305407587500885	0.9428090415791005	0.00375204316056813
0.49151901193052644	0.9428090415791005	0.004207570601974801
0.5897288645816032	0.9428090415791005	0.004610621213383329
0.6880765836759164	0.9428090415791005	0.005019683698315623
0.7866147936807619	0.9428090415791005	0.005482379123921123
0.885101803143503	0.9428090415791005	0.005940360753930111
0.9836008491102216	0.9428090415791005	0.006268091274161569
1.0822666299077297	0.9428090415791	0.006842286770693492
1.1808063095785	0.9428090415791	0.007374327631499094
1.2793270206176544	0.9428090415791	0.007750298778477277
1.377806969162085	0.9428090415791	0.008105129765595607
1.4763510488998453	0.9428090415791	0.008561078808431094
1.5747870155126047	0.9428090415791	0.009211025101649102
1.673477479470726	0.9428090415791005	0.00987823153230283
1.7719848449856115	0.9428090415791005	0.010438085894174543
1.8705429331610364	0.9428090415791	0.010901973120251103
1.9691534206093273	0.9428090415791005	0.011186793272425884
2.067810094573743	0.9428090415791005	0.011524159337587658
2.1664200630616204	0.9428090415791005	0.012060430320466166
2.2649438334745344	0.9428090415791005	0.012472365399965673
2.363529840604728	0.9428090415791005	0.01309468495770465
2.462025223516008	0.9428090415791005	0.013680607711600864
2.5607338969080766	0.9428090415791005	0.014462130164923943
2.659359652471929	0.9428090415791005	0.015170744381229586
2.758058105684611	0.9428090415791005	0.015775869440248204
2.8566411272781043	0.9428090415791005	0.016289517613204588
2.955247897429818	0.9428090415791005	0.016792252095301906
3.0537608875153963	0.9428090415791005	0.017314904661728768
3.152285939982576	0.9428090415791005	0.017895170174426545
3.2508793263320173	0.9428090415791005	0.018403719932036548
3.3494150181247537	0.9428090415791005	0.01878387219537512
3.4480143839276036	0.9428090415791005	0.019116920178319143
3.5466429858802098	0.9428090415791005	0.019515792047977903
3.6451082754040485	0.9428090415791005	0.020043842299980963
3.7436575700606376	0.9428090415791005	0.020502188849296568
3.8420957680225243	0.9428090415791005	0.021113226972990645
3.9406650686418496	0.9428090415791005	0.021747351668220234
4.039207090163308	0.9428090415791005	0.022419635094211722
4.137814969366482	0.9428090415791005	0.02304798662020881
4.236446525610588	0.9428090415791005	0.023616583705946072
4.334977933893394	0.9428090415791005	0.024122658736732496
4.433579520900869	0.9428090415791005	0.024681883110720636
4.532033497025085	0.9428090415791005	0.025382048048287174
4.630453796706461	0.9428090415791005	0.02616346281565518
4.729064840853467	0.9428090415791005	0.026945017645156197
4.827607087983002	0.9428090415791005	0.027670492058294544
4.926094107753693	0.9428090415791005	0.028462309293346887
5.024602561037279	0.9428090415791005	0.029203330118244993
5.123130038152003	0.9428090415791005	0.029911721616191836
5.221605216480429	0.9428090415791005	0.030543448148014903
5.320249356898365	0.9428090415791005	0.031156419462593118
5.418873423044955	0.9428090415791005	0.03167316473019193
5.517549788072701	0.9428090415791005	0.03220154852486416
5.616045352697889	0.9428090415791005	0.03266946212868964
5.71450564120074	0.9428090415791005	0.0330409095035736
5.812966718612543	0.9428090415791005	0.03339655607483056
5.911444647502418	0.9428090415791005	0.03388771539838911
6.010055872400229	0.9428090415791005	0.034506669387830556
6.108529984865881	0.9428090415791005	0.035147205529552736
6.206941371739877	0.9428090415791005	0.03576331131515335
6.30551646815329	0.9428090415791005	0.03630843595624903
6.404124455257239	0.9428090415791005	0.0367501134626639
6.50274868179019	0.9428090415791005	0.037193036860811206
6.60128096203245	0.9428090415791005	0.03766800969708472
6.699743889631167	0.9428090415791005	0.038026655400955026
6.798184047541252	0.9428090415791005	0.03837224592610817
6.896752137407977	0.9428090415791005	0.038737971766339085
6.995391680299401	0.9428090415791005	0.03913913488090554
7.09400737349178	0.9428090415791005	0.03949303159282918
7.192506993074136	0.9428090415791005	0.03979509092040506
7.291124345868728	0.9428090415791005	0.04010650076694113
7.389587107816737	0.9428090415791005	0.040494006943836015
7.488090404607554	0.9428090415791005	0.040909761653303754
7.5867698407778414	0.9428090415791005	0.04136117069144503
7.685237678636153	0.9428090415791005	0.041638983870997896
7.783691677609064	0.9428090415791005	0.0419179764422997
7.882236497957138	0.9428090415791005	0.04217117150259472
7.980778395807196	0.9428090415791005	0.04256816356577522
8.079259336872154	0.9428090415791005	0.04310900119823613
8.177583706045896	0.9428090415791005	0.04365766463363854
8.27589000974161	0.9428090415791005	0.044343443819946884
8.374052167735211	0.9428090415791005	0.04493634369715726
8.472298744974283	0.9428090415791005	0.04560435776754072
8.570800445031127	0.9428090415791005	0.04608727831547539
8.669287721161448	0.9428090415791005	0.046565959127902526
8.767772674046435	0.9428090415791005	0.04697383214800905
8.866236254880217	0.9428090415791005	0.04741942306171318
8.964539787102659	0.9428090415791005	0.04780745556008848
9.063007238895825	0.9428090415791005	0.048227487439051094
9.16156942853605	0.9428090415791005	0.04853631467228721
9.259963530958405	0.9428090415791005	0.04878544596191374
9.358362906609829	0.9428090415791005	0.04912979375635543
9.4567978229391	0.9428090415791005	0.04953924772209703
9.55520054465398	0.9428090415791005	0.050011191710224175
9.653406762018495	0.9428090415791005	0.05042222161002047
9.751704344835655	0.9428090415791005	0.05094167315459402
9.849951962310788	0.9428090415791005	0.05133372905274578
9.948455555975759	0.9428090415791005	0.05177171723804063
10.046692861680372	0.9428090415791005	0.05213991446781289
10.145149104950264	0.9428090415791005	0.05248179275525003
10.24348313741133	0.9428090415791005	0.052882610652098705
10.341780342508066	0.9428090415791005	0.05345739011608134
10.440257345728513	0.9428090415791005	0.05406757651935643
10.538655397276171	0.9428090415791005	0.05461730067290852
10.637056941779164	0.9428090415791005	0.05507994812945206
10.735685935745078	0.9428090415791005	0.05556018109284571
10.834155720811758	0.9428090415791005	0.05603517777369881
10.932825859965336	0.9428090415791005	0.056495949410259365
11.031355142281788	0.9428090415791005	0.05695261159916595
11.129579185300589	0.9428090415791005	0.0573631629618018
11.227693463597484	0.9428090415791005	0.05764630562594309
11.326080204353236	0.9428090415791005	0.05808528492999833
11.424301823441917	0.9428090415791005	0.05853394265185744
11.522731039476616	0.9428090415791005	0.059032546913447184
11.621345534040797	0.9428090415791005	0.05959152550299142
11.719727914750834	0.9428090415791005	0.06028782230392194
11.81826197293481	0.9428090415791005	0.061104019247556214
11.916756179050667	0.9428090415791005	0.061910187722184463
12.015466988785247	0.9428090415791005	0.0626799145479391
12.11392991449466	0.9428090415791005	0.06333016729353146
12.212410065963999	0.9428090415791005	0.06391895367624573
12.310949799555164	0.9428090415791005	0.06452381935211765
12.409370775020708	0.9428090415791005	0.06513829417463317
12.507967544824506	0.9428090415791005	0.06576159735599701
12.606428958302377	0.9428090415791005	0.06631492589828125
12.704814150721747	0.9428090415791005	0.06691350426011844
12.803235683580112	0.9428090415791005	0.06748501553954322
12.901713915812678	0.9428090415791005	0.06803528191826527
13.000043545816084	0.9428090415791005	0.06845398758150431
13.098580558350672	0.9428090415791005	0.0688083731807533
13.196894324033096	0.9428090415791005	0.06919539932340156
13.29524415130935	0.9428090415791005	0.06964715638475165
13.393695702173387	0.9428090415791005	0.07005211420799434
13.491903601895222	0.9428090415791005	0.0704053875651269
13.590283976947736	0.9428090415791005	0.07068506663036951
13.688741094054782	0.9428090415791005	0.07104600150614934
13.787083814734197	0.9428090415791005	0.07153776662947618
13.88560376528459	0.9428090415791005	0.07211046012136815
13.98394531883751	0.9428090415791005	0.0726839391162246
14.082592549476864	0.9428090415791005	0.07320845418925664
14.180754943473278	0.9428090415791005	0.07378462489520607
14.279303850052829	0.9428090415791005	0.07420425678786495
14.377606121414347	0.9428090415791005	0.0745945327328134
14.476006229132828	0.9428090415791005	0.07491132509728246
14.574529838115295	0.9428090415791005	0.07524239715430525
14.672899632572342	0.9428090415791005	0.07551356071131285
14.771440578714158	0.9428090415791005	0.0759299535864009
14.869992420120234	0.9428090415791005	0.07634453038032164
14.968352556873405	0.9428090415791005	0.07669063406984705
15.06698922899863	0.9428090415791005	0.07697080149832643
15.165630205302012	0.9428090415791005	0.07741757987097124
15.264097534768304	0.9428090415791005	0.07790129386001847
15.362577872194983	0.9428090415791005	0.07838069451037304
15.461055918168093	0.9428090415791005	0.07886812631349845
15.559587669088428	0.9428090415791005	0.07927723473904909
15.658076651772667	0.9428090415791005	0.07969720806204558
15.756582557009184	0.9428090415791005	0.0801089402351248
15.855198293053775	0.9428090415791005	0.08058710432476879
15.95386389800362	0.9428090415791005	0.08105113508712342
16.052328529905928	0.9428090415791005	0.08158281748211228
16.150776035649155	0.9428090415791005	0.08215780670389466
16.24932046743795	0.9428090415791005	0.08277630967879127
16.34771994658572	0.9428090415791005	0.08320268480587274
16.446147174911943	0.9428090415791005	0.08354294249373209
16.54472645392124	0.9428090415791005	0.08381013751492666
16.64333381819709	0.9428090415791005	0.08401253072787829
16.74172998339146	0.9428090415791005	0.08419883271348962
16.840307229518128	0.9428090415791005	0.08440042375473397
16.938656573133034	0.9428090415791005	0.08454962145344481
17.037203183056135	0.9428090415791005	0.08469880537962898
17.13578246269696	0.9428090415791005	0.08497145524392287
17.234313590918294	0.9428090415791005	0.08527714272902412
17.33277795623421	0.9428090415791005	0.08556613597818045
17.431372698159254	0.9428090415791005	0.08591521823607703
17.529955174551795	0.9428090415791005	0.08635785694981923
17.628589088156808	0.9428090415791005	0.08679511600742792
17.727114686057075	0.9428090415791005	0.0872320783119425
17.825583314665895	0.9428090415791005	0.08757033688097436
17.924212492663774	0.9428090415791005	0.0879419813553111
18.022555928698484	0.9428090415791005	0.08824993557813829
18.121071461231843	0.9428090415791005	0.08864446746607382
18.21972077802018	0.9428090415791005	0.0891568208623098
18.318212778449524	0.9428090415791005	0.0896652841951529
18.416657779207014	0.9428090415791005	0.09019092636925295
18.515066940387978	0.9428090415791005	0.09070532215199717
18.613565996131044	0.9428090415791005	0.09123995034126275
18.712036160781068	0.9428090415791005	0.09172525269635017
18.810483770349954	0.9428090415791005	0.09215914344086301
18.90910251661339	0.9428090415791005	0.09262926125161294
19.007663183405107	0.9428090415791005	0.09315121305784443
19.106057318551343	0.9428090415791005	0.09368927405280089
19.204602181811264	0.9428090415791005	0.09431481703066667
19.303069090594896	0.9428090415791005	0.09485700655476058
19.401545163492063	0.9428090415791005	0.09540785541563676
19.50016958471608	0.9428090415791005	0.0960334129906848
19.598791142151374	0.9428090415791005	0.09682864523437176
19.69710502286642	0.9428090415791005	0.0976129723969623
19.795731223253416	0.9428090415791005	0.09832160923601665
19.8942472655654	0.9428090415791005	0.09892181494081338
19.99287181317501	0.9428090415791005	0.09941316783246754
20.091205516938945	0.9428090415791005	0.09982869057879687
20.189806286613372	0.9428090415791005	0.1001486154903933
20.288367175765586	0.9428090415791005	0.1005355682358276
20.386974695557928	0.9428090415791005	0.10088105615062848
20.485491465737596	0.9428090415791005	0.1012869555313393
20.584063670978242	0.9428090415791005	0.10170729773771703
20.682661502861674	0.9428090415791005	0.1021938961468532
20.78114623792862	0.9428090415791005	0.10252659778301805
20.879813601514083	0.9428090415791005	0.10286380702188098
20.97844018092911	0.9428090415791005	0.10328366080990876
21.076820808382447	0.9428090415791005	0.10376183422631756
21.175385662230692	0.9428090415791005	0.10422990611733365
21.273739780267185	0.9428090415791005	0.1046390021966716
21.37231265150798	0.9428090415791005	0.10513624395076807
21.470798062183064	0.9428090415791005	0.10555671963356572
21.569386741603964	0.9428090415791008	0.10609938035056563
21.667779844375747	0.9428090415791008	0.10670353681070671
21.766353935403867	0.9428090415791008	0.10726820605345504
21.86496331450641	0.9428090415791005	0.10784357053761667
21.963475878877958	0.9428090415791005	0.10851058421724637
22.061975273570244	0.9428090415791005	0.10903671668014248
22.160514261005275	0.9428090415791005	0.10950279527948735
22.258853359829093	0.9428090415791005	0.10982750284827264
22.357189588203628	0.9428090415791005	0.11017810528013826
22.455724223961095	0.9428090415791005	0.11058028585777252
22.55429271055409	0.9428090415791005	0.1110293557781366
22.65279925896297	0.9428090415791005	0.11158375868569907
22.75133959775521	0.9428090415791005	0.11204654593584008
22.84990405319951	0.9428090415791005	0.11247459429998785
22.94846656730531	0.9428090415791005	0.112972150391489
23.04695267440181	0.9428090415791005	0.11347321931687761
23.14559507394518	0.9428090415791005	0.11393645507763937
23.244093440470806	0.9428090415791005	0.1144061303893228
23.342598117036122	0.9428090415791005	0.11487830774214347
23.44126119662471	0.9428090415791005	0.11534603721736743
23.53978773424249	0.9428090415791005	0.11567633910209814
23.638483086110632	0.9428090415791005	0.11599926575999267
23.736879140373922	0.9428090415791005	0.11621992113830229
23.835334815366195	0.9428090415791005	0.11644055452952862
23.933899677177404	0.9428090415791005	0.1167406052341947
24.032608802785198	0.9428090415791005	0.11711759412228885
24.13115137384014	0.9428090415791005	0.11744185517425908
24.229687693210916	0.9428090415791005	0.11760701037594423
24.328306095879633	0.9428090415791005	0.11781681832833833
24.426805709499956	0.9428090415791005	0.11790177157918674
24.525396240715274	0.9428090415791005	0.11807162127269828
24.62371729932349	0.9428090415791005	0.11824900136754866
24.72223302052871	0.9428090415791005	0.11843602616269074
24.820656864271402	0.9428090415791005	0.1187269629925771
24.919032840783423	0.9428090415791005	0.11912792402040533
25.017494108017686	0.9428090415791005	0.11953427034430374
25.11614709491696	0.9428090415791005	0.11998925676264723
25.214654456179247	0.9428090415791005	0.12044379997014103
25.313126171422482	0.9428090415791005	0.12101125778704618
25.411701790971104	0.9428090415791005	0.12165415629138412
25.510283783701823	0.9428090415791005	0.12220953768443857
25.608774846418743	0.9428090415791005	0.122687769971937
25.707321283917032	0.9428090415791005	0.12303826343665258
25.805812939194375	0.9428090415791005	0.12335051210775849
25.904274574984488	0.9428090415791005	0.12366726082808577
26.002839964587125	0.9428090415791005	0.1240526556184871
26.10133513197781	0.9428090415791005	0.1244823808464195
26.19980438822865	0.9428090415791005	0.12496686072442718
26.29834263066705	0.9428090415791005	0.12554542080422726
26.396781903834626	0.9428090415791005	0.12611021243201864
26.495242994979364	0.9428090415791005	0.12655457371512857
26.593804696716056	0.9428090415791005	0.1269758847037713
26.692402789676677	0.9428090415791005	0.1273488710726416
26.791006172346737	0.9428090415791005	0.12781643529023773
26.889542623323244	0.9428090415791005	0.1283338787952847
26.988228410179975	0.9428090415791005	0.1288238044427974
27.086783451488554	0.9428090415791005	0.12930957394718012
27.185392574374717	0.9428090415791005	0.12974179057270938
27.284045957282654	0.9428090415791005	0.13023339209219525
27.38264998604919	0.9428090415791005	0.13076097568876013
27.481317675204725	0.9428090415791005	0.1313139254169661
27.579817134871004	0.9428090415791005	0.13181115762476447
27.678442853338247	0.9428090415791005	0.13229674177775133
27.7768942125362	0.9428090415791005	0.13270921104368907
27.875361582760984	0.9428090415791005	0.1330257743770697
27.973953621590656	0.9428090415791005	0.13320021407470709
28.072470176320614	0.9428090415791005	0.13339974520479764
28.171097140546877	0.9428090415791005	0.13371610166304684
28.269606795431333	0.9428090415791005	0.1340911515781445
28.3682323856964	0.9428090415791005	0.1346768000237881
28.46657835387015	0.9428090415791005	0.13524874795335193
28.565055509569586	0.9428090415791005	0.13580497174315873
28.66362391155125	0.9428090415791005	0.13633345560706223
28.76223050303025	0.9428090415791005	0.13699813324231938
28.860646687025138	0.9428090415791005	0.13762687878044652
28.959228274461967	0.9428090415791005	0.13823867627408934
29.0577167889142	0.9428090415791005	0.13886272873194716
29.156152794002534	0.9428090415791005	0.1395427017811169
29.254684222868846	0.9428090415791005	0.1401465387008404
29.353284213098355	0.9428090415791005	0.140741831422948
29.45186259672519	0.9428090415791005	0.1412958718312938
29.550339357376988	0.9428090415791005	0.14186912438485372
29.648842524243282	0.9428090415791005	0.1424720876363495
29.747290999614087	0.9428090415791005	0.14314131009757003
29.84582077006331	0.9428090415791005	0.14372754271856564
29.944379713068155	0.9428090415791005	0.14415710687814726
30.042867576191593	0.9428090415791005	0.14447108495117877
30.14149763478662	0.9428090415791005	0.1447192546891469
30.240068532517565	0.9428090415791005	0.1450283426411352
30.338431668391703	0.9428090415791005	0.1453421390919539
30.436936833768115	0.9428090415791005	0.14572673549705867
30.535568385958864	0.9428090415791005	0.1461145106089617
30.63408272529907	0.9428090415791005	0.14653843084134002
30.732785195288127	0.9428090415791005	0.1469666659847998
30.831374095959166	0.9428090415791005	0.1473935287152999
30.929858710861865	0.9428090415791005	0.14778583366350975
31.02832826093683	0.9428090415791005	0.14813240739928424
31.126948581290133	0.9428090415791005	0.1485389750375597
31.225526114749744	0.9428090415791005	0.14891701551843875
31.32403141837983	0.9428090415791005	0.1492302969342762
31.42261203504303	0.9428090415791005	0.14938019496709845
31.521125836607624	0.9428090415791005	0.1495406493565577
31.619624904025972	0.9428090415791005	0.14965915007030878
31.7182454061287	0.9428090415791005	0.14992517570374345
31.816823053711722	0.9428090415791005	0.15023284144244212
31.915476420933206	0.9428090415791005	0.15057323147374724
32.01386020988385	0.9428090415791005	0.1508674047666174
32.11234981436135	0.9428090415791005	0.15124293038404155
32.21097228678904	0.9428090415791005	0.15158460015393682
32.30937404846274	0.9428090415791005	0.15191520434868652
32.40793154709963	0.9428090415791005	0.15215567357569795
32.506584038298946	0.9428090415791005	0.15253699329428624
32.60509339642545	0.9428090415791005	0.15304062588556258
32.70348697966985	0.9428090415791005	0.15359504456489975
32.80202075129242	0.9428090415791005	0.15423131263242706
32.90054892312605	0.9428090415791005	0.15475538071550152
32.999016605613235	0.9428090415791005	0.15524122096102122
33.097566262902205	0.9428090415791005	0.15570463237525586
33.19619304674469	0.9428090415791005	0.15628003761117035
33.29459482268251	0.9428090415791005	0.15675022457925966
33.393083401230605	0.9428090415791005	0.1571265075802652
33.49162874676019	0.9428090415791005	0.15747112418477108
33.59018673075054	0.9428090415791005	0.15772452798376518
33.68860691273457	0.9428090415791005	0.15789026563404052
33.78718798242254	0.9428090415791005	0.1580516694106813
33.88572273560251	0.9428090415791005	0.15823241222478163
33.98424912549931	0.9428090415791005	0.1585770317721761
34.082585891804385	0.9428090415791005	0.15900590916978574
34.18116892174685	0.9428090415791005	0.1595412856539074
34.27955397089061	0.9428090415791005	0.15997624262127758
34.37803049587932	0.9428090415791005	0.16032585521842113
34.476597158227364	0.9428090415791005	0.16066907132193026
34.57501186129432	0.9428090415791005	0.1610319260111755
34.6735357063517	0.9428090415791005	0.16143030107285256
34.772193263083	0.9428090415791005	0.16180258492376395
34.870788489811495	0.9428090415791005	0.16221053783756156
34.96937016476732	0.9428090415791005	0.16261542795285655
35.06803433422501	0.9428090415791005	0.16302073389493738
35.166565541425996	0.9428090415791005	0.16345030311583414
35.26529310484374	0.9428090415791005	0.1638668489121353
35.363855589071605	0.9428090415791005	0.16432565537093535
35.462300643049446	0.9428090415791005	0.1648093139209728
35.56073621375676	0.9428090415791005	0.16532134479836494
35.65937804859221	0.9428090415791005	0.16575638058655684
35.757846010451914	0.9428090415791005	0.1661513289321839
35.8562527563566	0.9428090415791005	0.16646871191624943
35.95478790763095	0.9428090415791005	0.16692481413774904
36.05342725628885	0.9428090415791005	0.16742793582055468
36.15206128330797	0.9428090415791005	0.16807403726833417
36.25042500123714	0.9428090415791005	0.1688011420501394
36.349053819021954	0.9428090415791005	0.16960459350037882
36.447369308137134	0.9428090415791005	0.17035467693530346
36.54608174537423	0.9428090415791005	0.1710288838274752
36.6445627614212	0.9428090415791005	0.1717082520209997
36.74310181819223	0.9428090415791005	0.17224827606007276
36.8417134819359	0.9428090415791005	0.1728198638296317
36.940331272094134	0.9428090415791005	0.17338371409482092
37.03883062712899	0.9428090415791005	0.17390638705341524
37.1372464906867	0.9428090415791005	0.17432698621946693
37.23588299072825	0.9428090415791005	0.17469057346713374
37.33433546430696	0.9428090415791005	0.175032843319645
37.43293581088562	0.9428090415791005	0.17538608774303813
37.53140361837232	0.9428090415791005	0.1758359481772198
37.62994292302108	0.9428090415791005	0.17631906266314415
37.72837140757571	0.9428090415791005	0.17672825576867587
37.826962567537564	0.9428090415791005	0.17703017469340354
37.92540265653354	0.9428090415791005	0.17736802234689902
38.024018811059285	0.9428090415791005	0.17769043280161753
38.12256465079203	0.9428090415791005	0.17796696476350193
38.22112213477841	0.9428090415791005	0.17829330415499647
38.31961482132088	0.9428090415791005	0.17872384018253057
38.41804078115283	0.9428090415791005	0.17923724190953233
38.516554674901975	0.9428090415791005	0.17975663908307177
38.61491461179498	0.9428090415791005	0.18025697420820855
38.713501270718865	0.9428090415791005	0.1807277978138683
38.811984447559176	0.9428090415791005	0.18105494460077123
38.91041903879063	0.9428090415791005	0.1814565604911297
39.008851954975974	0.9428090415791005	0.1818027091097989
39.10739223254351	0.9428090415791	0.18210956972444242
39.20572914803015	0.9428090415791	0.1823626219626646
39.30429278771162	0.9428090415791	0.18266666700193096
39.402651491490694	0.9428090415791	0.18295002279993144
39.501026654251106	0.9428090415791	0.18324204004468475
39.59957497101837	0.9428090415791005	0.18367622048901963
39.69812209679293	0.9428090415791005	0.18413413274756965
39.79667789879545	0.9428090415791005	0.18470874261668377
39.8952558173333	0.9428090415791005	0.18528367540560253
39.993900824649394	0.9428090415791005	0.18589803588208284
40.092325688929044	0.9428090415791005	0.1863327343657994
40.19097068407091	0.9428090415791005	0.18673693272421252
40.289528053800396	0.9428090415791005	0.18708525425844041
40.388052945830886	0.9428090415791005	0.18749579035443736
40.48665182378165	0.9428090415791005	0.187876445707841
40.5853761671516	0.9428090415791005	0.1882556720525378
40.68378627074212	0.9428090415791005	0.18864295492647526
40.78230362191386	0.9428090415791005	0.1889396193153432
40.88092893497029	0.9428090415791005	0.1892240500247013
40.97940047900211	0.9428090415791005	0.18949778730602324
41.07788917887919	0.9428090415791005	0.18968689217412546
41.17658299258449	0.9428090415791005	0.18982056992258806
41.274977770869526	0.9428090415791005	0.19003543556366717
41.37341830831089	0.9428090415791005	0.19022206860260682
41.47208783785488	0.9428090415791005	0.19034552095264742
41.57046583278827	0.9428090415791005	0.1904671698333602
41.66909292587059	0.9428090415791005	0.190704578273657
41.767384805562806	0.9428090415791005	0.19096717189049442
41.86585060136455	0.9428090415791005	0.1913900437448362
41.96435559041473	0.9428090415791005	0.19186876115980198
42.06309347358641	0.9428090415791005	0.19237229764769834
42.16155446941359	0.9428090415791005	0.19283811639677326
42.26011527541961	0.9428090415791005	0.1932495207598515
42.358667598775796	0.9428090415791005	0.1936973239626726
42.45719907831174	0.9428090415791005	0.194031064365178
42.555645334357585	0.9428090415791005	0.19442018753618162
42.654061802027336	0.9428090415791005	0.1948259440359797
42.75256877288204	0.9428090415791	0.1953123708957334
42.85091915529791	0.9428090415791	0.19576715640294273
42.94937757217105	0.9428090415791	0.1962247703606078
43.04800405680707	0.9428090415791	0.1966205320643335
43.14644637565003	0.9428090415791	0.19713319992220954
43.24496595788036	0.9428090415791	0.19770504934376143
43.34355994963236	0.9428090415791005	0.1983427224520534
43.441988735264744	0.9428090415791005	0.19895168196149995
43.54067836776118	0.9428090415791005	0.19946774426611175
43.63912774531719	0.9428090415791005	0.19995260583756477
43.7377332025911	0.9428090415791005	0.20043373577214624
43.83630008873168	0.9428090415791005	0.2010416940590117
43.93475000680467	0.9428090415791005	0.2015901573383169
44.03343915996539	0.9428090415791005	0.2022432351323477
44.13184057708309	0.9428090415791005	0.20290351904537665
44.2304940986057	0.9428090415791005	0.20360302715285475
44.32885770788722	0.9428090415791005	0.20420424557822117
44.427492913667145	0.9428090415791005	0.20472133235592635
44.52605030421846	0.9428090415791005	0.2050783130228
44.624708732667955	0.9428090415791005	0.20541305129814563
44.72306295706156	0.9428090415791005	0.20569951469601375
44.821558752092635	0.9428090415791005	0.20602926363848936
44.9200715020366	0.9428090415791005	0.20630133799606526
45.01873483869506	0.9428090415791005	0.20659487321149264
45.11705895285799	0.9428090415791005	0.2069283620468858
45.21565461839802	0.9428090415791005	0.20723814825606918
45.314254636620355	0.9428090415791005	0.20771483772316712
45.41263763521081	0.9428090415791005	0.20816987422741656
45.51113716794812	0.9428090415791005	0.20878155701023507
45.60970355093154	0.9428090415791005	0.20933280239403956
45.70821704042121	0.9428090415791005	0.20989174009390593
45.80668821954082	0.9428090415791005	0.2103983578954017
45.90536288581955	0.9428090415791005	0.21080548631862742
46.00396530835596	0.9428090415791005	0.21116692172167545
46.102507790163024	0.9428090415791005	0.2116544398077137
46.20105133282878	0.9428090415791005	0.2122097042243413
46.299593529650025	0.9428090415791005	0.21281588514829203
46.39794593156029	0.9428090415791005	0.21343779961867945
46.49662350180679	0.9428090415791005	0.21392845022290008
46.59519251600781	0.9428090415791005	0.21439227862588126
46.693651033060696	0.9428090415791005	0.2147909900666235
46.79220576903774	0.9428090415791	0.2152837392725106
46.89060168262242	0.9428090415791	0.21561257110939144
46.98918434350462	0.9428090415791	0.21592312268456534
47.08766587703163	0.9428090415791	0.21628949203916753
47.1862923752355	0.9428090415791005	0.2167313981287016
47.28472950685918	0.9428090415791005	0.21707229857818763
47.38321785549366	0.9428090415791005	0.21746474120711018
47.48165174715706	0.9428090415791005	0.2178678762008625
47.580272039426795	0.9428090415791005	0.21839321668653414
47.67873109501477	0.9428090415791005	0.2189306616143985
47.777263043134376	0.9428090415791005	0.2194307924312984
47.87592836491475	0.9428090415791005	0.21979593636343148
47.974321479953105	0.9428090415791	0.2200305250417527
48.07263427612823	0.9428090415791	0.22029092969100642
48.171004482987755	0.9428090415791005	0.22045490679031435
48.26956537073062	0.9428090415791005	0.2206571634434061
48.36801754807682	0.9428090415791	0.22081492067899464
48.466498528221344	0.9428090415791005	0.2210242698271963
48.564874464094316	0.9428090415791005	0.22125444560972324
48.66349176103967	0.9428090415791005	0.22153606580485752
48.76203662047818	0.9428090415791005	0.2217514507781717
48.86059783858847	0.9428090415791005	0.22194245382575653
48.95919015926821	0.9428090415791005	0.22212710737723193
49.057781239644065	0.9428090415791005	0.22246945144985342
49.156254726821544	0.9428090415791005	0.2228562883097146
49.254780469735145	0.9428090415791005	0.22322626005340027


==> Pics/kdv__lobatto3c_tol_1em3_relaxation_new.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.09812669494709986	0.9428090415791005	0.0016578839159406677
0.19636276343747242	0.9428090415791005	0.002607466015297729
0.2947051354244965	0.9428090415791005	0.0032510650798120086
0.39305407587502095	0.9428090415791005	0.0037520431605696314
0.4915190119305262	0.9428090415791005	0.004207570601978289
0.5897288645816433	0.9428090415791005	0.004610621213392941
0.6880765836758824	0.9428090415791005	0.005019683698306621
0.7866147936801046	0.9428090415791	0.005482379123808166
0.8851018031450508	0.9428090415791	0.005940360754169901
0.9836008491121633	0.9428090415791	0.006268091274865838
1.082266629911167	0.9428090415791005	0.006842286770470457
1.180806309581633	0.9428090415791	0.007374327630135042
1.2793270206282519	0.9428090415791	0.007750298780033931
1.3778069691757309	0.9428090415791	0.008105129774437001
1.4763510489697302	0.9428090415791	0.008561078832759415
1.5747870157122983	0.9428090415791005	0.009211025147359511
1.6734774794713434	0.9428090415791005	0.009878231604004755
1.771984843507905	0.9428090415791005	0.010438085813475727
1.8705429331996164	0.9428090415791005	0.010901973297449203
1.969153418507734	0.9428090415791005	0.011186796928313144
2.067810068336983	0.9428090415791005	0.011524157434101564
2.166420042331171	0.9428090415791005	0.01206043856150581
2.264943870055185	0.9428090415791005	0.0124723839656716
2.3635293546472558	0.9428090415791005	0.01309451440986149
2.462024572317777	0.9428090415791	0.01368046101417864
2.5607349856710755	0.9428090415791	0.014461683614113055
2.6593616639717084	0.9428090415791	0.015169753368418614
2.75810951939157	0.9428090415791	0.015765625095036078
2.8565713647210567	0.9428090415791	0.016287727714426256
2.9550845656173315	0.9428090415791	0.01680369113108676
3.0536781845422274	0.9428090415791	0.017387309374452053
3.1522555124158442	0.9428090415791	0.01794343208113223
3.2506991830378693	0.9428090415791005	0.018465703001988087
3.349149520802558	0.9428090415791005	0.018830890156902244
3.447589315060373	0.9428090415791005	0.019121253392522564
3.546011405012023	0.9428090415791005	0.019489610983420988
3.6445339927510543	0.9428090415791005	0.019989432251949265
3.7429850061143672	0.9428090415791005	0.020423209719914386
3.8415320512143083	0.9428090415791005	0.020976259634852147
3.940092822864987	0.9428090415791005	0.021652601044703863
4.03856298596807	0.9428090415791005	0.022310390951816198
4.1370822575045505	0.9428090415791005	0.022912440695760164
4.235588187700015	0.9428090415791005	0.023472738659858907
4.334062574636086	0.9428090415791005	0.023946823467462436
4.432681986423121	0.9428090415791005	0.0245260772888862
4.531249960865866	0.9428090415791005	0.025269765230707942
4.629824881469333	0.9428090415791005	0.026107343787455328
4.7283416752920795	0.9428090415791005	0.026855809364370254
4.826963076045818	0.9428090415791005	0.027604612209447547
4.925375575689835	0.9428090415791005	0.02833206103624755
5.023901501768619	0.9428090415791005	0.029051704244820627
5.122564650422876	0.9428090415791005	0.02975618151590123
5.22109353305275	0.9428090415791005	0.030381375354460533
5.319706225333497	0.9428090415791005	0.030999056185961316
5.418214065250698	0.9428090415791005	0.03148967839513627
5.516697654486187	0.9428090415791005	0.032014326505367986
5.615339022530648	0.9428090415791005	0.03250645279566754
5.713920271668041	0.9428090415791005	0.032911526665580886
5.812334218461482	0.9428090415791005	0.03326994270847205
5.9108231301092085	0.9428090415791005	0.0337634897815265
6.009307696669581	0.9428090415791005	0.034383249246379755
6.107824492685321	0.9428090415791005	0.03504380808852878
6.205975631779866	0.9428090415791005	0.03558493392531696
6.304242237284792	0.9428090415791	0.036100947996324
6.402587438214249	0.9428090415791005	0.03642868574792019
6.501010488818336	0.9428090415791005	0.0368083815368383
6.599262576794503	0.9428090415791	0.03725344265841147
6.697754836020738	0.9428090415791	0.0375829998156513
6.796242794914656	0.9428090415791	0.037970575414506595
6.894789032819835	0.9428090415791	0.038337900374942675
6.993345127580914	0.9428090415791	0.03874031551096839
7.091938522202001	0.9428090415791005	0.03911427994369413
7.190483353281203	0.9428090415791005	0.03945649630406576
7.288910681083248	0.9428090415791005	0.03975109756667462
7.387227555268372	0.9428090415791005	0.04014056193107684
7.485414446410067	0.9428090415791005	0.04050443939841314
7.583706950091307	0.9428090415791	0.040895513627196234
7.682286376809098	0.9428090415791	0.04123816462478002
7.780803023736268	0.9428090415791	0.04149115754586519
7.879308771077788	0.9428090415791005	0.0417617453855164
7.977904632118485	0.9428090415791005	0.04217941267389245
8.076238223767433	0.9428090415791005	0.04272995181739045
8.174711777112146	0.9428090415791	0.0432592439963683
8.272784616684548	0.9428090415791	0.04386250985248771
8.370963408311866	0.9428090415791	0.04452467067264778
8.469264672472875	0.9428090415791	0.04523080454674495
8.567610873000765	0.9428090415791	0.045848541258316354
8.66579101786386	0.9428090415791	0.04630776291995535
8.764351256598799	0.9428090415791	0.046723707663312734
8.862707767749411	0.9428090415791005	0.04716925068195862
8.961247332615908	0.9428090415791005	0.047614092587371135
9.059655881171185	0.9428090415791005	0.04808713424881079
9.158026379299033	0.9428090415791005	0.04840786453412264
9.256418320820089	0.9428090415791005	0.048688738666843395
9.354919097578888	0.9428090415791005	0.04904051205631143
9.453475599146154	0.9428090415791005	0.049475595919637495
9.551726301613384	0.9428090415791005	0.049917998949413296
9.650217638064309	0.9428090415791005	0.05031541126133807
9.748605844442165	0.9428090415791005	0.05074487667617539
9.84693887022123	0.9428090415791005	0.051108959970260416
9.94526203764482	0.9428090415791005	0.051473272246269804
10.043599754427317	0.9428090415791005	0.051799517240047686
10.142104178858242	0.9428090415791005	0.05211600203188184
10.24043778861753	0.9428090415791005	0.05244889020757837
10.338913996067365	0.9428090415791005	0.05301147223359762
10.437162187292241	0.9428090415791005	0.0535793870821663
10.535467066494048	0.9428090415791005	0.05420040063768216
10.633709751111708	0.9428090415791005	0.054677675364215646
10.731988636964509	0.9428090415791005	0.055154132136298994
10.830334077072155	0.9428090415791005	0.055624778251161876
10.92879835884025	0.9428090415791005	0.056082009674579866
11.027084204966009	0.9428090415791005	0.05656373262003172
11.12551077910152	0.9428090415791005	0.05698640033947449
11.223994532441035	0.9428090415791005	0.05745013056472194
11.322445908528723	0.9428090415791005	0.0578961796510813
11.42068441394727	0.9428090415791005	0.05841029378041043
11.519198271296755	0.9428090415791005	0.058929700456620646
11.61783461360717	0.9428090415791005	0.05953280796055434
11.716258728037936	0.9428090415791005	0.0602331996713106
11.814675103384744	0.9428090415791005	0.06109197638347463
11.912854485633003	0.9428090415791005	0.06184691848289814
12.011041239586756	0.9428090415791005	0.062625238139223
12.109327970344289	0.9428090415791005	0.06331426452684467
12.20783293796487	0.9428090415791005	0.06394572941211774
12.306299380892789	0.9428090415791005	0.06456111399145106
12.404820929367608	0.9428090415791005	0.06522790830996429
12.5032169168622	0.9428090415791005	0.06592041082950424
12.601777579545542	0.9428090415791005	0.06654972451095152
12.700272681714937	0.9428090415791005	0.06714341007039103
12.798845491632044	0.9428090415791005	0.06775615532867117
12.89740608671723	0.9428090415791005	0.06826238587139524
12.995908697141301	0.9428090415791005	0.06870088122953065
13.094479347399606	0.9428090415791005	0.06907377669286166
13.192859817365777	0.9428090415791005	0.06948152579721247
13.291249353741627	0.9428090415791005	0.06987618370127198
13.389677829557794	0.9428090415791005	0.07016074334189502
13.48813147212507	0.9428090415791005	0.07054033613697888
13.58658488782528	0.9428090415791005	0.07072458575804613
13.685289126045154	0.9428090415791005	0.07100834145284922
13.78396058508922	0.9428090415791005	0.0714283240163423
13.882352580163557	0.9428090415791005	0.0719551299806247
13.980822570390977	0.9428090415791005	0.07246320700156349
14.07943443108286	0.9428090415791005	0.07299146120921693
14.177835941846016	0.9428090415791005	0.07348265746021539
14.276412379208383	0.9428090415791005	0.07389911115885073
14.374921774208198	0.9428090415791005	0.07419619216617965
14.473498748099152	0.9428090415791005	0.0744533065102734
14.57196944973093	0.9428090415791005	0.07474712214963118
14.67038099426421	0.9428090415791005	0.07503123516577777
14.768616054165975	0.9428090415791005	0.07552049878151362
14.86698500295974	0.9428090415791005	0.07596345211796904
14.965318992950273	0.9428090415791005	0.07631941369593098
15.063588995892022	0.9428090415791005	0.0766721338458416
15.161941292991981	0.9428090415791005	0.07716501097059732
15.260036482552513	0.9428090415791005	0.07765404244071769
15.358275839143648	0.9428090415791005	0.07825178681309086
15.456289223716016	0.9428090415791005	0.07879881358068573
15.554588957980155	0.9428090415791005	0.07933349537841632
15.652771505593785	0.9428090415791005	0.07988737676551963
15.750824910679675	0.9428090415791005	0.08044519023495879
15.848828774689444	0.9428090415791005	0.08099473933917709
15.946806461721167	0.9428090415791005	0.08152887332821082
16.04486366182356	0.9428090415791005	0.08215389141993172
16.14283938159355	0.9428090415791005	0.08284830576005214
16.240707090002136	0.9428090415791005	0.08358394482034985
16.33862151961893	0.9428090415791005	0.08415317820578867
16.436765922823554	0.9428090415791005	0.08460020929132381
16.535054527940844	0.9428090415791005	0.08492996200710753
16.633265677188867	0.9428090415791005	0.08527986250954796
16.731590124944514	0.9428090415791005	0.08556470087906792
16.829491583461838	0.9428090415791005	0.08591253843326864
16.927675626689684	0.9428090415791005	0.08621684461977766
17.025753054425888	0.9428090415791005	0.08653355765796454
17.123990937421283	0.9428090415791005	0.08686537870451905
17.221797244129977	0.9428090415791005	0.08732854825340644
17.319946063155594	0.9428090415791005	0.0877621190132745
17.41789749213435	0.9428090415791005	0.08824534129850964
17.5158447616378	0.9428090415791005	0.08880918820475871
17.61386652785221	0.9428090415791005	0.08942794858571629
17.711833326393133	0.9428090415791005	0.09000124925861308
17.809888390961092	0.9428090415791005	0.0905215640863644
17.908039727623805	0.9428090415791005	0.09096630877056533
18.00615810286237	0.9428090415791005	0.09144003384628292
18.104185077862756	0.9428090415791005	0.09195541691361138
18.202217049846645	0.9428090415791005	0.09264327296520475
18.300209605513476	0.9428090415791008	0.0933412550859893
18.398324312022233	0.9428090415791005	0.09399503884791578
18.49636196659964	0.9428090415791005	0.09463849654660664
18.594522599156	0.9428090415791008	0.09526849752570395
18.692591679887784	0.9428090415791005	0.0958690977306986
18.790674642026225	0.9428090415791005	0.09642856257348217
18.888626597169335	0.9428090415791008	0.09698728907276802
18.986692424411892	0.9428090415791008	0.097639074115753
19.084648642200072	0.9428090415791008	0.09832591008380716
19.182568861222364	0.9428090415791008	0.09902807980120636
19.280375434889823	0.9428090415791005	0.09973145877780049
19.378235862808136	0.9428090415791005	0.10040215722965526
19.476227741379606	0.9428090415791005	0.10118892967474924
19.57414555433111	0.9428090415791008	0.10210384850211619
19.67219857853627	0.9428090415791008	0.10307106113674462
19.770207769414863	0.9428090415791008	0.10395955902695904
19.86831189326178	0.9428090415791008	0.10471950328943141
19.966234385960522	0.9428090415791008	0.10538759986190761
20.06414318226988	0.9428090415791008	0.10593052033727178
20.162228052874802	0.9428090415791008	0.10643543599318223
20.260121056690835	0.9428090415791008	0.10695040074270348
20.358055756097123	0.9428090415791008	0.1074366960918831
20.456208934554272	0.9428090415791008	0.1079953630139942
20.554133762314734	0.9428090415791008	0.10858048813959663
20.65189960098967	0.9428090415791008	0.10917740890642827
20.7496549175678	0.9428090415791008	0.1096748071726097
20.847559612960232	0.9428090415791008	0.11011086217147319
20.94568494999503	0.9428090415791008	0.11062415150316132
21.04382830658838	0.9428090415791008	0.11127075459211277
21.141654785218734	0.9428090415791008	0.11188720314997387
21.239808108116403	0.9428090415791008	0.11254701408163513
21.33781568251482	0.9428090415791008	0.11313413514319158
21.43590929558252	0.9428090415791008	0.11376249374762823
21.533838354068145	0.9428090415791008	0.11443573163520003
21.631670890525374	0.9428090415791008	0.11515375874730875
21.729740331453957	0.9428090415791008	0.11593127496230055
21.82777334310933	0.9428090415791008	0.11671484649223698
21.925722359318335	0.9428090415791005	0.11752416856084473
22.023798545649395	0.9428090415791005	0.11834710763998676
22.12183670563867	0.9428090415791005	0.11900539706375247
22.219937715414105	0.9428090415791008	0.11954278421185016
22.31772840372216	0.9428090415791008	0.11999117914914718
22.4157780307452	0.9428090415791005	0.12048445975306973
22.513601363565936	0.9428090415791005	0.12107767663345569
22.61163730547858	0.9428090415791005	0.12173003588968474
22.709675787430704	0.9428090415791005	0.12237016312963193
22.807745602516597	0.9428090415791008	0.12296563789282873
22.905783991890583	0.9428090415791008	0.12354627107130911
23.003717191104766	0.9428090415791008	0.12424471059044183
23.1017257345253	0.9428090415791005	0.12492677330051613
23.199601044166844	0.9428090415791005	0.1255172057752023
23.297746037499515	0.9428090415791005	0.12614892982254208
23.395637614332266	0.9428090415791005	0.12674057055235288
23.493712313909032	0.9428090415791005	0.1272928729372659
23.591560638487667	0.9428090415791005	0.12772832821869642
23.68943669608208	0.9428090415791005	0.1280921426008231
23.787465558208	0.9428090415791005	0.12843331290460344
23.88554069214581	0.9428090415791005	0.12884767950808707
23.98348280092528	0.9428090415791005	0.12933484817164886
24.08161456712139	0.9428090415791005	0.12992239157181032
24.17962713958035	0.9428090415791005	0.1303426090138363
24.277667325734928	0.9428090415791005	0.13069948330563536
24.37563112124566	0.9428090415791005	0.13096056376015694
24.473679185091086	0.9428090415791005	0.13128312461412203
24.571575948066645	0.9428090415791005	0.13156509677227257
24.669637192102826	0.9428090415791005	0.13190907893724796
24.767621474781905	0.9428090415791005	0.13232612406575717
24.865755612602836	0.9428090415791005	0.13286070381378562
24.96358205499351	0.9428090415791005	0.13339485438480433
25.061634786257148	0.9428090415791005	0.1340452442441735
25.159708870902314	0.9428090415791005	0.1346660860730516
25.257740603528013	0.9428090415791005	0.13531846375207085
25.355715921743233	0.9428090415791005	0.13602878333968021
25.453746611731518	0.9428090415791005	0.13681257874597846
25.551790168680967	0.9428090415791005	0.13757894489292952
25.6498397246316	0.9428090415791005	0.13815327115920206
25.7477056133356	0.9428090415791005	0.1386867635542789
25.845714517779523	0.9428090415791005	0.13923182091146452
25.943586850175944	0.9428090415791005	0.1396963831926995
26.041639184424067	0.9428090415791005	0.14032046104195198
26.139740305735074	0.9428090415791005	0.14095998044113972
26.237664046751583	0.9428090415791005	0.14161982208490823
26.335564680527533	0.9428090415791005	0.14230299722788006
26.43360410113234	0.9428090415791005	0.14296232256558572
26.53171642846255	0.9428090415791005	0.14360671926746807
26.62945401611273	0.9428090415791005	0.1441422275110499
26.727551498617792	0.9428090415791005	0.1447124086643552
26.825443235043434	0.9428090415791005	0.14539537320887538
26.923509241533125	0.9428090415791005	0.14608067073818118
27.021576807965147	0.9428090415791005	0.14671933295493278
27.11950363808244	0.9428090415791005	0.14738473483466485
27.217564554964923	0.9428090415791005	0.14801921262349446
27.315379257481908	0.9428090415791005	0.14864792254535028
27.413453918942345	0.9428090415791005	0.14935230774237898
27.511498426942072	0.9428090415791005	0.15005318591450978
27.609501542651888	0.9428090415791005	0.15072509816237953
27.707588495918074	0.9428090415791005	0.15132628513230365
27.805518041843428	0.9428090415791005	0.15189136269918338
27.903600276118457	0.9428090415791005	0.15239671288557388
28.001713385504125	0.9428090415791005	0.15279227534056325
28.099571709731183	0.9428090415791005	0.15313858889769896
28.197589739727515	0.9428090415791005	0.15361441099380138
28.295701384269723	0.9428090415791005	0.1542144184903507
28.393696782231316	0.9428090415791008	0.15488759897340654
28.49173911524173	0.9428090415791008	0.1556942589787181
28.58963532590848	0.9428090415791008	0.1564593656519696
28.68762547172732	0.9428090415791008	0.15717190441723336
28.785652858128234	0.9428090415791008	0.1579340022848627
28.883569849636118	0.9428090415791008	0.1587874782177452
28.981639572512563	0.9428090415791005	0.1596047502168647
29.079396421930944	0.9428090415791005	0.1603978050951076
29.177391336750958	0.9428090415791005	0.16122047167807801
29.27540687804991	0.9428090415791005	0.1620491748772773
29.37341251686357	0.9428090415791005	0.16282983985522956
29.471521280904405	0.9428090415791005	0.1635579251224533
29.569625486931336	0.9428090415791005	0.16435223067944618
29.667843078974094	0.9428090415791005	0.16508353437120815
29.765902568547723	0.9428090415791005	0.16584817276680108
29.863975722581575	0.9428090415791005	0.1666703651062927
29.96204207457349	0.9428090415791005	0.16734411574882865
30.060307048500714	0.9428090415791005	0.16786644422582947
30.158255208685294	0.9428090415791005	0.16830256257251155
30.256223658089628	0.9428090415791005	0.168778645806968
30.354382683928655	0.9428090415791005	0.16936353628405726
30.452572432912845	0.9428090415791005	0.16992079678774732
30.55061281240065	0.9428090415791005	0.17056816772822267
30.64858322207105	0.9428090415791005	0.1712209012748708
30.746498947642138	0.9428090415791005	0.17188018544229794
30.844539905654877	0.9428090415791005	0.17248960796188292
30.94251690834292	0.9428090415791005	0.17308577208517117
31.0406748629472	0.9428090415791005	0.17359190180544867
31.138765228168	0.9428090415791005	0.17404580488276292
31.236731544908185	0.9428090415791005	0.17452993364299518
31.334300028514384	0.9428090415791005	0.17501048298236568
31.432338823433366	0.9428090415791005	0.17535062604830934
31.530540804395375	0.9428090415791005	0.17565898494099347
31.628778511417906	0.9428090415791005	0.1760198035043249
31.727050402461582	0.9428090415791005	0.17644160380894497
31.825311082931034	0.9428090415791005	0.17695424912612678
31.92348855084881	0.9428090415791005	0.17750948914285555
32.02159921359158	0.9428090415791005	0.1780910995475119
32.1197520343258	0.9428090415791005	0.17865664297015396
32.21800101549696	0.9428090415791005	0.17922504729458708
32.31612916251713	0.9428090415791005	0.17980674238229305
32.4142905012804	0.9428090415791005	0.18034097866900717
32.512497281133264	0.9428090415791005	0.18089286942926933
32.61056116993317	0.9428090415791005	0.18158607509691227
32.70868436918639	0.9428090415791005	0.18233195124230067
32.806737854153816	0.9428090415791005	0.18307509868261548
32.904785498373776	0.9428090415791005	0.18376817614213378
33.002757435843506	0.9428090415791005	0.1844502201027488
33.10075941168275	0.9428090415791005	0.18509873515638134
33.19874722089743	0.9428090415791005	0.18575172287427305
33.29664434291683	0.9428090415791005	0.18646513548281876
33.39467678760354	0.9428090415791005	0.18707861147128146
33.49255461073942	0.9428090415791005	0.18751950885163945
33.59047891756788	0.9428090415791005	0.1879342113786365
33.68830542133616	0.9428090415791005	0.18833661468956647
33.7863264663934	0.9428090415791005	0.18872287619354355
33.884496618712944	0.9428090415791005	0.1891254170403567
33.9823335747961	0.9428090415791005	0.18959274999846487
34.08012822354188	0.9428090415791005	0.1901632327985595
34.17800591128001	0.9428090415791005	0.19077049827045076
34.276110629185695	0.9428090415791005	0.19141057463651728
34.3741725811284	0.9428090415791005	0.1919959343535571
34.47215665601692	0.9428090415791005	0.19249072343984044
34.570050139085126	0.9428090415791005	0.19302923135015537
34.66813064486264	0.9428090415791005	0.19363505260165814
34.76630115589985	0.9428090415791005	0.19425685459090833
34.864478394476684	0.9428090415791005	0.19485441075028564
34.962712147355006	0.9428090415791005	0.19545796664595902
35.06098786595055	0.9428090415791005	0.19608462743737307
35.159074751223336	0.9428090415791005	0.19672429052776855
35.25727707373476	0.9428090415791005	0.1973141935054155
35.355318097610784	0.9428090415791005	0.1979424620833876
35.45342154899617	0.9428090415791005	0.19859462536355302
35.55149031721599	0.9428090415791008	0.19929016901481855
35.64976133391644	0.9428090415791008	0.2000121435578473
35.7479286555067	0.9428090415791005	0.2006485313900984
35.84618565061637	0.9428090415791005	0.201250941464226
35.944292816133235	0.9428090415791005	0.2017986745076232
36.04240478910924	0.9428090415791005	0.20254103661102918
36.14047545211394	0.9428090415791008	0.2034339817561646
36.238638205101076	0.9428090415791005	0.20436884917105883
36.33685720625069	0.9428090415791005	0.20537701098905645
36.43514319578967	0.9428090415791005	0.20634202937649498
36.533312312021124	0.9428090415791005	0.2072596861712618
36.63150615740453	0.9428090415791005	0.20817483500619982
36.72973666717628	0.9428090415791005	0.20900565307872973
36.827947962541515	0.9428090415791005	0.20976754426977012
36.926143947175746	0.9428090415791005	0.2104353675341758
37.024286929105145	0.9428090415791005	0.21115499537116295
37.12244153028412	0.9428090415791008	0.21184490661289693
37.22064300262722	0.9428090415791008	0.21243889423014345
37.318772692670095	0.9428090415791008	0.212944065609012
37.417045636147726	0.9428090415791008	0.21349265662138595
37.515212386896316	0.9428090415791008	0.21409402960141646
37.61340902837163	0.9428090415791008	0.21478863970542358
37.711617136204765	0.9428090415791008	0.2154353130617942
37.809835220260396	0.9428090415791008	0.21605824307266713
37.90799060264526	0.9428090415791008	0.21655985334376165
38.0062695875521	0.9428090415791008	0.21705860487187079
38.104374222135476	0.9428090415791008	0.21761016142308515
38.202572907689486	0.9428090415791008	0.21813615726054977
38.3005984439092	0.9428090415791008	0.2187241185686385
38.39884353550446	0.9428090415791008	0.21941746895596717
38.49708447519393	0.9428090415791008	0.22018144163529574
38.595214465476886	0.9428090415791008	0.22093130123380647
38.693246655615475	0.9428090415791008	0.2215603849282569
38.79124040254807	0.9428090415791008	0.22213584889179702
38.88933257649481	0.9428090415791008	0.22271944766171545
38.98745155495244	0.9428090415791008	0.22323640462989913
39.085532934240966	0.9428090415791005	0.22385401484025913
39.18366121656841	0.9428090415791005	0.22437994524667773
39.28173363252841	0.9428090415791008	0.22480373048394525
39.37970713638213	0.9428090415791008	0.2252969645653971
39.477937771508124	0.9428090415791008	0.22583460418141926
39.57614635843231	0.9428090415791008	0.22645722263468915
39.67436302803027	0.9428090415791008	0.2270767127319865
39.772528905377435	0.9428090415791008	0.2278075036469022
39.870725758343305	0.9428090415791008	0.2286478126254389
39.969005392927535	0.9428090415791008	0.22941336140643684
40.067153442152794	0.9428090415791008	0.23016144193615884
40.16536174452636	0.9428090415791008	0.23082934640200015
40.2634619823073	0.9428090415791008	0.23133444989415264
40.36161803421105	0.9428090415791008	0.23188330305638089
40.45981924895787	0.9428090415791008	0.2325259993916061
40.5580152229688	0.9428090415791008	0.23318395636854988
40.65610826187986	0.9428090415791008	0.2337318880328184
40.75424673353199	0.9428090415791008	0.2342407957142824
40.852282161970756	0.9428090415791008	0.23477909108911282
40.95045423924759	0.9428090415791008	0.235254870509206
41.04858040507091	0.9428090415791008	0.235685184775267
41.146846064646624	0.9428090415791008	0.23610923393212332
41.24503524489731	0.9428090415791008	0.23647611310742378
41.3431463450424	0.9428090415791008	0.23685537103534346
41.44115944547833	0.9428090415791008	0.23724293594684773
41.5394143865703	0.9428090415791008	0.23764250125396622
41.63743800928661	0.9428090415791008	0.23797361906611544
41.735316247697675	0.9428090415791008	0.2383516670891773
41.8331375035645	0.9428090415791005	0.23893481473376288
41.93118148998968	0.9428090415791005	0.2395957018996189
42.0288634199223	0.9428090415791005	0.24026577421501694
42.12671934708427	0.9428090415791005	0.24096068153123207
42.22464947889453	0.9428090415791005	0.24149909168442066
42.322478410083626	0.9428090415791005	0.24207415189180898
42.42044354229801	0.9428090415791005	0.2425783161254601
42.518204607228064	0.9428090415791005	0.24305700754187845
42.61610748619996	0.9428090415791005	0.2435617119933522
42.71385362950746	0.9428090415791008	0.2440239338483078
42.81165711721615	0.9428090415791005	0.24461141854272586
42.90948724050932	0.9428090415791005	0.245263454416728
43.007335423690336	0.9428090415791005	0.24584015677389057
43.10517411402102	0.9428090415791005	0.2463944171107205
43.203098279285676	0.9428090415791005	0.24696225683806355
43.30101282493677	0.9428090415791005	0.24766174649933806
43.39881676417062	0.9428090415791005	0.24836924993603698
43.49661798329876	0.9428090415791005	0.24905852714611
43.594566641055124	0.9428090415791005	0.24975192718274086
43.69272878509074	0.9428090415791005	0.2504230019700375
43.791177237261124	0.9428090415791005	0.25101278486438855
43.889294279794825	0.9428090415791005	0.25169609041390345
43.98774698047312	0.9428090415791005	0.25241625734304446
44.08622616933904	0.9428090415791005	0.2532001352932239
44.18473143572009	0.9428090415791005	0.253993035276213
44.28310801093923	0.9428090415791008	0.254782447378636
44.38157536039221	0.9428090415791008	0.25555002027061524
44.48006507854914	0.9428090415791008	0.25610196083718345
44.578370105258294	0.9428090415791008	0.25660910243195784
44.67693092578234	0.9428090415791008	0.2570572173638595
44.775469837783106	0.9428090415791005	0.2574857036313909
44.87384692172563	0.9428090415791008	0.257998272943848
44.972362844539305	0.9428090415791008	0.2584680845078356
45.07087144934664	0.9428090415791008	0.2589217323971205
45.1694215364392	0.9428090415791008	0.25940649297943097
45.26790068278074	0.9428090415791008	0.2599078261123145
45.36639842532936	0.9428090415791008	0.26059215641137784
45.4649156265439	0.9428090415791008	0.26123213463275774
45.56346864605299	0.9428090415791008	0.2619644471523085
45.66208774860713	0.9428090415791008	0.2627138005323101
45.76048181735901	0.9428090415791008	0.263362460177324
45.85899542448737	0.9428090415791008	0.2640309339777478
45.95762844484475	0.9428090415791008	0.2646261599165038
46.05605152589391	0.9428090415791008	0.26520368023127133
46.154521521244	0.9428090415791008	0.26584397544724053
46.252968834851224	0.9428090415791008	0.26657267232964726
46.35133658373149	0.9428090415791008	0.2674038371185255
46.44980114508606	0.9428090415791008	0.2681362789497455
46.54830604305061	0.9428090415791008	0.2687672956360859
46.646941839202945	0.9428090415791008	0.2693710095249732
46.74548834591617	0.9428090415791008	0.26990057528307293
46.84398752333375	0.9428090415791008	0.2704331458362676
46.94244955379587	0.9428090415791008	0.27097887151198574
47.040949559296735	0.9428090415791008	0.2714679600093733
47.13955997530238	0.9428090415791008	0.27200724519271113
47.23811112717508	0.9428090415791008	0.2724933089663866
47.33667185713607	0.9428090415791008	0.27311266972420134
47.43518591787006	0.9428090415791008	0.2736717052615643
47.533860248673115	0.9428090415791008	0.27419703519392485
47.63243759479591	0.9428090415791008	0.2748547877336781
47.730883255752175	0.9428090415791008	0.27557435814061876
47.82946063685953	0.9428090415791008	0.27627266128560135
47.92809150425349	0.9428090415791008	0.27676755805225633
48.02669079824723	0.9428090415791008	0.27717439461696297
48.12517313672295	0.9428090415791008	0.27747320862358116
48.22382489858023	0.9428090415791008	0.2777289156162416
48.322372464294936	0.9428090415791008	0.27811163656125043
48.420766099719536	0.9428090415791008	0.27849151502404457
48.519171414804696	0.9428090415791008	0.27879716375165103
48.61762558344186	0.9428090415791008	0.27923442738340215
48.71622016346972	0.9428090415791008	0.27963742480086295
48.81470360391978	0.9428090415791008	0.2800560085452037
48.91320418764558	0.9428090415791008	0.28037713464102365
49.01177762519433	0.9428090415791008	0.2807637265451388
49.11038667276214	0.9428090415791008	0.2812363508670031
49.20904547347892	0.9428090415791008	0.2817480050720566
49.307635533395114	0.9428090415791008	0.2823229169079432
49.40627413373487	0.9428090415791008	0.2828473323643893
49.504809305454614	0.9428090415791008	0.2833284530270451
49.603464046681	0.9428090415791008	0.2838967859616338
49.70196566426865	0.9428090415791008	0.28458649496067967
49.800490679329684	0.9428090415791008	0.28537737459681495
49.899070767423694	0.9428090415791008	0.2861629530951028
49.99763760950495	0.9428090415791008	0.2868910950713139
50.09617655347309	0.9428090415791008	0.2876232686096693
50.19483230969839	0.9428090415791008	0.2881656300950373
50.293372980304945	0.9428090415791008	0.2886576807620533
50.391877519377786	0.9428090415791008	0.2891108743699495
50.49038112094922	0.9428090415791008	0.2895279990511352
50.588818257572164	0.9428090415791008	0.29009934458217423
50.68745101241808	0.9428090415791008	0.2907247039622269
50.785878647295895	0.9428090415791008	0.2913509448327775
50.8844879233261	0.9428090415791008	0.29191917581490434
50.983029233842444	0.9428090415791008	0.29245385379202576
51.08145473624505	0.9428090415791008	0.29312378264403194
51.18012353965587	0.9428090415791008	0.2937924082807263
51.278703394126005	0.9428090415791008	0.2944722257507473
51.377330628388926	0.9428090415791008	0.2951058535849997
51.47596171493587	0.9428090415791008	0.29570024105038556
51.57459594607731	0.9428090415791008	0.2962394801352572
51.67302699319719	0.9428090415791008	0.29672953871559304
51.77147842684524	0.9428090415791008	0.29727684852945074
51.87010280874347	0.9428090415791008	0.2978030253623806
51.96872345774437	0.9428090415791008	0.29837110622437785
52.067388651135815	0.9428090415791008	0.29904327645378276
52.16602219174736	0.9428090415791008	0.2997319555324732
52.26459513367527	0.9428090415791008	0.30027967717074106
52.3631761853582	0.9428090415791008	0.3007582889031362
52.46164338280875	0.9428090415791008	0.3011978971206951
52.56023840935027	0.9428090415791008	0.30169053135210083
52.658707772687976	0.9428090415791008	0.30218429705596783
52.757373676615956	0.9428090415791008	0.302748955125566
52.85601716544973	0.9428090415791008	0.30339255925606234
52.95448377286833	0.9428090415791008	0.3040263592967617
53.053008159929895	0.9428090415791008	0.30483069545752867
53.15154758689158	0.9428090415791008	0.3056670055693643
53.249951521991015	0.9428090415791008	0.30648513123451476
53.348524758712145	0.9428090415791008	0.307299257227996
53.447168288993836	0.9428090415791008	0.3081403819530183
53.54562244625484	0.9428090415791008	0.3090258067201152
53.64418851845069	0.9428090415791008	0.3097960293392712
53.742854649873834	0.9428090415791008	0.3104193628914163
53.84135157614464	0.9428090415791008	0.31099708790148345
53.93988780291652	0.9428090415791008	0.31152986572465924
54.038304110558165	0.9428090415791008	0.31214296206654835
54.13693264710822	0.9428090415791008	0.3127786365957489
54.23559065609588	0.9428090415791008	0.3133854215939328
54.33418702405257	0.9428090415791008	0.313941967805271
54.43277004982513	0.9428090415791008	0.3144968047133137
54.531260200073326	0.9428090415791008	0.31509610559288825
54.629838906055475	0.9428090415791008	0.3155643109878034
54.728397266661325	0.9428090415791008	0.31598970935506193
54.82686048520613	0.9428090415791008	0.31647363972262516
54.92540333340919	0.9428090415791008	0.3169935896028766
55.02389422437288	0.9428090415791008	0.31749833626559193
55.12246084095207	0.9428090415791008	0.3180686205321633
55.22098332819006	0.9428090415791008	0.31858935027458923
55.319627395425	0.9428090415791008	0.3190551758203997
55.41816593596222	0.9428090415791008	0.31952768904580936
55.51675231134886	0.9428090415791008	0.3201424796713661
55.615341432774485	0.9428090415791008	0.3207723168626014
55.71387432274323	0.9428090415791008	0.3211887917291023
55.81236406180373	0.9428090415791008	0.32159607940781376
55.91074777331159	0.9428090415791008	0.3219254441532229
56.00937070102659	0.9428090415791008	0.32218576973144264
56.107874538756775	0.9428090415791008	0.3224704034047538
56.20642694113067	0.9428090415791008	0.32280041419724087
56.30503201676657	0.9428090415791008	0.32322646136289
56.403596378089595	0.9428090415791008	0.32375223286993
56.5020177629009	0.9428090415791008	0.32438373066838033
56.60051194646254	0.9428090415791008	0.3250207193323712
56.69910808955396	0.9428090415791008	0.32555124149382986
56.797705154357885	0.9428090415791008	0.3261720819822765
56.89624882921569	0.9428090415791008	0.3267949314881327
56.99485884594468	0.9428090415791008	0.32746788844649205
57.09337181932261	0.9428090415791008	0.32808398463860894
57.19193486883274	0.9428090415791008	0.32868768271351717
57.29042424246191	0.9428090415791008	0.3292599096485759
57.3889241255943	0.9428090415791008	0.3297732004482796
57.48745999021716	0.9428090415791008	0.3303522403966392
57.58607502089436	0.9428090415791008	0.330943210503643
57.6845600350004	0.9428090415791008	0.3314363980482676
57.7830695934366	0.9428090415791008	0.33200203018127283
57.88166012046419	0.9428090415791008	0.3325791017839744
57.980168649603456	0.9428090415791008	0.3330864886330327
58.07870706862209	0.9428090415791008	0.3334286154786632
58.177325919066625	0.9428090415791008	0.33369640944559875
58.27597639558544	0.9428090415791008	0.3339985596619341
58.37450405182734	0.9428090415791008	0.33437930732465787
58.47303210913237	0.9428090415791008	0.33485273188290754
58.571503608829865	0.9428090415791008	0.33543520344094047
58.67009309039188	0.9428090415791008	0.3359731459590345
58.76865457937896	0.9428090415791008	0.3365315163565583
58.867294697361984	0.9428090415791008	0.3371439222678508
58.96570594161313	0.9428090415791008	0.3378032092875029
59.06421714133335	0.9428090415791008	0.33839897394674234
59.162761639148	0.9428090415791008	0.33893904743033626
59.26133802152203	0.9428090415791008	0.3395410764119038
59.359844509666175	0.9428090415791008	0.34010982324125416
59.458207487874816	0.9428090415791008	0.34058398325331735
59.556858148828816	0.9428090415791008	0.3410506351390122
59.65540479264095	0.9428090415791008	0.3414942914545652
59.75397762924167	0.9428090415791008	0.34204509981324527
59.85259464481807	0.9428090415791008	0.3426907659890392
59.95107101786041	0.9428090415791008	0.34341876811785166
60.049494870744965	0.9428090415791008	0.34417832673706483
60.14790835998344	0.9428090415791008	0.3448131900931308
60.24643956344706	0.9428090415791008	0.3454695385101145
60.34487800167699	0.9428090415791008	0.34616918677708086
60.4433255020727	0.9428090415791008	0.3468039886717036
60.54197321339245	0.9428090415791008	0.3474885108242949
60.64057265105921	0.9428090415791008	0.3482781529882918
60.73905890555312	0.9428090415791008	0.34908608946501746
60.83758195384749	0.9428090415791008	0.349942546852648
60.93594750869703	0.9428090415791008	0.3507899364164812
61.03438205604457	0.9428090415791008	0.3516076643385154
61.13276242917573	0.9428090415791008	0.3522738559352988
61.231201744667395	0.9428090415791008	0.35300342545703295
61.329552690488065	0.9428090415791008	0.3537426934818494
61.427984903569694	0.9428090415791008	0.35434026632369753
61.526492703300576	0.9428090415791008	0.3548550533059373
61.62496518294163	0.9428090415791008	0.35520288908737563
61.723388036459355	0.9428090415791008	0.35561604082933357
61.821998190636776	0.9428090415791008	0.3559801024884576
61.920630385483264	0.9428090415791008	0.3564067410432855
62.01924815770322	0.9428090415791008	0.35698454278970065
62.117725246554514	0.9428090415791008	0.3575174373866527
62.216215982304725	0.9428090415791008	0.358119102735087
62.31458884319801	0.9428090415791008	0.3587975722604377
62.41298318729343	0.9428090415791008	0.359318921344507
62.511506706771165	0.9428090415791008	0.35981477794512046
62.61001921803036	0.9428090415791008	0.3603013919765117
62.70846282787097	0.9428090415791008	0.3608481304299079
62.80708088981605	0.9428090415791008	0.36145508490874445
62.90570971087322	0.9428090415791008	0.3620190174569753
63.004278443439254	0.9428090415791008	0.36258415410953615
63.10272528066535	0.9428090415791008	0.363091960173599
63.20116756399747	0.9428090415791008	0.3636324455025524
63.299612671163516	0.9428090415791008	0.3642260819512808
63.398118770711754	0.9428090415791008	0.3648359592105826
63.49665452680151	0.9428090415791008	0.36541865029591497
63.59529671313127	0.9428090415791008	0.3659190611159781
63.69385038814168	0.9428090415791008	0.36643683900573265
63.792440611299995	0.9428090415791008	0.3668954473622353
63.89090548554743	0.9428090415791008	0.3672407602847445
63.989488901263684	0.9428090415791008	0.36771775903031545
64.08812039556734	0.9428090415791008	0.3682065493187806
64.18673425142342	0.9428090415791008	0.368834212129661
64.28523090889338	0.9428090415791008	0.36956646724671155
64.38376779566411	0.9428090415791008	0.37031653660530706
64.48226573819097	0.9428090415791008	0.37097986865051996
64.58072726182692	0.9428090415791008	0.3715540979445081
64.67923953369194	0.9428090415791008	0.37209927210081295
64.77772077376285	0.9428090415791008	0.37266305222977164
64.87614609456104	0.9428090415791008	0.37312464105111376
64.97453913332863	0.9428090415791008	0.373569405093946
65.07316590701748	0.9428090415791008	0.3739628830105928
65.17170572503596	0.9428090415791008	0.37430852969576106
65.27034168986269	0.9428090415791008	0.37463972419861996
65.36888222919991	0.9428090415791008	0.37492744575226855
65.46743334080121	0.9428090415791008	0.3752633950775043
65.56596550943377	0.9428090415791008	0.37560939517552805
65.66449778395484	0.9428090415791008	0.37605754109840794
65.7630918378725	0.9428090415791008	0.3765527003022758
65.86175347415633	0.9428090415791008	0.3769066757345518
65.96029064573848	0.9428090415791008	0.3772531550013387
66.05872130427473	0.9428090415791008	0.3775981258787319
66.1572234402072	0.9428090415791008	0.37800329419486234
66.25565388492564	0.9428090415791008	0.3784835746757592
66.35418882663708	0.9428090415791008	0.37906853671463786
66.45257677990926	0.9428090415791008	0.37973713364847683
66.55122117629168	0.9428090415791008	0.38042963878732894
66.64977025984446	0.9428090415791008	0.3811514510784948
66.74832542679138	0.9428090415791008	0.3818889838993204
66.84695738306796	0.9428090415791008	0.382458104694105
66.94554517977441	0.9428090415791008	0.3830664780201132
67.04409028168295	0.9428090415791008	0.3836049344422976
67.14260338686745	0.9428090415791008	0.3842321260035761
67.2409870518538	0.9428090415791008	0.3848204997475747
67.33944808285683	0.9428090415791008	0.38531495470180216
67.43809552324478	0.9428090415791008	0.3857985124334684
67.53666764428009	0.9428090415791008	0.38635610139960225
67.63524916160134	0.9428090415791008	0.38700686863481776
67.73367583811208	0.9428090415791008	0.38780346652168235
67.83208169355088	0.9428090415791008	0.38858674644739755
67.9305596816505	0.9428090415791008	0.3893697772971275
68.0291963800785	0.9428090415791008	0.39012643445581274
68.12770754124776	0.9428090415791008	0.3908330567803297
68.22618491283832	0.9428090415791008	0.39149770965204744
68.32463464679766	0.9428090415791008	0.3920519274335909
68.4231699957192	0.9428090415791008	0.39267179163047555
68.5216714704789	0.9428090415791008	0.39335780871456194
68.62013867032798	0.9428090415791008	0.39403161256648633
68.71878805742213	0.9428090415791008	0.39469369048952396
68.81722308924085	0.9428090415791008	0.3952817711176447
68.91581333228243	0.9428090415791008	0.3957824129744269
69.01433143999148	0.9428090415791008	0.3962792804540655
69.11267767897733	0.9428090415791008	0.3967855246414031
69.21120587832353	0.9428090415791008	0.39731030864581834
69.30967097545263	0.9428090415791008	0.3977038004092522
69.40825374528305	0.9428090415791008	0.39816454015549924
69.50666392031837	0.9428090415791008	0.3986179909159713
69.60525938421078	0.9428090415791008	0.39908164954606223
69.70378252791318	0.9428090415791008	0.39953604304344453
69.80239223464183	0.9428090415791008	0.40014865832184493
69.90088633651311	0.9428090415791008	0.4008472168224088
69.99935657774004	0.9428090415791008	0.4016829992239511
70.09796118153895	0.9428090415791008	0.402514204992482
70.19655009001282	0.9428090415791008	0.403307594381881
70.29508515905422	0.9428090415791008	0.40391642674439615
70.39370294784719	0.9428090415791008	0.4045658114622507
70.49229628936897	0.9428090415791008	0.40523232871448106
70.59096175417358	0.9428090415791008	0.40582180947649754
70.68948882411769	0.9428090415791008	0.4064685409981642
70.78787024500588	0.9428090415791008	0.4070110219987031
70.8864752089169	0.9428090415791008	0.407650253837243
70.98503221843032	0.9428090415791008	0.40822294716696933
71.08351078683185	0.9428090415791008	0.4087283593497495
71.1820230366482	0.9428090415791008	0.40931182940995103
71.28043065893056	0.9428090415791008	0.40982814167987214
71.37892802721348	0.9428090415791008	0.4104189697964096
71.47740027610098	0.9428090415791008	0.41105072865534686
71.57589018869687	0.9428090415791008	0.4116221384140771
71.67457339311818	0.9428090415791008	0.41206711643470306
71.77320567637908	0.9428090415791008	0.4124075324389323
71.87184595449435	0.9428090415791008	0.4128490160661567
71.9702588588973	0.9428090415791008	0.4134385437433249
72.06885053278944	0.9428090415791008	0.41399588695661305
72.16744400459405	0.9428090415791008	0.4145886557286406
72.26603411651176	0.9428090415791008	0.41516310820671587
72.36455053355876	0.9428090415791008	0.4156162819596912
72.4630180744536	0.9428090415791008	0.416074490885615
72.56138959579401	0.9428090415791008	0.4163963597102366
72.659958941267	0.9428090415791008	0.4166532215936053
72.75854192329659	0.9428090415791008	0.4168494216559208
72.85701513824345	0.9428090415791008	0.41711184284536823
72.95563589113594	0.9428090415791008	0.4174431514079365
73.0541616859161	0.9428090415791008	0.41773158226321766
73.15261337719927	0.9428090415791008	0.41806222435182766
73.25118781564366	0.9428090415791008	0.4183997556134181
73.34974357962011	0.9428090415791008	0.41881101284728056
73.44836807330282	0.9428090415791008	0.4194265955478473
73.54704920966381	0.9428090415791008	0.4200567762594816
73.64547911531129	0.9428090415791008	0.42069214956347173
73.74390638379191	0.9428090415791008	0.4212671416168337
73.84229808539395	0.9428090415791008	0.4218248759367286
73.94084923573216	0.9428090415791008	0.4224207557350082
74.0394983755228	0.9428090415791008	0.4229508058404215
74.13807810402679	0.9428090415791008	0.4235451131075697
74.2367469421123	0.9428090415791008	0.42420264011826797
74.33517511863208	0.9428090415791008	0.4249093038385398
74.43368345695757	0.9428090415791008	0.4256394891719052
74.53218819397783	0.9428090415791008	0.4262640247685769
74.63081428780684	0.9428090415791008	0.4268241752920081
74.72944875837302	0.9428090415791008	0.427315624438918
74.82786891463093	0.9428090415791008	0.4277875357513956
74.9263613364298	0.9428090415791008	0.4283379458019995
75.02495437910575	0.9428090415791008	0.42884127345426987
75.12345649877533	0.9428090415791008	0.42928629625355724
75.2219583946636	0.9428090415791008	0.42975172548434376
75.32055738193205	0.9428090415791008	0.4302965335149413
75.41918754180857	0.9428090415791008	0.43086745461038267
75.5178656754543	0.9428090415791008	0.4314645489819476
75.61637107347424	0.9428090415791008	0.4321272991474993
75.71490155197199	0.9428090415791008	0.43282475125838826
75.8133517009075	0.9428090415791008	0.43349063347418004
75.91194937929005	0.9428090415791008	0.4342052674620416
76.01060567352032	0.9428090415791008	0.43468161000289407
76.10906496327522	0.9428090415791008	0.4351295335045898
76.20750247495968	0.9428090415791008	0.4354525867258093
76.30605370793414	0.9428090415791008	0.4359195591464508
76.40452306028817	0.9428090415791008	0.43647678676692186
76.50300666429702	0.9428090415791008	0.43697236045689924
76.60156836522326	0.9428090415791008	0.4374947179024706
76.70013943049906	0.9428090415791008	0.4380938910238906
76.79869526657684	0.9428090415791008	0.43859287743569797
76.89724791307299	0.9428090415791008	0.43917707918077975
76.9958623305566	0.9428090415791008	0.4397621701814245
77.09436896378455	0.9428090415791008	0.44035905942688486
77.19287873264913	0.9428090415791008	0.4409852715815953
77.29131773730715	0.9428090415791008	0.4416731278471954
77.38976689191264	0.9428090415791008	0.4423861004597293
77.48825658262287	0.9428090415791008	0.44302230868202336
77.58690790777699	0.9428090415791008	0.44367047222415634
77.68555173570913	0.9428090415791008	0.4444791428546988
77.78404490496882	0.9428090415791008	0.4453126120517238
77.88255417001074	0.9428090415791008	0.4462041432802343
77.98119859576131	0.9428090415791008	0.44706880366425883
78.07966159593128	0.9428090415791008	0.4477226732578411
78.17836268204624	0.9428090415791008	0.4483539368370011
78.27686591928686	0.9428090415791008	0.44881691525255957
78.37533064013948	0.9428090415791008	0.4493060027221415
78.4738809737253	0.9428090415791008	0.44971212733682603
78.57242921188158	0.9428090415791008	0.4501150660124316
78.67090046712632	0.9428090415791008	0.45060904073689356
78.76945907597931	0.9428090415791008	0.4511106500888226
78.86791367556808	0.9428090415791008	0.4515836565624083
78.96643911470841	0.9428090415791008	0.45203924461018036
79.06492477256187	0.9428090415791008	0.4524933724021629
79.16350587427031	0.9428090415791008	0.453020918213081
79.26211217601139	0.9428090415791008	0.45354080158271237
79.36083768721491	0.9428090415791008	0.45411875161756154
79.45936246738717	0.9428090415791008	0.4545333945912786
79.55796007174305	0.9428090415791008	0.4548549899901214
79.65655464759672	0.9428090415791008	0.45524219463445226
79.75516325528314	0.9428090415791008	0.45562170170919064
79.85376505153356	0.9428090415791008	0.45605519375822845
79.95237320756233	0.9428090415791008	0.45643545335376673
80.05098568670739	0.9428090415791008	0.45691608497932457
80.14959062104725	0.9428090415791008	0.45744259809121546
80.24830751864415	0.9428090415791008	0.45781994619452226
80.34702196008914	0.9428090415791008	0.4582221960758897
80.445667784305	0.9428090415791008	0.45842514014372254
80.54418695813537	0.9428090415791008	0.45871285418002866
80.64275022664106	0.9428090415791008	0.45902795782964223
80.74131633477323	0.9428090415791008	0.45949767330674196
80.83989551149054	0.9428090415791008	0.4599578927052117
80.93857470756129	0.9428090415791008	0.46043157877596086
81.03727362180064	0.9428090415791008	0.46092316711120374
81.13598127523294	0.9428090415791008	0.4615179622913521
81.23459515314512	0.9428090415791008	0.46208072318611276
81.33339171163425	0.9428090415791008	0.4627719075206091
81.43200724672234	0.9428090415791008	0.4633429245661277
81.5306531589721	0.9428090415791008	0.46395583365302606
81.62910412362326	0.9428090415791008	0.464503848462612
81.72773947833761	0.9428090415791008	0.4648888931438576
81.82617893372237	0.9428090415791008	0.465251727489797
81.92488647161429	0.9428090415791008	0.46550085556524406
82.02349150895591	0.9428090415791008	0.4658172188886415
82.12219654765568	0.9428090415791008	0.4662076852489429
82.22083200854816	0.9428090415791008	0.4666288018109681
82.31958705124526	0.9428090415791008	0.4670144142225097
82.41820101506784	0.9428090415791008	0.46733697647620104
82.51692756747705	0.9428090415791008	0.4676069065169609
82.61564869866918	0.9428090415791008	0.4679145257990791
82.71434567679606	0.9428090415791008	0.46815358327335777
82.81290802559974	0.9428090415791008	0.46844283106766765
82.91169019351638	0.9428090415791008	0.46871278327141536
83.01030600498638	0.9428090415791008	0.4690505412979061
83.10897483767353	0.9428090415791008	0.4695000298763331
83.20751015476753	0.9428090415791008	0.4698888550313497
83.30604813909875	0.9428090415791008	0.47035662261382194
83.404798113485	0.9428090415791008	0.4708317142720904
83.50333703017823	0.9428090415791008	0.47144592034104915
83.60209276009996	0.9428090415791008	0.47210732416404283
83.70074496365238	0.9428090415791008	0.4727196289649661
83.79943181155761	0.9428090415791008	0.4732603906444589
83.8979208869042	0.9428090415791008	0.4736010463944421
83.99657405960225	0.9428090415791008	0.47393352492622404
84.0952086130064	0.9428090415791008	0.4743243183252891
84.19351639759353	0.9428090415791008	0.47473182871103214
84.29173486317679	0.9428090415791008	0.4752468372442893
84.39024705249385	0.9428090415791008	0.475790529010023
84.48867222146244	0.9428090415791008	0.47643149148208597
84.58710145182498	0.9428090415791008	0.47717514989490073
84.6856718387259	0.9428090415791008	0.4777871091372818
84.78408702352661	0.9428090415791008	0.47846754926403734
84.88263105433983	0.9428090415791008	0.4791008864146882
84.98121385799325	0.9428090415791008	0.4797586509612833
85.0797472314439	0.9428090415791008	0.48045193626754396
85.17835547261706	0.9428090415791008	0.4810937158091268
85.27692886858497	0.9428090415791008	0.48162413142287813
85.3755218618512	0.9428090415791008	0.482138710251091
85.47385539809422	0.9428090415791008	0.4826211969079504
85.5724122948553	0.9428090415791008	0.4832012600778734
85.67079597363913	0.9428090415791008	0.483731556606994
85.76926392740133	0.9428090415791008	0.484222188564072
85.86776835196785	0.9428090415791008	0.4846896829374652
85.96615468623013	0.9428090415791008	0.48505650146180557
86.06468984871323	0.9428090415791008	0.48533744916257027
86.16332291884233	0.9428090415791008	0.4854818782064393
86.2616011122216	0.9428090415791008	0.48567115220905277
86.36015632920045	0.9428090415791008	0.48583050490046387
86.45863175492855	0.9428090415791008	0.48616658402991897
86.55724828165431	0.9428090415791008	0.4865815040262283
86.655799984567	0.9428090415791008	0.48697010381018585
86.75421364309243	0.9428090415791008	0.48738236174842525
86.8527987859427	0.9428090415791008	0.4878211593953801
86.95114855911758	0.9428090415791008	0.48823066780739566
87.04958876112997	0.9428090415791012	0.4887408596212099
87.14802959491885	0.9428090415791008	0.48926049820423284
87.24646999634032	0.9428090415791008	0.48976280329614064
87.34476742856373	0.9428090415791008	0.4901606182356582
87.4430899653925	0.9428090415791008	0.4905575032466228
87.54148430199024	0.9428090415791012	0.4909842891981625
87.6400010966659	0.9428090415791012	0.49125271195787296
87.7383218257892	0.9428090415791012	0.49161262574478504
87.83672742257001	0.9428090415791008	0.4920258523252662
87.93510878049668	0.9428090415791008	0.49253471481530064
88.03323957296726	0.9428090415791008	0.4930859261183753
88.13151403214768	0.9428090415791008	0.493567260375856
88.22984771195546	0.9428090415791008	0.4938948068664653
88.32821750226859	0.9428090415791008	0.4942677285122353
88.42648327419803	0.9428090415791008	0.49461493913864774
88.52478050382933	0.9428090415791008	0.4950986817456432
88.6230464724322	0.9428090415791008	0.49554207862826744
88.7214391230817	0.9428090415791008	0.49604078499845805
88.81973843141236	0.9428090415791008	0.4965605098355519
88.91805769698838	0.9428090415791008	0.4970196550660712
89.01629659946282	0.9428090415791008	0.49753475768452754
89.1147392207006	0.9428090415791008	0.49787259321671606
89.2130595634694	0.9428090415791008	0.4982399028820416
89.31136514001912	0.9428090415791008	0.49859236653771244
89.40969737142142	0.9428090415791008	0.49888508719409447
89.50806074977692	0.9428090415791008	0.49905839860255496
89.60648457388541	0.9428090415791008	0.4991160572577918
89.70476452072809	0.9428090415791008	0.4990786481788371
89.80309086356138	0.9428090415791008	0.4991901097424146
89.90182555646376	0.9428090415791008	0.4992999586427685
90.00037755121188	0.9428090415791008	0.49964538241202994
90.09882314349117	0.9428090415791008	0.49989994523450937
90.19739216230617	0.9428090415791008	0.5002095093117455
90.2959265714339	0.9428090415791008	0.5005840471511586
90.3945584775857	0.9428090415791012	0.5009538844962808
90.49290762773315	0.9428090415791012	0.5012635836612775
90.59136884837626	0.9428090415791012	0.5015946173393908
90.68984787905677	0.9428090415791012	0.5019419380829616
90.78835056568	0.9428090415791012	0.5023714665957987
90.88673714638242	0.9428090415791008	0.5028448981146294
90.98534947995022	0.9428090415791008	0.5033358335999625
91.08372062170028	0.9428090415791008	0.5037919671416807
91.1822951242914	0.9428090415791012	0.5041920256892277
91.28056920559303	0.9428090415791012	0.5047118010666685
91.37915930897788	0.9428090415791012	0.5052055515998549
91.47753510886986	0.9428090415791012	0.5057275623019465
91.57572625175946	0.9428090415791008	0.5061368490177506
91.6741462866808	0.9428090415791008	0.506581590532217
91.7725737745085	0.9428090415791008	0.5070007998304978
91.87081663877775	0.9428090415791008	0.5073829367799592
91.96888347975046	0.9428090415791008	0.5077872940990725
92.06723778538395	0.9428090415791008	0.5081978519252035
92.1654260753736	0.9428090415791008	0.5087709638084826
92.26370021477037	0.9428090415791008	0.5094971795390695
92.36150685474817	0.9428090415791008	0.5102928174271725
92.459571291356	0.9428090415791008	0.5110325928071562
92.55770816378215	0.9428090415791008	0.5117184701271743
92.65594230359488	0.9428090415791008	0.512347060946973
92.75420931614366	0.9428090415791008	0.5130217451279508
92.85256101613989	0.9428090415791008	0.5135673845388203
92.95083599666147	0.9428090415791008	0.514141971081707
93.04908674323352	0.9428090415791008	0.5145735579092828
93.14740665438072	0.9428090415791008	0.5149905908964766
93.24554968140424	0.9428090415791008	0.5154494355844836
93.34384878588287	0.9428090415791008	0.5158943464603591
93.44203990126886	0.9428090415791008	0.516317651314736
93.5401811327337	0.9428090415791008	0.5167875878777252
93.6381895101434	0.9428090415791008	0.5172867178111727
93.73626852739005	0.9428090415791012	0.5179205276046568
93.8342960717346	0.9428090415791008	0.5184199145602087
93.93247138658133	0.9428090415791008	0.5189143194723604
94.03069971478756	0.9428090415791008	0.5193716831173554
94.12874812713649	0.9428090415791008	0.5198230168962189
94.22703427532058	0.9428090415791008	0.5204241293512344
94.32523749770138	0.9428090415791012	0.5211386933355561
94.4233064876029	0.9428090415791012	0.5218978947378095
94.52133869677621	0.9428090415791012	0.5226267874338099
94.61923873717579	0.9428090415791012	0.5233060440021161
94.71728996870269	0.9428090415791008	0.5240520687078621
94.81544434550317	0.9428090415791008	0.5247552517520372
94.91317654353068	0.9428090415791008	0.5253496379930871
95.01112102409776	0.9428090415791008	0.5259570659008564
95.10928662507102	0.9428090415791012	0.5265254803736406
95.20725237749573	0.9428090415791008	0.5270754654425069
95.30535672116372	0.9428090415791008	0.5275383821210791
95.40325066009123	0.9428090415791008	0.5279178458582439
95.50115986796794	0.9428090415791008	0.5282736057983153
95.59922406901588	0.9428090415791012	0.5287172655815833
95.69738155142694	0.9428090415791008	0.5292879463162643
95.79533600772304	0.9428090415791008	0.5299486716462178
95.89335006340295	0.9428090415791008	0.5305180916062069
95.99154196270503	0.9428090415791008	0.5310887064799975
96.08953087240413	0.9428090415791008	0.5315280936191792
96.18749997102864	0.9428090415791008	0.5319759315550864
96.2853992335553	0.9428090415791012	0.5323363530997877
96.38347734074148	0.9428090415791008	0.5327374861266586
96.4816310128216	0.9428090415791008	0.5331408838490267
96.579617717023	0.9428090415791012	0.5336381857394292
96.67781775097744	0.9428090415791012	0.5341216470710964
96.77596996026341	0.9428090415791012	0.534642367612117
96.8741714973698	0.9428090415791012	0.5349777733145685
96.97234110963382	0.9428090415791012	0.5353567592493174
97.07064942341823	0.9428090415791012	0.5356982452534529
97.16890917988621	0.9428090415791012	0.5361152085522642
97.26714061331258	0.9428090415791012	0.5364858204553801
97.36545473265927	0.9428090415791012	0.5367847784428595
97.46351925609817	0.9428090415791012	0.5370833455752588
97.56156618430673	0.9428090415791012	0.5373741506847608
97.65983334838452	0.9428090415791012	0.5377569716908304
97.75796907815523	0.9428090415791012	0.5382604055967104
97.85613285003224	0.9428090415791012	0.5388233298228172
97.95429647484178	0.9428090415791012	0.5395147371369426
98.05253087629599	0.9428090415791012	0.54030723989985
98.15069016825568	0.9428090415791012	0.5410925855395512
98.24884498212663	0.9428090415791012	0.5418194037399923
98.34699477285987	0.9428090415791012	0.5423677458112884
98.44519734237416	0.9428090415791012	0.5430021403661053
98.54332690650936	0.9428090415791012	0.543589462306125
98.64144920906458	0.9428090415791012	0.5442365387806178
98.73964415856003	0.9428090415791012	0.5448387705291463
98.83769061219833	0.9428090415791012	0.5454287166409639
98.93594012132053	0.9428090415791012	0.5459466423438072
99.03401038336148	0.9428090415791012	0.546487589226866
99.13222882165758	0.9428090415791012	0.547048634005457
99.23035883396508	0.9428090415791012	0.5476747270322587
99.32855793150677	0.9428090415791012	0.5482067064062882
99.42662306837065	0.9428090415791012	0.5487959224311242
99.52482882335963	0.9428090415791012	0.5493899174717302
99.62293344303953	0.9428090415791012	0.5499169091418574
99.72109528541351	0.9428090415791012	0.5503959845140051
99.81929342316326	0.9428090415791012	0.5508826169693997
99.91760601514135	0.9428090415791012	0.5513816848108984
100.01573621825057	0.9428090415791012	0.5519961349549127
100.11375663133003	0.9428090415791012	0.5527047741257667
100.2118116601213	0.9428090415791012	0.5534753254677274
100.31002000731	0.9428090415791012	0.5541477457024884
100.40820371323589	0.9428090415791012	0.5547762211879314
100.50631428746928	0.9428090415791012	0.5554024475261862
100.60459490125218	0.9428090415791012	0.5559265502112433
100.70285265533238	0.9428090415791012	0.5564188649761913
100.80098057946003	0.9428090415791012	0.5569207089994235
100.89911414493845	0.9428090415791012	0.5574379597114272
100.99736368118879	0.9428090415791012	0.5580286413217306
101.095517413327	0.9428090415791012	0.5585744891129818
101.19357653331342	0.9428090415791012	0.5591938896822443
101.29182960810735	0.9428090415791012	0.5598282851026589
101.38994316810684	0.9428090415791012	0.5605135264678859
101.48811861204271	0.9428090415791012	0.5613471254434574
101.58620225683653	0.9428090415791012	0.5621795000100505
101.68413531911035	0.9428090415791012	0.562973470091398
101.78194753470191	0.9428090415791012	0.5636731068285467
101.87979986134596	0.9428090415791012	0.5643664441495356
101.97785130236433	0.9428090415791012	0.5650605541054478
102.07587593877227	0.9428090415791008	0.5657812720204799
102.17393093790533	0.9428090415791008	0.5665171868982298
102.27207280177453	0.9428090415791008	0.5673166990925103
102.36993709035819	0.9428090415791008	0.5680670894998593
102.46785560602582	0.9428090415791008	0.5688330422701869
102.56586162818594	0.9428090415791008	0.5695209210809694
102.66394071138946	0.9428090415791008	0.5701403910648262
102.76199359685009	0.9428090415791008	0.5705855883766913
102.8601319919674	0.9428090415791008	0.5710170917357543
102.95799611943742	0.9428090415791008	0.5714932732837489
103.05576224679129	0.9428090415791008	0.571904898992602
103.15358963677409	0.9428090415791008	0.5722262359549517
103.25148455438735	0.9428090415791008	0.5725942101802074
103.34930199402947	0.9428090415791008	0.5729718832480997
103.44735388947919	0.9428090415791008	0.573430244375793
103.54544651361643	0.9428090415791008	0.5739939327063046
103.64349607743074	0.9428090415791008	0.5746199488681808
103.74161170426471	0.9428090415791008	0.5752501974339513
103.83971078055285	0.9428090415791008	0.5758757224871422
103.93780678875932	0.9428090415791008	0.5764598265713095
104.03587358041862	0.9428090415791008	0.5769610141301263
104.13399393300249	0.9428090415791008	0.577292902548997
104.23212192544281	0.9428090415791008	0.5776921741236354
104.33025479774082	0.9428090415791008	0.5781308801162357
104.42837763742254	0.9428090415791008	0.5786117944086042
104.52653898232762	0.9428090415791008	0.579175854061931
104.62481690305862	0.9428090415791008	0.5796972462386821
104.72300761031043	0.9428090415791008	0.5801856805731509
104.82122605991827	0.9428090415791008	0.5806493207739591
104.91943590627794	0.9428090415791008	0.5811610467448641
105.01748644571938	0.9428090415791008	0.5817512474347062
105.11564369147403	0.9428090415791008	0.5822411021386779
105.21370773919085	0.9428090415791008	0.5827484624929398
105.31169282948478	0.9428090415791008	0.5833383804104423
105.40976228621611	0.9428090415791008	0.5839105599359827
105.50787100222516	0.9428090415791008	0.5844953393139516
105.60596578204382	0.9428090415791008	0.5851105158674357
105.70426670275221	0.9428090415791008	0.5857325854445876
105.80216674269255	0.9428090415791008	0.5864257538083101
105.90020899238819	0.9428090415791008	0.5871984010601564
105.99841903270435	0.9428090415791008	0.587985889756072
106.09659125069304	0.9428090415791008	0.5885506838283688
106.1947301625793	0.9428090415791008	0.5889373534369537
106.2924987478093	0.9428090415791008	0.5893320817692612
106.39045764131521	0.9428090415791008	0.5896548323858295
106.48834593596804	0.9428090415791008	0.5900329431938195
106.58634130977967	0.9428090415791008	0.590345312894024
106.68437474311818	0.9428090415791008	0.5906867276539145
106.7820327083043	0.9428090415791008	0.5911097057018213
106.87991381426009	0.9428090415791008	0.5914518714496998
106.97771404396353	0.9428090415791008	0.5918634098682373
107.07547592075903	0.9428090415791008	0.5922622186133788
107.17316952906543	0.9428090415791008	0.5926366267605149
107.27091321679558	0.9428090415791008	0.5931812641583496
107.36873598230379	0.9428090415791008	0.5937380997032691
107.46658030778072	0.9428090415791008	0.5942937085998229
107.56443753498819	0.9428090415791008	0.5947032023963582
107.66231229657318	0.9428090415791008	0.595120172445601
107.76020530743924	0.9428090415791008	0.5955963938598472
107.85807735265915	0.9428090415791008	0.5961678287470719
107.95595772450845	0.9428090415791008	0.5968140114176443
108.05385709817878	0.9428090415791008	0.5975649883656051
108.15193452164395	0.9428090415791008	0.5982446835355993
108.2499154360352	0.9428090415791008	0.5989363732009729
108.34797037729473	0.9428090415791008	0.599588769441539
108.44594087107785	0.9428090415791008	0.6001472080566898
108.54405333023622	0.9428090415791008	0.6006724288454875
108.64215835139368	0.9428090415791008	0.6011796204209665
108.7401291268435	0.9428090415791008	0.6018212277452898
108.83814006787573	0.9428090415791008	0.6024693391544582
108.9360432802064	0.9428090415791008	0.6031787484117744
109.034080208547	0.9428090415791008	0.6038420891517476
109.13206208209756	0.9428090415791008	0.6045815547848347
109.23001824283989	0.9428090415791008	0.6052900279218969
109.32777848644245	0.9428090415791008	0.6061359282092759
109.42552853804058	0.9428090415791008	0.6069134172429009
109.5232441889655	0.9428090415791008	0.6076502093891527
109.62104658554286	0.9428090415791008	0.6082515254773126
109.71885936604122	0.9428090415791008	0.6087946013824344
109.8166497224771	0.9428090415791008	0.6093284180920773
109.914445007986	0.9428090415791008	0.6097369640928378
110.01207741168997	0.9428090415791008	0.6101292704708807
110.10998833257692	0.9428090415791008	0.6106270406671014
110.20803242314774	0.9428090415791008	0.611142961516099
110.30635079353914	0.9428090415791008	0.6117120436206571
110.40461362788362	0.9428090415791008	0.612208321567223
110.50266535539915	0.9428090415791008	0.6126776129722669
110.60065135347662	0.9428090415791008	0.6130254408810571
110.69890340946523	0.9428090415791008	0.6133727412786865
110.79743882920066	0.9428090415791008	0.6138349946196332
110.89602691586249	0.9428090415791008	0.6143029415280155
110.99451735751784	0.9428090415791008	0.614751546118032
111.09317403376565	0.9428090415791008	0.6152475819028376
111.19169660176253	0.9428090415791008	0.6158075647207721
111.29015308778109	0.9428090415791008	0.6164021675372362
111.38875508795905	0.9428090415791008	0.6169815569717133
111.48736085905136	0.9428090415791008	0.6176683073364171
111.58589632691906	0.9428090415791008	0.618364715831005
111.68450706867667	0.9428090415791008	0.6190098181514282
111.78308633918233	0.9428090415791008	0.619630019322678
111.88160729662606	0.9428090415791008	0.6200942901410644
111.9801093791782	0.9428090415791008	0.6204197406448425
112.07863323702539	0.9428090415791008	0.6207800367714676
112.17723642766356	0.9428090415791008	0.6211828217191996
112.27567392241629	0.9428090415791008	0.6216951752257517
112.37421333167396	0.9428090415791008	0.6222125635399487
112.47267193696142	0.9428090415791008	0.6227775846243305
112.5711197112421	0.9428090415791008	0.6233731389420346
112.66963520435321	0.9428090415791008	0.6239178174077011
112.76803341793527	0.9428090415791008	0.6245002504482905
112.86661576362442	0.9428090415791008	0.6250222758011031
112.96508106559176	0.9428090415791008	0.6254979520849472
113.06347491101413	0.9428090415791008	0.6260265490151262
113.16197898760517	0.9428090415791008	0.626571113589803
113.2604349518297	0.9428090415791008	0.627056810874286
113.35906819978152	0.9428090415791008	0.6274003136647414
113.45771396556319	0.9428090415791008	0.627753003045005
113.55615346862704	0.9428090415791008	0.62817642774544
113.65469762540249	0.9428090415791008	0.6286256337450583
113.75324250825943	0.9428090415791008	0.6291142531585284
113.85189273078095	0.9428090415791008	0.6295345767599517
113.95054408519857	0.9428090415791008	0.6298581502621999
114.04905386684285	0.9428090415791008	0.6300651012402989
114.14770595058334	0.9428090415791008	0.63024934396205
114.2462280137111	0.9428090415791008	0.6304229479398179
114.34484398807439	0.9428090415791008	0.6306644970851161
114.44343620436308	0.9428090415791008	0.6309703315759364
114.54194348310949	0.9428090415791008	0.6314582285705029
114.64055316629869	0.9428090415791008	0.6319688902472246
114.73917755392753	0.9428090415791008	0.6325229336035899
114.83779465173045	0.9428090415791008	0.6330943577354292
114.93642191935768	0.9428090415791008	0.6336344868718449
115.0348520111679	0.9428090415791008	0.6342620023707222
115.13348369071514	0.9428090415791008	0.6349712602172913
115.23190516442985	0.9428090415791008	0.6356771630832118
115.33031053785272	0.9428090415791008	0.6362854016376781
115.42887344947874	0.9428090415791008	0.6367973669195626
115.52747912032049	0.9428090415791008	0.637369197251851
115.62609458531763	0.9428090415791008	0.6379362505472098
115.72472681533515	0.9428090415791008	0.6384904868789602
115.82339074907262	0.9428090415791008	0.6391079939382464
115.92207980716272	0.9428090415791008	0.6397563279948723
116.02075003190126	0.9428090415791008	0.6405039141444834
116.11940747356292	0.9428090415791008	0.6411338916968354
116.21802193155465	0.9428090415791008	0.6417149692130282
116.31671056661799	0.9428090415791008	0.6421883321117952
116.41515339230031	0.9428090415791008	0.6426426183110294
116.51363467446727	0.9428090415791008	0.6432090626079302
116.61225332101861	0.9428090415791008	0.643892709669961
116.71071882675268	0.9428090415791008	0.6445219998727705
116.8091676258552	0.9428090415791008	0.6451452648126857
116.90769025376086	0.9428090415791008	0.6457693723569057
117.00609439143432	0.9428090415791008	0.6464611399941529
117.10451996331393	0.9428090415791008	0.6470894689444888
117.20294210883503	0.9428090415791008	0.6477328026980179
117.30147134415103	0.9428090415791008	0.6483379058398087
117.40001029805443	0.9428090415791008	0.6488398307918921
117.49853760945703	0.9428090415791008	0.6493482988175192
117.59704441410119	0.9428090415791008	0.6497614344177691
117.69551416873452	0.9428090415791008	0.6500726722774338
117.79408585855933	0.9428090415791008	0.6503543378836052
117.89255368375048	0.9428090415791008	0.6506900806482123
117.99121451977783	0.9428090415791008	0.6512017418507908
118.08981922143258	0.9428090415791008	0.6518043503324803
118.18838621226739	0.9428090415791008	0.6524356718974725
118.2868188596129	0.9428090415791008	0.6530382166837895
118.38525821274168	0.9428090415791008	0.6536482856658072
118.48364036500303	0.9428090415791008	0.6542129556578975
118.58203607917297	0.9428090415791008	0.6548336629271531
118.68048191282827	0.9428090415791008	0.6554672440514324
118.77894091976506	0.9428090415791008	0.6561005053172327
118.87736225800258	0.9428090415791008	0.6567702243157533
118.97584153439126	0.9428090415791008	0.6575243001049005
119.07432874305637	0.9428090415791008	0.6581700189582772
119.17285178261025	0.9428090415791008	0.6587927342696153
119.27139796067078	0.9428090415791008	0.6594288035935728
119.36992072672936	0.9428090415791008	0.6600493543822216
119.46854747873724	0.9428090415791008	0.6607050453489359
119.56720720189239	0.9428090415791008	0.6613017862757788
119.66570468240657	0.9428090415791008	0.6617948626220383
119.76420189083599	0.9428090415791008	0.6621983256120286
119.86283479451507	0.9428090415791008	0.662516144508081
119.96140708979907	0.9428090415791008	0.662866371953985
120.05996954000477	0.9428090415791008	0.6632470592606837
120.15853693132036	0.9428090415791008	0.6637116172201355
120.25697745967061	0.9428090415791008	0.6641947691092053
120.3554649207973	0.9428090415791008	0.6647781953302511
120.45399714378885	0.9428090415791008	0.6653433832558194
120.55264897759909	0.9428090415791008	0.6657966152902312
120.65111697720079	0.9428090415791008	0.6661993619858666
120.74964139410838	0.9428090415791008	0.666613547372872
120.84830320307199	0.9428090415791008	0.6669438948793311
120.94684579653838	0.9428090415791008	0.6673908561327313
121.04537380308659	0.9428090415791008	0.6677132618785788
121.14397127048774	0.9428090415791008	0.6679855451459491
121.24263988033827	0.9428090415791008	0.6682313566312665
121.34126118704845	0.9428090415791008	0.6684732159374153
121.4398362342263	0.9428090415791008	0.668820398960891
121.53845103950816	0.9428090415791008	0.6691735014587378
121.63702884463888	0.9428090415791008	0.669570646652396
121.73552412866086	0.9428090415791008	0.6700230217306484
121.83420156764583	0.9428090415791008	0.6704624640609271
121.93279035803438	0.9428090415791008	0.6708668587032969
122.03136285422676	0.9428090415791008	0.6712137829394591
122.12972455285306	0.9428090415791008	0.6715598179296276
122.22818048844458	0.9428090415791008	0.6720464266415103
122.326721964128	0.9428090415791008	0.6726200133668477
122.42516407664061	0.9428090415791008	0.6733717583683021
122.52370822058626	0.9428090415791008	0.6740811395889292
122.62220542574254	0.9428090415791008	0.67476250640505
122.7207467067651	0.9428090415791008	0.6754401657242208
122.81935522026792	0.9428090415791008	0.676110937738904
122.91780589388698	0.9428090415791008	0.6766969027278643
123.01624515599842	0.9428090415791008	0.677277794977864
123.11483676433357	0.9428090415791008	0.6777787571310576
123.21333399777197	0.9428090415791008	0.6782100805518908
123.31193470133917	0.9428090415791008	0.6786314155829117
123.41053638267402	0.9428090415791008	0.679084928619615
123.5090642694691	0.9428090415791008	0.6794473503443488
123.60744054925075	0.9428090415791008	0.6798355644729844
123.70586081749055	0.9428090415791008	0.6803512693011528
123.8043257237861	0.9428090415791008	0.6809586938706319
123.9027567791163	0.9428090415791008	0.6815787676773652
124.0013592254213	0.9428090415791008	0.6821665226177779
124.09986776746476	0.9428090415791008	0.6826430603790574
124.19841751601174	0.9428090415791008	0.6830601379030412
124.2968727894239	0.9428090415791008	0.6834939609209857
124.39554308834364	0.9428090415791008	0.6839825815048024
124.49412521584922	0.9428090415791008	0.684484129908334
124.59274603052887	0.9428090415791008	0.6849771817302198
124.69136721203607	0.9428090415791008	0.6855433046534184
124.78987105181692	0.9428090415791008	0.6861335759126858
124.88842563508142	0.9428090415791008	0.6866918082515817
124.98691212087247	0.9428090415791008	0.687198781248335
125.08543519844673	0.9428090415791008	0.6877108841642016
125.18382818354844	0.9428090415791008	0.688243805710784
125.28225940408987	0.9428090415791008	0.6888052092954897
125.38065517295678	0.9428090415791008	0.6893286541022834
125.47911822524627	0.9428090415791008	0.6898184414710729
125.57755856132104	0.9428090415791008	0.6902005276831474
125.67597136779058	0.9428090415791008	0.6907154783681904
125.7744027072558	0.9428090415791008	0.6913643604636638
125.87290167797356	0.9428090415791008	0.6920872652023292
125.97142005637117	0.9428090415791008	0.6929113453354515
126.0700626296	0.9428090415791008	0.6937389880504707
126.16846642507186	0.9428090415791008	0.694553841256983
126.26705249410452	0.9428090415791008	0.6953354902305375
126.3655702260869	0.9428090415791008	0.6960023912235977
126.46422826713972	0.9428090415791008	0.696598307453957
126.5628549043658	0.9428090415791008	0.6971362348518743
126.66136132461962	0.9428090415791008	0.6977409315601235
126.75998605470193	0.9428090415791008	0.6983594986874001
126.8586655515582	0.9428090415791008	0.6989411754925585
126.95718616028576	0.9428090415791008	0.6993872745623507
127.05580662858412	0.9428090415791008	0.6997895406169502
127.15431687392584	0.9428090415791008	0.7002329024957451
127.25292833162267	0.9428090415791008	0.700715792364577
127.35158385860498	0.9428090415791008	0.701163419926939
127.45002552105707	0.9428090415791008	0.7015488852688343
127.54866269794928	0.9428090415791008	0.7019340562367591
127.6472121609259	0.9428090415791008	0.7022581567181574
127.74579897529644	0.9428090415791008	0.7025553077608797
127.84442581087274	0.9428090415791008	0.702856263152455
127.94303500936239	0.9428090415791008	0.7032216805399603
128.0415092648453	0.9428090415791008	0.7036358077958568
128.140095791293	0.9428090415791008	0.7042140873222301
128.23855619822118	0.9428090415791008	0.7048569739803557
128.33715711949	0.9428090415791008	0.7053633626693115
128.43569449707292	0.9428090415791008	0.7058527086898934
128.53417554224794	0.9428090415791008	0.7061876452468578
128.63261346981332	0.9428090415791008	0.7065811717756074
128.73112075351693	0.9428090415791008	0.7069139235878451
128.82973513359053	0.9428090415791008	0.7072216168469908
128.92815350423632	0.9428090415791008	0.7075970708014248
129.02669597515015	0.9428090415791008	0.7078879085170137
129.125181940642	0.9428090415791008	0.708269808290639
129.2237014428782	0.9428090415791008	0.7087133255642296
129.32238835830233	0.9428090415791008	0.7091134623505052
129.42105020668131	0.9428090415791008	0.7095995662820233
129.51966949089484	0.9428090415791008	0.7101753359415849
129.61822713560585	0.9428090415791008	0.710817583455838
129.7168243554555	0.9428090415791008	0.7114073589810065
129.81547325213427	0.9428090415791008	0.7118794186555543
129.91398074144448	0.9428090415791008	0.7123453943903612
130.01262847741148	0.9428090415791008	0.712730994080275
130.11115739060105	0.9428090415791008	0.7132101188178784
130.20959007892182	0.9428090415791008	0.7137694697562392
130.30800353721173	0.9428090415791008	0.7143125572834819
130.40653847156818	0.9428090415791008	0.7148200448706857
130.50525578772715	0.9428090415791008	0.7153155956298286
130.6037409090304	0.9428090415791008	0.7157241967836768
130.70223437221097	0.9428090415791008	0.7160764177172065
130.8007431123745	0.9428090415791008	0.7162685141235745
130.89940548544175	0.9428090415791008	0.716522335840601
130.99799665105687	0.9428090415791008	0.7167522651401989
131.09660402417214	0.9428090415791008	0.717065214271992
131.19513966431617	0.9428090415791008	0.7173076148711804
131.29385778050877	0.9428090415791008	0.7175613391823957
131.392339601967	0.9428090415791008	0.7178086774172974
131.4908485730786	0.9428090415791008	0.7181751411434576
131.58935832986205	0.9428090415791008	0.7187004916111652
131.68800397562214	0.9428090415791008	0.7192853909163307
131.78660577213068	0.9428090415791008	0.7198611745917677
131.88533509926467	0.9428090415791008	0.7203925494770151
131.9839218572902	0.9428090415791008	0.7209105924401578
132.0824190284403	0.9428090415791008	0.7213317380409746
132.18103121888984	0.9428090415791008	0.7217915471363296
132.27962169140798	0.9428090415791008	0.7221827424936655
132.37823275029336	0.9428090415791008	0.7226719663933936
132.4768891986519	0.9428090415791008	0.7232038614348534
132.57570590263583	0.9428090415791008	0.7238219201650347
132.67425124661835	0.9428090415791008	0.7243804261903178
132.77287143977685	0.9428090415791008	0.7248483596485163
132.87154207965918	0.9428090415791008	0.7253578169712092
132.97042250084584	0.9428090415791008	0.725896481744069
133.06893363418214	0.9428090415791008	0.7264678115136226
133.16748964431804	0.9428090415791008	0.7270366005422552
133.26616219759785	0.9428090415791008	0.7275841945459487
133.36472211642575	0.9428090415791008	0.7281386940058069
133.46343073946244	0.9428090415791008	0.7286623354365876
133.5620531092403	0.9428090415791005	0.7292166303604629
133.6605835745089	0.9428090415791005	0.7298221629360386
133.75937324467316	0.9428090415791005	0.7304277890457802
133.85802455092727	0.9428090415791008	0.7310444662054952
133.95683773416968	0.9428090415791008	0.73172459183529
134.05563794067984	0.9428090415791008	0.7322992485484247
134.15421010286786	0.9428090415791008	0.7327165859987174
134.25298012206545	0.9428090415791008	0.7329856097318416
134.35170259188342	0.9428090415791008	0.7332663812512495
134.4504434324755	0.9428090415791008	0.7334352177951358
134.54921784799868	0.9428090415791008	0.7336849382851609
134.64795086095285	0.9428090415791008	0.733982055444027
134.74657266901414	0.9428090415791008	0.734189693543535
134.84520757650665	0.9428090415791008	0.7344475814912371
134.94389428173608	0.9428090415791008	0.7347338324794199
135.0424561347398	0.9428090415791008	0.7350704577676036
135.1410876107406	0.9428090415791008	0.7353850069414141
135.23966437621925	0.9428090415791008	0.7357402835215221
135.33839742127017	0.9428090415791008	0.736230103732654
135.43699056725325	0.9428090415791008	0.7366579378605391
135.5358343887627	0.9428090415791008	0.7370002964366889
135.6343786983862	0.9428090415791008	0.7373972142829349
135.73308370251866	0.9428090415791008	0.7376573300932897
135.83185637699393	0.9428090415791008	0.7380799214279273
135.9305405932391	0.9428090415791008	0.7385927180482662
136.0291026666628	0.9428090415791008	0.7391653710062962
136.12773249777487	0.9428090415791008	0.7396457651460406
136.22633633387926	0.9428090415791008	0.7400753526214128
136.32505261681683	0.9428090415791008	0.7405122454278481
136.42372932742876	0.9428090415791008	0.740777962432436
136.5224004359434	0.9428090415791008	0.7410571329699916
136.6210794390646	0.9428090415791008	0.741336378281278
136.71969904734954	0.9428090415791008	0.74161408709077
136.81819405845752	0.9428090415791008	0.7419130875371815
136.9167905087418	0.9428090415791008	0.7422817560367341
137.01530122512543	0.9428090415791008	0.742618712097325
137.11380658150986	0.9428090415791008	0.7429561353287321
137.21235628044292	0.9428090415791008	0.7432462980510971
137.31079592702636	0.9428090415791005	0.7437276790801086
137.4093958733701	0.9428090415791005	0.7441948028999475
137.5081702287956	0.9428090415791005	0.7446526460980994
137.60677213843135	0.9428090415791005	0.7450356601332669
137.70547867756707	0.9428090415791005	0.7452711752856548
137.80404597170678	0.9428090415791005	0.74547337095423
137.90263054660508	0.9428090415791005	0.7456028381817437
138.00129971823145	0.9428090415791005	0.7458034077057794
138.09979783397867	0.9428090415791005	0.7459947551415165
138.1983397805476	0.9428090415791005	0.7462219371122707
138.2970160000504	0.9428090415791005	0.7465163129817661
138.39554774820564	0.9428090415791005	0.7467775426081082
138.4942646506463	0.9428090415791005	0.7469484635600722
138.59257558405506	0.9428090415791005	0.7471086709340908
138.69095232627276	0.9428090415791005	0.7472001280295036
138.78948303889123	0.9428090415791005	0.7474385749266476
138.88799683522012	0.9428090415791005	0.7476719630973561
138.9864917705853	0.9428090415791005	0.7480182889719914
139.08517959866046	0.9428090415791005	0.7484091967542709
139.18399536240352	0.9428090415791005	0.7487182476144105
139.28256706465476	0.9428090415791005	0.7491633990108454
139.38120518362314	0.9428090415791008	0.7496220115587918
139.4797904210522	0.9428090415791005	0.7502657677156269
139.57839389621842	0.9428090415791008	0.7508617876855691
139.67702318425205	0.9428090415791008	0.7514866606188858
139.77558185220636	0.9428090415791008	0.7519965409014158
139.87417584727854	0.9428090415791008	0.752461171702756
139.97296922451994	0.9428090415791008	0.752790335296235
140.0714802697939	0.9428090415791008	0.7530937531546016
140.1701496902088	0.9428090415791008	0.7534389054247496
140.26874954804862	0.9428090415791008	0.7539180814233863
140.36745015275142	0.9428090415791008	0.7544389716521938
140.46613528791036	0.9428090415791008	0.75494728741555
140.56467524078695	0.9428090415791008	0.7554365972955256
140.66320219044005	0.9428090415791008	0.7558720787285539
140.7617340082668	0.9428090415791008	0.7563894857057181
140.86034775624736	0.9428090415791008	0.7568048300451572
140.95878205769165	0.9428090415791008	0.7572771172838996
141.05747928589432	0.9428090415791008	0.7577223750474525
141.15608066213338	0.9428090415791008	0.7581778877744549
141.254667703019	0.9428090415791008	0.7586253957214836
141.35340460226774	0.9428090415791008	0.7590666122247138
141.45209705133274	0.9428090415791008	0.7594305990904904
141.55075052442717	0.9428090415791008	0.7598638153017292
141.64952429636662	0.9428090415791008	0.7603231022851623
141.7480456585989	0.9428090415791008	0.7608644964405047
141.84667823514292	0.9428090415791008	0.7613348184610085
141.94520918129882	0.9428090415791008	0.7616877813309516
142.0437998656423	0.9428090415791008	0.7619167329869045
142.14237416869784	0.9428090415791008	0.762072013858561
142.24075127762086	0.9428090415791008	0.7622814201557879
142.3393628455921	0.9428090415791008	0.762503051325999
142.43813052386346	0.9428090415791008	0.7628543743809882
142.5367644967991	0.9428090415791008	0.7632706326854453
142.6354291852403	0.9428090415791008	0.7638135499449775
142.73404749366193	0.9428090415791008	0.7644012032291876
142.8327408842979	0.9428090415791008	0.7649916067227046
142.93131920919328	0.9428090415791008	0.7655893772871167
143.0298439362332	0.9428090415791008	0.7661725611342279
143.12857777727191	0.9428090415791008	0.7668641167407251
143.22707668756092	0.9428090415791008	0.7674983353204613
143.32550653472552	0.9428090415791008	0.7680680267331507
143.4239945571499	0.9428090415791008	0.768505165538421
143.52229149445796	0.9428090415791008	0.7689325778317353
143.62077938701518	0.9428090415791008	0.7692798363758984
143.71918462982686	0.9428090415791008	0.7696936461770012
143.8177970453754	0.9428090415791008	0.7701300886208584
143.91635866842316	0.9428090415791008	0.7706223390484909
144.01492092696105	0.9428090415791008	0.7710498960973076
144.11359550695744	0.9428090415791008	0.7714091082459247
144.21212712821145	0.9428090415791008	0.771744674042718
144.3107297445665	0.9428090415791008	0.7719733881579717
144.4092388732589	0.9428090415791008	0.7721448064872458
144.50766783401434	0.9428090415791008	0.7723543968618682
144.6062759131976	0.9428090415791008	0.7726434872269552
144.70482085062295	0.9428090415791008	0.7729907716559655
144.80328887002602	0.9428090415791008	0.7733372466094119
144.90189527552891	0.9428090415791008	0.7735773433900623
145.00049150747023	0.9428090415791008	0.7738728679956648
145.0989177583797	0.9428090415791008	0.7741442291807139
145.19750880101688	0.9428090415791008	0.7745039214064299
145.29600079966974	0.9428090415791008	0.7747648352223152
145.39458478732914	0.9428090415791008	0.7749674351031944
145.4932068194223	0.9428090415791008	0.7751407250586447
145.59174045237222	0.9428090415791008	0.7753205134901782
145.6901078805177	0.9428090415791008	0.7753491387073839
145.78859921624485	0.9428090415791008	0.7753635563199653
145.88716755092466	0.9428090415791008	0.7754640415179168
145.9856938238896	0.9428090415791008	0.7756835700177623
146.0841702297516	0.9428090415791008	0.775978532196998
146.18268086949817	0.9428090415791008	0.7763772128989014
146.2813253218299	0.9428090415791008	0.7767840689005197
146.379700898062	0.9428090415791005	0.7770800299369393
146.47788018105243	0.9428090415791005	0.7775117637962351
146.57624231302887	0.9428090415791008	0.7779254999531068
146.67455465283393	0.9428090415791008	0.7784231761725885
146.77276809057167	0.9428090415791008	0.7788840735065735
146.87097643005387	0.9428090415791008	0.7794262158145642
146.96930323227235	0.9428090415791008	0.779953663142036
147.06762032672995	0.9428090415791008	0.7804759521111754
147.1659848193825	0.9428090415791008	0.7810264741839712
147.26417958963242	0.9428090415791008	0.7815103699117457
147.36248858313382	0.9428090415791008	0.7819662479104584
147.46075756706423	0.9428090415791008	0.7824746557007413
147.55891545622336	0.9428090415791008	0.7829560207836685
147.65752541351685	0.9428090415791008	0.7833497078777086
147.75605702144296	0.9428090415791008	0.7835894279588661
147.8546271685254	0.9428090415791008	0.7837343941348729
147.9530287213223	0.9428090415791008	0.7839658154905573
148.05141174118575	0.9428090415791008	0.7842100358965141
148.1495600258663	0.9428090415791008	0.7844618195812436
148.2478543658071	0.9428090415791008	0.7848255245904509
148.34605247669415	0.9428090415791008	0.7852795753621055
148.44434583254034	0.9428090415791008	0.7857246984486039
148.5429355541472	0.9428090415791008	0.7862276607054228
148.64123229070188	0.9428090415791008	0.7866336168401734
148.7397640257139	0.9428090415791008	0.7869883834501877
148.8383053116607	0.9428090415791008	0.787334840081928
148.93670931767338	0.9428090415791008	0.7877343658304525
149.03520110486528	0.9428090415791008	0.7881580611328148
149.13371992124604	0.9428090415791008	0.7885007012134827
149.23243846336462	0.9428090415791008	0.7887878573577979
149.33110241427553	0.9428090415791008	0.789059427587315
149.42967727080998	0.9428090415791008	0.7895060958578463
149.52803848878062	0.9428090415791008	0.7899160031608454
149.6264927319826	0.9428090415791008	0.7904246888973013
149.72516927343577	0.9428090415791008	0.7908716187389032
149.8237325621574	0.9428090415791008	0.7913148011883486
149.9221797895478	0.9428090415791008	0.791718066962097
150.02082507050469	0.9428090415791008	0.7920945771092108
150.11952226705523	0.9428090415791008	0.792455900940921
150.21814698336502	0.9428090415791008	0.7929193701090079
150.31670197991048	0.9428090415791008	0.7934713851434252
150.4153102162939	0.9428090415791008	0.7941612852111126
150.51389464730542	0.9428090415791008	0.7948220624080109
150.6123835296185	0.9428090415791008	0.7954439602031513
150.71098376504852	0.9428090415791008	0.7960119012113606
150.80940544753815	0.9428090415791008	0.7964777469576417
150.90803417333484	0.9428090415791008	0.7970447791506454
151.00647135669166	0.9428090415791008	0.7974797855838544
151.10508613949546	0.9428090415791008	0.7979208503988319
151.2036899442493	0.9428090415791008	0.798229517559395
151.30223177639758	0.9428090415791008	0.7985026999089538
151.40061909406623	0.9428090415791008	0.7987367266876944
151.49885627205978	0.9428090415791008	0.7989640488528807
151.59707193305798	0.9428090415791008	0.7991998465228088
151.69569144774704	0.9428090415791008	0.799515722065358
151.79386948477972	0.9428090415791008	0.7998421918728151
151.8923313855485	0.9428090415791008	0.8002004901545381
151.99082479271863	0.9428090415791008	0.8006148758870754
152.0892747770136	0.9428090415791008	0.8008973698427703
152.18772044892884	0.9428090415791008	0.8011097556435188
152.28630469824867	0.9428090415791008	0.8012948701853813
152.384877997033	0.9428090415791008	0.8016102243228116
152.48344054950772	0.9428090415791008	0.801930136949687
152.58197203945429	0.9428090415791008	0.8022935107753202
152.68039244056345	0.9428090415791008	0.8026673285764523
152.77894894648858	0.9428090415791008	0.8030323712242241
152.87731232430315	0.9428090415791008	0.8033619138031273
152.97587596981424	0.9428090415791008	0.8036835519114072
153.07458677044139	0.9428090415791008	0.8039827928479999
153.17304424247695	0.9428090415791008	0.804255816595617
153.27163519732025	0.9428090415791008	0.8045618386154614
153.3700581224168	0.9428090415791008	0.8048839278536692
153.46874179301344	0.9428090415791008	0.8050709020364547
153.56727261150883	0.9428090415791008	0.8052002081161861
153.66582094834072	0.9428090415791008	0.8054020833479312
153.7642707702314	0.9428090415791008	0.8056558809335358
153.86292025186805	0.9428090415791008	0.8060824465158871
153.9614634188754	0.9428090415791008	0.8065618327164822
154.06005736181345	0.9428090415791008	0.8070924166983208
154.15858331120438	0.9428090415791008	0.8075415018712406
154.25715094593895	0.9428090415791008	0.8079851690728824
154.35592425196634	0.9428090415791008	0.8083425497794834
154.45452509594116	0.9428090415791008	0.8086290540176144
154.55291314071061	0.9428090415791008	0.8089004653284616
154.65136901641662	0.9428090415791008	0.8091399543287604
154.74995586896554	0.9428090415791008	0.8094800249374899
154.84833564778262	0.9428090415791008	0.8097833437232055
154.9466938609491	0.9428090415791008	0.8100543027357902
155.045145351544	0.9428090415791008	0.8102034647138078
155.14355528055472	0.9428090415791008	0.8104147300041742
155.24198373476358	0.9428090415791008	0.810624897192022
155.34052935900317	0.9428090415791008	0.8109584297074999
155.439036416591	0.9428090415791008	0.811241952374088
155.53754079024213	0.9428090415791008	0.8114740222759697
155.6361096171884	0.9428090415791008	0.8115812142996794
155.73469967759596	0.9428090415791008	0.8117608885728541
155.8331676917501	0.9428090415791008	0.811962925260525
155.93175235986558	0.9428090415791008	0.8122310440921662
156.0303483721436	0.9428090415791008	0.8126567338676303
156.12892717759394	0.9428090415791008	0.8131588413034215
156.2274514351234	0.9428090415791008	0.8137035429217019
156.32607755429464	0.9428090415791008	0.8142743875058077
156.4244636360827	0.9428090415791008	0.8147564426114964
156.52301187749353	0.9428090415791008	0.8151572091669791
156.6216226135569	0.9428090415791008	0.8156053142645036
156.72019792894227	0.9428090415791008	0.8159829946198559
156.81861627969982	0.9428090415791008	0.8164405099849875
156.9171513371949	0.9428090415791008	0.8167788576353098
157.01572693165286	0.9428090415791008	0.817194522607392
157.11430426333217	0.9428090415791008	0.8175818567502328
157.21276228441218	0.9428090415791008	0.8180141769230918
157.31128503204047	0.9428090415791008	0.8184327953265692
157.41000175360605	0.9428090415791008	0.8189152306354412
157.5085784320729	0.9428090415791008	0.8194650147747473
157.60709218755022	0.9428090415791008	0.8200332837897765
157.70562080109337	0.9428090415791008	0.8205786334704575
157.80414429906955	0.9428090415791008	0.8210647531030948
157.90266105273363	0.9428090415791008	0.8214529279867899
158.00139802241372	0.9428090415791008	0.8217721970527668
158.09985142577546	0.9428090415791008	0.8222161456612493
158.19846962223318	0.9428090415791008	0.8226324490918469
158.29705686889457	0.9428090415791008	0.8231917485562545
158.39569024944566	0.9428090415791008	0.8236523851291376
158.49432929562272	0.9428090415791008	0.8241100519127189
158.59277857625244	0.9428090415791008	0.8244292766604492
158.6913571109377	0.9428090415791008	0.8247377633202181
158.78973479702563	0.9428090415791008	0.8250511741712196
158.88813672286588	0.9428090415791008	0.8252338276603937
158.98658366512123	0.9428090415791008	0.8254595206067487
159.08499507764026	0.9428090415791008	0.825654249572923
159.18337138869154	0.9428090415791008	0.8258982766352847
159.28180683676692	0.9428090415791008	0.8260815614506507
159.38017564413576	0.9428090415791008	0.826262438705354
159.4786575651273	0.9428090415791008	0.8265880174911754
159.57705741240636	0.9428090415791008	0.8270226257660493
159.67519812270712	0.9428090415791008	0.8273952362716103
159.77364926685428	0.9428090415791008	0.8279400710497513
159.8722313369494	0.9428090415791008	0.8284131984621296
159.9706500598145	0.9428090415791008	0.8288262545489019
160.06929516783586	0.9428090415791008	0.8292405374978196
160.1676693322519	0.9428090415791008	0.8296269544732237
160.26590318908956	0.9428090415791008	0.8300152593373553
160.36425262059532	0.9428090415791008	0.8303311619827873
160.4625097863492	0.9428090415791008	0.8307937347416335
160.56095940061473	0.9428090415791008	0.8312219640531964
160.65942723887252	0.9428090415791008	0.8316462373133887
160.75777928345732	0.9428090415791008	0.8320187678717339
160.85630905894195	0.9428090415791008	0.8323489455211521
160.95494501465913	0.9428090415791008	0.8325978602580053
161.05369337168725	0.9428090415791008	0.8329391218567856
161.15243126483537	0.9428090415791008	0.833281119806018
161.25123765775024	0.9428090415791008	0.8336161063709241
161.34991968940477	0.9428090415791008	0.8338514253601553
161.44872812853535	0.9428090415791008	0.8340889913721661
161.54737597153263	0.9428090415791008	0.8343729996014786
161.64584722990654	0.9428090415791008	0.8346370602410975
161.74448432233916	0.9428090415791008	0.8350629723703539
161.8431919413893	0.9428090415791008	0.835490936536896
161.94178927533778	0.9428090415791008	0.8359044246677013
162.0404793014754	0.9428090415791008	0.8362613695482433
162.1392615295787	0.9428090415791008	0.836603507346432
162.23808069342635	0.9428090415791008	0.8367636696073515
162.336734196538	0.9428090415791008	0.8368152865406262
162.43537653674176	0.9428090415791008	0.8369159299640342
162.5339614143555	0.9428090415791008	0.8371063269481956
162.6326206891453	0.9428090415791008	0.8372481411328759
162.73105149916066	0.9428090415791008	0.8373840616407964
162.82956812259863	0.9428090415791008	0.8375207541509527
162.92801361439095	0.9428090415791008	0.837670615293372
163.02660783445046	0.9428090415791008	0.8378824772118874
163.12524898684165	0.9428090415791008	0.8381783431104163
163.22395469015828	0.9428090415791008	0.8385746591754959
163.32258014427788	0.9428090415791008	0.8389577044338578
163.42115924807186	0.9428090415791008	0.8394129649065799
163.51976505527531	0.9428090415791008	0.8398368461799799
163.6183016105333	0.9428090415791008	0.8402311274134214
163.7170831896358	0.9428090415791008	0.8406364605571981
163.81564743308914	0.9428090415791008	0.8411142558750144
163.91436128949903	0.9428090415791008	0.8416620136983539
164.012993218303	0.9428090415791008	0.8423159900626571
164.11152609440498	0.9428090415791008	0.842929988966239
164.2101039679024	0.9428090415791008	0.8434478764911699
164.30883322505048	0.9428090415791008	0.8438636741943292
164.40740121301877	0.9428090415791008	0.8442159266358097
164.50595632287747	0.9428090415791008	0.8445673867646969
164.60476167638862	0.9428090415791008	0.8448895451600795
164.70343849126277	0.9428090415791008	0.8452261965409706
164.80213659025614	0.9428090415791008	0.8455840721515351
164.900959960365	0.9428090415791008	0.8460011911135089
164.9996623037128	0.9428090415791008	0.8463802218116445
165.09821459573956	0.9428090415791008	0.8467942369906226
165.1968142701456	0.9428090415791008	0.8472259397690091
165.29544679835112	0.9428090415791008	0.8477280163724332
165.394174601852	0.9428090415791008	0.8483262802737234
165.49277226308968	0.9428090415791008	0.8489294921651712
165.59136829545088	0.9428090415791008	0.8494005032262916
165.6897893777407	0.9428090415791008	0.8497318510299289
165.78824093223741	0.9428090415791008	0.8500149380007866
165.88679270362385	0.9428090415791008	0.8502710560367217
165.98530996742755	0.9428090415791008	0.8506021371213953
166.08391794860464	0.9428090415791008	0.8509353246512791
166.18256226232714	0.9428090415791008	0.8513385813293527
166.2812707758058	0.9428090415791008	0.8517088811052854
166.3799603308055	0.9428090415791008	0.852149972209712
166.47859291722983	0.9428090415791008	0.8524718290353209
166.57723955411163	0.9428090415791008	0.8528204856400095
166.675838676836	0.9428090415791008	0.8531499516152696
166.7743703633599	0.9428090415791008	0.8534896637236409
166.87304927589034	0.9428090415791008	0.853899407445146
166.971594868827	0.9428090415791008	0.854342389353361
167.0702589277772	0.9428090415791008	0.8548256838214291
167.16889522110924	0.9428090415791008	0.8552786467819956
167.26750335815538	0.9428090415791008	0.85579618739063
167.36610531411333	0.9428090415791008	0.8563768145209366
167.46469029222212	0.9428090415791008	0.8570655446773646
167.56347290230045	0.9428090415791008	0.8577125692980707
167.66193987163462	0.9428090415791008	0.858334182899585
167.7603720665052	0.9428090415791008	0.858829354281817
167.85895903941272	0.9428090415791008	0.8593308639803854
167.95771130496064	0.9428090415791008	0.8597111060668209
168.05635488472214	0.9428090415791008	0.8600141083710272
168.15503304894295	0.9428090415791008	0.8602769784168358
168.25355092271812	0.9428090415791008	0.8605773731466072
168.35212793353978	0.9428090415791008	0.8609541180096237
168.45053301307453	0.9428090415791008	0.8612858344069393
168.5489668387947	0.9428090415791008	0.8615889132259632
168.64733942472247	0.9428090415791008	0.8618037383531014
168.7455766116676	0.9428090415791008	0.8620254287760981
168.844068708385	0.9428090415791008	0.8622414866035973
168.9425917138893	0.9428090415791008	0.8625420781019014
169.0411629435327	0.9428090415791008	0.8628044782069322
169.13966784216004	0.9428090415791008	0.8630440486309771
169.23824813103803	0.9428090415791008	0.8632132511463358
169.3368109418914	0.9428090415791008	0.86348963495378
169.43545507013297	0.9428090415791008	0.8637333026519028
169.53392800206285	0.9428090415791008	0.8639394014823393
169.63237270954264	0.9428090415791008	0.864243310498579
169.73106608833623	0.9428090415791008	0.864616054039162
169.82942880484072	0.9428090415791008	0.8649871014580721
169.9280682287272	0.9428090415791008	0.8652067981565981
170.02647707871154	0.9428090415791008	0.8653873499916539
170.12499306128132	0.9428090415791008	0.8654309838392154
170.22331197638755	0.9428090415791008	0.865554386360145
170.3217261168525	0.9428090415791008	0.8657055859181142
170.4201485546564	0.9428090415791008	0.8659759996359156
170.51883926827966	0.9428090415791008	0.8662048696967699
170.61742424414655	0.9428090415791008	0.8665701890899281
170.715964055013	0.9428090415791008	0.866988772746845
170.81450731132605	0.9428090415791008	0.8674569090623809
170.9129034413547	0.9428090415791008	0.8678903058173452
171.01145487337877	0.9428090415791008	0.8683632962992128
171.1101632486631	0.9428090415791008	0.8688610515078243
171.20868507090694	0.9428090415791008	0.8693521301486837
171.3071307015817	0.9428090415791008	0.8698508269390006
171.40577737472728	0.9428090415791008	0.8702497186990427
171.5042205040041	0.9428090415791008	0.8705106109123415
171.602868826832	0.9428090415791008	0.8707603943217632
171.70141591700136	0.9428090415791008	0.8710995569490055
171.79990969761843	0.9428090415791008	0.8714457152542417
171.89838762854728	0.9428090415791008	0.871841099479187
171.9968794901198	0.9428090415791008	0.8721798077272219
172.09540533360078	0.9428090415791008	0.8725507726704796
172.19367615741405	0.9428090415791012	0.8727923241780129
172.2921412207337	0.9428090415791012	0.8730420196743595
172.39061599865312	0.9428090415791012	0.8732390032837584
172.489078921324	0.9428090415791008	0.8733884589630817
172.58763869815294	0.9428090415791008	0.8736739554137558
172.6862483740878	0.9428090415791008	0.8740564366455391
172.7847787481587	0.9428090415791008	0.8744677963419396
172.8833379282836	0.9428090415791008	0.8748353248611928
172.9816752316195	0.9428090415791008	0.8752127517369583
173.08023416567465	0.9428090415791012	0.8755900226462996
173.1787396002206	0.9428090415791012	0.8760851123748923
173.27724611510985	0.9428090415791008	0.8765767681676699
173.37579076613227	0.9428090415791008	0.8770991613251596
173.47430653333458	0.9428090415791008	0.877454396323516
173.57291941402914	0.9428090415791008	0.8777402857807597
173.67149725396578	0.9428090415791008	0.8779933448426399
173.76997593191902	0.9428090415791008	0.8782303800004143
173.86840988210508	0.9428090415791008	0.8785383104128052
173.96691421812955	0.9428090415791008	0.8788990569026895
174.0652376147727	0.9428090415791012	0.8794282185449299
174.16366433264466	0.9428090415791008	0.8799765259044426
174.26215138777565	0.9428090415791008	0.8805570176749644
174.3607298528654	0.9428090415791008	0.880999685260153
174.45931655158552	0.9428090415791008	0.8814667474756638
174.5577479844688	0.9428090415791008	0.8819346341655482
174.65630041080135	0.9428090415791008	0.882515154959367
174.75473148864776	0.9428090415791008	0.88302691468916
174.85323890106278	0.9428090415791008	0.8835564079361703
174.9517629493604	0.9428090415791008	0.8840350669488689
175.05019206803073	0.9428090415791008	0.884514618358308
175.14859457116242	0.9428090415791008	0.885012024469123
175.24718129100256	0.9428090415791008	0.8855330393538198
175.34572696038202	0.9428090415791008	0.8860040150284267
175.4442636023004	0.9428090415791008	0.8864095267399913
175.54284710491336	0.9428090415791008	0.8868348615410784
175.6413731489497	0.9428090415791008	0.8870960066774763
175.7399912972457	0.9428090415791008	0.8872781416548625
175.83838749159776	0.9428090415791008	0.8873407315267646
175.93694785277916	0.9428090415791008	0.8874379366161818
176.03538602607594	0.9428090415791008	0.8874871505956915
176.1340525718403	0.9428090415791008	0.8877030788029598
176.23255031231818	0.9428090415791008	0.8879840252858373
176.33105714074102	0.9428090415791008	0.8883274159892776
176.4295318528555	0.9428090415791008	0.8886573840765198
176.5281219290739	0.9428090415791008	0.8889960989328721
176.62671018796138	0.9428090415791008	0.8893192453523109
176.72524110183684	0.9428090415791008	0.889642368392632
176.82388704575317	0.9428090415791008	0.8899630295927297
176.92237286033034	0.9428090415791008	0.8902400708773491
177.02097804907206	0.9428090415791008	0.8905822907372185
177.11964666776512	0.9428090415791008	0.8908518322280251
177.2182657809902	0.9428090415791008	0.8911463274939215
177.3167553339915	0.9428090415791008	0.8913177480125656
177.41517925576312	0.9428090415791008	0.8915944261243469
177.51377541973213	0.9428090415791008	0.891937346652221
177.61241088062556	0.9428090415791008	0.8923270568492743
177.71104664619875	0.9428090415791008	0.8926680427965422
177.80959794499373	0.9428090415791008	0.8929911781630667
177.90827776654186	0.9428090415791008	0.8932138984938541
178.00665806785094	0.9428090415791008	0.8934345043850057
178.10536696018005	0.9428090415791008	0.8936571776345417
178.20400366850745	0.9428090415791008	0.8939421678073968
178.3025394332146	0.9428090415791008	0.8942846631034869
178.40114186942878	0.9428090415791008	0.8946695471362001
178.4996686683167	0.9428090415791008	0.8951827925596222
178.5982964560219	0.9428090415791008	0.8956622441965535
178.6967729661896	0.9428090415791008	0.8960787641815217
178.79530559686697	0.9428090415791008	0.896426375307549
178.89382064453605	0.9428090415791008	0.8968070495553163
178.99252058254697	0.9428090415791008	0.8970995738500896
179.09115325800218	0.9428090415791008	0.8973835714218791
179.18987485236028	0.9428090415791008	0.8975632965548695
179.2885285530961	0.9428090415791008	0.8976945380479929
179.3870103257686	0.9428090415791008	0.8977592324216561
179.48556747269436	0.9428090415791008	0.8978754331397514
179.58395658283828	0.9428090415791008	0.8979982896848924
179.68258814294552	0.9428090415791008	0.8982111793635609
179.78097846261088	0.9428090415791008	0.8985273987111948
179.87953336184003	0.9428090415791008	0.8988196814496248
179.97794840203852	0.9428090415791008	0.8991388568682248
180.07641365308896	0.9428090415791008	0.8993779647311294
180.17493205957348	0.9428090415791008	0.8996662711864067
180.27337463660464	0.9428090415791008	0.8998516777566943
180.37198580284107	0.9428090415791008	0.9001590498818183
180.4706195811129	0.9428090415791008	0.900593933851238
180.56918357825214	0.9428090415791008	0.901067228560255
180.6677316468349	0.9428090415791008	0.9015471538796231
180.76628836397595	0.9428090415791008	0.9020753577149775
180.8646544342815	0.9428090415791008	0.9025543875743955
180.96316518167043	0.9428090415791008	0.9029980796180308
181.06168446744846	0.9428090415791008	0.9035116189083073
181.16025862125673	0.9428090415791008	0.903985473152739
181.25872827970153	0.9428090415791008	0.9044050208986156
181.35747809109813	0.9428090415791008	0.9047666838100572
181.45603655989802	0.9428090415791008	0.9051833009620223
181.55462763377113	0.9428090415791008	0.9055076685996645
181.6529320081374	0.9428090415791008	0.9058067185191796
181.75137373311532	0.9428090415791008	0.9061810912236751
181.84996207960072	0.9428090415791008	0.9067532424308278
181.94844719838548	0.9428090415791008	0.9073086327639432
182.04694267667105	0.9428090415791008	0.9078855816797219
182.14555524014594	0.9428090415791008	0.9084508831328608
182.24412244491054	0.9428090415791008	0.9089509664540495
182.3425894168023	0.9428090415791008	0.909435096532484
182.4410511534928	0.9428090415791008	0.9098709126878576
182.53955801979455	0.9428090415791008	0.9102746712789997
182.6381065636738	0.9428090415791008	0.9106189645433351
182.73681597255094	0.9428090415791008	0.9109634808898058
182.83553454376278	0.9428090415791008	0.9112573468799107
182.93406550275265	0.9428090415791008	0.911622842770303
183.0324209976376	0.9428090415791008	0.911885169799024
183.13089881392833	0.9428090415791008	0.9121009623551963
183.22950869814684	0.9428090415791008	0.9123428324807643
183.327916901001	0.9428090415791008	0.9126484062415784
183.4264354958627	0.9428090415791008	0.9129194595374902
183.5250131454523	0.9428090415791008	0.9131331553542693
183.6235029608418	0.9428090415791008	0.9132814598254425
183.72188695972622	0.9428090415791008	0.9134336715826888
183.8203226609311	0.9428090415791008	0.9136672448288485
183.91876072821677	0.9428090415791008	0.9139655259043524
184.01726691121934	0.9428090415791008	0.9143887375893599
184.11574839657095	0.9428090415791008	0.9148511286004043
184.21431614781005	0.9428090415791008	0.9153870229567198
184.31282051455904	0.9428090415791008	0.9159195443954214
184.41136676237554	0.9428090415791008	0.9164218250378505
184.50987795665662	0.9428090415791008	0.916803711394273
184.60844378217192	0.9428090415791008	0.9171330965171743
184.70694161536292	0.9428090415791008	0.9174857662868307
184.80536400429943	0.9428090415791008	0.9178336067249506
184.9039635058766	0.9428090415791008	0.9181410699785648
185.00229628220305	0.9428090415791008	0.9184338195501078
185.10088825349345	0.9428090415791008	0.9186571620454265
185.19951276315797	0.9428090415791008	0.9188640510238294
185.2980469185793	0.9428090415791008	0.919159067619395
185.39652798604266	0.9428090415791008	0.9194791369948163
185.49506871579123	0.9428090415791008	0.9198727490453614
185.5937262164472	0.9428090415791008	0.9202075009153682
185.69217947120268	0.9428090415791008	0.920584138585172
185.7909291104848	0.9428090415791008	0.9207940057502978
185.88936291940888	0.9428090415791008	0.921004361075167
185.9879712065092	0.9428090415791008	0.9211879290883075
186.0862974152495	0.9428090415791008	0.9214065313712949
186.18501565792312	0.9428090415791008	0.9216949312553888
186.2834909407412	0.9428090415791008	0.9220079213147968
186.3821884644069	0.9428090415791008	0.9223230120948932
186.48088101381057	0.9428090415791008	0.922564044975057
186.57931756310475	0.9428090415791008	0.9227711562725548
186.67785832416556	0.9428090415791008	0.922914660809932
186.77645022983017	0.9428090415791008	0.9230599952394085
186.87494847864025	0.9428090415791008	0.9231442718579431
186.97350967526836	0.9428090415791008	0.9233185143617634
187.07187631457768	0.9428090415791005	0.9234091674232198
187.17026996269814	0.9428090415791005	0.9235065705242406
187.26886176314392	0.9428090415791005	0.9236135813933105
187.36736685547638	0.9428090415791005	0.9238203781676388
187.46593788916138	0.9428090415791005	0.9240520333225961
187.56459633100692	0.9428090415791005	0.9243940051658034
187.66324792612218	0.9428090415791005	0.9249151452779385
187.7618981755787	0.9428090415791005	0.9254479507110436
187.86031604254964	0.9428090415791005	0.9259457344438302
187.95898833473854	0.9428090415791005	0.9264116306442275
188.05752716999552	0.9428090415791005	0.9267863617352768
188.15605784684064	0.9428090415791008	0.9271321690941139
188.25473807155186	0.9428090415791008	0.9275606609458102
188.35337027813355	0.9428090415791005	0.9279938508884795
188.45179807678016	0.9428090415791005	0.9284591561795035
188.55039714922475	0.9428090415791005	0.9288763107090982
188.64907736952216	0.9428090415791005	0.9293271989206146
188.7477452439224	0.9428090415791008	0.9296929479767353
188.84626128999108	0.9428090415791005	0.9300383922594205
188.94463408095083	0.9428090415791005	0.9303953526342776
189.04312843484297	0.9428090415791008	0.9307488256100226
189.14149517112907	0.9428090415791008	0.9311312577514899
189.24007577290524	0.9428090415791008	0.9314823538477118
189.33870021024268	0.9428090415791008	0.9317678413787923
189.43729482279656	0.9428090415791008	0.9319707896622079
189.5358124864515	0.9428090415791008	0.9322525866296487
189.63441614604452	0.9428090415791008	0.9326819907561484
189.73295488465305	0.9428090415791008	0.9332001032161666
189.83144691701648	0.9428090415791008	0.9337068407654393
189.92990438041767	0.9428090415791008	0.9342471495168457
190.0285985330458	0.9428090415791008	0.934673344312779
190.12716148511345	0.9428090415791008	0.9350528225631202
190.22560244670362	0.9428090415791008	0.9353112040376066
190.3240649605913	0.9428090415791008	0.9355179085374109
190.42250828818652	0.9428090415791008	0.935718729215239
190.52113365311172	0.9428090415791008	0.9359985867328281
190.61954702900795	0.9428090415791008	0.9363079655272396
190.71822691006867	0.9428090415791008	0.9366097328729269
190.81669508876652	0.9428090415791008	0.9368848139369954
190.91532729464976	0.9428090415791008	0.937188216465907
191.01388445303445	0.9428090415791008	0.937584014745265
191.11249574108473	0.9428090415791008	0.9379974303563452
191.21090457000446	0.9428090415791008	0.9385210920451438
191.30959807297236	0.9428090415791008	0.9390216917265317
191.4081029099771	0.9428090415791008	0.9395058455294474
191.5065726463178	0.9428090415791008	0.9399376735976889
191.60505753500289	0.9428090415791008	0.9403539616092909
191.7037474772707	0.9428090415791008	0.9407302690745285
191.80228151989016	0.9428090415791008	0.9411694141170109
191.90077943876614	0.9428090415791008	0.9416968859390333
191.99914667481713	0.9428090415791005	0.9422699079039992
192.0977599024626	0.9428090415791005	0.9428720091569869
192.1963481909145	0.9428090415791005	0.943402430966497
192.29459863722332	0.9428090415791005	0.9437724748526496
192.3931438374332	0.9428090415791005	0.9439837158192452
192.49168746025225	0.9428090415791008	0.9442174337537705
192.5901343575588	0.9428090415791008	0.9444046277707747
192.68858149780613	0.9428090415791008	0.9445937066165726
192.7871712548082	0.9428090415791008	0.9447727101839877
192.88553732183166	0.9428090415791008	0.9449830054388234
192.98409803924812	0.9428090415791008	0.945144276470626
193.08270704860402	0.9428090415791008	0.9453368992241116
193.18138858348613	0.9428090415791008	0.9455509199038842
193.27992359205393	0.9428090415791008	0.9458097277135878
193.3784871511071	0.9428090415791008	0.9461584694120754
193.47684538911818	0.9428090415791008	0.9465342018082575
193.57546665959472	0.9428090415791008	0.94687513980742
193.67392788623366	0.9428090415791008	0.9470195575228585
193.77239402165134	0.9428090415791008	0.947152640144551
193.87093793219094	0.9428090415791008	0.9472196690089711
193.9695508269299	0.9428090415791008	0.9473803665416447
194.06809055015154	0.9428090415791008	0.9475846081807493
194.16676972576238	0.9428090415791008	0.9479052100058409
194.2652242599221	0.9428090415791008	0.948161491769426
194.36355905703843	0.9428090415791008	0.948428052474768
194.46200529831168	0.9428090415791008	0.9486908307112759
194.56041703263892	0.9428090415791008	0.9488956177669315
194.65892887991697	0.9428090415791008	0.9490136558767919
194.75737812868056	0.9428090415791008	0.9492080113080136
194.85607357805475	0.9428090415791008	0.9494940141758046
194.95469885143166	0.9428090415791008	0.9498351232383553
195.0531494327366	0.9428090415791008	0.9501723366113464
195.15174734951972	0.9428090415791008	0.950532827287639
195.25021801412856	0.9428090415791008	0.9509124606521503
195.34890711754065	0.9428090415791008	0.9513408558394879
195.44741109566328	0.9428090415791008	0.951913757340863
195.54621874702678	0.9428090415791008	0.9525075294094942
195.64483353921648	0.9428090415791008	0.953039361536223
195.74340633812744	0.9428090415791008	0.953467217317582
195.84202488038784	0.9428090415791008	0.9538092953341611
195.9404661052186	0.9428090415791008	0.9540185975966295
196.039178753204	0.9428090415791008	0.9542273641218045
196.13772203855706	0.9428090415791008	0.9544272179291096
196.23622941618143	0.9428090415791008	0.954681770117443
196.33462949632525	0.9428090415791008	0.9549372545472918
196.4333515907642	0.9428090415791008	0.9552034971997583
196.53178827720737	0.9428090415791008	0.9555137353256807
196.63045502708457	0.9428090415791008	0.9556715927938598
196.72903382199604	0.9428090415791008	0.9559064062523758
196.82753754409916	0.9428090415791008	0.9561752555774071
196.92601781635523	0.9428090415791008	0.9564916720078992
197.02455237200203	0.9428090415791008	0.9568031799866098
197.12311232625086	0.9428090415791008	0.9571533538108313
197.2215529023609	0.9428090415791008	0.957428592073503
197.32008586390654	0.9428090415791008	0.9577376066383134
197.41847109346898	0.9428090415791008	0.9580972814970469
197.51691598260624	0.9428090415791008	0.9584719804227017
197.6154271792355	0.9428090415791008	0.9589055304038085
197.7139947264812	0.9428090415791008	0.9594449949955399
197.8123516685356	0.9428090415791008	0.9600246849922426
197.910817577554	0.9428090415791008	0.9604520929899203
198.00940668238434	0.9428090415791008	0.960812500339803
198.10780300695123	0.9428090415791008	0.9610747957287596
198.20639537924262	0.9428090415791008	0.9613286830110825
198.3049535391839	0.9428090415791008	0.9616362138924653
198.40348247958474	0.9428090415791008	0.9620757440763458
198.501918860832	0.9428090415791008	0.9624660682949675
198.6005708277958	0.9428090415791008	0.9629118202089969
198.69919428533126	0.9428090415791008	0.9633809347063521
198.7976749131367	0.9428090415791008	0.9639346020085264
198.89632915014943	0.9428090415791008	0.9645100373027509
198.99485114433713	0.9428090415791008	0.9650837189075677
199.09338957715082	0.9428090415791008	0.9656518772374278
199.1921217018956	0.9428090415791008	0.9661515476513258
199.29060089551106	0.9428090415791008	0.9666613059841597
199.38913196888475	0.9428090415791008	0.9670379803929975
199.48760305502262	0.9428090415791008	0.9673743748988276
199.58627136956335	0.9428090415791008	0.9675880147112671
199.68496166009683	0.9428090415791008	0.9678877036578145
199.78349406679985	0.9428090415791008	0.9682151070222969
199.8821381492969	0.9428090415791008	0.9686354153027866
199.98072852661633	0.9428090415791008	0.9689708443541012
200.0792170733208	0.9428090415791008	0.9692218648542446
200.17780941765378	0.9428090415791008	0.9693714969070332
200.27639613113044	0.9428090415791008	0.9695236478456712
200.37492253857667	0.9428090415791008	0.9696451259984427
200.47342204409875	0.9428090415791008	0.9697355685233323
200.57207131243337	0.9428090415791008	0.9699289559641782
200.6704269313498	0.9428090415791008	0.9701627145469863
200.76885718228365	0.9428090415791008	0.9704544756680833
200.86749828057205	0.9428090415791008	0.9707512423535661
200.9660024260009	0.9428090415791008	0.971087338285928
201.06459749794323	0.9428090415791008	0.9714316676430566
201.16299019733825	0.9428090415791008	0.9718404027552252
201.26167561857972	0.9428090415791008	0.9722881208767308
201.36021391654904	0.9428090415791008	0.9727041950647041
201.45872957580303	0.9428090415791008	0.9729745440190227
201.5572735966696	0.9428090415791008	0.9731446101796469
201.65558146171782	0.9428090415791008	0.973332828590754
201.75403355939378	0.9428090415791008	0.9734731359554131
201.85254493710332	0.9428090415791008	0.9736638312963214
201.95108455897127	0.9428090415791008	0.9739072601621284
202.0496538743467	0.9428090415791008	0.9743116786536784
202.14827158003217	0.9428090415791008	0.9746702449457281
202.24668586752227	0.9428090415791008	0.9750313569070734
202.34532949441933	0.9428090415791008	0.9753875602035744
202.44369855324888	0.9428090415791008	0.9757054867170071
202.542194745832	0.9428090415791008	0.9759478521778686
202.6406769432497	0.9428090415791008	0.9762858333151575
202.73940479490713	0.9428090415791008	0.9766351182786913
202.83797316963458	0.9428090415791008	0.9770239216043574
202.9365267138666	0.9428090415791008	0.9773467665377943
203.03507674020955	0.9428090415791008	0.9776370095231535
203.13369107967216	0.9428090415791008	0.9779333855441117
203.2321692368801	0.9428090415791008	0.9782263744632659
203.3307381004544	0.9428090415791008	0.9786073630429727
203.42914537449363	0.9428090415791008	0.9788914233832222
203.52765655539122	0.9428090415791008	0.9791398705928769
203.62614003750846	0.9428090415791008	0.9793098313009863
203.72479864797842	0.9428090415791008	0.979455267628252
203.82333894721037	0.9428090415791008	0.9794569597277095
203.92171301686645	0.9428090415791008	0.9794548536075215
204.02020521222298	0.9428090415791008	0.9795135027435922
204.1186685595726	0.9428090415791008	0.9796995849762606
204.2172928457035	0.9428090415791008	0.9799959270568442
204.31581323671887	0.9428090415791008	0.9803709186763458
204.41442882754293	0.9428090415791008	0.9806923661400475
204.51302254658145	0.9428090415791008	0.981028082720526
204.61165197982822	0.9428090415791008	0.9814428350615877
204.7102720670355	0.9428090415791008	0.981865738807817
204.80885358868923	0.9428090415791008	0.982308422076244
204.90733708347784	0.9428090415791008	0.9827284401247582
205.00587679409557	0.9428090415791008	0.9831763342797988
205.10457482954135	0.9428090415791008	0.9835387230238976
205.20300859480983	0.9428090415791008	0.9839410407454601
205.30164360670628	0.9428090415791008	0.9843470146245316
205.40006106318987	0.9428090415791008	0.9847419888110183
205.49856642696577	0.9428090415791008	0.9851945010282753
205.597309045595	0.9428090415791008	0.9857231332260781
205.6958194643628	0.9428090415791008	0.9862150354470735
205.79444445047457	0.9428090415791008	0.9866305847262301
205.89283201442703	0.9428090415791008	0.9869307705376383
205.99157661172558	0.9428090415791008	0.9872297228136716
206.09009255946822	0.9428090415791008	0.9875961029427583
206.18835978463122	0.9428090415791008	0.9879611445982455
206.28669514062736	0.9428090415791008	0.9884126909657005
206.3854397033093	0.9428090415791008	0.9888453398273517
206.48406841768397	0.9428090415791008	0.9893696512253269
206.58265578466904	0.9428090415791008	0.9899327300938033
206.68099736962213	0.9428090415791008	0.990442445124227
206.7796364969378	0.9428090415791008	0.9908430104344378
206.87821923269604	0.9428090415791008	0.9912989364812548
206.9767739959434	0.9428090415791008	0.9917210038645764
207.07519437769093	0.9428090415791008	0.9921224851931514
207.1738251074778	0.9428090415791008	0.9924000835898441
207.27246747389384	0.9428090415791008	0.9925585118573026
207.37110761833097	0.9428090415791008	0.9926799223854199
207.4697108040853	0.9428090415791008	0.9927816949480562
207.56828200696086	0.9428090415791008	0.9930220960495101
207.66673385661792	0.9428090415791008	0.9932882783113711
207.76518709325737	0.9428090415791008	0.9936208365329364
207.86380128638078	0.9428090415791008	0.9939159566528296
207.96224554753954	0.9428090415791008	0.994260094224592
208.06093204931378	0.9428090415791008	0.9945110283863486
208.15951722685233	0.9428090415791008	0.9948117769608474
208.25800616830065	0.9428090415791008	0.9950701303766674
208.35654695543423	0.9428090415791008	0.9953692499417724
208.4552271753586	0.9428090415791008	0.9957697128689444
208.55382053445862	0.9428090415791008	0.9962944494186833
208.65243371717162	0.9428090415791008	0.9967724079598124
208.75104029782315	0.9428090415791008	0.997225005579737
208.84937652588792	0.9428090415791008	0.9976718686450663
208.94797966306234	0.9428090415791008	0.9981118174442192
209.04652823854428	0.9428090415791008	0.9985853303160545
209.14495635551236	0.9428090415791008	0.9989728377729596
209.24349155446447	0.9428090415791008	0.9993152481289124
209.3421981256445	0.9428090415791008	0.9995031548407057
209.4408196986567	0.9428090415791008	0.9997039063505968
209.5393410853426	0.9428090415791008	0.9998641470883075
209.63780613409355	0.9428090415791008	1.0000295141607143
209.73617671636532	0.9428090415791008	1.00019438979312
209.83467061631518	0.9428090415791008	1.0005057107946966
209.93315349284455	0.9428090415791008	1.0008751943411487
210.03176816935735	0.9428090415791008	1.0012373462103499
210.13027932456953	0.9428090415791008	1.0015957933784783
210.2288480572782	0.9428090415791008	1.0018482868540843
210.32727928751174	0.9428090415791008	1.00208551440432
210.42575362274815	0.9428090415791008	1.0023114070819714
210.52431329275635	0.9428090415791008	1.0025706277229218
210.62299896505345	0.9428090415791008	1.002736634081734
210.72158817045155	0.9428090415791008	1.0029311308617859
210.8201140863772	0.9428090415791008	1.0031205436894592
210.91875960373648	0.9428090415791008	1.003268062582753
211.01745981925077	0.9428090415791008	1.0033700017467435
211.1158979435924	0.9428090415791008	1.0035139851200015
211.21454650055878	0.9428090415791008	1.003694476843232
211.31295265294233	0.9428090415791008	1.003901534306508
211.4114695329166	0.9428090415791008	1.0041351429334577
211.5101005339469	0.9428090415791008	1.0043640128703666
211.60870635258632	0.9428090415791008	1.0045091209282129
211.70731332171636	0.9428090415791008	1.0045897622883002
211.80596544216021	0.9428090415791008	1.0047846627584889
211.9045347514142	0.9428090415791008	1.0050276832950726
212.0030866853635	0.9428090415791008	1.0054288307049348
212.10144440575488	0.9428090415791008	1.0059046722498857
212.19996519598266	0.9428090415791008	1.0064935448332328
212.2983909441625	0.9428090415791008	1.00704432884082
212.39693889123131	0.9428090415791008	1.0076120900813932
212.49537673997148	0.9428090415791008	1.0080722370375474
212.59389354855574	0.9428090415791008	1.0084833932047435
212.69239763932762	0.9428090415791008	1.0088913342904593
212.79101718143764	0.9428090415791008	1.0093015220102228
212.88958042378593	0.9428090415791008	1.009711348637845
212.9881729859778	0.9428090415791012	1.010041174172201
213.08664428931777	0.9428090415791012	1.0103400184511846
213.1851499992425	0.9428090415791012	1.0105826293942541
213.2838038008117	0.9428090415791012	1.0108836132953851
213.38245030392147	0.9428090415791012	1.011277092796642
213.4809497597375	0.9428090415791012	1.0117172005072677
213.57951251795384	0.9428090415791008	1.0120738460304004
213.67805506414817	0.9428090415791008	1.0124109847597926
213.7765376868652	0.9428090415791008	1.0126892341377591
213.87511460990302	0.9428090415791012	1.0129892580082833
213.97368791609532	0.9428090415791012	1.0132285003854151
214.07224297032712	0.9428090415791012	1.0135207727067743
214.17083709092694	0.9428090415791012	1.0139407943484127
214.26932005728406	0.9428090415791012	1.0143468668498814
214.36790356657718	0.9428090415791012	1.014827401283355
214.46646178529934	0.9428090415791012	1.0152676162491348
214.56485715366566	0.9428090415791012	1.015625716014611
214.66335785939575	0.9428090415791012	1.0158811470361206
214.76193428718824	0.9428090415791012	1.016203969225627
214.8605791744809	0.9428090415791012	1.0165041554369585
214.95902987734985	0.9428090415791012	1.0167546680296746
215.0576197298318	0.9428090415791012	1.0170108382887846
215.15591028504383	0.9428090415791012	1.017237571570558
215.25450511983794	0.9428090415791012	1.0174543139850039
215.3531002665634	0.9428090415791012	1.0177340333021099
215.45170318305534	0.9428090415791012	1.018098606938478
215.5501211739433	0.9428090415791012	1.0185689897948333
215.6486017865958	0.9428090415791012	1.0191300498779698
215.7471046789547	0.9428090415791012	1.0197070902339178
215.84552662683967	0.9428090415791012	1.0202916994080702
215.94409517597708	0.9428090415791012	1.0207583420866542
216.04270695063676	0.9428090415791012	1.0211780892869418
216.1413903509704	0.9428090415791012	1.0215617933489307
216.2397969752239	0.9428090415791012	1.022016910618835
216.33836593111477	0.9428090415791012	1.0224610137636625
216.4366846772958	0.9428090415791012	1.022924393322241
216.5352416641288	0.9428090415791012	1.0232714419647015
216.6337704039296	0.9428090415791012	1.0236004740081253
216.73226783576573	0.9428090415791012	1.023877519326108
216.83071277808915	0.9428090415791012	1.0241470319998214
216.9291312195357	0.9428090415791012	1.0243868142982
217.02762361549702	0.9428090415791012	1.0245744077643566
217.1262365822569	0.9428090415791012	1.0247847413110476
217.22466738549923	0.9428090415791012	1.0249319470450509
217.32310997743608	0.9428090415791008	1.0250896621707515
217.4216796471795	0.9428090415791008	1.0251148053663504
217.520281278728	0.9428090415791012	1.0252098848587776
217.61896875668558	0.9428090415791012	1.0253719047530563
217.71755483217157	0.9428090415791012	1.0257337801193505
217.81613735690277	0.9428090415791012	1.0260847747988107
217.91446626095745	0.9428090415791012	1.026457191954928
218.01301438846298	0.9428090415791012	1.0267677365781165
218.11140451050042	0.9428090415791012	1.0270089244854677
218.2099882417983	0.9428090415791012	1.0271737932650886
218.30863050440203	0.9428090415791012	1.0273039528410746
218.40728898678668	0.9428090415791012	1.0274685272255475
218.5058693292141	0.9428090415791012	1.0275873334844263
218.60447005584837	0.9428090415791012	1.0277982014176907
218.70309243127895	0.9428090415791012	1.0280008742508469
218.8015196022706	0.9428090415791012	1.0281805491986533
218.9001435133248	0.9428090415791012	1.0283664472016054
218.99856628794737	0.9428090415791012	1.0286456717863055
219.09714618659896	0.9428090415791012	1.0289354429228061
219.19576456686912	0.9428090415791012	1.0293231371206437
219.29429064287297	0.9428090415791012	1.0296902950286715
219.3927486512941	0.9428090415791012	1.0300338375025195
219.49125018499652	0.9428090415791012	1.0303235054915767
219.58982795032196	0.9428090415791012	1.0306303377355384
219.6884617630896	0.9428090415791012	1.0309790871060467
219.7868769745443	0.9428090415791012	1.0313377970931208
219.88527532413946	0.9428090415791012	1.0318137112964287
219.98389005594868	0.9428090415791012	1.0323436102861638
220.0824684439379	0.9428090415791012	1.032863976432512
220.18098033776505	0.9428090415791012	1.033254268802563
220.279582908698	0.9428090415791012	1.0335736415828563
220.37825866289708	0.9428090415791012	1.0337739606804226
220.47665517755635	0.9428090415791012	1.0339680522839239
220.5751450774318	0.9428090415791012	1.0341303169150526
220.6735819595235	0.9428090415791012	1.0343282084691625
220.77227069470456	0.9428090415791012	1.0344440670749615
220.87083916718396	0.9428090415791012	1.0346180857952076
220.96946444738967	0.9428090415791012	1.0347815970702412
221.06797933855313	0.9428090415791012	1.0350204985790494
221.16641209001114	0.9428090415791012	1.0352846907530309
221.2649551699823	0.9428090415791012	1.0356453625419082
221.3636430835243	0.9428090415791012	1.0360377541826042
221.46212307391045	0.9428090415791012	1.0364079504956987
221.56052288164202	0.9428090415791012	1.036821283035609
221.65908403369926	0.9428090415791012	1.0371277409071857
221.75753130102424	0.9428090415791012	1.0374060709458284
221.85591026493034	0.9428090415791012	1.0376560547207578
221.9544605210014	0.9428090415791012	1.0380169366057375
222.0530040683275	0.9428090415791012	1.0384247511003122
222.1515732340951	0.9428090415791012	1.0389057696696948
222.2501821194101	0.9428090415791012	1.0393530875320152
222.34873637108817	0.9428090415791012	1.0397961161994589
222.44714252816556	0.9428090415791012	1.0401788167570127
222.54577452892258	0.9428090415791012	1.0405397034413455
222.64415184718356	0.9428090415791012	1.0408988088922193
222.74272806628485	0.9428090415791012	1.041224812187831
222.8414623245418	0.9428090415791012	1.041624613205086
222.94010577088085	0.9428090415791012	1.042016533925382
223.03847882537016	0.9428090415791012	1.0424742932168203
223.13712861609648	0.9428090415791012	1.0428609507554447
223.23573760417693	0.9428090415791012	1.0433031356773486
223.3344228682623	0.9428090415791012	1.0437630677138734
223.4330813596023	0.9428090415791012	1.0443360365575227
223.53169083130496	0.9428090415791012	1.0449641051872236
223.6302155607989	0.9428090415791012	1.0455981051918424
223.72858353062747	0.9428090415791012	1.0460276816591685
223.8271363835684	0.9428090415791012	1.0463361819041828
223.9257339533661	0.9428090415791012	1.0465837045589534
224.02434534348106	0.9428090415791012	1.0467964008723116
224.12279118921575	0.9428090415791012	1.0469713599839183
224.22129580033152	0.9428090415791012	1.047137399871265
224.31981479833394	0.9428090415791012	1.0473320178852608
224.41836748852066	0.9428090415791012	1.0475180890904026
224.51684528269215	0.9428090415791012	1.0477325249242804
224.61534918861466	0.9428090415791012	1.0478693830259926
224.71374876244363	0.9428090415791012	1.0480214453224987
224.81221265459035	0.9428090415791012	1.048206672091018
224.9107769811332	0.9428090415791012	1.0484548826900855
225.00941414096783	0.9428090415791012	1.0487409570355746
225.1077733935176	0.9428090415791012	1.04898735693379
225.20624741087852	0.9428090415791012	1.0491913579716003
225.30483751914988	0.9428090415791012	1.0493818671651147
225.4034803788792	0.9428090415791012	1.0496947610075111
225.50181257447147	0.9428090415791012	1.0500542960551231
225.60039205009866	0.9428090415791012	1.050452326389703
225.69911731992957	0.9428090415791012	1.0508371013413387
225.7976084511792	0.9428090415791012	1.0512724107258893
225.89628574387132	0.9428090415791012	1.0516442988731276
225.99476702128118	0.9428090415791012	1.0519300867993104
226.09313625082217	0.9428090415791012	1.0520993780581018
226.1917918669341	0.9428090415791012	1.0522264182695087
226.29021143077418	0.9428090415791012	1.0523794588595499
226.38878437053384	0.9428090415791012	1.0526233339338391
226.48739916799445	0.9428090415791012	1.0529241256467978
226.58592684150273	0.9428090415791012	1.0532440456701984
226.68443283693094	0.9428090415791012	1.0535044413502228
226.78313452726516	0.9428090415791012	1.0538017256993446
226.8817702057571	0.9428090415791012	1.054196312315413
226.98043038092752	0.9428090415791012	1.0545386361291356
227.07892636053555	0.9428090415791012	1.0549796919855385
227.17757403096542	0.9428090415791012	1.055342159664707
227.27604803742219	0.9428090415791012	1.0556866100072095
227.37471210166885	0.9428090415791012	1.0558973988458893
227.47319451623707	0.9428090415791012	1.0561102169446885
227.57189320474416	0.9428090415791012	1.05622753820553
227.67048647736712	0.9428090415791012	1.05640596211421
227.76898434422554	0.9428090415791012	1.0566270705618943
227.86765026141765	0.9428090415791012	1.0569294967201937
227.96614747937832	0.9428090415791012	1.0571556477743527
228.0647169330381	0.9428090415791012	1.0572876358724244
228.16327046796482	0.9428090415791012	1.0573938905835463
228.26178255556604	0.9428090415791012	1.057437116908273
228.36031900516477	0.9428090415791012	1.0575157162958682
228.45902586225537	0.9428090415791012	1.0576564155609496
228.55765108621577	0.9428090415791012	1.057888062860071
228.6561942573855	0.9428090415791012	1.0581062456340884
228.75469781791566	0.9428090415791012	1.0584449755671217
228.85336784517563	0.9428090415791012	1.058791905591618
228.95182886809638	0.9428090415791012	1.0591839687257232
229.05049780202455	0.9428090415791012	1.0596382847790187
229.14904249969325	0.9428090415791012	1.0601555396402507
229.24753458448114	0.9428090415791008	1.0607013224667035
229.34600487816766	0.9428090415791008	1.0612153721709061
229.4444645305972	0.9428090415791008	1.0616932107846035
229.5430489995021	0.9428090415791008	1.0620501293699518
229.64163161105097	0.9428090415791008	1.0623373131597087
229.7403156586154	0.9428090415791008	1.0626467212478106
229.83888215668705	0.9428090415791008	1.0630383837369912
229.93754206841487	0.9428090415791012	1.0634364082618695
230.0359311801315	0.9428090415791008	1.0638644363499234
230.1345634544879	0.9428090415791012	1.064302185813317
230.23312620774146	0.9428090415791012	1.0647846167914023
230.3315685049794	0.9428090415791008	1.0651803076531274
230.43008396324853	0.9428090415791008	1.065544290849671
230.5286933319136	0.9428090415791008	1.0659060708372652
230.62716111145164	0.9428090415791008	1.0662333261213217
230.72580770475946	0.9428090415791008	1.0666394657705254
230.82447415448826	0.9428090415791008	1.0670813509472112
230.92287436638247	0.9428090415791008	1.0674396992439275
231.02138546258823	0.9428090415791008	1.067761474428974
231.11993334026585	0.9428090415791012	1.068114626315733
231.21866373087158	0.9428090415791008	1.0685163012992305
231.3170085408838	0.9428090415791012	1.0689614325380212
231.41543031962067	0.9428090415791012	1.0693538738144768
231.5141383464027	0.9428090415791012	1.0696705542160323
231.6127820682943	0.9428090415791012	1.0698797650893046
231.71131606569432	0.9428090415791012	1.0700295391080048
231.80983481807084	0.9428090415791012	1.0700987318592423
231.90823753088753	0.9428090415791012	1.0701483644500753
232.00686315625256	0.9428090415791008	1.0702916180066337
232.1053954024193	0.9428090415791008	1.070522818332339
232.20392734671051	0.9428090415791008	1.0708567590437976
232.3026276359779	0.9428090415791008	1.0711769510048403
232.40115373761864	0.9428090415791008	1.071538438343149
232.49983545452906	0.9428090415791008	1.0718979521064012
232.59827502387878	0.9428090415791008	1.0723208271352573
232.69667404559758	0.9428090415791008	1.0727259744487656
232.79528329584804	0.9428090415791008	1.0731869959838254
232.89389579048202	0.9428090415791008	1.0735839180462983
232.99237803230108	0.9428090415791008	1.0739900155186561
233.0908970805105	0.9428090415791008	1.0743341729408988
233.18944556088655	0.9428090415791008	1.074650924932219
233.2880772190442	0.9428090415791008	1.0749584784833865
233.38664063147382	0.9428090415791008	1.0753283134406673
233.48508867495514	0.9428090415791008	1.0757064682863875
233.5836061310248	0.9428090415791008	1.0760462607403345
233.681943941019	0.9428090415791008	1.0764321657813876
233.78052092236197	0.9428090415791008	1.0767176336046067
233.8790354684851	0.9428090415791008	1.0768957214205885
233.9776180256296	0.9428090415791008	1.0769454997045984
234.07621866211238	0.9428090415791008	1.0770529879096118
234.1748986459673	0.9428090415791008	1.07716298115539
234.2733984285995	0.9428090415791008	1.0774055168643946
234.37189044428482	0.9428090415791008	1.077668071727722
234.4701834718267	0.9428090415791008	1.0779731424828671
234.5688216260034	0.9428090415791008	1.078246440943632
234.66727274177953	0.9428090415791008	1.078561827063025
234.76589890139027	0.9428090415791008	1.078810477219798
234.86447251028278	0.9428090415791008	1.0790316212341642
234.963031046087	0.9428090415791008	1.079297706055149
235.06158990444766	0.9428090415791008	1.0795587316763264
235.1600632983673	0.9428090415791008	1.0797512715227067
235.25866615570908	0.9428090415791008	1.0797779062831363
235.35720435596548	0.9428090415791008	1.079798401085176
235.45560412166256	0.9428090415791008	1.0797917296767467
235.55403690002183	0.9428090415791008	1.079927206039249
235.65259483587909	0.9428090415791008	1.080123073803088
235.75115056568598	0.9428090415791008	1.080382032353093
235.84977443317004	0.9428090415791008	1.0806189032660196
235.9483137870084	0.9428090415791008	1.0808935600830336
236.04682839973884	0.9428090415791008	1.0811448824748413
236.1454075268948	0.9428090415791008	1.0814180624646625
236.24394486181677	0.9428090415791008	1.0816955788098526
236.34250268675453	0.9428090415791008	1.0819875240967007
236.44096381134176	0.9428090415791008	1.0824019568810193
236.53948943322823	0.9428090415791008	1.0828142918050563
236.63813328294904	0.9428090415791008	1.08334278057243
236.73664073135254	0.9428090415791008	1.083818710794768
236.83512502780886	0.9428090415791008	1.0842909359472657
236.93348743582882	0.9428090415791008	1.0847615189375004
237.031951540463	0.9428090415791008	1.085273164899715
237.13049087521722	0.9428090415791008	1.0856958153262775
237.22891614016706	0.9428090415791008	1.0861115464780378
237.32756436222195	0.9428090415791008	1.0863848082213736
237.42602842797413	0.9428090415791008	1.0865539240195952
237.52470219307506	0.9428090415791008	1.086725336054152
237.62326890890594	0.9428090415791008	1.0869182080619237
237.72174085877518	0.9428090415791008	1.0871612742235732
237.82038347249164	0.9428090415791008	1.0874208176125437
237.91878062860542	0.9428090415791008	1.0878397857725135
238.01731842700616	0.9428090415791008	1.0882220133694298
238.11592663297836	0.9428090415791008	1.0886182189437603
238.21443608032436	0.9428090415791008	1.0889086524161753
238.31298669594932	0.9428090415791008	1.0892114717414936
238.41154807620728	0.9428090415791008	1.0894628109860387
238.50998609942775	0.9428090415791008	1.0898020778212387
238.60839743204286	0.9428090415791008	1.0901786982106871
238.7067760719047	0.9428090415791008	1.0905251568054315
238.80540949001326	0.9428090415791008	1.0908438274072327
238.90372167387187	0.9428090415791008	1.0911674776571132
239.00239363441656	0.9428090415791008	1.0914461093139276
239.10100061416773	0.9428090415791008	1.091762056493702
239.19948603828018	0.9428090415791008	1.0921043996563835
239.2980423379323	0.9428090415791008	1.0924699378479432
239.39643689046434	0.9428090415791008	1.092835525760154
239.4949950323959	0.9428090415791008	1.0931358258486743
239.59350891303387	0.9428090415791008	1.0934383017306284
239.6921715512425	0.9428090415791008	1.0936217856172454
239.79071575027197	0.9428090415791008	1.093888519943664
239.88912973228776	0.9428090415791008	1.0942282782078905
239.98772747826743	0.9428090415791008	1.0947381356653128
240.08635566944207	0.9428090415791008	1.0952780539521263
240.18476832409252	0.9428090415791008	1.0958414335173403
240.2833639092723	0.9428090415791008	1.096425766373604
240.3817440205791	0.9428090415791008	1.0969294506556821
240.4804153236664	0.9428090415791008	1.0973873960495193
240.57900610504734	0.9428090415791008	1.097826070132199
240.67746843269563	0.9428090415791008	1.0981852627174595
240.77597988050113	0.9428090415791008	1.0984683930170747
240.87462018097176	0.9428090415791008	1.0988034032488838
240.97322951885914	0.9428090415791008	1.0990169232219298
241.07166245205437	0.9428090415791008	1.0991937999500048
241.1703480689052	0.9428090415791008	1.0992830185448168
241.2689269946106	0.9428090415791008	1.099456775684013
241.36758376060249	0.9428090415791008	1.0996531281248736
241.46613395102457	0.9428090415791008	1.0999585715533777
241.5645720518341	0.9428090415791008	1.1002149473165805
241.66316645204006	0.9428090415791008	1.1003922021919488
241.76158240245547	0.9428090415791008	1.1004855791245332
241.8602369086562	0.9428090415791008	1.1005437834443235
241.95877733231922	0.9428090415791008	1.1006846958137617
242.05741040677523	0.9428090415791008	1.100845237924237
242.15583810392985	0.9428090415791008	1.1010662163200493
242.25446138949874	0.9428090415791008	1.1013723178109698
242.35297988498837	0.9428090415791008	1.1017118202384555
242.45163435860658	0.9428090415791008	1.1019913562099484
242.5502505163929	0.9428090415791008	1.1022553145745382
242.6489636687697	0.9428090415791008	1.1024595931070726
242.74756058759286	0.9428090415791008	1.1026869033801026
242.8460621833071	0.9428090415791008	1.1029295795459302
242.94462687728824	0.9428090415791008	1.1031325481566387
243.0430902009057	0.9428090415791008	1.1032501975933287
243.14154697190983	0.9428090415791008	1.1033504185815097
243.24018438691158	0.9428090415791008	1.1034794402491612
243.33878105324177	0.9428090415791008	1.1036347528794288
243.43744541411778	0.9428090415791008	1.103963893878968
243.53593179772176	0.9428090415791008	1.104303440395843
243.63452253408772	0.9428090415791008	1.104745656443827
243.73295648478532	0.9428090415791008	1.1051836654648768
243.83155921157444	0.9428090415791008	1.1056548180833978
243.9301344538095	0.9428090415791008	1.1060027422546517
244.02867746934743	0.9428090415791008	1.1063477786390168
244.12728012530377	0.9428090415791008	1.106642190238715
244.22591639886284	0.9428090415791008	1.1069807511682395
244.3244768748216	0.9428090415791008	1.107358048551351
244.42304331816308	0.9428090415791008	1.1077386204165878
244.52162429140023	0.9428090415791008	1.1080723407710813
244.62016242663708	0.9428090415791008	1.1082986752887107
244.7187765037279	0.9428090415791008	1.1085443353145938
244.81740907381817	0.9428090415791008	1.1088067273887054
244.91598351800118	0.9428090415791008	1.1090535638389893
245.0143913140793	0.9428090415791008	1.1092095259959205
245.11289191268193	0.9428090415791008	1.1093988244435489
245.21162377206733	0.9428090415791008	1.1095091275881366
245.31019665753024	0.9428090415791008	1.1096597604080602
245.40855464422947	0.9428090415791008	1.109758942586343
245.5071494813703	0.9428090415791008	1.1098832299536379
245.60568609156007	0.9428090415791008	1.1101145604598577
245.70432777280374	0.9428090415791008	1.1104947061251425
245.80279973548377	0.9428090415791008	1.111006635361596
245.90126507755477	0.9428090415791008	1.111451167857352
245.99990278913648	0.9428090415791008	1.1118885261350102
246.09845501495266	0.9428090415791008	1.112247248728339
246.19687176563016	0.9428090415791008	1.1126311457665177
246.29534982446836	0.9428090415791008	1.1129150102077836
246.39389819570525	0.9428090415791008	1.113265597017984
246.49256088157375	0.9428090415791008	1.1135812884023033
246.59122908380806	0.9428090415791008	1.113941456508143
246.68960819768682	0.9428090415791008	1.1142970969535626
246.7879793622569	0.9428090415791008	1.114681386937571
246.88645246465	0.9428090415791008	1.1150115422805291
246.98486465901823	0.9428090415791008	1.1153832718426446
247.08328249888126	0.9428090415791008	1.115805919769511
247.18175132490867	0.9428090415791008	1.1162917605257776
247.2802970386653	0.9428090415791008	1.1167277371638167
247.3788805934086	0.9428090415791008	1.1171411770980786
247.4774423577152	0.9428090415791008	1.1175564631797081
247.5758369141323	0.9428090415791008	1.1178421483920213
247.67434611482594	0.9428090415791008	1.1182558488152425
247.77274941159902	0.9428090415791008	1.1186854900434704
247.87128229041966	0.9428090415791008	1.119210942886854
247.96987522865925	0.9428090415791008	1.119682227523279
248.0684572138971	0.9428090415791008	1.1201678924000453
248.16705519813357	0.9428090415791008	1.1206036772567336
248.2654262790655	0.9428090415791008	1.1208917002099696
248.36393127411566	0.9428090415791008	1.1210899940707735
248.4624971738481	0.9428090415791008	1.1212179489527279
248.56117080296994	0.9428090415791008	1.1213331119669723
248.659683736676	0.9428090415791008	1.1214472556634048
248.75825218699524	0.9428090415791008	1.1215655934315438
248.85688160480228	0.9428090415791008	1.1216673204016185
248.95539108413746	0.9428090415791008	1.1217762271285612
249.0540561875793	0.9428090415791008	1.1218789360982688
249.1526435542694	0.9428090415791008	1.1221260267771034
249.25109392818894	0.9428090415791008	1.122385101258035
249.34954674243008	0.9428090415791008	1.1227470121184666
249.4482378202079	0.9428090415791008	1.1230531446229335
249.54665302344873	0.9428090415791008	1.123378985249745
249.6452977136138	0.9428090415791008	1.1236604767187022
249.7438909668205	0.9428090415791008	1.12388591484083
249.8426354327066	0.9428090415791008	1.1240985697814525
249.94103481986	0.9428090415791008	1.1243445145615538
250.03945991951747	0.9428090415791008	1.1246898142651234
250.13793001249175	0.9428090415791008	1.1251093176361524
250.23649417138222	0.9428090415791008	1.1255065451231931
250.33506861308157	0.9428090415791008	1.1257916181724157
250.43361793167549	0.9428090415791008	1.126047595260152
250.5320162017417	0.9428090415791008	1.1262273270332217
250.63052641616304	0.9428090415791008	1.1264582141050388
250.72913896940557	0.9428090415791008	1.1266942887969889
250.82756981385182	0.9428090415791008	1.126924803457723
250.926137861814	0.9428090415791008	1.1270998748517351
251.0246197348049	0.9428090415791008	1.1273315675904025
251.12322787634372	0.9428090415791008	1.1275737390950835
251.22177727979047	0.9428090415791008	1.127804388381531
251.32036939966133	0.9428090415791008	1.1281261790954789
251.41893015108877	0.9428090415791008	1.1284914903920675
251.51730729661801	0.9428090415791008	1.1289424397316998
251.6158815085741	0.9428090415791008	1.129377425628644
251.71437359218467	0.9428090415791008	1.129725730790123
251.81298390886195	0.9428090415791008	1.1299147190670626
251.91154126442962	0.9428090415791008	1.1300075196720414
252.01030980541586	0.9428090415791008	1.1300943001746013
252.10895143610287	0.9428090415791008	1.130214928787342
252.20727842590725	0.9428090415791008	1.1302960292170057
252.3057165286446	0.9428090415791008	1.1304528517591135
252.40436351530755	0.9428090415791008	1.1305828654138381
252.50298091007755	0.9428090415791005	1.1307711311354198
252.6015694944879	0.9428090415791005	1.1309263628896682
252.70014862304922	0.9428090415791005	1.1310891679446948
252.7988155065945	0.9428090415791005	1.131290937083352
252.89749324677967	0.9428090415791005	1.1315294058266914
252.99596565127453	0.9428090415791005	1.1318786866748525
253.09457989576728	0.9428090415791005	1.1321988191742058
253.1931588447135	0.9428090415791005	1.1324898168966744
253.29172306115444	0.9428090415791005	1.1327634895524472
253.3903299423248	0.9428090415791005	1.133163535434868
253.48870792723864	0.9428090415791005	1.1335686721649563
253.58715671364044	0.9428090415791005	1.1341209695278551
253.6857316989268	0.9428090415791005	1.1346526063901354
253.784351807072	0.9428090415791005	1.1352128869498856
253.8827936213623	0.9428090415791005	1.1356769404291365
253.98119925919383	0.9428090415791005	1.1360576918190064
254.0798207044077	0.9428090415791005	1.1363569888079212
254.1784250694162	0.9428090415791005	1.13657837989094
254.27704589016344	0.9428090415791005	1.1368825816405148
254.3754910252963	0.9428090415791005	1.1371756731653466
254.47383379757832	0.9428090415791005	1.1375552014090802
254.57240678353307	0.9428090415791005	1.1379402276701018
254.67093783731733	0.9428090415791005	1.1383146559816548
254.7695538684036	0.9428090415791005	1.1386603096627932
254.86807650220857	0.9428090415791005	1.1390933745170702
254.96649331006526	0.9428090415791005	1.1395250976876286
255.06512387640132	0.9428090415791005	1.1399664649227654
255.16379350019912	0.9428090415791005	1.1403340393496402
255.26244229083403	0.9428090415791005	1.1406922022891415
255.36102750950175	0.9428090415791005	1.141022042420832
255.45933706322353	0.9428090415791005	1.141249637765447
255.55787345804453	0.9428090415791005	1.1415004522024044
255.65648067962582	0.9428090415791005	1.1417351892914305
255.75499365429607	0.9428090415791005	1.1420431623353
255.85344327130082	0.9428090415791005	1.142347455040742
255.9521304873804	0.9428090415791005	1.1426723699410688
256.0507402687356	0.9428090415791005	1.1428786575516292
256.1492033372803	0.9428090415791005	1.1430434545800792
256.2476962069382	0.9428090415791005	1.1431894468390704
256.34605603502445	0.9428090415791005	1.1433672392361933
256.4446863138193	0.9428090415791005	1.1435557188065737
256.5430705488558	0.9428090415791005	1.1437645957913858
256.6414972017176	0.9428090415791005	1.144012108844411
256.7402375685469	0.9428090415791005	1.1443020657103111
256.8388659240621	0.9428090415791005	1.144640323887947
256.93722120791523	0.9428090415791005	1.1450547240419495
257.0358270249227	0.9428090415791005	1.1454797872392464
257.13432012004284	0.9428090415791005	1.1459713497375097
257.23280084098263	0.9428090415791005	1.1465486813293837
257.33131920742835	0.9428090415791005	1.1470280173276604
257.4298326475982	0.9428090415791005	1.147435014682113
257.52830434313535	0.9428090415791005	1.1477110634256724
257.6268960903951	0.9428090415791005	1.147953173012985
257.7254221402065	0.9428090415791005	1.1481270605352722
257.82400530269575	0.9428090415791005	1.1483414117213093
257.9225175600012	0.9428090415791005	1.1486107136019468
258.0211629185366	0.9428090415791005	1.1488702596984783
258.11968710862544	0.9428090415791005	1.1491172612561356
258.2180571134897	0.9428090415791005	1.1493448004797766
258.31677098295745	0.9428090415791005	1.1495663423439624
258.41536801742683	0.9428090415791005	1.1497039407031593
258.5139056711847	0.9428090415791005	1.1498679461251868
258.6123141562655	0.9428090415791005	1.1499940370431816
258.71100792106637	0.9428090415791005	1.150176397070788
258.80970500871126	0.9428090415791005	1.150352791162928
258.9083210377503	0.9428090415791005	1.150611489538848
259.0067416492071	0.9428090415791005	1.1507837333516269
259.1054192202609	0.9428090415791005	1.1509475804212574
259.2040015032906	0.9428090415791005	1.15119836889794
259.30239514064994	0.9428090415791005	1.1514728633103344
259.4009393126059	0.9428090415791005	1.151763525348551
259.4994478956809	0.9428090415791005	1.1519952495587944
259.5981639735015	0.9428090415791005	1.1521312319542962
259.6966301392217	0.9428090415791005	1.152170435137001
259.7950726479226	0.9428090415791005	1.1522171230838316
259.89362483819593	0.9428090415791005	1.1522545272870117
259.9921244330295	0.9428090415791005	1.1523099299967767
260.0907594731886	0.9428090415791005	1.1524251059094859
260.1893319966941	0.9428090415791005	1.1527206365977816
260.2880004230216	0.9428090415791005	1.1530586403130623
260.38638334379493	0.9428090415791005	1.1534282988734603
260.48504561495423	0.9428090415791005	1.1537633266700087
260.5834789322429	0.9428090415791005	1.154131816011353
260.68216359137523	0.9428090415791005	1.1545056135487342
260.7805271185652	0.9428090415791005	1.154971694746882
260.879211801914	0.9428090415791005	1.155450242981545
260.9776610883612	0.9428090415791005	1.1558594405019305
261.0761479406685	0.9428090415791005	1.1561845172414131
261.17485594755533	0.9428090415791005	1.1564953048606577
261.273471093903	0.9428090415791005	1.156849748532699
261.37203276528476	0.9428090415791005	1.1572070727848403
261.4704679093423	0.9428090415791005	1.1576528962541794
261.5689484688064	0.9428090415791005	1.1580534463892755
261.6673978944672	0.9428090415791005	1.1584458701623297
261.76586562174407	0.9428090415791005	1.1587336135934612
261.8644812451845	0.9428090415791005	1.1589303598677099
261.9631023732027	0.9428090415791005	1.1590148742112085
262.0615931781227	0.9428090415791005	1.1591627569650227
262.1600033896752	0.9428090415791005	1.1593455286488648
262.25855685074373	0.9428090415791005	1.1595993904741368
262.3569752558117	0.9428090415791005	1.159904400551627
262.45553971707704	0.9428090415791005	1.160265083903956
262.5540383386015	0.9428090415791005	1.160615420826395
262.6526142398102	0.9428090415791005	1.1609791592296177
262.7512334990656	0.9428090415791005	1.161388142293785
262.8498675792087	0.9428090415791005	1.1617943061789147
262.9484197583088	0.9428090415791005	1.1621949484422802
263.0469107001585	0.9428090415791005	1.1625289470206404
263.14541789208954	0.9428090415791005	1.1628623048258433
263.24404485299414	0.9428090415791005	1.1630567146432342
263.3425443064179	0.9428090415791005	1.1632314308246379
263.44114543283587	0.9428090415791005	1.1633979142099786
263.5396032311187	0.9428090415791005	1.1636398706229762
263.6382590957053	0.9428090415791005	1.1640065453587258
263.7365912444207	0.9428090415791005	1.1644207670351423
263.83508684130817	0.9428090415791005	1.1648384284492472
263.9337317173378	0.9428090415791005	1.165146821242701
264.03230370266107	0.9428090415791005	1.165478245315166
264.13075545275944	0.9428090415791005	1.165795526469748
264.22931279725054	0.9428090415791005	1.1661462762342572
264.32788789083975	0.9428090415791005	1.1665287662056292
264.42626450085305	0.9428090415791005	1.166941802942806
264.52485497861176	0.9428090415791005	1.1673599572335867
264.6234764440983	0.9428090415791005	1.167857812301709
264.7220018817519	0.9428090415791005	1.1683044859544334
264.8204735137274	0.9428090415791005	1.1687474125431936
264.9191308535851	0.9428090415791005	1.1691299244623086
265.01754475320723	0.9428090415791005	1.169522323690972
265.1161430344581	0.9428090415791005	1.1699119477422624
265.2147601647414	0.9428090415791005	1.1702378407505063
265.3132103471944	0.9428090415791005	1.1704148915566657
265.411818012467	0.9428090415791005	1.1705120732206435
265.51034639963535	0.9428090415791005	1.1705511338909524
265.60879280878515	0.9428090415791005	1.1705422245981618
265.707353530301	0.9428090415791005	1.1706244598467535
265.8059678677944	0.9428090415791005	1.1707732333192291
265.90441382827305	0.9428090415791005	1.1709851477100761
266.00302514930604	0.9428090415791005	1.1712152453556164
266.1016392666684	0.9428090415791005	1.1715017845930722
266.2000753916741	0.9428090415791005	1.171688089159103
266.29849376552096	0.9428090415791005	1.171836286173309
266.39701472062274	0.9428090415791005	1.171982281589132
266.4956009190749	0.9428090415791005	1.17220638072258
266.59402069617306	0.9428090415791005	1.1724223426510547
266.69266291406143	0.9428090415791005	1.1726541092354177
266.7911300477027	0.9428090415791005	1.172872628213326
266.88979210280377	0.9428090415791005	1.1730338665851912
266.98820587487285	0.9428090415791005	1.1732709017180358
267.08673649484814	0.9428090415791005	1.1734967703692234
267.1853682272587	0.9428090415791005	1.1737914914486667
267.28381484172616	0.9428090415791005	1.1740512715365314
267.38238399146223	0.9428090415791005	1.1743641740856996
267.48096908934684	0.9428090415791005	1.1745690200320242
267.5794994382939	0.9428090415791005	1.174761586705419
267.6778951050218	0.9428090415791005	1.1748629794926677
267.7763736994943	0.9428090415791005	1.1749994184327568
267.8750901834773	0.9428090415791005	1.1752150110911253
267.9734706296042	0.9428090415791005	1.1755728363513782
268.07190195796056	0.9428090415791005	1.1760304336263114
268.1704600594901	0.9428090415791005	1.176498693786164
268.2690237226811	0.9428090415791005	1.1769472141747486
268.36745988119173	0.9428090415791005	1.1773180191558141
268.46603004597785	0.9428090415791005	1.1776945369362661
268.564686985154	0.9428090415791005	1.178004463133752
268.66332620905064	0.9428090415791005	1.1783430695101584
268.7618622274487	0.9428090415791005	1.178572406181892
268.8603934198001	0.9428090415791005	1.178771410385763
268.9589219922737	0.9428090415791005	1.178971625662358
269.0572630529605	0.9428090415791005	1.1791337578236998
269.1559025045211	0.9428090415791005	1.1792191573116861
269.25426618791096	0.9428090415791005	1.1793685958574893
269.35294915845145	0.9428090415791005	1.179588690717821
269.45153391565907	0.9428090415791005	1.1798943427160127
269.5499156925969	0.9428090415791005	1.180146415608835
269.64844882589	0.9428090415791005	1.1803471051764691
269.74702592843266	0.9428090415791005	1.1805176743590364
269.84559060432497	0.9428090415791005	1.1806291727708311
269.9440216290736	0.9428090415791005	1.180845598276414
270.0426541958963	0.9428090415791005	1.1811417716744919
270.1412438912538	0.9428090415791005	1.1815121971520903
270.2399157356508	0.9428090415791005	1.1819111815922465
270.33853740414514	0.9428090415791005	1.1823795009378328
270.43716305264036	0.9428090415791005	1.182851389612543
270.5356636747911	0.9428090415791005	1.1832562805797524
270.6342247093951	0.9428090415791005	1.1836554616384742
270.7327989856249	0.9428090415791005	1.1840264081701697
270.8313450474713	0.9428090415791005	1.1844259107677018
270.92988085524416	0.9428090415791005	1.1848181326243044
271.0284186172108	0.9428090415791005	1.1851562074323723
271.1268361109286	0.9428090415791005	1.1853527793478877
271.22555618909604	0.9428090415791005	1.185571865511607
271.3239720780814	0.9428090415791005	1.185855869765326
271.4225014285103	0.9428090415791005	1.186239522505486
271.52094124361446	0.9428090415791005	1.1866725916960694
271.6194340963392	0.9428090415791005	1.1871706890550402
271.7180954201288	0.9428090415791005	1.1876809834330382
271.81651196576	0.9428090415791005	1.1881461488521137
271.9149816205708	0.9428090415791005	1.1885788946456717
272.0133689892596	0.9428090415791005	1.1889384633456206
272.11196579856863	0.9428090415791005	1.1892552427920426
272.2102721933746	0.9428090415791005	1.1895856895489156
272.3088277635275	0.9428090415791005	1.189954409924554
272.407332123789	0.9428090415791005	1.1903353844758036
272.50585818239176	0.9428090415791005	1.1906862934472298
272.60430230739104	0.9428090415791005	1.190907781830031
272.7028258241596	0.9428090415791005	1.1911322585364974
272.80148433301184	0.9428090415791005	1.1912788478204446
272.90004202923257	0.9428090415791005	1.1914970457322198
272.9986532553808	0.9428090415791005	1.19168928711477
273.0970627297258	0.9428090415791005	1.191791011739687
273.19571010293487	0.9428090415791005	1.1918472808227485
273.2942128173877	0.9428090415791005	1.1919115390960346
273.3928790882417	0.9428090415791005	1.1919517118720782
273.4913893718518	0.9428090415791005	1.1920310812033494
273.58997363698717	0.9428090415791005	1.1922551005699045
273.68832768814735	0.9428090415791005	1.1925410156992458
273.78686413534393	0.9428090415791005	1.19291199376754
273.88549436800747	0.9428090415791005	1.193314147121529
273.9840859335912	0.9428090415791005	1.1937162395236045
274.08266189343027	0.9428090415791005	1.1940383933311036
274.18107309117363	0.9428090415791005	1.194366546715554
274.2795203117442	0.9428090415791005	1.1946350539962967
274.3780459681563	0.9428090415791005	1.1948988087128836
274.47657239602444	0.9428090415791005	1.195151774387673
274.5750978469032	0.9428090415791005	1.1953929661292604
274.67376796970683	0.9428090415791005	1.1956383325430462
274.77218212388806	0.9428090415791005	1.1958633349846688
274.8708522176524	0.9428090415791005	1.196098737397372
274.96924229116127	0.9428090415791005	1.196342344894382
275.0678670917733	0.9428090415791005	1.1966032132092925
275.16625566292686	0.9428090415791005	1.1968808624170892
275.2647621089959	0.9428090415791005	1.1971880722294022
275.36340408620384	0.9428090415791005	1.1973757943332661
275.461791574115	0.9428090415791005	1.1975689923862345
275.5604781513878	0.9428090415791005	1.1976997938882292
275.6588087912543	0.9428090415791005	1.1979036012141882
275.7573204511869	0.9428090415791005	1.198118811099669
275.85590852224703	0.9428090415791005	1.198444729171056
275.95455358734125	0.9428090415791005	1.1988063658857888
276.05283903694067	0.9428090415791005	1.1991374311974896
276.15143113707853	0.9428090415791005	1.1994405610256431
276.2497710695072	0.9428090415791005	1.1996716391771145
276.3483390868208	0.9428090415791005	1.1997946693635706
276.4468979310151	0.9428090415791005	1.199862000673745
276.5455815268369	0.9428090415791005	1.1999672340144905
276.6439373257443	0.9428090415791005	1.2000180544100425
276.7424807755921	0.9428090415791005	1.200105001930944
276.84107733624313	0.9428090415791005	1.2002016399388045
276.939634358894	0.9428090415791005	1.2002959752789526
277.03817063828075	0.9428090415791005	1.200424422752335
277.1365313218327	0.9428090415791005	1.2007068940111398
277.23494400976756	0.9428090415791005	1.2010356321139077
277.3335866265267	0.9428090415791005	1.201413973647414
277.43207467842933	0.9428090415791005	1.2018278492206305
277.53072379621983	0.9428090415791005	1.2022393778070888
277.62928638088425	0.9428090415791005	1.20260227761737
277.72783587238945	0.9428090415791005	1.202969127692193
277.82623183081563	0.9428090415791005	1.2033342965258065
277.9247493664529	0.9428090415791	1.2036826946157377
278.0232928836312	0.9428090415791	1.2041347601608012
278.1217832889935	0.9428090415791	1.2046254483907923
278.22042021345493	0.9428090415791	1.2051234850294328
278.3188559512715	0.9428090415791	1.2055086131303505
278.4172379269909	0.9428090415791	1.2058820650036235
278.51575161693523	0.9428090415791	1.206219583862143
278.6143176885869	0.9428090415791	1.206537281649217
278.71277098830274	0.9428090415791005	1.2068217817700377
278.81121945405744	0.9428090415791005	1.2071292436358714
278.9097954389501	0.9428090415791005	1.207360465629164
279.0083405684295	0.9428090415791005	1.20758025071295
279.10695274659156	0.9428090415791005	1.2078772744433743
279.2053904000864	0.9428090415791005	1.2081462699074277
279.3037096801991	0.9428090415791005	1.2085163385295787
279.4020555649124	0.9428090415791005	1.208916349034107
279.50060616859724	0.9428090415791005	1.2094213820692996
279.59915342528114	0.9428090415791005	1.2098723662358661
279.697746984297	0.9428090415791005	1.2102854574053972
279.79622510773237	0.9428090415791005	1.2105657977580808
279.89466344354355	0.9428090415791005	1.2107828205675677
279.9932049437663	0.9428090415791005	1.2108975436720957
280.09164232989576	0.9428090415791005	1.211105828894007
280.1902143092017	0.9428090415791005	1.2113008151416529
280.2887658160452	0.9428090415791005	1.2115091088986811
280.3873917757495	0.9428090415791	1.211698336785353
280.48581094261766	0.9428090415791	1.211894818193492
280.5844245572464	0.9428090415791	1.2120951045927137
280.6829312271579	0.9428090415791	1.2122999457499308
280.78154359477116	0.9428090415791	1.212562645854594
280.88005300412306	0.9428090415791	1.2128206149095664
280.9783857485712	0.9428090415791	1.2131581151331168
281.07705575967094	0.9428090415791	1.213437710761867
281.17556037722807	0.9428090415791	1.2137259099099205
281.2741168829795	0.9428090415791	1.213971027665153
281.37255823761393	0.9428090415791	1.2143162060656263
281.4712016841372	0.9428090415791	1.2147418131125531
281.5697199742602	0.9428090415791	1.2152175627014774
281.668384992177	0.9428090415791	1.2157206022279445
281.7669320169132	0.9428090415791	1.2162030927563774
281.8654270962138	0.9428090415791	1.2165804429935103
281.96380220309203	0.9428090415791	1.2168433688005422
282.06230895770864	0.9428090415791	1.2170541257701302
282.1609813649136	0.9428090415791	1.2171930487766227
282.25941505742725	0.9428090415791005	1.2172892505626345
282.35802131022587	0.9428090415791005	1.217434806339969
282.45645949375063	0.9428090415791005	1.217619186873192
282.55503546085765	0.9428090415791005	1.2177802322321134
282.65369691513973	0.9428090415791005	1.2179321733157347
282.75218763854457	0.9428090415791005	1.2180640671116367
282.8508176956373	0.9428090415791005	1.218223403723739
282.949270426342	0.9428090415791005	1.2184403307418168
283.0477958673462	0.9428090415791005	1.2186988052590348
283.146446825458	0.9428090415791005	1.2189664619158678
283.2448502882786	0.9428090415791005	1.2191461615363663
283.34334870923925	0.9428090415791005	1.2192704823364153
283.44190126520425	0.9428090415791005	1.219352513163803
283.540448864945	0.9428090415791005	1.219472140347686
283.6390373350301	0.9428090415791005	1.2196290981824183
283.73763485888446	0.9428090415791005	1.219849206608919
283.8361584215325	0.9428090415791005	1.2200249581068834
283.93476973046285	0.9428090415791005	1.2202845939728149
284.0333458428912	0.9428090415791005	1.220453310368845
284.13188797870356	0.9428090415791005	1.220598340145923
284.23039305881827	0.9428090415791005	1.2206480019361263
284.32894062601105	0.9428090415791005	1.2207569371884057
284.42755722141845	0.9428090415791005	1.2209296373604375
284.52600505522474	0.9428090415791005	1.22111655721038
284.6246629412453	0.9428090415791005	1.221401689380539
284.72303117408484	0.9428090415791005	1.2216496244228392
284.8215519463518	0.9428090415791005	1.2219556635236735
284.9200885785013	0.9428090415791005	1.2222881346673642
285.0187542582272	0.9428090415791005	1.2227373189458073
285.11738449376253	0.9428090415791005	1.2232336434833069
285.2157778831839	0.9428090415791005	1.2237705636622298
285.31427911601133	0.9428090415791005	1.2242480221719236
285.41285064995265	0.9428090415791005	1.2247044457891378
285.51148572086623	0.9428090415791005	1.2250000481567402
285.6099688339495	0.9428090415791005	1.2252594593195367
285.70840007716885	0.9428090415791005	1.2254360597447476
285.80692829997326	0.9428090415791005	1.225653614134992
285.90554031403815	0.9428090415791005	1.2259719100854725
286.00387309307115	0.9428090415791005	1.226299524771657
286.10247272013083	0.9428090415791005	1.2265836053857566
286.20106063683005	0.9428090415791005	1.2267982821352779
286.29957295516243	0.9428090415791005	1.2270277590821843
286.3981539713975	0.9428090415791005	1.2272508689855202
286.49656547036705	0.9428090415791005	1.2274385274700323
286.5951824904185	0.9428090415791005	1.2276277687669805
286.693590350341	0.9428090415791005	1.2278611482515898
286.79212172406847	0.9428090415791005	1.228117357581001
286.8906168639002	0.9428090415791005	1.2284237465135932
286.9890245095026	0.9428090415791005	1.2286871764823128
287.0875210179239	0.9428090415791005	1.228979600117173
287.1863162529181	0.9428090415791005	1.2293269070456003
287.28477353158877	0.9428090415791005	1.2297517775627063
287.3834232341702	0.9428090415791005	1.230237040676009
287.48188616918264	0.9428090415791005	1.2306232456412323
287.5805186320719	0.9428090415791005	1.2309998422557331
287.6789278636692	0.9428090415791005	1.2312022314160616
287.77742830903844	0.9428090415791005	1.2313491573866515
287.8762072619278	0.9428090415791005	1.2315100202886957
287.97487136553104	0.9428090415791005	1.2317570260441886
288.0733201569301	0.9428090415791005	1.2319974224881638
288.1717735935205	0.9428090415791005	1.2323176010863093
288.2703577966487	0.9428090415791005	1.2327284247215191
288.3687836358835	0.9428090415791005	1.2331367538970697
288.46736189219314	0.9428090415791005	1.23350842838488
288.5659267938138	0.9428090415791005	1.2338856139463321
288.66462279426736	0.9428090415791005	1.2343065924588756
288.7631128007477	0.9428090415791005	1.234728842578861
288.86157797796994	0.9428090415791005	1.235190504478172
288.9601795989211	0.9428090415791005	1.2356113885300515
289.0585847654904	0.9428090415791005	1.235924908515336
289.15723854686667	0.9428090415791005	1.2361571978391905
289.25590606809703	0.9428090415791005	1.2364877628096642
289.3543652335367	0.9428090415791005	1.2367768690907992
289.4529406190284	0.9428090415791005	1.2371166649941958
289.5515130538684	0.9428090415791005	1.2374312745053593
289.6500694569685	0.9428090415791005	1.237719499705449
289.7486957628631	0.9428090415791005	1.2379118094514237
289.8470028582975	0.9428090415791005	1.2379799818906974
289.94559035906445	0.9428090415791005	1.2379400924453865
290.0441823012165	0.9428090415791005	1.237912395902014
290.14262892568894	0.9428090415791005	1.2379250518413814
290.24118539173645	0.9428090415791005	1.238040230338944
290.33973978972693	0.9428090415791005	1.238183639349335
290.4382252043839	0.9428090415791005	1.2383435226303774
290.53683092277527	0.9428090415791005	1.238548876375483
290.635466109564	0.9428090415791005	1.2387760445497653
290.73412727813	0.9428090415791005	1.239039097450718
290.83273436004345	0.9428090415791005	1.2393499258362506
290.9310491651227	0.9428090415791005	1.2396666348990035
291.0295412471394	0.9428090415791005	1.2398917949851938
291.12803882367433	0.9428090415791005	1.2401039686259627
291.22669249246036	0.9428090415791005	1.2402717805408034
291.32507767633797	0.9428090415791005	1.240388942996027
291.4236579672507	0.9428090415791005	1.240479160840725
291.5222646973615	0.9428090415791005	1.2406707293688808
291.62093556275073	0.9428090415791005	1.2409307120671051
291.7195497871904	0.9428090415791005	1.2412588571686303
291.8180434768448	0.9428090415791005	1.2415870355087646
291.9166064348539	0.9428090415791005	1.2418776801130935
292.0150952388206	0.9428090415791005	1.2421156270390994
292.1135768482538	0.9428090415791005	1.242272050559651
292.2122090059556	0.9428090415791005	1.2425361724379902
292.3108785566669	0.9428090415791005	1.2427731232512884
292.40923331642057	0.9428090415791005	1.2430958638174259
292.5077184664739	0.9428090415791005	1.2434394780386786
292.6061994710765	0.9428090415791005	1.243804782924115
292.7046830037373	0.9428090415791005	1.2441489777614312
292.80319454386563	0.9428090415791005	1.2444950810959912
292.90185739598826	0.9428090415791005	1.244835610685458
293.0002996688547	0.9428090415791005	1.2451167392540732
293.0987857069375	0.9428090415791005	1.2454317700193294
293.197288465827	0.9428090415791005	1.2457284624897682
293.2959726993666	0.9428090415791005	1.2459383415756289
293.39431724479164	0.9428090415791005	1.2459694421294927
293.49287640696565	0.9428090415791005	1.2460089747969214
293.5912990319051	0.9428090415791005	1.2460108811041284
293.6897207922761	0.9428090415791005	1.2461483420054014
293.7882710728152	0.9428090415791005	1.246360760750618
293.8868381152717	0.9428090415791	1.2466308758346136
293.98541999222107	0.9428090415791005	1.2468900636892606
294.08387930233664	0.9428090415791	1.247153379883808
294.18250253399117	0.9428090415791	1.2474353153254019
294.2810920069593	0.9428090415791	1.2476904752723446
294.3796999576913	0.9428090415791	1.2479820074116579
294.47823305035655	0.9428090415791	1.2483140324189315
294.5769383804225	0.9428090415791	1.2486945543795505
294.67540391591876	0.9428090415791	1.2490821259572222
294.7740138745037	0.9428090415791	1.249473501224675
294.87267686838936	0.9428090415791	1.2498421085854545
294.9711862274275	0.9428090415791	1.2502244686663593
295.0698202298372	0.9428090415791	1.2505928332984015
295.168381007881	0.9428090415791	1.2510525128516132
295.2670841742416	0.9428090415791	1.2514518588800283
295.3655144646503	0.9428090415791	1.2518358313424556


==> Pics/kdv__lobatto3c_tol_1em4_new.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.1	0.9429761522087274	0.0018697059555751563
0.2	0.9431471007011614	0.0029619422205778194
0.30000000000000004	0.9433182817088307	0.0037124966374378187
0.4	0.9434955629078854	0.004294695692179446
0.5	0.9436825013405695	0.004768569979191728
0.6	0.9438633675472281	0.00518115355662898
0.7	0.9440470661350583	0.005547394976807222
0.7999999999999999	0.9442252161376641	0.005935631336090775
0.8999999999999999	0.9444106161409874	0.006214648284085641
0.9999999999999999	0.9445931052013373	0.006513541750169592
1.0999999999999999	0.9447771117772297	0.006975526997264132
1.2	0.9449621533392446	0.007274546997611744
1.3	0.9451495531393794	0.0074166505896887235
1.4000000000000001	0.9453377099352611	0.007705612733662264
1.5000000000000002	0.9455228999764131	0.008227392814499022
1.6000000000000003	0.9457096271753512	0.008781337477278005
1.7000000000000004	0.9458947578203155	0.009164382668845552
1.8000000000000005	0.9460798050530143	0.009440008698447485
1.9000000000000006	0.9462665161135759	0.009592967500578753
2.0000000000000004	0.9464518265203865	0.00984823094210974
2.1000000000000005	0.9466373612569184	0.01036015275175814
2.2000000000000006	0.9468233254750154	0.010955466049839777
2.3000000000000007	0.947006359531232	0.011577221172125299
2.400000000000001	0.9471965198373082	0.012287656058174197
2.500000000000001	0.9473819161431897	0.01302087277702011
2.600000000000001	0.9475698659333024	0.013569583233710705
2.700000000000001	0.947750231675707	0.013942196929509768
2.800000000000001	0.9479338471753569	0.01432659198610739
2.9000000000000012	0.9481163815835165	0.014773499290162289
3.0000000000000013	0.9482966703019775	0.015314527481933586
3.1000000000000014	0.9484788737747153	0.015908005132942517
3.2000000000000015	0.9486540248813947	0.01645853915152078
3.3000000000000016	0.94883675465104	0.01702889860948037
3.4000000000000017	0.9490188003055785	0.01779532379578114
3.5000000000000018	0.949198884030265	0.018778544309344457
3.600000000000002	0.9493751319749202	0.019801224133351857
3.700000000000002	0.9495585340052264	0.02081680923664521
3.800000000000002	0.9497490261147006	0.021853884043995464
3.900000000000002	0.9499278949900658	0.02284556724462883
4.000000000000002	0.9501099623560233	0.023749144214504216
4.100000000000001	0.950286218269819	0.02460447563876171
4.200000000000001	0.9504699661328146	0.02546099889174703
4.300000000000001	0.9506576936926598	0.026407484202950752
4.4	0.9508466520492794	0.027480421767684216
4.5	0.9510398800579694	0.028559194489787873
4.6	0.9512307786255927	0.02949204123097759
4.699999999999999	0.9514139870851086	0.0303242159678885
4.799999999999999	0.951603539144406	0.0311786627224615
4.899999999999999	0.9517997483952254	0.03205686904862562
4.999999999999998	0.9519874674704373	0.032946209788812714
5.099999999999998	0.9521716247781268	0.033851056749124114
5.1999999999999975	0.9523617667245091	0.03479009518245048
5.299999999999997	0.9525386480927145	0.03579685192572966
5.399999999999997	0.9527244768357722	0.03689849553416613
5.4999999999999964	0.9529094340449564	0.0380899015941798
5.599999999999996	0.9530921183841573	0.039350638029960014
5.699999999999996	0.9532830229471023	0.040745583537101095
5.799999999999995	0.95346364634865	0.04229982592782328
5.899999999999995	0.953652544668222	0.04382970562727378
5.999999999999995	0.953835305924709	0.04523548598384274
6.099999999999994	0.95403133487812	0.04653474985673041
6.199999999999994	0.9542220478071513	0.047851720207761385
6.299999999999994	0.9544078003905577	0.049248282325035114
6.399999999999993	0.9545912219393196	0.0507560308728788
6.499999999999993	0.9547746795492025	0.05233467095708718
6.5999999999999925	0.9549587693878374	0.05394383063494407
6.699999999999992	0.9551451227393895	0.055612763712456215
6.799999999999992	0.9553308208147556	0.05735728297528042
6.8999999999999915	0.9555098645109115	0.059106395933506695
6.999999999999991	0.955696820414493	0.06083637526714382
7.099999999999991	0.9558747395817259	0.06265243329338428
7.19999999999999	0.9560634241678969	0.06456080511473362
7.29999999999999	0.9562441675364648	0.06649798586553081
7.39999999999999	0.9564302429466054	0.06838775193482208
7.499999999999989	0.9566194094264576	0.07024296980345894
7.599999999999989	0.9567974844613432	0.07212860702396127
7.699999999999989	0.9569810098180365	0.07412040339563607
7.799999999999988	0.9571705354565497	0.07620984863123333
7.899999999999988	0.9573565767253419	0.078291656774894
7.999999999999988	0.9575400657863975	0.08027120778107182
8.099999999999987	0.9577289408267595	0.08217397950196044
8.199999999999987	0.957915552011845	0.08401123524725806
8.299999999999986	0.9580954524395207	0.08575291741640978
8.399999999999986	0.9582854238949438	0.08741957905103959
8.499999999999986	0.9584791298021236	0.08912215336128892
8.599999999999985	0.9586607796961748	0.09094260170606591
8.699999999999985	0.9588536826519619	0.09286263627048688
8.799999999999985	0.959034950913398	0.09485849073094388
8.899999999999984	0.9592183879457447	0.09684057767022847
8.999999999999984	0.9594125122015585	0.09881963234696375
9.099999999999984	0.9596000258656429	0.10092841010057589
9.199999999999983	0.9597890961845392	0.10315594748457915
9.299999999999983	0.9599743626421333	0.10540674559596636
9.399999999999983	0.9601736417672231	0.10759428338931518
9.499999999999982	0.9603579505037594	0.10977056133431379
9.599999999999982	0.9605521809163616	0.1119351429789889
9.699999999999982	0.9607519844834211	0.11410679556825952
9.799999999999981	0.9609362889350836	0.1163235265290006
9.89999999999998	0.9611207779802149	0.11859256925991928
9.99999999999998	0.9613106121122007	0.12093068131555755
10.09999999999998	0.9615120947029097	0.1233469387933286
10.19999999999998	0.9617056016451052	0.1257656901108546
10.29999999999998	0.9618933682566273	0.12806412889524466
10.399999999999979	0.9620895003080078	0.13024575033127386
10.499999999999979	0.9622835762781969	0.13244623758561536
10.599999999999978	0.9624654496221287	0.13474604180092062
10.699999999999978	0.9626551172893874	0.13710913202927624
10.799999999999978	0.9628404555769983	0.1395180401863365
10.899999999999977	0.963037831238659	0.14193492573151695
10.999999999999977	0.963227669386575	0.14439863617735613
11.099999999999977	0.9634254851881385	0.14692367793632338
11.199999999999976	0.9636130056856237	0.14949913242859672
11.299999999999976	0.9638085888539463	0.15204538954105604
11.399999999999975	0.963997669017603	0.15459661573477523
11.499999999999975	0.9641820257821229	0.15717333336231223
11.599999999999975	0.9643651275626017	0.15969985040522222
11.699999999999974	0.9645539879115616	0.16207708511934174
11.799999999999974	0.9647397220169748	0.16432588572643209
11.899999999999974	0.9649336118099081	0.16654964766286992
11.999999999999973	0.9651185545807724	0.16888557792297187
12.099999999999973	0.9653108533281076	0.17134940364117568
12.199999999999973	0.965501939088465	0.17389831140170886
12.299999999999972	0.9656865278242575	0.17644758768355676
12.399999999999972	0.9658816949903026	0.1789831655210402
12.499999999999972	0.9660713054540839	0.18157823740946302
12.599999999999971	0.9662620648886288	0.1842133272113621
12.69999999999997	0.9664491257405446	0.18685955520259453
12.79999999999997	0.9666401026294612	0.18956525104574906
12.89999999999997	0.9668342512218052	0.19239339059949315
12.99999999999997	0.9670231726331823	0.19533814326604518
13.09999999999997	0.9672146135792303	0.1983191862428063
13.199999999999969	0.9674112369837623	0.20130088931918919
13.299999999999969	0.9676002887988724	0.20431239189518025
13.399999999999968	0.9677983090737815	0.20741621524435747
13.499999999999968	0.967989011168005	0.21066248533672216
13.599999999999968	0.9681863920504846	0.213925776279192
13.699999999999967	0.9683914717465877	0.2170863224071559
13.799999999999967	0.9685912565811385	0.22014883856568282
13.899999999999967	0.9687841309453593	0.22318040119247623
13.999999999999966	0.968973762872388	0.22621769980107373
14.099999999999966	0.9691676525305903	0.22926848836404123
14.199999999999966	0.9693714939289552	0.23238630821826595
14.299999999999965	0.9695684063079919	0.2356270924868655
14.399999999999965	0.9697618417727205	0.23900292902319079
14.499999999999964	0.9699652611041245	0.24244509697090727
14.599999999999964	0.9701680911383133	0.24585965150465508
14.699999999999964	0.9703602150995215	0.24921901339999925
14.799999999999963	0.9705485897798015	0.25259703780798226
14.899999999999963	0.9707414129954604	0.25606512471478343
14.999999999999963	0.970934067996513	0.25956834354350045
15.099999999999962	0.9711263481815462	0.2630204711554706
15.199999999999962	0.9713151833149658	0.26640231045819346
15.299999999999962	0.9715096711336648	0.26975750184810754
15.399999999999961	0.9717017569741637	0.27314806761619864
15.499999999999961	0.9718958200793311	0.27658670997124973
15.59999999999996	0.9720831620431998	0.2800675497531235
15.69999999999996	0.9722727053900384	0.2835708654228198
15.79999999999996	0.97246297640891	0.2871164526593256
15.89999999999996	0.9726619569712729	0.2906737016693746
15.99999999999996	0.9728502487201572	0.2941665854332407
16.09999999999996	0.9730423083839463	0.29755640087084395
16.19999999999996	0.9732427942383476	0.3009577606478506
16.29999999999996	0.9734406148400621	0.30451836384069403
16.399999999999963	0.9736360686282032	0.3082594092728886
16.499999999999964	0.9738233779986919	0.3121272428698294
16.599999999999966	0.974019676372627	0.31603007304662634
16.699999999999967	0.9742166260155257	0.3199509263078255
16.79999999999997	0.9744124555633539	0.3239269726189867
16.89999999999997	0.9746141462631249	0.32795310259327787
16.99999999999997	0.9748120060817087	0.33197993687836513
17.099999999999973	0.9750073902342113	0.33596412990775637
17.199999999999974	0.9752052006864496	0.3399286640299535
17.299999999999976	0.9753955294863597	0.34388877139180285
17.399999999999977	0.9755840378477845	0.34777940785285855
17.49999999999998	0.975779957534249	0.3515677503505999
17.59999999999998	0.9759706107664885	0.35532607423844365
17.69999999999998	0.9761686110173952	0.35915471401351495
17.799999999999983	0.9763697950920458	0.3631200310901476
17.899999999999984	0.9765617068424425	0.36717811514120546
17.999999999999986	0.9767650345265095	0.3711762994167662
18.099999999999987	0.9769552294922056	0.3750815870545803
18.19999999999999	0.9771464830654142	0.37893803505225476
18.29999999999999	0.9773423342493278	0.3828110197756585
18.39999999999999	0.9775403744459157	0.3867013280880145
18.499999999999993	0.9777309531019868	0.3906074405813761
18.599999999999994	0.9779233252104172	0.3945721503106683
18.699999999999996	0.9781216787545853	0.39861209462484465
18.799999999999997	0.9783212689487266	0.402692754898816
18.9	0.9785185198880048	0.4067466379935535
19.0	0.9787099373204358	0.4107376049760364
19.1	0.9789086063318163	0.41471604374467774
19.200000000000003	0.9791064319500766	0.41876018717960867
19.300000000000004	0.9793041963028991	0.42285387217548454
19.400000000000006	0.9795134313295526	0.4268607172365925
19.500000000000007	0.9797110386484769	0.43075269164878827
19.60000000000001	0.9799165839143446	0.43459165943719286
19.70000000000001	0.9801145232917924	0.43850393137698984
19.80000000000001	0.9803098961690783	0.44253614460173957
19.900000000000013	0.980510101281764	0.44669048515073323
20.000000000000014	0.9807111096011932	0.4509617740460329
20.100000000000016	0.980919029518752	0.4553474305961228
20.200000000000017	0.9811185316300378	0.45982797776108947
20.30000000000002	0.9813253445144332	0.4643103495149641
20.40000000000002	0.9815221804403835	0.46873127618201643
20.50000000000002	0.981723970698525	0.47310851502735274
20.600000000000023	0.9819177277511107	0.47757139483514416
20.700000000000024	0.9821130173050648	0.48214462856335144
20.800000000000026	0.9823160670572666	0.48674113516569145
20.900000000000027	0.982512398043547	0.49128184947208753
21.00000000000003	0.9827077404449057	0.4957697761133869
21.10000000000003	0.9829019009840908	0.5002745372120893
21.20000000000003	0.983112237869828	0.5048278527098115
21.300000000000033	0.983313822831438	0.5094191230021309
21.400000000000034	0.9835099972755211	0.513995079462901
21.500000000000036	0.9837066564422048	0.5185381144381612
21.600000000000037	0.9839072145087808	0.5230613206678105
21.70000000000004	0.984107895429541	0.527554555096194
21.80000000000004	0.9843109578426333	0.531970001510735
21.90000000000004	0.9845111640185762	0.5363688087789534
22.000000000000043	0.9847165957977917	0.5408769408889346
22.100000000000044	0.9849115623094731	0.5455949789375235
22.200000000000045	0.9851049662482648	0.5504674016407124
22.300000000000047	0.9853063439305736	0.5553557284236819
22.40000000000005	0.9854993786585693	0.560183494548306
22.50000000000005	0.9857015222154429	0.5649660348979773
22.60000000000005	0.9859079277413958	0.5697738750463337
22.700000000000053	0.9861039145130353	0.574608706252005
22.800000000000054	0.9863095575368956	0.5794104786823046
22.900000000000055	0.9865192853719544	0.5841838589566951
23.000000000000057	0.9867182554525711	0.5889832852574709
23.10000000000006	0.9869283038717092	0.5938069243318754
23.20000000000006	0.9871250228421605	0.5986393462070542
23.30000000000006	0.9873335556015695	0.6034610431650814
23.400000000000063	0.9875325941990284	0.608366069303872
23.500000000000064	0.9877359662706322	0.6134184590013715
23.600000000000065	0.9879356844109012	0.6186104608694004
23.700000000000067	0.9881401810746712	0.6238156124129314
23.800000000000068	0.9883432430982526	0.6289256007225813
23.90000000000007	0.9885376769248005	0.6339695127809681
24.00000000000007	0.988736855915121	0.6390548580651871
24.100000000000072	0.9889370825760262	0.6442460218519631
24.200000000000074	0.9891437924639542	0.6495192990475261
24.300000000000075	0.9893419996555899	0.654845424457646
24.400000000000077	0.9895479651629865	0.6602168036909427
24.500000000000078	0.9897516422895593	0.6656188506462632
24.60000000000008	0.9899470784102737	0.6709919404664395
24.70000000000008	0.9901463422514066	0.6762584444193962
24.800000000000082	0.9903517333561139	0.6814141642220817
24.900000000000084	0.9905574364694181	0.6865454668293005
25.000000000000085	0.9907540949282982	0.6917103668113692
25.100000000000087	0.990959022137428	0.69684880600712
25.200000000000088	0.9911656849162412	0.7018611708491426
25.30000000000009	0.9913768858779912	0.7067679839275228
25.40000000000009	0.9915760728546638	0.7116964923574489
25.500000000000092	0.9917738547381489	0.716751803835921
25.600000000000094	0.9919813565161175	0.7219307882592823
25.700000000000095	0.9921818845477924	0.7271753479784447
25.800000000000097	0.9923834093997087	0.732430356106117
25.900000000000098	0.9925911701502779	0.7376849051472408
26.0000000000001	0.9927909252758623	0.7429219615597348
26.1000000000001	0.9929898656053473	0.7480845715607986
26.200000000000102	0.9931987204719118	0.7531628686892685
26.300000000000104	0.9934149132020214	0.7582573144736378
26.400000000000105	0.9936161444587551	0.7634765696829616
26.500000000000107	0.9938238133208179	0.7687986234029771
26.600000000000108	0.9940422781692203	0.7741047271123269
26.70000000000011	0.994253351495543	0.7793278473627561
26.80000000000011	0.9944606779051416	0.7845039785725554
26.900000000000112	0.9946697544871301	0.7897231642938789
27.000000000000114	0.9948793561941603	0.7950119482790623
27.100000000000115	0.9950817128106264	0.8003084554470876
27.200000000000117	0.9952883184324848	0.8055565185443889
27.300000000000118	0.9955008724110119	0.8107782966209067
27.40000000000012	0.9957189476713512	0.8160224459149922
27.50000000000012	0.9959272485871081	0.8212817856494313
27.600000000000122	0.9961308089904359	0.8265575495083908
27.700000000000124	0.9963480778961209	0.8319067968200126
27.800000000000125	0.9965566440496793	0.837415264052365
27.900000000000126	0.9967672669895471	0.8430771503134549
28.000000000000128	0.9969708017053931	0.8487590440535208
28.10000000000013	0.9971868229178247	0.8543101314013294
28.20000000000013	0.9973926137180023	0.8596997885538429
28.300000000000132	0.9975960544368301	0.8650290770836532
28.400000000000134	0.9978108330990736	0.8703737281546341
28.500000000000135	0.9980147664558285	0.8757220219910005
28.600000000000136	0.998219665911835	0.8810207635828227
28.700000000000138	0.9984200020581945	0.8862841597396891
28.80000000000014	0.9986258604866136	0.8915562907102836
28.90000000000014	0.998838378014918	0.8968390419808037
29.000000000000142	0.9990493971006282	0.902105633037269
29.100000000000144	0.9992667431444997	0.907360016498595
29.200000000000145	0.9994681524620814	0.9126734717804412
29.300000000000146	0.9996836748360081	0.9180871467021122
29.400000000000148	0.9998876357964174	0.9235460397581877
29.50000000000015	1.00009507030039	0.9289323992141651
29.60000000000015	1.0003166278820907	0.9342072999955596
29.700000000000152	1.0005329659253874	0.939494046270014
29.800000000000153	1.0007510520512768	0.9449197637660984
29.900000000000155	1.0009618857419926	0.9505108731706634
30.000000000000156	1.0011742795129883	0.956189814183803
30.100000000000158	1.0013777327817388	0.9618800191340084
30.20000000000016	1.001589706770814	0.9675643221131913
30.30000000000016	1.0017967504233092	0.9732280607657409
30.400000000000162	1.0020115991603236	0.9788261084058097
30.500000000000163	1.002217956265541	0.9843341610535333
30.600000000000165	1.002420661933823	0.989804096356589
30.700000000000166	1.0026337437786503	0.9953353154331208
30.800000000000168	1.0028479334860938	1.0009520082965158
30.90000000000017	1.0030597346253316	1.0065699629016973
31.00000000000017	1.0032732683676702	1.012121341339679
31.100000000000172	1.0034861476875598	1.017667714435044
31.200000000000173	1.0037008739545537	1.0233244987336527
31.300000000000175	1.0039148089636176	1.029136413920262
31.400000000000176	1.004129437492237	1.0350254329893898
31.500000000000178	1.0043354256999502	1.0408792585708673
31.60000000000018	1.0045458053567118	1.0466468206036863
31.70000000000018	1.0047514992825566	1.052354128534099
31.800000000000182	1.0049686740023691	1.0580103406288432
31.900000000000183	1.0051771641764986	1.0636004853597132
32.000000000000185	1.0053872034373361	1.069158756413132
32.100000000000186	1.0056090006264062	1.0747780516417182
32.20000000000019	1.0058197803514755	1.080490928461929
32.30000000000019	1.0060318787657632	1.0862109376987765
32.40000000000019	1.0062468357584897	1.0918061170349833
32.50000000000019	1.0064628486809681	1.0972465476921351
32.60000000000019	1.0066849871634445	1.1026227811597171
32.700000000000195	1.00690192370454	1.1080403924454902
32.800000000000196	1.0071104361250662	1.1134988228909517
32.9000000000002	1.007318675085014	1.118917393988537
33.0000000000002	1.007536628196824	1.1242769389331535
33.1000000000002	1.007743710506176	1.1296421133734553
33.2000000000002	1.007957201892096	1.1350747547128013
33.3000000000002	1.0081782425781312	1.140565198003402
33.400000000000205	1.00839821712304	1.1461056664749687
33.500000000000206	1.0086080800868211	1.151730528125838
33.60000000000021	1.0088174378245396	1.1574600817554634
33.70000000000021	1.0090302467537933	1.1632276874316385
33.80000000000021	1.009246582057988	1.1688850815276555
33.90000000000021	1.009459382824897	1.1743478441413815
34.00000000000021	1.0096815806778812	1.179688393832309
34.100000000000215	1.0099038700724374	1.1850669097323316
34.200000000000216	1.0101233825192035	1.190536604602547
34.30000000000022	1.0103316589349969	1.1960364284374323
34.40000000000022	1.0105483577960628	1.2014971084620292
34.50000000000022	1.0107702615547705	1.2069220835334444
34.60000000000022	1.010987353202869	1.2123504679931814
34.70000000000022	1.011197005763826	1.2177738637517943
34.800000000000225	1.0114107073469407	1.223157184436053
34.900000000000226	1.0116236276059063	1.2285141748016157
35.00000000000023	1.011840059829111	1.2338952252023092
35.10000000000023	1.0120542495047857	1.2393203756534625
35.20000000000023	1.0122673689437593	1.2447114476479555
35.30000000000023	1.012483445808753	1.2499809337854562
35.40000000000023	1.0126958496060519	1.25516518723894
35.500000000000234	1.0129113840817794	1.2604127844091635
35.600000000000236	1.0131287510471734	1.2658002954720782
35.70000000000024	1.0133548296732748	1.271260768627196
35.80000000000024	1.013575118519587	1.2766522755848764
35.90000000000024	1.0137879184738445	1.2818973203664126
36.00000000000024	1.0140131782814865	1.2870265364208395
36.10000000000024	1.0142284940197186	1.292065030672704
36.200000000000244	1.014451999631887	1.297015899955224
36.300000000000246	1.014671485189116	1.3018992690559459
36.40000000000025	1.014891457481913	1.3068006675373607
36.50000000000025	1.015104299896232	1.3118022238000648
36.60000000000025	1.015316940530957	1.3168740209873009
36.70000000000025	1.0155322145992185	1.3219204615675544
36.80000000000025	1.0157585765225778	1.326908836484664
36.900000000000254	1.0159799161599807	1.3319285876535012
37.000000000000256	1.0161940564632972	1.3370797934528187
37.10000000000026	1.0164113324369228	1.3423463511814027
37.20000000000026	1.0166375165510793	1.3476044306054265
37.30000000000026	1.0168603337588902	1.3527517668252018
37.40000000000026	1.0170761376440491	1.3578150221688616
37.50000000000026	1.017291825902295	1.3628731203335895
37.600000000000264	1.0175101253797367	1.367956208029311
37.700000000000266	1.017735065617569	1.3730513654712346
37.80000000000027	1.0179587519375726	1.3781798622146484
37.90000000000027	1.018173707494858	1.3833815485071417
38.00000000000027	1.0183952319308716	1.3886208428444078
38.10000000000027	1.0186154586311917	1.3937713641568814
38.20000000000027	1.0188375479618172	1.3987367194283338
38.300000000000274	1.0190692771031704	1.4035704407715808
38.400000000000276	1.0192880978246837	1.408407079639179
38.50000000000028	1.0195102965127487	1.4133391882573854
38.60000000000028	1.0197301228332158	1.4183109835446757
38.70000000000028	1.0199605577711466	1.4232371741689491
38.80000000000028	1.0201814520853334	1.428112790286477
38.90000000000028	1.020403009521136	1.4330191552369085
39.000000000000284	1.0206303243882822	1.4379921170642478
39.100000000000286	1.0208564560380857	1.4429921841517757
39.20000000000029	1.0210884074302287	1.4479820193117487
39.30000000000029	1.0213092778399209	1.4529592573246402
39.40000000000029	1.0215319616168896	1.4579224687373848
39.50000000000029	1.021753689867072	1.4627916583818577
39.60000000000029	1.021975022733748	1.4674662457341536
39.700000000000294	1.0221971650326704	1.4719731803510907
39.800000000000296	1.022423347029634	1.4764674774676245
39.9000000000003	1.0226522570497887	1.4810884112384926
40.0000000000003	1.0228691742214284	1.4858138951290838
40.1000000000003	1.0230974032956963	1.4905250591617505
40.2000000000003	1.0233252440753773	1.495148402956317
40.3000000000003	1.0235441058319512	1.499709486774953
40.400000000000304	1.0237739240369739	1.5042805589871093
40.500000000000306	1.0239955207855815	1.5088519595918264
40.60000000000031	1.0242156677291054	1.513405017882134
40.70000000000031	1.0244423152324225	1.5179650704352843
40.80000000000031	1.0246757743909185	1.5225890732634584
40.90000000000031	1.0248981570040372	1.5272621624085752
41.00000000000031	1.0251198402373356	1.5318999090200627
41.100000000000314	1.025351691841523	1.536467021595795
41.200000000000315	1.0255835114759027	1.5410346375143715
41.30000000000032	1.0258095691763465	1.5457110586751848
41.40000000000032	1.0260315086381735	1.550484162241203
41.50000000000032	1.0262549526317115	1.5552036825231876
41.60000000000032	1.0264845205721473	1.5597291785147955
41.70000000000032	1.026715408308233	1.5640576724144282
41.800000000000324	1.0269453104535513	1.5682829016219084
41.900000000000325	1.0271758142573648	1.5724775744703234
42.00000000000033	1.0274012253600169	1.5766489476630736
42.10000000000033	1.027627792536315	1.5808178963497943
42.20000000000033	1.0278529466768231	1.5850400341035162
42.30000000000033	1.028077066147533	1.5893285494966134
42.40000000000033	1.0283038946827878	1.5936003788148954
42.500000000000334	1.0285340750344256	1.5977605570549953
42.600000000000335	1.0287626966199268	1.6018227374214136
42.70000000000034	1.0289994836470864	1.6059035135452058
42.80000000000034	1.0292290265591038	1.6100588506028337
42.90000000000034	1.0294596275444028	1.6142168666937118
43.00000000000034	1.0296847825815618	1.6182423573393392
43.10000000000034	1.029916793050263	1.6221149179882317
43.200000000000344	1.0301456347374074	1.6259273613643555
43.300000000000345	1.0303726284645411	1.6297767087773143
43.40000000000035	1.0306158875015254	1.6336715943037456
43.50000000000035	1.0308490711699876	1.6375572788441821
43.60000000000035	1.0310857711876311	1.64143115895119
43.70000000000035	1.031311235721885	1.645286340121724
43.80000000000035	1.0315383297213863	1.6490694484160981
43.900000000000354	1.0317684408272567	1.652696911620938
44.000000000000355	1.0319938934774722	1.6561660312744735
44.10000000000036	1.0322230584895882	1.6596199800677656
44.20000000000036	1.032452839065299	1.6632106019206543
44.30000000000036	1.0326873417283764	1.66695807493237
44.40000000000036	1.0329201138696085	1.6707404750887331
44.50000000000036	1.033161344948381	1.6744722268910537
44.600000000000364	1.0333999410398125	1.678181450870869
44.700000000000365	1.0336275072360948	1.6819349768327418
44.80000000000037	1.0338587968149764	1.6857407728194225
44.90000000000037	1.0340878964814708	1.689525597198736
45.00000000000037	1.0343227386917753	1.6932407312745652
45.10000000000037	1.0345530254884199	1.6968910474848955
45.20000000000037	1.0347852038412968	1.7004740972891128
45.300000000000374	1.035015201875803	1.7039355179190299
45.400000000000375	1.0352459998842656	1.7072504867695522
45.50000000000038	1.0354807146224088	1.7105109674235193
45.60000000000038	1.0357108271566238	1.713861579649342
45.70000000000038	1.0359516930797994	1.7173499487143515
45.80000000000038	1.0361885823824128	1.7208472571793876
45.90000000000038	1.0364275296694532	1.7242053807264242
46.000000000000384	1.036657945854287	1.7273928629627433
46.100000000000385	1.036889664525115	1.730510948231555
46.20000000000039	1.037134385162261	1.73365022815286
46.30000000000039	1.0373757719623249	1.7368054143957201
46.40000000000039	1.0376090781907008	1.7399496609026912
46.50000000000039	1.0378438691776457	1.74311494690661
46.60000000000039	1.0380866953327912	1.7463341582853358
46.700000000000394	1.0383211602275764	1.7495606624592512
46.800000000000395	1.0385480159833331	1.7527155655033209
46.9000000000004	1.0387896596571635	1.7558054542813637
47.0000000000004	1.03902322289117	1.758906161947912
47.1000000000004	1.0392570436913446	1.7620815815111115
47.2000000000004	1.0394988293420517	1.7652523873144252
47.3000000000004	1.0397343659835172	1.768262655179749
47.400000000000404	1.039971537542735	1.7710611698701493
47.500000000000405	1.04020189083237	1.7737528544013186
47.600000000000406	1.0404370949165787	1.7764968578897609
47.70000000000041	1.0406701069058089	1.779348225912105
47.80000000000041	1.0409118489563258	1.7822802858255484
47.90000000000041	1.0411477681363683	1.785262702860367
48.00000000000041	1.0413848612908767	1.7883042648922385
48.10000000000041	1.0416197402954728	1.7913661091429227
48.200000000000415	1.041856094560974	1.7943619995471107
48.300000000000416	1.0420942638408615	1.7972463230742408
48.40000000000042	1.0423352055604622	1.800091567717429
48.50000000000042	1.042571732654076	1.803007286942407
48.60000000000042	1.0428107874671448	1.8060025162100601
48.70000000000042	1.0430495439686662	1.808955557173772
48.80000000000042	1.0432865795818447	1.8117596078498028
48.900000000000425	1.0435249839910612	1.8144512060106246
49.000000000000426	1.0437673469612132	1.8171531354181987
49.10000000000043	1.0440071187058106	1.8199123246328885
49.20000000000043	1.0442506315693547	1.8226665680596799
49.30000000000043	1.0444932011009525	1.8253315232741474
49.40000000000043	1.0447342817382494	1.8278852294338208
49.50000000000043	1.0449778936340182	1.8303423654491906
49.600000000000435	1.0452193518159016	1.8326819027687788
49.700000000000436	1.0454618151357709	1.8348944580616249
49.80000000000044	1.0456957142067826	1.8370552342911999
49.90000000000044	1.0459447670288726	1.8393291218945105
50.00000000000044	1.0461837536529468	1.841780640388307
50.10000000000044	1.0464304624165484	1.8443260294913226
50.20000000000044	1.046672664603052	1.84679717155884
50.300000000000445	1.0469086802234089	1.8491373340789086
50.400000000000446	1.0471506208576822	1.8514295810023764
50.50000000000045	1.0473925622470803	1.8537501354270172
50.60000000000045	1.0476350663162248	1.8560779558936928
50.70000000000045	1.0478743521575258	1.8583338905966595
50.80000000000045	1.0481190642394744	1.8604977842808441
50.90000000000045	1.0483640846169517	1.86260730446525
51.000000000000455	1.0486085416487145	1.8646840695204872
51.100000000000456	1.0488554941151038	1.8667080696137754
51.20000000000046	1.049098481403564	1.8686900893079865
51.30000000000046	1.0493410733198096	1.870725637001812
51.40000000000046	1.049581710954502	1.872891577899377
51.50000000000046	1.0498317115143532	1.875131380477798
51.60000000000046	1.0500746789175242	1.8772732755678156
51.700000000000465	1.0503115100335738	1.8792235315070198
51.800000000000466	1.050556749046203	1.881064871015287
51.90000000000047	1.0508008608359036	1.8829464002909202
52.00000000000047	1.051046897108081	1.8849423728106038
52.10000000000047	1.0512901175319245	1.8870033806930206
52.20000000000047	1.0515366425626613	1.88907156940926
52.30000000000047	1.051783522946317	1.8911401363243663
52.400000000000475	1.0520326516069	1.8932060937804602
52.500000000000476	1.0522796943561314	1.895207291959236
52.60000000000048	1.0525277041284147	1.897084667295657
52.70000000000048	1.0527744505668333	1.8988606265229746
52.80000000000048	1.0530221865664267	1.900619858197506
52.90000000000048	1.0532661615919128	1.9023752654286012
53.00000000000048	1.0535065193810802	1.904026447024621
53.100000000000485	1.0537469084763798	1.9054795557232949
53.200000000000486	1.0539937890819002	1.9067885778350566
53.30000000000049	1.0542361023320834	1.908122890662084
53.40000000000049	1.0544910490720738	1.9096147858071253
53.50000000000049	1.0547385923746682	1.9112266909918438
53.60000000000049	1.0549817551442795	1.912857345228965
53.70000000000049	1.055230865389557	1.9144563666620091
53.800000000000495	1.0554784074018253	1.9160198248437164
53.900000000000496	1.0557263641835901	1.917535432607095
54.0000000000005	1.0559693550216347	1.918966553734112
54.1000000000005	1.0562206434002712	1.9203443570203196
54.2000000000005	1.0564708567504673	1.92177064162606
54.3000000000005	1.0567191749476035	1.9233237050376717
54.4000000000005	1.05697230298436	1.9249501207084965
54.500000000000504	1.057224076013072	1.9265038446560758
54.600000000000506	1.0574786279443604	1.9279288903463923
54.70000000000051	1.0577148103487148	1.9293040706899602
54.80000000000051	1.057964348951872	1.9307562521618924
54.90000000000051	1.0582227027081712	1.9322776108307516
55.00000000000051	1.0584695366329921	1.9337522326031917
55.10000000000051	1.058724507119838	1.9351179875995363
55.200000000000514	1.0589679990913223	1.9363938903268938
55.300000000000516	1.059210699700475	1.9376467178342103
55.40000000000052	1.0594530106420923	1.9389002840492058
55.50000000000052	1.0596978810961653	1.9401740825882923
55.60000000000052	1.0599447550516847	1.941541423201158
55.70000000000052	1.060194423484236	1.9430780703927197
55.80000000000052	1.0604497280064493	1.9447417820793211
55.900000000000524	1.06070426592731	1.9463582108015876
56.000000000000526	1.0609585076479515	1.947786722615794
56.10000000000053	1.0612129936143644	1.949049899731174
56.20000000000053	1.0614482358928141	1.9502716333261567
56.30000000000053	1.06168087532804	1.9515343057767496
56.40000000000053	1.061932539617448	1.9527930533402011
56.50000000000053	1.0621709584224543	1.9539500006366703
56.600000000000534	1.062408757903082	1.9550131390917533
56.700000000000536	1.0626512284287144	1.9560491342069166
56.80000000000054	1.0628923050610872	1.9570795042874771
56.90000000000054	1.0631364180181504	1.9580858809181294
57.00000000000054	1.0633777277215894	1.959078484518233
57.10000000000054	1.0636319410998138	1.9601272705278423
57.20000000000054	1.0638814166158568	1.9612408461092266
57.300000000000544	1.0641373130396994	1.962329287292783
57.400000000000546	1.064377961824946	1.9632650875790356
57.50000000000055	1.064632876831886	1.9640781414342388
57.60000000000055	1.0648891405174332	1.964927632146422
57.70000000000055	1.0651380136525126	1.965958488173272
57.80000000000055	1.0653905924740998	1.9671645954498131
57.90000000000055	1.065644058485143	1.968417027358858
58.000000000000554	1.0658945028503364	1.969620802220494
58.100000000000556	1.0661473802011698	1.9707733771788567
58.20000000000056	1.0664005448703031	1.9718798927058856
58.30000000000056	1.0666601967400386	1.9729094111472967
58.40000000000056	1.0669215154220637	1.9738411055015832
58.50000000000056	1.0671650058091269	1.9747229230738794
58.60000000000056	1.0674110068782479	1.9756415952642887
58.700000000000564	1.0676559916343316	1.9765812144059975
58.800000000000566	1.0678998447448393	1.97744277833484
58.90000000000057	1.0681405564674396	1.9781857599413106
59.00000000000057	1.0683794662163935	1.9789192089486614
59.10000000000057	1.0686188731809403	1.9797958858593006
59.20000000000057	1.0688627335135297	1.9808377258240455
59.30000000000057	1.0691057137481785	1.9819095634682704
59.400000000000574	1.0693650118983031	1.9828809551163762
59.500000000000576	1.069622213580788	1.9837194552408561
59.60000000000058	1.0698704970211403	1.9844770597600963
59.70000000000058	1.0701252454341368	1.9851952623381435
59.80000000000058	1.0703785001406199	1.98587316011434
59.90000000000058	1.070634269764124	1.9865512487991503
60.00000000000058	1.0708913964784321	1.9873023244225383
60.100000000000584	1.0711510141291327	1.9881285414504812
60.200000000000585	1.0714136950239452	1.9889102131942638
60.30000000000059	1.0716775702596157	1.9895178521247614
60.40000000000059	1.0719246161511502	1.9899562781695923
60.50000000000059	1.072169241598536	1.9903716103236069
60.60000000000059	1.0724159402905797	1.9908635667181926
60.70000000000059	1.0726606928958362	1.9913816341228563
60.800000000000594	1.072902715204832	1.9918174450253587
60.900000000000595	1.0731580594911265	1.9921634470765865
61.0000000000006	1.0734033433004206	1.9925032272395033
61.1000000000006	1.0736646638434872	1.9929404803663846
61.2000000000006	1.0739114086522477	1.9934724301723843
61.3000000000006	1.074154376919024	1.9940910849752402
61.4000000000006	1.0744159294328324	1.9948264458801015
61.500000000000604	1.0746595018087546	1.9956559105921436
61.600000000000605	1.0749034602693148	1.9964840638258272
61.70000000000061	1.0751485626614155	1.9971601754978838
61.80000000000061	1.0753934657044633	1.997643252165482
61.90000000000061	1.0756519422068522	1.9980676331830591
62.00000000000061	1.0757349719248221	1.9985018843655926
62.10000000000061	1.0759785545073441	1.9991353961269387
62.200000000000614	1.076231363705673	1.9997802393287663
62.300000000000615	1.0764968229291625	2.0003403840808884
62.40000000000062	1.0767513919386769	2.000828103723208
62.50000000000062	1.0770011265893895	2.00131884879922
62.60000000000062	1.077258809082323	2.0018328116386286
62.70000000000062	1.0775130472695438	2.0023291651623496
62.80000000000062	1.0777691571672088	2.0028138993199796
62.900000000000624	1.0780254391517332	2.003327027860441
63.000000000000625	1.0782824977265724	2.0038613321214744
63.10000000000063	1.0785455900530312	2.0043341558667858
63.20000000000063	1.078800544474417	2.0046877252491435
63.30000000000063	1.0790655684788095	2.005021649869687
63.40000000000063	1.079326686772206	2.0054954968891496
63.50000000000063	1.079587046847918	2.0061663123006945
63.600000000000634	1.0798485172260592	2.0069045231122153
63.700000000000635	1.079934597901519	2.0074419883202075
63.80000000000064	1.0801912603548585	2.0078900160643993
63.90000000000064	1.0804613862468084	2.008233948496912
64.00000000000064	1.0807290649638601	2.008527447314533
64.10000000000063	1.0809934181183583	2.0087752432648798
64.20000000000063	1.0812467086039903	2.008988233897895
64.30000000000062	1.0815002105931173	2.009239778849122
64.40000000000062	1.0817609100157577	2.0095847772119746
64.50000000000061	1.0820249933228119	2.009977009915129
64.6000000000006	1.0822854723789967	2.0103227400809502
64.7000000000006	1.082377164369832	2.010547606199185
64.8000000000006	1.0826194556031268	2.010939200591424
64.90000000000059	1.0828856157719697	2.0115321815893052
65.00000000000058	1.0831522889239769	2.012242106388335
65.10000000000058	1.0834121053328223	2.012885903609573
65.20000000000057	1.0836661874739915	2.013374558631788
65.30000000000057	1.0839198989667789	2.0137796407622486
65.40000000000056	1.0841700203930227	2.0142164003756706
65.50000000000055	1.0844266811346495	2.014730019376747
65.60000000000055	1.0846910191108072	2.0152942854025495
65.70000000000054	1.0849567552974644	2.0158980459456806
65.80000000000054	1.085043313585083	2.016457454256961
65.90000000000053	1.0852961826974414	2.0170851793518874
66.00000000000053	1.085558896937634	2.0175757342811367
66.10000000000052	1.0858279074348187	2.017865674106847
66.20000000000051	1.0860862555801796	2.0180435111555144
66.30000000000051	1.086345364997544	2.0182802364054
66.4000000000005	1.0866071301984845	2.018626292031147
66.5000000000005	1.0868715301080525	2.018978699576324
66.60000000000049	1.087133743442253	2.019231808361979
66.70000000000049	1.0873986028242286	2.0194236211676158
66.80000000000048	1.0876619035887536	2.0196757346156162
66.90000000000047	1.0879267344701622	2.020050321288665
67.00000000000047	1.0881941348363111	2.02049736054187
67.10000000000046	1.0884584679648632	2.020944369497449
67.20000000000046	1.0887246823688235	2.021373838410277
67.30000000000045	1.0889942391071064	2.0217644676201365
67.40000000000045	1.0892624398285438	2.0220345738964554
67.50000000000044	1.0895306314007072	2.022119925206354
67.60000000000043	1.089795153284631	2.022089715416347
67.70000000000043	1.0900582604439053	2.0221266659934156
67.80000000000042	1.0901513825020457	2.0222601228461126
67.90000000000042	1.0904041763465924	2.0225781263925757
68.00000000000041	1.0906758663361884	2.0228466579636604
68.1000000000004	1.090949860761792	2.022994836757558
68.2000000000004	1.0912148932765084	2.0230957497981072
68.3000000000004	1.091483003374951	2.0232499533945774
68.40000000000039	1.0917535062617016	2.0234572881429944
68.50000000000038	1.0920172555408487	2.023666547670869
68.60000000000038	1.092279699422077	2.0238838991982573
68.70000000000037	1.092538388073531	2.024150101074601
68.80000000000037	1.0928058809355512	2.0244603870437357
68.90000000000036	1.092899230304649	2.0246597299830413
69.00000000000036	1.0931481762996784	2.0249019512159556
69.10000000000035	1.0934262370233983	2.0252304506998353
69.20000000000034	1.0937044613802795	2.0257287999416804
69.30000000000034	1.0939738198001994	2.0263243274143536
69.40000000000033	1.094259916968547	2.0268228557095416
69.50000000000033	1.0945333384509692	2.027064583672102
69.60000000000032	1.0946227148012824	2.02701162147232
69.70000000000032	1.0948737963953024	2.026983318957727
69.80000000000031	1.0951494295589894	2.027004870178916
69.9000000000003	1.0954224605433975	2.0270581005020865
70.0000000000003	1.095686790455867	2.0271310020201314
70.10000000000029	1.0959463179169633	2.0272553734539596
70.20000000000029	1.0960369307720286	2.0273549978011594
70.30000000000028	1.0962985297598948	2.027522781496627
70.40000000000028	1.0963882800507008	2.0275237061831413
70.50000000000027	1.0966575374172816	2.0275816412136694
70.60000000000026	1.096750660174919	2.0276511131426225
70.70000000000026	1.0970110605859837	2.0279312088508687
70.80000000000025	1.0971017884241054	2.028130552714141
70.90000000000025	1.0973581315545464	2.028265488896939
71.00000000000024	1.0974513750964119	2.028185810844199
71.10000000000024	1.0977139522751074	2.028203968470571
71.20000000000023	1.0977989478940557	2.028273858567295
71.30000000000022	1.097894139784074	2.0284672606759515
71.40000000000022	1.0981597617768126	2.0287714640942798
71.50000000000021	1.098422300886724	2.0290544490108755
71.60000000000021	1.0986860653585386	2.0293073592639193
71.7000000000002	1.0989463867218274	2.029480968130678
71.8000000000002	1.0992120024318843	2.029515025921614
71.90000000000019	1.0994911329828838	2.0294553032837315
72.00000000000018	1.09957977232002	2.0293660825994837
72.10000000000018	1.0998537118138738	2.0295673162564043
72.20000000000017	1.1001258824793723	2.0299323720536093
72.30000000000017	1.1004184950592515	2.030315762230745
72.40000000000016	1.100699651588437	2.0306224809874465
72.50000000000016	1.1009879959546944	2.030938873256689
72.60000000000015	1.1012763906493006	2.0313741057075143
72.70000000000014	1.1015541540748799	2.0319136572498473
72.80000000000014	1.1018339589131505	2.0324457562255502
72.90000000000013	1.1021086043888948	2.0328823378279846
73.00000000000013	1.1023744970972897	2.03322420630845
73.10000000000012	1.1026450095920752	2.0334891226122105
73.20000000000012	1.1029166032638449	2.033648906212506
73.30000000000011	1.1030121954847534	2.0336251757425168
73.4000000000001	1.1032871846279304	2.0337070590982664
73.5000000000001	1.1035729461279802	2.0339470793007504
73.6000000000001	1.1038603877734938	2.0343333734412936
73.70000000000009	1.104124806673387	2.034684571379324
73.80000000000008	1.1043909103438687	2.0348521831275117
73.90000000000008	1.1046526321271497	2.034854055218919
74.00000000000007	1.1049188787256978	2.0348493794089073
74.10000000000007	1.1051904970797606	2.0349417452043776
74.20000000000006	1.1054618754734253	2.0350997631636827
74.30000000000005	1.1057359352347629	2.0352661316489162
74.40000000000005	1.106010231617937	2.0354493205539494
74.50000000000004	1.1061002255199461	2.0355973687964846
74.60000000000004	1.1063603502489572	2.0358644853273233
74.70000000000003	1.1066410751523719	2.0361190579489445
74.80000000000003	1.1069269628691771	2.036361301018028
74.90000000000002	1.1070184037132058	2.036578198996828
75.00000000000001	1.1071135700152908	2.036893469738926
75.10000000000001	1.1073737566337696	2.0372537587943067
75.2	1.1074675059575274	2.0373181072768443
75.3	1.1075669938435018	2.037156850985091
75.39999999999999	1.1078242379292413	2.037022502128464
75.49999999999999	1.1079073114555889	2.0369378240886236
75.59999999999998	1.1081832302755212	2.037116185308413
75.69999999999997	1.1084590531866396	2.037378641956502
75.79999999999997	1.1087414486183782	2.037665469912396
75.89999999999996	1.1090186584844361	2.037969347695967
75.99999999999996	1.1093010126916911	2.0382820893996634
76.09999999999995	1.109594491745011	2.0385377030521834
76.19999999999995	1.1098841973640077	2.0386984432921635
76.29999999999994	1.109971661253313	2.0387511052456344
76.39999999999993	1.110237411564518	2.0389894039748833
76.49999999999993	1.110524552671245	2.0393043401472437
76.59999999999992	1.1108159063073413	2.039534058726229
76.69999999999992	1.110907300012285	2.039492988869225
76.79999999999991	1.1111647166204588	2.0394620389058224
76.8999999999999	1.1114395675086506	2.039534814710618
76.9999999999999	1.1117227463319186	2.0397506749491763
77.0999999999999	1.1120029432853715	2.039981471095138
77.19999999999989	1.1121005796534735	2.040008076137909
77.29999999999988	1.1123576442400522	2.0399794639397264
77.39999999999988	1.1126382706436102	2.0398735103173067
77.49999999999987	1.1129236639053501	2.0396966765677287
77.59999999999987	1.1130169047451328	2.0393594808634288
77.69999999999986	1.1131060492476919	2.039058181561436
77.79999999999986	1.1131952499354185	2.038946170070439
77.89999999999985	1.1134574990886736	2.03914509334172
77.99999999999984	1.113731276341221	2.0394297211438364
78.09999999999984	1.1140125587965626	2.0396233751790223
78.19999999999983	1.1142913455880865	2.039706801360947
78.29999999999983	1.1143827701314521	2.0397299162092626
78.39999999999982	1.114473852813761	2.0398806721137244
78.49999999999982	1.1147506593761376	2.0401787817663597
78.59999999999981	1.1148365203907218	2.0402976471350898
78.6999999999998	1.1150999646018749	2.0403794253062437
78.7999999999998	1.1151899841397317	2.040324505296385
78.89999999999979	1.115448616996453	2.040362914941991
78.99999999999979	1.115539613247609	2.040328001941832
79.09999999999978	1.1157958821591674	2.0404037091784253
79.19999999999978	1.1158724330032497	2.040505683809298
79.29999999999977	1.1161263405088597	2.0408499655460375
79.39999999999976	1.1163929597576483	2.0412433034524518
79.49999999999976	1.1166848463494592	2.041496574410191
79.59999999999975	1.1169792765424196	2.0415309150338925
79.69999999999975	1.1170679311362974	2.0413966391994567
79.79999999999974	1.1173490677578142	2.041492912170946
79.89999999999974	1.117639142274358	2.0417774803180366
79.99999999999973	1.11772948588995	2.0420284500502563
80.09999999999972	1.117996978765105	2.0423279202608335
80.19999999999972	1.1182767108661447	2.0426061560318334
80.29999999999971	1.118558266073214	2.0428994354440886
80.39999999999971	1.1186517982745696	2.0430851258408183
80.4999999999997	1.1189224160412399	2.0432860180553702
80.5999999999997	1.119213796505043	2.0434523073353903
80.69999999999969	1.1195058322270162	2.0436431979338643
80.79999999999968	1.11979476114445	2.0438401227414134
80.89999999999968	1.1200884352366107	2.0439120979602556
80.99999999999967	1.1203687462344951	2.0437706652638594
81.09999999999967	1.1206483643654723	2.04354644306716
81.19999999999966	1.1209185750241726	2.0434728777331292
81.29999999999966	1.121013989383044	2.0435847515475025
81.39999999999965	1.1212869092113766	2.0439443735057115
81.49999999999964	1.121382366597339	2.0442019887846974
81.59999999999964	1.1216451054438756	2.044458404677113
81.69999999999963	1.1217285340076266	2.0445896258272764
81.79999999999963	1.1219907584871633	2.0447941394566387
81.89999999999962	1.122080065498535	2.0448826870339203
81.99999999999962	1.1221770754943747	2.044964903553399
82.09999999999961	1.1222723010996283	2.04513517479638
82.1999999999996	1.1223648500022751	2.0454408330322185
82.2999999999996	1.122462310120825	2.04578616128737
82.3999999999996	1.1227371359645928	2.046097966050247
82.49999999999959	1.123020134417012	2.046275966133342
82.59999999999958	1.123111856595866	2.046377852249042
82.69999999999958	1.12320395223582	2.0466271791933766
82.79999999999957	1.123472326025485	2.0470452868148183
82.89999999999957	1.1235656008547403	2.0472774392653172
82.99999999999956	1.123660973825744	2.047317792898381
83.09999999999955	1.1237517786320659	2.047232773617711
83.19999999999955	1.12385233972214	2.0471443887439476
83.29999999999954	1.1239540715281062	2.0470998393767577
83.39999999999954	1.1242269965003533	2.0471949953910413
83.49999999999953	1.1243194914900885	2.047311038992559
83.59999999999953	1.1244176267346537	2.0475858811907823
83.69999999999952	1.1247001238764047	2.0480235747547315
83.79999999999951	1.124986023932763	2.0483404170487605
83.89999999999951	1.1252699049614128	2.048425409566394
83.9999999999995	1.12535323940628	2.04828253856921
84.0999999999995	1.1254508893729624	2.0482006566788336
84.19999999999949	1.125729487238911	2.0483146999824258
84.29999999999949	1.1258168805357947	2.048326115281441
84.39999999999948	1.125915941655553	2.048213571677558
84.49999999999947	1.1260187234207162	2.047994836586076
84.59999999999947	1.1262769448997247	2.0478599240688222
84.69999999999946	1.1263627543919916	2.047709589656601
84.79999999999946	1.126638438717087	2.047696821573579
84.89999999999945	1.1267194876542506	2.0476193043980975
84.99999999999945	1.1270013003574375	2.047708676953804
85.09999999999944	1.1270886148871648	2.0477550937686244
85.19999999999943	1.1273564752419658	2.0478248251975946
85.29999999999943	1.1274401850581297	2.047637778860254
85.39999999999942	1.1275301191078368	2.0473680562895487
85.49999999999942	1.127804446166938	2.047318697543257
85.59999999999941	1.1278979879884066	2.0474518411447957
85.6999999999994	1.127993409492669	2.047775731888492
85.7999999999994	1.1280862830599079	2.0480855220231726
85.8999999999994	1.128184807390819	2.0482800783070987
85.99999999999939	1.128281569729723	2.048398055984023
86.09999999999938	1.1283660123899517	2.048498437393977
86.19999999999938	1.128457227721795	2.0485709654839157
86.29999999999937	1.1287319574523969	2.0486692671998075
86.39999999999937	1.1288292265335276	2.0486551033634215
86.49999999999936	1.128921720016489	2.0486670778969605
86.59999999999935	1.1291978682860673	2.0487620492615384
86.69999999999935	1.129283778552057	2.048662861677574
86.79999999999934	1.129557557296803	2.0485567049973334
86.89999999999934	1.1296496092467658	2.0484250185290787
86.99999999999933	1.129915536159739	2.0486066228465294
87.09999999999933	1.1299971863188516	2.0488887137533545
87.19999999999932	1.130093763161937	2.0491581335751614
87.29999999999932	1.1301856237492156	2.049237286322435
87.39999999999931	1.1302830381726452	2.0491601652004117
87.4999999999993	1.130541022033401	2.049131547853254
87.5999999999993	1.1306337458126214	2.0490657836690054
87.69999999999929	1.1307280379277163	2.049040559378601
87.79999999999929	1.1308220468829988	2.049060896974306
87.89999999999928	1.1309240923056527	2.049170508424119
87.99999999999928	1.1310189729016666	2.0493368214000256
88.09999999999927	1.1312929678891694	2.0495265250748367
88.19999999999926	1.131370379125724	2.049460272841079
88.29999999999926	1.131466976960793	2.049313423108398
88.39999999999925	1.1317485043344182	2.049343248655698
88.49999999999925	1.1318353392792333	2.049432455853123
88.59999999999924	1.132111156889747	2.0496420328081753
88.69999999999924	1.132200773559186	2.049636514652712
88.79999999999923	1.1322981036313307	2.0495209559313827
88.89999999999922	1.1325709989434085	2.049536518625822
88.99999999999922	1.1326473749723773	2.049630456287662
89.09999999999921	1.132933201156805	2.049996963288652
89.1999999999992	1.1332172324273317	2.0504682467531583
89.2999999999992	1.133311332578109	2.050918240744587
89.3999999999992	1.1334147939141197	2.0514082592830865
89.49999999999919	1.1335179467033265	2.0518187871239935
89.59999999999918	1.1336159941802908	2.0520222275620923
89.69999999999918	1.1337078604305437	2.052036584327789
89.79999999999917	1.1339886287358536	2.052143329664128
89.89999999999917	1.1340753256562301	2.0523156698966334
89.99999999999916	1.1341734541860498	2.0526063008904862
90.09999999999916	1.134269314922755	2.0528279870228325
90.19999999999915	1.134551563719058	2.0529726067108185
90.29999999999914	1.1346448233075714	2.0529402345515497
90.39999999999914	1.1347494129719953	2.0529594967067024
90.49999999999913	1.134837902508817	2.053045055943664
90.59999999999913	1.1349289070287132	2.053136741944145
90.69999999999912	1.1350253373769315	2.053194414250948
90.79999999999912	1.1351177864835797	2.0532335797304464
90.89999999999911	1.1351991352394692	2.053244196608412
90.9999999999991	1.1352940784929892	2.0531758869604335
91.0999999999991	1.1353910936976757	2.0530187134439135
91.1999999999991	1.1356751751820704	2.0530033486647206
91.29999999999909	1.135764603496609	2.0531125792456812
91.39999999999908	1.1358654962967838	2.0534371014446022
91.49999999999908	1.135946398573243	2.053752292405571
91.59999999999907	1.1360505684434081	2.0538705096776897
91.69999999999906	1.1361481243906886	2.0537656913072118
91.79999999999906	1.1362479014251887	2.053586235186303
91.89999999999905	1.1363470610737125	2.053444918849301
91.99999999999905	1.1366210411638606	2.0534237761569103
92.09999999999904	1.1367147346051263	2.0533178430215617
92.19999999999904	1.1368169559751757	2.0532483996406268
92.29999999999903	1.1369038648442595	2.0532365335610376
92.39999999999903	1.1370027575092914	2.053250093358425
92.49999999999902	1.1370922327335364	2.0532147671201404
92.59999999999901	1.1371868418752626	2.053178818094798
92.69999999999901	1.1372736987192793	2.053273380809086
92.799999999999	1.1373728076791434	2.0535650563071233
92.899999999999	1.1374701975374486	2.053906527618167
92.99999999999899	1.137557889609413	2.0540779014495105
93.09999999999899	1.1378442771332715	2.0541203394760146
93.19999999999898	1.1379347372205784	2.053989762913078
93.29999999999897	1.1380234739087758	2.0539578581389364
93.39999999999897	1.1381065290000494	2.054053667275637
93.49999999999896	1.1382021376061124	2.0542055723428585
93.59999999999896	1.1382978218395712	2.0543448236576176
93.69999999999895	1.1385890809898822	2.0545480348244904
93.79999999999895	1.1386800697818753	2.0545709859166745
93.89999999999894	1.1387698361520184	2.0544296773559085
93.99999999999893	1.138866668352695	2.054127108490814
94.09999999999893	1.1389601586502205	2.053802341971845
94.19999999999892	1.1390458022334526	2.053616362225347
94.29999999999892	1.1391381812655013	2.0535699196521175
94.39999999999891	1.1392334296415945	2.0534952341512858
94.4999999999989	1.1395295228243563	2.0533832849343625
94.5999999999989	1.1396189669889176	2.0531301637634125
94.6999999999989	1.1397193245288573	2.0530240450261066
94.79999999999889	1.1398171249404654	2.0531178539309063
94.89999999999888	1.1399075396644165	2.053308958715712
94.99999999999888	1.1399992947721491	2.053473500185536
95.09999999999887	1.1401009689834498	2.053568884323674
95.19999999999887	1.1402055529487591	2.053584851312538
95.29999999999886	1.1402897592588266	2.0534784037967206
95.39999999999885	1.1403735876097214	2.0532543301012516
95.49999999999885	1.1404710579448414	2.053035908470694
95.59999999999884	1.1407553068000018	2.0530883424329858
95.69999999999884	1.1408380127284512	2.0532680660926728
95.79999999999883	1.140934279484335	2.053517487910421
95.89999999999883	1.1410291682760754	2.053627484331057
95.99999999999882	1.1411287215346162	2.053580757599366
96.09999999999881	1.141232674379952	2.0535339053594943
96.19999999999881	1.1413214484228342	2.0536130079747617
96.2999999999988	1.141411014656396	2.0537985656273214
96.3999999999988	1.1415031752072742	2.053982498242514
96.49999999999879	1.1415985884629343	2.0541284389793875
96.59999999999879	1.1416866227516527	2.054272738598313
96.69999999999878	1.1417846963400249	2.0544375027096144
96.79999999999878	1.1418858909302936	2.0545849274308052
96.89999999999877	1.1421761362075178	2.0548247796472316
96.99999999999876	1.14227134114366	2.0550708456164357
97.09999999999876	1.1423627660519953	2.055462841376466
97.19999999999875	1.1424588849115387	2.055866672157654
97.29999999999875	1.1425614099653596	2.0560481941185538
97.39999999999874	1.1426513282302515	2.055904334037468
97.49999999999874	1.142749802686785	2.055598189757461
97.59999999999873	1.142846601046209	2.055354343090608
97.69999999999872	1.1429394765903578	2.0552543688805938
97.79999999999872	1.1430198425404878	2.0552187083289852
97.89999999999871	1.1431103014819852	2.0551850498149515
97.9999999999987	1.1433942018199275	2.0552557145818544
98.0999999999987	1.1434748780828408	2.0552561568603243
98.1999999999987	1.1435597276935432	2.0552491378040045
98.29999999999869	1.1438395437176117	2.0552955263469346
98.39999999999868	1.1439245942377894	2.055265016298307
98.49999999999868	1.144020208909284	2.0553614248791825
98.59999999999867	1.1442928339190057	2.0556465283763394
98.69999999999867	1.1443738089804685	2.05576336933886
98.79999999999866	1.1444625856438229	2.055675543150834
98.89999999999866	1.1447407042311109	2.055559410300711
98.99999999999865	1.1448223455651572	2.05545018883846
99.09999999999864	1.144922702438213	2.0555683414527826
99.19999999999864	1.1450228478997964	2.0558090568933105
99.29999999999863	1.1451127917639592	2.0559981864138037
99.39999999999863	1.1452037313190244	2.056063360586993
99.49999999999862	1.145288940893682	2.0560195989330694
99.59999999999862	1.1453908399766257	2.055895517491503
99.69999999999861	1.145476565072055	2.0556686609100945
99.7999999999986	1.1455664179894707	2.0554129549633164
99.8999999999986	1.145664802214153	2.055281462699438
99.9999999999986	1.1457642766460312	2.055350619795016
100.09999999999859	1.1460441214000627	2.055595108440667
100.19999999999858	1.1461392071369483	2.0556426925802525
100.29999999999858	1.1462363012892272	2.055547933433219
100.39999999999857	1.14633464911757	2.0554578210799246
100.49999999999856	1.1464240007552837	2.0555044359391776
100.59999999999856	1.1465263853077616	2.0556522059156284
100.69999999999855	1.1466217210421679	2.0557078305606398
100.79999999999855	1.1467159884181262	2.055560184901204
100.89999999999854	1.1468140617908693	2.0552516866545236
100.99999999999854	1.1469171121997088	2.054867540043978
101.09999999999853	1.147006148414655	2.0544294001027343
101.19999999999852	1.1470979396666154	2.053978303016556
101.29999999999852	1.1471997524077615	2.053623328214648
101.39999999999851	1.1472952922136244	2.053440927032171
101.49999999999851	1.1473905134675146	2.053355873064907
101.5999999999985	1.1474792639416536	2.053159599813345
101.6999999999985	1.1475657634893932	2.0527330732406552
101.79999999999849	1.147667587632898	2.0521945445303507
101.89999999999849	1.1477503279960297	2.051750978107364
101.99999999999848	1.147842081724405	2.051511233779827
102.09999999999847	1.1479431649214267	2.0513700164053215
102.19999999999847	1.1480345400118626	2.0511852849384478
102.29999999999846	1.1481311470149569	2.0509646922467235
102.39999999999846	1.1482358589321298	2.0507834084004353
102.49999999999845	1.1483387413800246	2.050652173871907
102.59999999999845	1.1484284800977904	2.050524286474546
102.69999999999844	1.1485113898801849	2.0504014684352185
102.79999999999843	1.1486056183266682	2.050339593284818
102.89999999999843	1.1486949696615574	2.0503070203842824
102.99999999999842	1.1487909127473057	2.0501569780607745
103.09999999999842	1.1488894315838951	2.049746273862864
103.19999999999841	1.148975447477676	2.049136788907829
103.2999999999984	1.14906313018098	2.0485922609595053
103.3999999999984	1.1491596200178937	2.048302560741879
103.4999999999984	1.1492625475163514	2.0482118653725445
103.59999999999839	1.149364733037255	2.048131429976257
103.69999999999838	1.1494475384546496	2.0479486344964637
103.79999999999838	1.1495364080074242	2.047705596450102
103.89999999999837	1.1496198678277405	2.0474399416866587
103.99999999999837	1.1497023895175353	2.047135280827785
104.09999999999836	1.1499931787806605	2.0468850569866954
104.19999999999835	1.1500879487761233	2.046539190573129
104.29999999999835	1.1501836363097484	2.0462648904041396
104.39999999999834	1.1502862744343576	2.045995526163107
104.49999999999834	1.150386773887179	2.0455718174898205
104.59999999999833	1.1504733831150329	2.044952840093593
104.69999999999833	1.1505719402584933	2.044320074763315
104.79999999999832	1.1506605089314563	2.0438479622820602
104.89999999999831	1.1507554722131739	2.0435344646224975
104.99999999999831	1.150840580587971	2.043173642099647
105.0999999999983	1.1509427486202781	2.0426107113818572
105.1999999999983	1.1510358507734304	2.041849766750477
105.29999999999829	1.1511384018671451	2.0410326453714367
105.39999999999829	1.151235705861579	2.0402381377894003
105.49999999999828	1.151329078084699	2.0394910146051037
105.59999999999827	1.1514230330134851	2.0388509240523045
105.69999999999827	1.151510033716536	2.0383907129277845
105.79999999999826	1.1516041356863977	2.0380778378217332
105.89999999999826	1.151690548779025	2.0377243592960994
105.99999999999825	1.1517836067004237	2.037189272593119
106.09999999999825	1.1518668081063985	2.0365112064282163
106.19999999999824	1.151964639600867	2.0358842325806434
106.29999999999824	1.1520598312755512	2.035380030344167
106.39999999999823	1.152157932442649	2.0348698214074594
106.49999999999822	1.1522456889494368	2.0341565114909836
106.59999999999822	1.152338501730341	2.0332237468572023
106.69999999999821	1.152430287864882	2.032207889375165
106.7999999999982	1.1525240776933352	2.031229487476225
106.8999999999982	1.152607709535758	2.0302903876334786
106.9999999999982	1.1526960462980438	2.0293776836952073
107.09999999999819	1.1527860295204688	2.0285052592357133
107.19999999999818	1.1528838644613193	2.027659840643179
107.29999999999818	1.1529842169307576	2.026713107446563
107.39999999999817	1.1530771796470995	2.0255107363557476
107.49999999999817	1.1531610983507496	2.02406682122983
107.59999999999816	1.1532551570229612	2.0226110412955167
107.69999999999816	1.1533516017544347	2.0213456853691216
107.79999999999815	1.1534355743314164	2.0202339266700764
107.89999999999814	1.1535212219684492	2.019078156509844
107.99999999999814	1.153614806124605	2.0177469458778017
108.09999999999813	1.1537104994559872	2.0162825062474337
108.19999999999813	1.1538050814324066	2.0147839908486054
108.29999999999812	1.1538981615112012	2.0132612793196283
108.39999999999812	1.153988439744666	2.011653329093538
108.49999999999811	1.1540820293244665	2.009946396192899
108.5999999999981	1.1541771053260417	2.0081768845926193
108.6999999999981	1.1542715057523838	2.0063281985316674
108.7999999999981	1.1543724271606064	2.004309726570566
108.89999999999809	1.1544697291333874	2.002097707996421
108.99999999999808	1.1545705153291415	1.9998726231145953
109.09999999999808	1.154669666970078	1.997864492755177
109.19999999999807	1.1549602479065126	1.9962262864324216
109.29999999999806	1.1550469033213584	1.994494265005006
109.39999999999806	1.1551382959629393	1.9925698253421738
109.49999999999805	1.155245500716553	1.990419683137337
109.59999999999805	1.1553427238066827	1.988153473907867
109.69999999999804	1.1554382525772264	1.9858756218483105
109.79999999999804	1.155533394743555	1.9835739474370648
109.89999999999803	1.1556307368881928	1.981221511844631
109.99999999999802	1.1557208324081134	1.9788456384921898
110.09999999999802	1.1558145120935754	1.9764620690879657
110.19999999999801	1.1559074344368183	1.9739666718969398
110.29999999999801	1.155993622670536	1.9712401358886495
110.399999999998	1.1560961114385997	1.968334813242731
110.499999999998	1.1561874602847577	1.9654103941009697
110.59999999999799	1.1562898963099788	1.962577003220894
110.69999999999798	1.156389883906209	1.9596948473753097
110.79999999999798	1.1564934916581155	1.9565400532057355
110.89999999999797	1.1565874171882402	1.9530436261611628
110.99999999999797	1.1566786975303847	1.949379743287233
111.09999999999796	1.1567671089813176	1.945753798659975
111.19999999999796	1.1568610214869606	1.9422231163124188
111.29999999999795	1.1569469068947058	1.9387186075987524
111.39999999999795	1.157039826587364	1.9352094793602517
111.49999999999794	1.1571312751618867	1.9316666633400987
111.59999999999793	1.1572279275321125	1.9279981135796538
111.69999999999793	1.1573267326638668	1.9240523964464396
111.79999999999792	1.1574202279480024	1.9197873922761455
111.89999999999792	1.1575135716989817	1.9153663625852126
111.99999999999791	1.1575946880073642	1.9109744668772934
112.0999999999979	1.157694021171714	1.9066266690797886
112.1999999999979	1.157791029410769	1.902108339342102
112.2999999999979	1.1578952165132257	1.8972881109959219
112.39999999999789	1.157992198749325	1.8922479879964655
112.49999999999788	1.1580860818663754	1.8871908126207724
112.59999999999788	1.1581751831283142	1.882190353196733
112.69999999999787	1.1582587165840035	1.8771577355582854
112.79999999999787	1.158355330931862	1.8720043188134512
112.89999999999786	1.158449064570578	1.8666970572897168
112.99999999999785	1.1585463656252477	1.861231537932845
113.09999999999785	1.1586319282026691	1.8555256156049689
113.19999999999784	1.1587184308086225	1.8495536874189449
113.29999999999784	1.1588172783161554	1.843454065893768
113.39999999999783	1.158916333619884	1.8374362215674478
113.49999999999783	1.1590157520905213	1.8315515663495872
113.59999999999782	1.1590982982333027	1.8255741513570463
113.69999999999781	1.1591910707312882	1.8192533100473438
113.79999999999781	1.159280327121549	1.8125219685533793
113.8999999999978	1.1593666386559136	1.8055335932315069
113.9999999999978	1.1594565401516674	1.7984263364595896
114.09999999999779	1.1595418518785672	1.7911630067706028
114.19999999999779	1.1596333153570162	1.7836570399485152
114.29999999999778	1.1597297317632982	1.7758975868879756
114.39999999999777	1.1598233621870955	1.7679411252498707
114.49999999999777	1.1599136951715352	1.7597877465542726
114.59999999999776	1.1600120775792726	1.7513937719228725
114.69999999999776	1.1601131568661576	1.742797245519909
114.79999999999775	1.160207309801799	1.734159572726555
114.89999999999775	1.1603061558981198	1.7255816602067475
114.99999999999774	1.1604049691725036	1.716905719891639
115.09999999999773	1.1605016236542827	1.7078446778510123
115.19999999999773	1.160594530831262	1.6982760173083293
115.29999999999772	1.1606931187389595	1.6883620330246911
115.39999999999772	1.1607768991637355	1.6783248166894276
115.49999999999771	1.1608613742487905	1.6682436011235626
115.5999999999977	1.1609588475661958	1.6580278599817888
115.6999999999977	1.161051330409626	1.6475814994131819
115.7999999999977	1.1611546816377005	1.6369215079162607
115.89999999999769	1.1612465350375605	1.6260135384668588
115.99999999999768	1.1613336647057262	1.6147770015156315
116.09999999999768	1.1614304715489292	1.603177252118996
116.19999999999767	1.1615278223889995	1.5913221695288073
116.29999999999767	1.1616222931038	1.5793721160336298
116.39999999999766	1.1617191204305888	1.5673242325800925
116.49999999999766	1.1618094973559117	1.5549599238134113
116.59999999999765	1.1619054366818025	1.5421427411108561
116.69999999999764	1.161991579158512	1.5289745293699575
116.79999999999764	1.1620785894472832	1.5157251633156235
116.89999999999763	1.1621779166152084	1.5025198713239212
116.99999999999763	1.162278301104389	1.4892252278392202
117.09999999999762	1.1623815755164606	1.475659983069074
117.19999999999762	1.1624792447537713	1.4617390373683574
117.29999999999761	1.162578601984338	1.4474643005113852
117.3999999999976	1.1626775993794307	1.4327889477915596
117.4999999999976	1.1627718418701096	1.4176618311821099
117.59999999999759	1.162869824472784	1.4021793981688992
117.69999999999759	1.1629604289239088	1.386535685409836
117.79999999999758	1.1630579043583518	1.3708247322232774
117.89999999999758	1.1631626045874037	1.3548893779487228
117.99999999999757	1.1632529515465446	1.3384784364046876
118.09999999999756	1.163340547056124	1.3215902069477414
118.19999999999756	1.1634358448227093	1.3044437809134026
118.29999999999755	1.1635276449507825	1.2872037982196876
118.39999999999755	1.1636086018142435	1.269813806540326
118.49999999999754	1.1636859157016832	1.252103770561301
118.59999999999754	1.1637875282453407	1.234020457992999
118.69999999999753	1.1638743788013959	1.2155992504679696
118.79999999999752	1.1639651210279995	1.1969155614438094
118.89999999999752	1.1640495070023995	1.177952656399857
118.99999999999751	1.164154084049488	1.158765882016179
119.09999999999751	1.16424036064259	1.1394706108982857
119.1999999999975	1.1643443465541572	1.1201840758981008
119.2999999999975	1.164449134497288	1.100746731476897
119.39999999999749	1.1645444851950808	1.0808598808632537
119.49999999999748	1.1646469569517768	1.0603985177796325
119.59999999999748	1.1649407747496967	1.0397206292392065
119.69999999999747	1.1650255776352882	1.0186830598701602
119.79999999999747	1.1651217822240891	0.9975891740291359
119.89999999999746	1.1652272349689983	0.9763113562606313
119.99999999999746	1.1655135582305822	0.9549109900142381
120.09999999999745	1.1655939861091762	0.9330617531827954
120.19999999999744	1.1656950719307624	0.911080459297329
120.29999999999744	1.1657860494677925	0.8889346151746611
120.39999999999743	1.165891199928375	0.8665983499464874
120.49999999999743	1.1659937489901784	0.8441258545114474
120.59999999999742	1.1661079061816753	0.8216423255957762
120.69999999999742	1.1663938947523993	0.7992437687060873
120.79999999999741	1.1664819353589015	0.7763207992924318
120.8999999999974	1.166583540490337	0.7529249023671767
120.9999999999974	1.1666921534763677	0.7292002827605434
121.0999999999974	1.1667795656345117	0.7054503620973365
121.19999999999739	1.1668740797867136	0.6818447184685604
121.29999999999738	1.1669724245735071	0.6582457362124313
121.39999999999738	1.1670851725430464	0.6344550833364333
121.49999999999737	1.1671906797033507	0.6104073266723697
121.59999999999737	1.1672987608377816	0.5861973544746666
121.69999999999736	1.1675624930676152	0.562016450062926
121.79999999999735	1.1676532588616018	0.5375070070318033
121.89999999999735	1.167742035963424	0.5129471187633732
121.99999999999734	1.1678274164752638	0.4885417849040981
122.09999999999734	1.1679293849474892	0.46439997738848476
122.19999999999733	1.1680312070360508	0.44039955261202557
122.29999999999733	1.1681262508479393	0.41641101682084425
122.39999999999732	1.1682132561726941	0.3925869141410289
122.49999999999731	1.1682975774649589	0.36929348169728843
122.59999999999731	1.1683888982693578	0.3467545967679933
122.6999999999973	1.1684710084432102	0.3248766183233762
122.7999999999973	1.1685570301643113	0.3035121632830608
122.89999999999729	1.1686502223987685	0.28277131028891667
122.99999999999729	1.1687587208902601	0.2630359071152481
123.09999999999728	1.1688595926669463	0.2447065888265047
123.19999999999727	1.1691458932148298	0.22839699822480175
123.29999999999727	1.1692410623001366	0.21421167158400473
123.39999999999726	1.1693470664296768	0.20298585447600365
123.49999999999726	1.1694363160490278	0.19510535682561678
123.59999999999725	1.1695325381537243	0.1907175543802118
123.69999999999725	1.169624061798583	0.18995648225915937
123.79999999999724	1.1697293446149384	0.1931643670992813
123.89999999999723	1.1698251864275808	0.2004186391110035
123.99999999999723	1.1699172349386475	0.2112325362813694
124.09999999999722	1.1700257932770939	0.22481518859417016
124.19999999999722	1.1701225343556458	0.24057492066849237
124.29999999999721	1.1702145883202968	0.2582865030297172
124.3999999999972	1.1705007526160036	0.27782898630423203
124.4999999999972	1.1705916033236523	0.298579736890553
124.5999999999972	1.1706935483368592	0.32028012512120674
124.69999999999719	1.1709911218335558	0.34279907013749705
124.79999999999718	1.1710769651935202	0.3657794262029871
124.89999999999718	1.1711726361052264	0.38912999528403325
124.99999999999717	1.171279174568868	0.4127055421553332
125.09999999999717	1.1713688580015829	0.4365835320270807
125.19999999999716	1.171460058959039	0.4610026700762107
125.29999999999715	1.1715586356031984	0.4859851102501713
125.39999999999715	1.171658838033691	0.5112226317320672
125.49999999999714	1.171764211924496	0.5363680141758996
125.59999999999714	1.1718608702797888	0.5613361855891186
125.69999999999713	1.1719697769048492	0.5862934871507356
125.79999999999713	1.1720747369703801	0.6113293353862874
125.89999999999712	1.172182082303858	0.6363631449628363
125.99999999999712	1.1724472565597581	0.6613178636702791
126.09999999999711	1.17253806678975	0.6860643310202648
126.1999999999971	1.172618290302267	0.7106917040896229
126.2999999999971	1.1726970985158303	0.7351482362833273
126.39999999999709	1.172792671020382	0.7593525186697202
126.49999999999709	1.1728781080648416	0.7833489007880858
126.59999999999708	1.1729730112905372	0.807339185658754
126.69999999999708	1.173053791314963	0.8313692846997751
126.79999999999707	1.1731568109554285	0.8552520811726261
126.89999999999706	1.1732485825415313	0.878666788089423
126.99999999999706	1.1733388190786762	0.9015821419282932
127.09999999999705	1.1734245269473562	0.9242267349042541
127.19999999999705	1.1735086919875504	0.9468467726828899
127.29999999999704	1.1735938656751064	0.9694554511608029
127.39999999999704	1.173678302673509	0.9919169055250765
127.49999999999703	1.1737837431965827	1.014183316421385
127.59999999999702	1.17388775226114	1.0362387246086928
127.69999999999702	1.1739909372565775	1.0580277023848934
127.79999999999701	1.1741008652786835	1.0794213552418324
127.89999999999701	1.1741863808825446	1.1003691349632112
127.999999999997	1.1742951952927476	1.1210642066213674
128.099999999997	1.1743931832794992	1.1416411666955137
128.199999999997	1.1745019256270626	1.1620428722045417
128.299999999997	1.1746032547141325	1.182007476230738
128.399999999997	1.174708518955558	1.2014536636931437
128.499999999997	1.1748128982430213	1.2205751095972766
128.59999999999698	1.1749268237845416	1.2396515313760073
128.69999999999698	1.1750258978121753	1.2587185439537238
128.79999999999697	1.1751395044386435	1.2776372895139472
128.89999999999696	1.1752383748511963	1.296225444000245
128.99999999999696	1.1755119888258663	1.3145790732284726
129.09999999999695	1.1755912641355244	1.3324897068137873
129.19999999999695	1.175687586578986	1.3500239257442919
129.29999999999694	1.1757884649023647	1.3671479307017744
129.39999999999694	1.1758861598959423	1.3839971856198503
129.49999999999693	1.1759830295618887	1.4007810365895454
129.59999999999692	1.176072819111424	1.4174959252708623
129.69999999999692	1.1761799024889548	1.433922433559818
129.7999999999969	1.1762798513198975	1.4498036020567795
129.8999999999969	1.176374141850434	1.4651912504459732
129.9999999999969	1.1764819013715175	1.480326234008549
130.0999999999969	1.1765755816585677	1.495309968164903
130.1999999999969	1.1766877451413724	1.510056584815601
130.29999999999688	1.1767786190936393	1.5243697518445698
130.39999999999688	1.1768800762818115	1.5382670031823373
130.49999999999687	1.1769968799388024	1.5518575558010566
130.59999999999687	1.1770881218494578	1.5651556827528588
130.69999999999686	1.1771857860008934	1.5781771438754257
130.79999999999686	1.1772842899449951	1.5909993952790171
130.89999999999685	1.1773863078165945	1.6037918578016381
130.99999999999685	1.1776687209329209	1.6167193247934875
131.09999999999684	1.1777524199560083	1.6293190414817256
131.19999999999683	1.1778482291537984	1.641421321013794
131.29999999999683	1.1779462568401178	1.6529626867249605
131.39999999999682	1.1780369442776195	1.6641642913100565
131.49999999999682	1.1781445696387038	1.6752823878124323
131.5999999999968	1.1782552278973515	1.6863138508893467
131.6999999999968	1.178343723603463	1.6970809347845275
131.7999999999968	1.1784372525883107	1.7075316071914663
131.8999999999968	1.1785412448318977	1.7177356603897382
131.9999999999968	1.1786528870267927	1.7277443971493875
132.09999999999678	1.178939750885997	1.737619496809212
132.19999999999678	1.1790174183638082	1.7471116564463398
132.29999999999677	1.179099872271366	1.7564429401539117
132.39999999999677	1.1791867487616863	1.7657168536069192
132.49999999999676	1.1792796064561613	1.7748455990299083
132.59999999999675	1.1793813955239703	1.7836028325565152
132.69999999999675	1.179470724889372	1.7918897679127603
132.79999999999674	1.1795677901681312	1.7999284971725187
132.89999999999674	1.1796702369437644	1.8080216208830933
132.99999999999673	1.1797583147976478	1.8162308833920193
133.09999999999673	1.1798527846691849	1.8243839081538225
133.19999999999672	1.1799580715594131	1.8322745783373864
133.29999999999671	1.1800646359491977	1.8398493494108954
133.3999999999967	1.1801626236540466	1.8471350355337324
133.4999999999967	1.180266868155927	1.8541267365876068
133.5999999999967	1.1805427822930465	1.8608916385925953
133.6999999999967	1.1806225489476414	1.8673135262306675
133.7999999999967	1.1807080104618028	1.8736543546391327
133.89999999999668	1.1807995054106122	1.87995347017439
133.99999999999667	1.1809065519864277	1.8860568258154204
134.09999999999667	1.181005515476111	1.891796762405872
134.19999999999666	1.1811003824579644	1.897267119491127
134.29999999999666	1.1812166813896317	1.902748346238216
134.39999999999665	1.181316313520947	1.908353189743696
134.49999999999665	1.1814206952722717	1.9139498143141518
134.59999999999664	1.1815305762317239	1.9192993865447672
134.69999999999663	1.181621119349156	1.924308499646035
134.79999999999663	1.1817240162669516	1.9290891110008748
134.89999999999662	1.1818256518072034	1.933734248225193
134.99999999999662	1.181925021888471	1.9382677461437183
135.0999999999966	1.1820358686221366	1.942739169394551
135.1999999999966	1.1821428466565864	1.9472509741245518
135.2999999999966	1.1822445056394517	1.9518433602969432
135.3999999999966	1.1823482419481433	1.9563564448720683
135.4999999999966	1.1824556626659903	1.9605407005002797
135.59999999999658	1.1825527709653496	1.9643314284539186
135.69999999999658	1.1826535791626422	1.9679418330974983
135.79999999999657	1.1827585761316932	1.9715981078129559
135.89999999999657	1.18285437095627	1.9752921919324737
135.99999999999656	1.182961612810075	1.9788534564523037
136.09999999999656	1.1830771386346448	1.9821782153957517
136.19999999999655	1.1833649103545596	1.9854446597123636
136.29999999999654	1.1834354633689068	1.988606845816
136.39999999999654	1.1835111193131669	1.99181368979037
136.49999999999653	1.1835996209606903	1.995023071361336
136.59999999999653	1.1836911213093226	1.998235907594909
136.69999999999652	1.1837836186764301	2.001474792795047
136.79999999999652	1.18388350171788	2.004636676389134
136.8999999999965	1.1839809513708603	2.007494934401476
136.9999999999965	1.184076580741224	2.0099407027992897
137.0999999999965	1.1841755692226403	2.012144867419918
137.1999999999965	1.1842770135875191	2.01440229380649
137.2999999999965	1.1843634833036565	2.0168192580405386
137.39999999999648	1.184452613569736	2.0192483535557755
137.49999999999648	1.184556184411665	2.0214851024829077
137.59999999999647	1.184661775684723	2.0234958802898237
137.69999999999646	1.1847613361653515	2.0253926322807865
137.79999999999646	1.1848571296339094	2.027239812590156
137.89999999999645	1.1849644161660804	2.0290109573863364
137.99999999999645	1.18505132011093	2.030684159051273
138.09999999999644	1.185145440054842	2.032351922401949
138.19999999999644	1.1852468601544401	2.0340509297215785
138.29999999999643	1.1853473534656944	2.0356767484630915
138.39999999999642	1.1854492780419938	2.03711384059923
138.49999999999642	1.1855431057348973	2.0384300327816556
138.5999999999964	1.1856525090142618	2.0398860475064104
138.6999999999964	1.1857466626855684	2.041613968045377
138.7999999999964	1.1858468682805612	2.0434760514098778
138.8999999999964	1.1859560701707736	2.045174095951589
138.9999999999964	1.1860606611661477	2.0465504011536817
139.09999999999638	1.1863396416945704	2.047777002594061
139.19999999999638	1.186430689428374	2.0488259439488385
139.29999999999637	1.1865122085235513	2.0498359258294094
139.39999999999637	1.1866157686077041	2.0508321117800414
139.49999999999636	1.1867069708213327	2.0518580536420354
139.59999999999636	1.1867944207054626	2.0529886962804054
139.69999999999635	1.1868916814204489	2.0541712736624134
139.79999999999634	1.1869846670897315	2.0552290361613563
139.89999999999634	1.1870818342954932	2.0561026783549488
139.99999999999633	1.1871661369931255	2.0569417090308466
140.09999999999633	1.187258822313013	2.057954819485822
140.19999999999632	1.1873611473452585	2.0591168527347388
140.29999999999632	1.1874555816137717	2.0601816364677625
140.3999999999963	1.187560737253174	2.0609809452173145
140.4999999999963	1.1876503203623379	2.0615675462442775
140.5999999999963	1.1877472457398017	2.0621555081471774
140.6999999999963	1.1878424893531452	2.062850996927538
140.7999999999963	1.1879464619526763	2.063622279985263
140.89999999999628	1.1880419244048515	2.06440936392836
140.99999999999628	1.188140125509819	2.0652159912510655
141.09999999999627	1.1882366900437455	2.065986147774451
141.19999999999627	1.1883397749376965	2.0665601686675754
141.29999999999626	1.1884458012614842	2.066826157152124
141.39999999999625	1.1885350220656912	2.066899304909486
141.49999999999625	1.1886376588171899	2.067073370846321
141.59999999999624	1.1887511627730134	2.0674988971515025
141.69999999999624	1.188848799069372	2.068044667324893
141.79999999999623	1.1889434568905486	2.0685076335790775
141.89999999999623	1.1890500563415205	2.0688612647142874
141.99999999999622	1.1891532971451437	2.069257493574871
142.09999999999621	1.1892484688013008	2.069821088884335
142.1999999999962	1.1893528754902514	2.070511888116916
142.2999999999962	1.1894555288042532	2.0712085185544105
142.3999999999962	1.1895449803900782	2.0718662020491916
142.4999999999962	1.1896512179561494	2.0724989790065473
142.5999999999962	1.1897434309599932	2.073020261874343
142.69999999999618	1.1898578944187068	2.0733516313135385
142.79999999999617	1.1899465143671515	2.073525172773867
142.89999999999617	1.1900330974181983	2.073790289989237
142.99999999999616	1.1901271660622268	2.0743450544794055
143.09999999999616	1.1902310091950914	2.0751075098891905
143.19999999999615	1.1903266104532002	2.0757816719671376
143.29999999999615	1.1904309541172566	2.0761958920995456
143.39999999999614	1.1905258844178748	2.076426677426275
143.49999999999613	1.1906152714028224	2.076663418563867
143.59999999999613	1.190717256894108	2.0769812094290407
143.69999999999612	1.1908230395547548	2.0773206969631213
143.79999999999612	1.1909302505375523	2.0776577519633244
143.8999999999961	1.1910511133834107	2.0780471374999254
143.9999999999961	1.1911516104951276	2.0784773380836876
144.0999999999961	1.1912501378961309	2.0788614935157814
144.1999999999961	1.1913587576988227	2.079142016869633
144.2999999999961	1.1914584451682309	2.0794192197743184
144.39999999999608	1.1915722324445321	2.079875584724511
144.49999999999608	1.191680185404721	2.0804785743021412
144.59999999999607	1.191778859837798	2.0809656583040206
144.69999999999607	1.1918695842430695	2.081102335327907
144.79999999999606	1.1919786637026888	2.0809441224696905
144.89999999999606	1.1920737507510055	2.0807290624335697
144.99999999999605	1.1921683353427732	2.080659988233305
145.09999999999604	1.1922764651428954	2.080747270811604
145.19999999999604	1.1923611797868379	2.0808994732605846
145.29999999999603	1.1924534997400282	2.081120220400122
145.39999999999603	1.1925480659174867	2.0814095625508684
145.49999999999602	1.1926548098462002	2.0816832351103565
145.59999999999602	1.1927687037347823	2.081823481023083
145.699999999996	1.1928617928182228	2.0818562037329076
145.799999999996	1.1929580832785038	2.0819893070339393
145.899999999996	1.1930495207770202	2.0823358994930787
145.999999999996	1.1931460048426838	2.0827706178425407
146.099999999996	1.1932526533073309	2.083057558477313
146.19999999999598	1.1933357538838154	2.083120423977794
146.29999999999598	1.1934238647508715	2.083161082040745
146.39999999999597	1.1935092157271048	2.0833791645536053
146.49999999999596	1.1936062723075114	2.0837750081725392
146.59999999999596	1.1936988242550823	2.0841755477815203
146.69999999999595	1.1937934632009197	2.084467093737985
146.79999999999595	1.1938741916361983	2.0846324349155445
146.89999999999594	1.193975498031134	2.0846722558384134
146.99999999999594	1.1940747630301345	2.0845208136118605
147.09999999999593	1.194173379616198	2.084216806989181
147.19999999999592	1.1942609312157242	2.0839642185319445
147.29999999999592	1.1943654409290605	2.0839912727278733
147.3999999999959	1.1944699614300773	2.0842685187796293
147.4999999999959	1.1945668251879666	2.0845416507322065
147.5999999999959	1.194662677321398	2.084614278128622
147.6999999999959	1.1947552683477178	2.0845489661426626
147.7999999999959	1.1948467393316382	2.084550286839074
147.89999999999588	1.194945708641856	2.0846924156282207
147.99999999999588	1.1950535155189344	2.0848510604057564
148.09999999999587	1.1951562661210713	2.0848871481320543
148.19999999999587	1.195262940034143	2.084807946088292
148.29999999999586	1.1953649977567273	2.0846725732809324
148.39999999999586	1.1954631763226164	2.0844837129040568
148.49999999999585	1.1955751772088827	2.0842378003093835
148.59999999999584	1.1956618060681723	2.084018065420237
148.69999999999584	1.195768631540202	2.0840213036298745
148.79999999999583	1.1958654642799194	2.084257246140156
148.89999999999583	1.195960342180777	2.0845015219575016
148.99999999999582	1.1960726347565893	2.0845000799462694
149.09999999999582	1.1961768990472859	2.0842337326178084
149.1999999999958	1.1962751024084968	2.0839531760685146
149.2999999999958	1.1963881029330536	2.083893327221634
149.3999999999958	1.19650054233665	2.084045745376728
149.4999999999958	1.1966151900888145	2.0842788248002218
149.5999999999958	1.1967129222885438	2.084520775276175
149.69999999999578	1.1968222663136394	2.0848155372207735
149.79999999999578	1.19693280529919	2.0851455946493487
149.89999999999577	1.1970281794501187	2.085412760727056
149.99999999999577	1.1971239467843844	2.085595627416871
150.09999999999576	1.1972234199351428	2.085803975470623
150.19999999999575	1.1973263007303891	2.086124489319445
150.29999999999575	1.197416122372245	2.086432030486222
150.39999999999574	1.1975168610162628	2.0865035937314564
150.49999999999574	1.197607572155566	2.0862639147981876
150.59999999999573	1.1976991399658996	2.085941371680069
150.69999999999573	1.1977914959010085	2.0858290889035533
150.79999999999572	1.1978953011662692	2.086005924429441
150.8999999999957	1.1979825965669226	2.0862936602252247
150.9999999999957	1.1980701857606793	2.0865291852990073
151.0999999999957	1.1981696282827288	2.0866899623453556
151.1999999999957	1.198273054701249	2.086799042595312
151.2999999999957	1.1983739816145824	2.086821596779117
151.39999999999569	1.1984714357557564	2.0867373642917113
151.49999999999568	1.1985652495179149	2.0866597013951163
151.59999999999567	1.1986689607220342	2.086764516178209
151.69999999999567	1.1987777406548563	2.087056711447976
151.79999999999566	1.1988748330187802	2.087322906236864
151.89999999999566	1.1989649284622355	2.0873779266667727
151.99999999999565	1.199060023850724	2.087293082971397
152.09999999999565	1.1991575298806474	2.087308384430276
152.19999999999564	1.1992512923954612	2.087536645695535
152.29999999999563	1.1993466578560406	2.0878362600708495
152.39999999999563	1.1994332687259541	2.0879876862804947
152.49999999999562	1.1995309727976204	2.087950623378226
152.59999999999562	1.1996357938914277	2.0878259151574428
152.6999999999956	1.1997270245836915	2.0876912061478015
152.7999999999956	1.1998313251791077	2.0875853323469635
152.8999999999956	1.199920922114657	2.087566452908576
152.9999999999956	1.2000137231786048	2.0877848798181513
153.0999999999956	1.200115694599055	2.0882863733000088
153.19999999999558	1.2002016318314948	2.0888653493065186
153.29999999999558	1.2003071174518323	2.089254142685979
153.39999999999557	1.2004013900688655	2.089359849324774
153.49999999999557	1.2005016804347237	2.0893900080622587
153.59999999999556	1.200611899328666	2.0895631933990555
153.69999999999555	1.2006994720266895	2.0898447151825237
153.79999999999555	1.2007861639320625	2.0900549193620646
153.89999999999554	1.2008910861973017	2.090096301157386
153.99999999999554	1.200977860167367	2.090026430462437
154.09999999999553	1.201071771761038	2.0899677669875456
154.19999999999553	1.2011615722592954	2.089923306283626
154.29999999999552	1.201267187677425	2.0898739865976395
154.39999999999552	1.2013515181000876	2.0898566090818393
154.4999999999955	1.2014543094747827	2.089961165500334
154.5999999999955	1.2015624931887867	2.0900946127616185
154.6999999999955	1.2016480981351212	2.090018737371496
154.7999999999955	1.2017421313534085	2.089648628287658
154.8999999999955	1.2018392017927937	2.0891770174221063
154.99999999999548	1.2019241820644995	2.0889152556835953
155.09999999999548	1.2020184405558023	2.0889924548521064
155.19999999999547	1.2021073732599779	2.089233688562566
155.29999999999546	1.2021883686215826	2.0894133789686222
155.39999999999546	1.2022863310653193	2.0894896224874966
155.49999999999545	1.2023767665503011	2.0895219616866294
155.59999999999545	1.2024748411685966	2.0895349517372703
155.69999999999544	1.2025697004129259	2.0894693378819493
155.79999999999544	1.2026733190435825	2.0893455202344025
155.89999999999543	1.2027610661707624	2.08926141869457
155.99999999999542	1.2028618932799364	2.0892709195814043
156.09999999999542	1.2029624588764596	2.0892375664283835
156.1999999999954	1.2030521239101863	2.0890150484790597
156.2999999999954	1.2031412653471032	2.088690574684591
156.3999999999954	1.2032485325055684	2.0885505198796337
156.4999999999954	1.2033432535676236	2.088752463311353
156.5999999999954	1.2034301754824517	2.089162467730889
156.69999999999538	1.203526513233859	2.089499146722297
156.79999999999538	1.2036126677949115	2.0896127058702794
156.89999999999537	1.2037138003294539	2.0895986720286825
156.99999999999537	1.2038115317128137	2.089571695886042
157.09999999999536	1.203901786531777	2.0895583238027218
157.19999999999536	1.2039864136326752	2.0895657957396834
157.29999999999535	1.2040876410849843	2.0896837830426263
157.39999999999534	1.204180855665079	2.089961513898913
157.49999999999534	1.2042814746474884	2.0902948176069263
157.59999999999533	1.2043764640774297	2.0904489980234477
157.69999999999533	1.2044661583045821	2.0903370846366474
157.79999999999532	1.204555683694446	2.0901382523468586
157.89999999999532	1.2046622593566139	2.0900925288023995
157.9999999999953	1.2047486655697985	2.090182286117529
158.0999999999953	1.2048356821537354	2.0901983619355553
158.1999999999953	1.2049287071251413	2.0899902237883614
158.2999999999953	1.2050217168160358	2.089647814893766
158.3999999999953	1.205115639017177	2.0893799776738735
158.49999999999528	1.2052267168078754	2.0892972884559327
158.59999999999528	1.205316653866079	2.089355538723704
158.69999999999527	1.2054121741204036	2.0895494234431164
158.79999999999526	1.2055088254574162	2.0898957499422486
158.89999999999526	1.205597991433467	2.090313305763001
158.99999999999525	1.2056926017501566	2.09059231841147
159.09999999999525	1.2057856403802871	2.090577898110528
159.19999999999524	1.205888126164399	2.0903965775271884
159.29999999999524	1.2059814748360853	2.0903328693651746
159.39999999999523	1.206071420689292	2.0905340100245238
159.49999999999523	1.206163791941673	2.0908549463926507
159.59999999999522	1.206256545177345	2.091060874616049
159.6999999999952	1.2063597596792082	2.0911123714055484
159.7999999999952	1.206454539777036	2.0911481551462687
159.8999999999952	1.2065499599508849	2.0912863406591935
159.9999999999952	1.2066476939953301	2.0914875320568798
160.0999999999952	1.2067385035827773	2.091673687555989
160.19999999999519	1.2068370211507669	2.0918688046464915
160.29999999999518	1.2069328492906306	2.092096108543931
160.39999999999517	1.2070231347641558	2.0922659221650752
160.49999999999517	1.2071231016822288	2.0922616397230516
160.59999999999516	1.2072032407541184	2.092126396485417
160.69999999999516	1.2073088717318845	2.092143673107066
160.79999999999515	1.2074029313326031	2.092494395562685
160.89999999999515	1.2075109756632123	2.093078797235981
160.99999999999514	1.2076147573462883	2.0935640878628217
161.09999999999513	1.2076986956725766	2.093737289967194
161.19999999999513	1.2077898444532684	2.0936815909889654
161.29999999999512	1.2078832447108974	2.0935665051417955
161.39999999999512	1.2079739730447339	2.0934460852368
161.4999999999951	1.2080597147112602	2.0932815970715932
161.5999999999951	1.208154983904104	2.0931006910618613
161.6999999999951	1.2082488842498085	2.0929820700064363
161.7999999999951	1.208341941369599	2.0929236181263358
161.8999999999951	1.2084419376560562	2.0928062360111452
161.99999999999508	1.2085405803087337	2.092565584053212
162.09999999999508	1.2086321024155422	2.092350196102605
162.19999999999507	1.2087168798414152	2.0923796000147776
162.29999999999507	1.2088207634159218	2.0926636574046786
162.39999999999506	1.2089211991177817	2.0929240905290722
162.49999999999505	1.209009220356858	2.092911889970941
162.59999999999505	1.209106431983521	2.0926755126202283
162.69999999999504	1.209192905826	2.092445242628176
162.79999999999504	1.2092881814543066	2.0923934850928223
162.89999999999503	1.2093878636665947	2.0924940261393465
162.99999999999503	1.209476490271903	2.0926618987514813
163.09999999999502	1.209569795030879	2.09289111584364
163.19999999999501	1.2096577243099698	2.0931491502013198
163.299999999995	1.2097615605756256	2.093304462357645
163.399999999995	1.2098511684477824	2.093198276816649
163.499999999995	1.2099514520925765	2.0929048797975742
163.599999999995	1.2100420893477901	2.0926670825099367
163.699999999995	1.210138575202792	2.0926539983623615
163.79999999999498	1.210231501418564	2.092741031412965
163.89999999999498	1.210332867613437	2.092695177008662
163.99999999999497	1.210426209468086	2.0924594464693307
164.09999999999496	1.2105185626914274	2.0922368989799898
164.19999999999496	1.2106192446514799	2.092231527516571
164.29999999999495	1.210724676008128	2.0924260986269148
164.39999999999495	1.2108226159687432	2.0926581957041015
164.49999999999494	1.2109183051047567	2.0928325232227234
164.59999999999494	1.2110110529447529	2.092936451001709
164.69999999999493	1.21110741422777	2.09291839934446
164.79999999999492	1.2111999645637226	2.0926721810265616
164.89999999999492	1.2112844492234454	2.092221782517046
164.9999999999949	1.2113899262644807	2.09181610914168
165.0999999999949	1.2114823436806759	2.09167597010491
165.1999999999949	1.2115662034653065	2.0917706344133586
165.2999999999949	1.2116568093052626	2.091829865327768
165.3999999999949	1.2117498152232986	2.0916459958251656
165.49999999999488	1.2118375607802643	2.0912964736450705
165.59999999999488	1.211921701682426	2.0910086488620974
165.69999999999487	1.2120124422930356	2.0908771548143124
165.79999999999487	1.2121119601171717	2.0908073846644455
165.89999999999486	1.2121956338866706	2.0906995500569945
165.99999999999486	1.212284254428809	2.0905986724228294
166.09999999999485	1.2123613078534161	2.090546708701703
166.19999999999484	1.2124469081446243	2.0905068267368976
166.29999999999484	1.2125362124262997	2.090427835045185
166.39999999999483	1.2126292665536642	2.0904123934223597
166.49999999999483	1.2127175024819474	2.090638905623806
166.59999999999482	1.2128129321020755	2.091113335281627
166.69999999999482	1.212891459445412	2.0915455010456845
166.7999999999948	1.2129829257888867	2.0916461311083614
166.8999999999948	1.2130677919930877	2.0913905437072766
166.9999999999948	1.2131734714223228	2.0910506182618684
167.0999999999948	1.2132624926844746	2.0908363668425785
167.1999999999948	1.2133627460488192	2.0907633839033615
167.29999999999478	1.2134644049898864	2.090717678111356
167.39999999999478	1.2135662746335976	2.0906696063548673
167.49999999999477	1.2136534668427328	2.0906517562723943
167.59999999999476	1.2137456217235794	2.09063988766269
167.69999999999476	1.2138412257287667	2.0905294547503313
167.79999999999475	1.2139344542043107	2.090316907561735
167.89999999999475	1.214028630435891	2.0901659165936253
167.99999999999474	1.214116131483037	2.0901932109242916
168.09999999999474	1.2142127454801819	2.0902770310698604
168.19999999999473	1.2143082594566446	2.090142534961356
168.29999999999472	1.214401805127162	2.0897032544547476
168.39999999999472	1.2144896033345698	2.0891752186191668
168.4999999999947	1.2145882807475363	2.0888444030241917
168.5999999999947	1.214671348970297	2.088742252786528
168.6999999999947	1.2147551042958025	2.088696097349758
168.7999999999947	1.2148391110263674	2.0885406756457567
168.8999999999947	1.2149381454596746	2.0882600361755435
168.99999999999469	1.2150154676946183	2.0878473905647517
169.09999999999468	1.2150990974709792	2.087268435954003
169.19999999999467	1.2151960246014937	2.086525521313537
169.29999999999467	1.2152761134937402	2.0857772360815137
169.39999999999466	1.2153556123889115	2.0852600545309836
169.49999999999466	1.2154445921264214	2.084998385007515
169.59999999999465	1.215528465735284	2.0847524676951665
169.69999999999465	1.2156246460989428	2.084322586169637
169.79999999999464	1.2157140837361289	2.0837655209903634
169.89999999999463	1.2158218571555064	2.0833365856138975
169.99999999999463	1.215903304398017	2.083114624115726
170.09999999999462	1.2159951113272494	2.082955656159388
170.19999999999462	1.2160993759261869	2.0826391145579177
170.2999999999946	1.2162064113330955	2.082106168780936
170.3999999999946	1.2162887432685467	2.081419656135925
170.4999999999946	1.216386531718071	2.0806385330251698
170.5999999999946	1.2164744445483813	2.079741614437389
170.6999999999946	1.2165674795033095	2.0788214671153535
170.79999999999458	1.2166619847450486	2.0780545724180812
170.89999999999458	1.216754744239076	2.077493496109982
170.99999999999457	1.216841578614659	2.0769213723427264
171.09999999999457	1.2169351676635223	2.076045841171247
171.19999999999456	1.2170259498865788	2.0748060801360784
171.29999999999455	1.2171264128560138	2.073455454225668
171.39999999999455	1.2172296078983935	2.0722483594949317
171.49999999999454	1.217307255331887	2.0711718016863507
171.59999999999454	1.2174025317628585	2.0700728955730714
171.69999999999453	1.217499552016424	2.0688529424542557
171.79999999999453	1.2175866769928954	2.0675748297514
171.89999999999452	1.2176747405939956	2.0663094221846388
171.99999999999451	1.2177708873935016	2.0650166159812646
172.0999999999945	1.2178563526335386	2.0636426477831673
172.1999999999945	1.217936340196753	2.062262885678705
172.2999999999945	1.2180204633455103	2.0609616623042855
172.3999999999945	1.2181007502135792	2.059618968487072
172.4999999999945	1.2182010015140028	2.057979751028236
172.59999999999448	1.2182932894506955	2.055914672590393
172.69999999999447	1.218379312365725	2.0536484658683727
172.79999999999447	1.2184618388663895	2.0515344589512714
172.89999999999446	1.2185516186509033	2.0497048990970526
172.99999999999446	1.2186341385634833	2.0479805417141237
173.09999999999445	1.2187310699089346	2.0461614425642107
173.19999999999445	1.2188325166831868	2.0442017872425002
173.29999999999444	1.2189286536504376	2.0421589660542168
173.39999999999444	1.2190292239943359	2.040031890996577
173.49999999999443	1.2191137557904426	2.0377517629139525
173.59999999999442	1.2192006207451096	2.035375370750242
173.69999999999442	1.2192817910681761	2.0330386583122007
173.7999999999944	1.2193729142998313	2.0307717713514384
173.8999999999944	1.2194664233626469	2.0283700211289437
173.9999999999944	1.219558716736428	2.0256274315854035
174.0999999999944	1.2196369794028052	2.0226033429143504
174.1999999999944	1.2197326373614796	2.0195999790883272
174.29999999999438	1.2198238870694318	2.0167645022146474
174.39999999999438	1.2199159780452922	2.0139352082028874
174.49999999999437	1.220010151116586	2.0108129070947993
174.59999999999437	1.2201101197219713	2.0072789457288085
174.69999999999436	1.2202133993886224	2.0034401985283465
174.79999999999436	1.2203142393796755	1.9994248145475768
174.89999999999435	1.2204107776572881	1.9952666144746374
174.99999999999434	1.2205104055675111	1.9910176760831664
175.09999999999434	1.2206152123342844	1.9868174636092126
175.19999999999433	1.2207136598295711	1.982738308306584
175.29999999999433	1.2207940224880653	1.978615935013134
175.39999999999432	1.2208900472390332	1.9741820129600185
175.49999999999432	1.2209733140301844	1.9693175203278281
175.5999999999943	1.2210642518574661	1.9642415265323403
175.6999999999943	1.2211619221510175	1.959198977978397
175.7999999999943	1.22125258050115	1.9541515108279595
175.8999999999943	1.2213568888875492	1.9488458264500708
175.9999999999943	1.221453743615371	1.9430958033141565
176.09999999999428	1.221552992736767	1.9369994277138316
176.19999999999428	1.2216405845833238	1.9307375407601448
176.29999999999427	1.2217367706953652	1.9243824362833624
176.39999999999426	1.2218356393872722	1.9178882477796095
176.49999999999426	1.2219181389296299	1.9112575002967
176.59999999999425	1.222015197733196	1.9045657049211597
176.69999999999425	1.2221125691115926	1.8977066669577043
176.79999999999424	1.2222009171145816	1.8904182200720325
176.89999999999424	1.2222919032104185	1.8825548234156049
176.99999999999423	1.2223703289848364	1.8742908556519793
177.09999999999422	1.2224693487605505	1.866008325713298
177.19999999999422	1.2225521369855739	1.8578215525291664
177.2999999999942	1.222649703153316	1.849536765185334
177.3999999999942	1.2227368356616255	1.840855970670917
177.4999999999942	1.2228211622580263	1.8317317383150942
177.5999999999942	1.2229166427923697	1.8223096036568296
177.6999999999942	1.2230097151087391	1.8126389740801705
177.79999999999418	1.2231034684769402	1.80263615722656
177.89999999999418	1.2231889102461129	1.7922305733935808
177.99999999999417	1.223277350075153	1.7814863607493412
178.09999999999417	1.2233623852686897	1.7704315330663862
178.19999999999416	1.22345133902101	1.7589273336920026
178.29999999999416	1.2235436684778598	1.7468130948704446
178.39999999999415	1.2236421246082527	1.7341950870881988
178.49999999999415	1.223737797800641	1.7214109396776451
178.59999999999414	1.2238322583113974	1.7086815325525653
178.69999999999413	1.2239226671672436	1.6958387765316267
178.79999999999413	1.2240034162653846	1.6825133217571915
178.89999999999412	1.224088132265784	1.668540677612429
178.99999999999412	1.2241767173629172	1.6540454198909709
179.0999999999941	1.2242720393341202	1.6392070575027737
179.1999999999941	1.2243682811965337	1.624040255173625
179.2999999999941	1.2244462230572317	1.6084822462787374
179.3999999999941	1.224546583992213	1.5926100021873635
179.4999999999941	1.2246387298309829	1.5764846552168388
179.59999999999408	1.2247276384969263	1.560016630914308
179.69999999999408	1.2248217742883676	1.542990529237491
179.79999999999407	1.2249181222115708	1.525322612794487
179.89999999999407	1.2250089920475302	1.5072330464827215
179.99999999999406	1.2250949189357265	1.4889771150311493
180.09999999999405	1.225184638531605	1.470497434227345
180.19999999999405	1.2252719968436487	1.4514587930811198
180.29999999999404	1.2253613059858628	1.4316432914688235
180.39999999999404	1.2254523866016065	1.411185734998692
180.49999999999403	1.2255396028455356	1.3903800573135396
180.59999999999403	1.225634707763938	1.3693669708511023
180.69999999999402	1.2257267896118096	1.3480777003474211
180.79999999999401	1.2258061626169623	1.3264629965032657
180.899999999994	1.225897279800213	1.3045722713556862
180.999999999994	1.2259764515065132	1.2823158634485408
181.099999999994	1.2260766647933679	1.2594894463098938
181.199999999994	1.2261586413672079	1.235898479478357
181.299999999994	1.2262486045301937	1.2117155740613479
181.39999999999398	1.2263291117109558	1.1872550958428958
181.49999999999397	1.2264206477247188	1.162647657963088
181.59999999999397	1.22651555752789	1.1376431040490818
181.69999999999396	1.2266147474392881	1.1119625138368752
181.79999999999396	1.226705480188092	1.0856353870339266
181.89999999999395	1.226787186193821	1.058938468569728
181.99999999999395	1.2268782557321618	1.0320650473522346
182.09999999999394	1.2269678064677176	1.0049290893010314
182.19999999999393	1.2270500255178538	0.9774006777205526
182.29999999999393	1.2271391306877735	0.9495046530991829
182.39999999999392	1.2272283863862743	0.9212686150530133
182.49999999999392	1.227313044803787	0.8926040264677514
182.5999999999939	1.2274078391675411	0.8634171457708556
182.6999999999939	1.2275035982838842	0.8338469230027177
182.7999999999939	1.227607480196721	0.8042798661422196
182.8999999999939	1.2276920851892035	0.7749302610974798
182.9999999999939	1.2277772512458673	0.7456053529077621
183.09999999999388	1.227861858794802	0.7159382451542134
183.19999999999388	1.2279451562515715	0.685811637255979
183.29999999999387	1.2280483930817983	0.655480154913498
183.39999999999387	1.2281415826194646	0.6251851211274128
183.49999999999386	1.2282287031680514	0.5949451593744484
183.59999999999386	1.2283189323811925	0.5646741387973407
183.69999999999385	1.2284095532113817	0.5344495725827558
183.79999999999384	1.2285071860013765	0.5044457747870006
183.89999999999384	1.2285968378699819	0.4747454639127548
183.99999999999383	1.228687825792237	0.4453575078017188
184.09999999999383	1.2287749192992448	0.41648650990176334
184.19999999999382	1.2288771261658116	0.38862437211682394
184.29999999999382	1.2289666597794258	0.36214816750377304
184.3999999999938	1.2290506338948635	0.33706373074582363
184.4999999999938	1.2291467717146058	0.3132998903161691
184.5999999999938	1.2292347077880457	0.2912322163558106
184.6999999999938	1.2293211396761876	0.2718177737949633
184.7999999999938	1.2294081399218832	0.2560597645811081
184.89999999999378	1.2294877805354159	0.24456476621008233
184.99999999999378	1.2295836329239336	0.23773224959513364
185.09999999999377	1.2296752579940469	0.23592445423212335
185.19999999999376	1.2297567801941656	0.2392908574811084
185.29999999999376	1.229848059391333	0.24754396799658202
185.39999999999375	1.2299349292152142	0.26016982101972314
185.49999999999375	1.2300245246997543	0.2767982557677576
185.59999999999374	1.2301062482924598	0.2969580535597271
185.69999999999374	1.2301854140947754	0.3198422655317594
185.79999999999373	1.2302752104640442	0.3445759201127098
185.89999999999372	1.2303706059266926	0.370711228459459
185.99999999999372	1.2304550619233963	0.3982498145061757
186.0999999999937	1.2305415883108786	0.42713671120605085
186.1999999999937	1.2306332621941376	0.45693643630324327
186.2999999999937	1.2307321250024712	0.4870754413467835
186.3999999999937	1.2308255076605408	0.5172558209226504
186.4999999999937	1.2309144257403575	0.5475211484280337
186.59999999999368	1.23100742445503	0.5779198374823109
186.69999999999368	1.2310931684478015	0.6083675724830137
186.79999999999367	1.2311921099187049	0.638882987929127
186.89999999999367	1.231290887500508	0.6695787602642531
186.99999999999366	1.2313707064564867	0.7004564505963574
187.09999999999366	1.2314613744844307	0.7312615803390359
187.19999999999365	1.2315527569683982	0.7616363363974767
187.29999999999364	1.2316459226327767	0.7915392222030633
187.39999999999364	1.231736305699611	0.8212677735847
187.49999999999363	1.2318212055742723	0.8510573714703019
187.59999999999363	1.2319209767405592	0.880785227826686
187.69999999999362	1.2320264446142106	0.9101118357608858
187.79999999999362	1.2321066571009387	0.9388877919111561
187.8999999999936	1.2321871502300457	0.9672873559894638
187.9999999999936	1.2322811195867147	0.9954804765933866
188.0999999999936	1.232361271333729	1.0234174633941013
188.1999999999936	1.2324448213727353	1.0510230113258205
188.2999999999936	1.2325225218260023	1.0783278492797945
188.39999999999358	1.2326024430735938	1.1053645020598448
188.49999999999358	1.2326760839093995	1.1319604238740923
188.59999999999357	1.232764412334223	1.1578420047022124
188.69999999999357	1.2328407718550654	1.1829402765226122
188.79999999999356	1.2329284513919307	1.2076026314090444
188.89999999999355	1.2330112233939452	1.2321828180227712
188.99999999999355	1.2331005399608348	1.2567155944142003
189.09999999999354	1.2331893112315357	1.2808869798764615
189.19999999999354	1.233290190274038	1.3044791074596334
189.29999999999353	1.2333715607767788	1.327528467930676
189.39999999999353	1.2334561102387083	1.3502108856585517
189.49999999999352	1.2335485049584518	1.3725433712361867
189.5999999999935	1.2336500324259245	1.3944138696256723
189.6999999999935	1.233731183539628	1.4157842422861577
189.7999999999935	1.2338115102795197	1.436764525685247
189.8999999999935	1.2339093349855748	1.4573361348538245
189.9999999999935	1.2340051808762804	1.4772819557042405
190.09999999999349	1.2340949528582301	1.4964789767097593
190.19999999999348	1.2341847537575257	1.5151526280614573
190.29999999999347	1.2342831458980312	1.5336695316722588
190.39999999999347	1.2343681921730407	1.5520943526823168
190.49999999999346	1.2344567307257353	1.5701413322847229
190.59999999999346	1.2345570620220538	1.5874752661470684
190.69999999999345	1.2346544698091408	1.6040661340319604
190.79999999999345	1.234756110702136	1.6201438840883227
190.89999999999344	1.234852514577087	1.6358612795562544
190.99999999999343	1.234941317055639	1.65120821576033
191.09999999999343	1.2350403005357125	1.6662013458112905
191.19999999999342	1.2351370539341622	1.6809439788222214
191.29999999999342	1.235218994547193	1.6954729522376535
191.3999999999934	1.2353018645477558	1.7096323753493583
191.4999999999934	1.2353815818582703	1.7232010793201575
191.5999999999934	1.2354829518968373	1.7362439441690019
191.6999999999934	1.2355743687124523	1.749029282747408
191.7999999999934	1.2356643766804882	1.7617330895650947
191.89999999999338	1.235749047123016	1.7741556854742633
191.99999999999338	1.235837837553129	1.7859602032787953
192.09999999999337	1.2359258136223912	1.7970596727356178
192.19999999999337	1.2360024996857508	1.8076905133050964
192.29999999999336	1.2361052929221563	1.8181511416934193
192.39999999999336	1.2361964959124996	1.82846788671826
192.49999999999335	1.2362761300802527	1.8385743786177355
192.59999999999334	1.236360186049762	1.8484806094423853
192.69999999999334	1.2364539673572459	1.8582217727173291
192.79999999999333	1.2365428724663632	1.8676639064018534
192.89999999999333	1.236633337923442	1.8765911291019577
192.99999999999332	1.2367170660505244	1.88496095287352
193.09999999999332	1.2368207483960847	1.8930666772364106
193.1999999999933	1.2369111059488707	1.9011940420620672
193.2999999999933	1.2369990524124468	1.909331089545504
193.3999999999933	1.2370811950307852	1.917168930079096
193.4999999999933	1.2371677170666089	1.9245061597503195
193.5999999999933	1.2372585922720674	1.9314593022211655
193.69999999999328	1.2373451009340741	1.9382709399045965
193.79999999999328	1.2374356136264535	1.945008061270239
193.89999999999327	1.2375181479279804	1.9515263394574682
193.99999999999326	1.2376011817831283	1.9577282174081836
194.09999999999326	1.237689579565406	1.9636431729511328
194.19999999999325	1.2377821263804374	1.9692706262192412
194.29999999999325	1.2378624440349262	1.9744909344899262
194.39999999999324	1.2379517945795213	1.9792770847793022
194.49999999999324	1.2380380107588607	1.9838515836862043
194.59999999999323	1.2381311137383841	1.9885711374190984
194.69999999999322	1.238213734899577	1.9935244517929775
194.79999999999322	1.2383011325269144	1.99844272258788
194.8999999999932	1.2383775773045165	2.002979617430087
194.9999999999932	1.2384711987796764	2.007111302871648
195.0999999999932	1.2385551713127123	2.011052142550202
195.1999999999932	1.238647169889215	2.014980916821238
195.2999999999932	1.238727846633198	2.018835324035761
195.39999999999318	1.2388288212696499	2.0225232863580684
195.49999999999318	1.2389277442236333	2.0260511762324853
195.59999999999317	1.2390175206901723	2.029484096351333
195.69999999999317	1.2391068804853864	2.032777444795903
195.79999999999316	1.2391925965653852	2.0358188422602304
195.89999999999316	1.239287987429353	2.03867070940954
195.99999999999315	1.239374225628768	2.041568996729519
196.09999999999314	1.2394567553017124	2.044662202520649
196.19999999999314	1.2395322664730342	2.0477565530723756
196.29999999999313	1.2396223339565662	2.0505093270873376
196.39999999999313	1.239712208510453	2.052796287167575
196.49999999999312	1.239804343997184	2.054862569946033
196.59999999999312	1.2398921512645842	2.0570217459412588
196.6999999999931	1.2399667954316351	2.0593503746773107
196.7999999999931	1.2400548895651957	2.0617433815453157
196.8999999999931	1.2401595081576882	2.0641173672254856
196.9999999999931	1.2402351499282782	2.066459537016284
197.0999999999931	1.240319886682765	2.0687394894272235
197.19999999999308	1.2403966763685892	2.0707887576892157
197.29999999999308	1.2404920853877455	2.072544826317571
197.39999999999307	1.2405853657867554	2.0741595518407627
197.49999999999307	1.2406622393143427	2.0758540077400234
197.59999999999306	1.2407510457402307	2.07762598690006
197.69999999999305	1.2408321780657874	2.0791912204083998
197.79999999999305	1.2409251970833959	2.080369391328922
197.89999999999304	1.2410014571009627	2.0813000290548804
197.99999999999304	1.2410920712155187	2.0823350668333096
198.09999999999303	1.2411930228336643	2.083626456931701
198.19999999999303	1.24128286533364	2.085029439598213
198.29999999999302	1.2413788313569736	2.086362027226596
198.399999999993	1.2414778566658073	2.087577768337704
198.499999999993	1.2415751165843634	2.0886988091755225
198.599999999993	1.2416746256343314	2.08967481902268
198.699999999993	1.2417680943444036	2.090447267675425
198.799999999993	1.2418500123149325	2.091145848662132
198.89999999999299	1.241940791657762	2.0920530101342933
198.99999999999298	1.242035597356982	2.093272508945023
199.09999999999297	1.242131993718367	2.0945737166463902
199.19999999999297	1.2422205432169717	2.095624200747582
199.29999999999296	1.2423072080703184	2.09636861934362
199.39999999999296	1.2423894139210816	2.0970456252275897
199.49999999999295	1.2424882421452859	2.097874299142919
199.59999999999295	1.242580989425777	2.098777784586091
199.69999999999294	1.242674721823935	2.0995546034972508
199.79999999999293	1.2427477090895374	2.1001250584278557
199.89999999999293	1.2428475155273409	2.100607859397309
199.99999999999292	1.2429321466248386	2.1010532171874208
200.09999999999292	1.2430233132400188	2.101446812168998
200.1999999999929	1.243111087456027	2.101823227872482
200.2999999999929	1.2431959384968179	2.1023723421191183
200.3999999999929	1.2432883019162435	2.1032346397951556
200.4999999999929	1.2433858224251582	2.1042428114693847
200.5999999999929	1.2434661336978237	2.105013717441453
200.69999999999288	1.2435494176767403	2.1053638113281408
200.79999999999288	1.243636708541513	2.105478896511127
200.89999999999287	1.2437250192505007	2.105681062389689
200.99999999999287	1.2438087187540756	2.1060670886523973
201.09999999999286	1.2439008116813155	2.106483310446995
201.19999999999285	1.2439865895591595	2.106775825956726
201.29999999999285	1.2440741435697973	2.106979551638835
201.39999999999284	1.2441677723159197	2.107173499558562
201.49999999999284	1.2442601356789724	2.107317510223614
201.59999999999283	1.2443400265744873	2.1073408636069284
201.69999999999283	1.2444257470668512	2.10733719948514
201.79999999999282	1.2445196830194094	2.107483160359666
201.89999999999281	1.2446034599156999	2.107770899002566
201.9999999999928	1.244690129919488	2.107956524159492
202.0999999999928	1.2447822338237857	2.10782888668755
202.1999999999928	1.2448698919031813	2.10751266075561
202.2999999999928	1.2449561168819192	2.1073809114294755
202.3999999999928	1.2450308481631365	2.107646218997541
202.49999999999278	1.2451234632423929	2.10818757154112
202.59999999999278	1.2452181945945704	2.108721791454382
202.69999999999277	1.2453155825480886	2.1091278458976497
202.79999999999276	1.2454096132700903	2.1094407673243203
202.89999999999276	1.2454797589684519	2.1096557509286784
202.99999999999275	1.2455658035603538	2.109726487687545
203.09999999999275	1.2456610578103051	2.109685139989401
203.19999999999274	1.2457583084337942	2.1097231735948427
203.29999999999274	1.2458460733499956	2.1099669705003317
203.39999999999273	1.2459297444275579	2.110278677222147
203.49999999999272	1.246015520548169	2.1103941670336455
203.59999999999272	1.2461126432132248	2.110276495723239
203.6999999999927	1.2462043259389932	2.11018898636912
203.7999999999927	1.2462889318091792	2.110397947763662
203.8999999999927	1.2463763073317855	2.110854291786753
203.9999999999927	1.2464644975138421	2.1112655543732672
204.0999999999927	1.2465575913646445	2.111446968342276
204.19999999999268	1.2466508121878412	2.1114609057928964
204.29999999999268	1.2467276414576436	2.1114351591403095
204.39999999999267	1.2468242136372254	2.111417158001783
204.49999999999267	1.2469154123927164	2.1113990702311174
204.59999999999266	1.2469945538482854	2.111496083014025
204.69999999999266	1.2470867935914507	2.1118505737383306
204.79999999999265	1.247170840367235	2.1123521024760525
204.89999999999264	1.247268642596501	2.1126889957474617
204.99999999999264	1.2473567640837102	2.1126395579076407
205.09999999999263	1.2474313735315592	2.1123527324377647
205.19999999999263	1.2475246456987756	2.1121803835604394
205.29999999999262	1.2476144750670073	2.1122437685774758
205.39999999999262	1.2476986977108984	2.11236298288314
205.4999999999926	1.247788757507949	2.112338531511433
205.5999999999926	1.2478664219605153	2.112194217281689
205.6999999999926	1.2479414073674162	2.112117877774833
205.7999999999926	1.248031597288305	2.1122018854179814
205.8999999999926	1.2481286000229186	2.1123911121565233
205.99999999999258	1.2482186641332607	2.112668338703195
206.09999999999258	1.2482969920964275	2.1131097831979413
206.19999999999257	1.2483742179859638	2.1136958836772277
206.29999999999256	1.2484706612451355	2.1141887188026742
206.39999999999256	1.2485563845680758	2.1143207819123684
206.49999999999255	1.2486398610728189	2.1141597410280384
206.59999999999255	1.248732552119133	2.114069805121281
206.69999999999254	1.2488175828381465	2.1143099199225057
206.79999999999254	1.248912972547144	2.1147873222488687
206.89999999999253	1.2489948616319204	2.115190024980636
206.99999999999253	1.2490830983108383	2.115384165808394
207.09999999999252	1.2491822375347346	2.1154695997785264
207.1999999999925	1.2492668389920707	2.11554669344687
207.2999999999925	1.2493470033037997	2.115592375737349
207.3999999999925	1.249441985056312	2.1155699210264234
207.4999999999925	1.2495333162017512	2.1155570393874568
207.5999999999925	1.249624350069797	2.1156670082990017
207.69999999999249	1.2497261516323726	2.1158282774721076
207.79999999999248	1.2498104020996743	2.1158116764633546
207.89999999999247	1.2498998023823018	2.115581746357824
207.99999999999247	1.2499788121339126	2.1153942000450314
208.09999999999246	1.2500771328275713	2.1155619604748734
208.19999999999246	1.2501605623715395	2.1160370961678163
208.29999999999245	1.2502572067403297	2.1164869168190834
208.39999999999245	1.2503284457183097	2.116606190608461
208.49999999999244	1.250415074875744	2.1164395593359164
208.59999999999243	1.250511638188216	2.116179666728549
208.69999999999243	1.250605911308327	2.115920541963089
208.79999999999242	1.2507059464305212	2.115655165003711
208.89999999999242	1.2507932269649134	2.1154279385305457
208.9999999999924	1.2508737315664744	2.115372980847931
209.0999999999924	1.2509709866217238	2.1155028527103745
209.1999999999924	1.2510633616333742	2.1155939128431935
209.2999999999924	1.2511424663876498	2.1154546466538253
209.3999999999924	1.2512275290471386	2.1152031031277834
209.49999999999238	1.2513192498652517	2.115146812819318
209.59999999999238	1.2514032916130076	2.1154033977328046
209.69999999999237	1.2514834316073205	2.115747704796479
209.79999999999237	1.2515642698866416	2.115875055985022
209.89999999999236	1.251661877233569	2.11575982072408
209.99999999999235	1.2517530404926065	2.1156201493640703
210.09999999999235	1.251842932230813	2.115643273864096
210.19999999999234	1.2519225530522136	2.115804304216196
210.29999999999234	1.2520196881341903	2.11603453913331
210.39999999999233	1.2521068132084352	2.116327739229628
210.49999999999233	1.2522003249046785	2.1166848455023266
210.59999999999232	1.2522829728936615	2.1169203134783516
210.69999999999231	1.2523693722261797	2.1168089014586555
210.7999999999923	1.2524457106928235	2.1163615675625604
210.8999999999923	1.252541196594821	2.115919772947246
210.9999999999923	1.2526305313166306	2.115776968681983
211.0999999999923	1.2527211349000826	2.115890444459007
211.1999999999923	1.252799006430415	2.1159565367515176
211.29999999999228	1.2528911102668978	2.115827808917351
211.39999999999227	1.2529743290635236	2.1156355378954443
211.49999999999227	1.253065300552473	2.1155995556250238
211.59999999999226	1.2531588836892422	2.115730916135896
211.69999999999226	1.2532387439379153	2.115885751498565
211.79999999999225	1.2533314596139447	2.1160144926565367
211.89999999999225	1.2534182822873985	2.1161485812472316
211.99999999999224	1.2535149766103033	2.1162562631526964
212.09999999999224	1.2535988817123045	2.1161641120902512
212.19999999999223	1.2536876032594302	2.1158294742371218
212.29999999999222	1.2537799420462539	2.1154939858174986
212.39999999999222	1.253879530555908	2.1154928314773898
212.4999999999922	1.2539811721222685	2.115863689152567
212.5999999999922	1.2540666517473091	2.1162775597332613
212.6999999999922	1.2541557953208875	2.1164198498034708
212.7999999999922	1.2542395600508494	2.1162908154194433
212.8999999999922	1.2543375527772245	2.116145025644985
212.99999999999218	1.254430108025591	2.1161289701022445
213.09999999999218	1.2545153229588384	2.116194505862217
213.19999999999217	1.2546114467830525	2.116288749485566
213.29999999999217	1.254703465710608	2.116466636100056
213.39999999999216	1.2547927628862139	2.1167807140528607
213.49999999999216	1.2548836623070587	2.117117422884378
213.59999999999215	1.2549843927282582	2.117322426658812
213.69999999999214	1.2550854233461022	2.117446617401797
213.79999999999214	1.2551774263415734	2.1177380185515995
213.89999999999213	1.2552639891831485	2.118308808668412
213.99999999999213	1.2553576344869124	2.118917486237953
214.09999999999212	1.255445015866366	2.119183953229397
214.19999999999212	1.2555327785699284	2.1190201510490216
214.2999999999921	1.2556226058800304	2.118692296181972
214.3999999999921	1.2557037348735083	2.1184921018420013
214.4999999999921	1.2557940107551249	2.1184798814824486
214.5999999999921	1.2558797530782417	2.118542554725123
214.6999999999921	1.255969266374063	2.1186464792556823
214.79999999999208	1.2560520175729968	2.118820047736947
214.89999999999208	1.2561383976240252	2.1189953335568443
214.99999999999207	1.2562335107258495	2.118994832704844
215.09999999999206	1.256320431040387	2.1187698699753628
215.19999999999206	1.2564116722969674	2.1185571475906078
215.29999999999205	1.256500069143838	2.118614956675709
215.39999999999205	1.256591329955312	2.118901998699682
215.49999999999204	1.256680831885675	2.1191006238739236
215.59999999999204	1.256764892399879	2.1190093273622415
215.69999999999203	1.2568530100123692	2.118789393636011
215.79999999999202	1.2569538338699253	2.1187474413870007
215.89999999999202	1.2570446675482085	2.1189604039924546
215.999999999992	1.2571342299131123	2.119259145832267
216.099999999992	1.2572216260533167	2.1194692700332616
216.199999999992	1.2573159641539828	2.119578799018699
216.299999999992	1.2574037069197708	2.1195957229363787
216.399999999992	1.2574957262009123	2.1194413696252234
216.49999999999199	1.257584958968832	2.1190664316217487
216.59999999999198	1.257665851613627	2.118661972038473
216.69999999999197	1.2577506224292458	2.1185605200622963
216.79999999999197	1.257850649913875	2.1188658553649535
216.89999999999196	1.2579335935035554	2.1192887613276246
216.99999999999196	1.2580089444813543	2.119490351146423
217.09999999999195	1.2580912967893711	2.119444488580312
217.19999999999195	1.258189028473763	2.1194111297379656
217.29999999999194	1.258273773836235	2.119560514128857
217.39999999999193	1.2583485181628413	2.1197956245238188
217.49999999999193	1.258446090999892	2.119933506980522
217.59999999999192	1.2585350859624334	2.119918403394043
217.69999999999192	1.2586207825337599	2.11983963809467
217.7999999999919	1.2586997709052825	2.1197058668578515
217.8999999999919	1.258791969950466	2.1194505588074812
217.9999999999919	1.2588797758615937	2.119114845695337
218.0999999999919	1.2589654267605077	2.118933045160788
218.1999999999919	1.2590473278687344	2.1190511121826265
218.29999999999188	1.2591299581243403	2.1192763976806606
218.39999999999188	1.2592191369237549	2.1192311487199738
218.49999999999187	1.2593033563965146	2.1187683049618453
218.59999999999187	1.259396628326393	2.1181515660393537
218.69999999999186	1.2594756528470326	2.117724756266391
218.79999999999185	1.2595520817231025	2.1175828135633648
218.89999999999185	1.2596273849075619	2.117566456257742
218.99999999999184	1.2597186920208179	2.117564779298213
219.09999999999184	1.2597984002919629	2.1176023358795057
219.19999999999183	1.2598806435492316	2.117710038394722
219.29999999999183	1.2599744918437707	2.117781402064986
219.39999999999182	1.260059870987267	2.117717164551783
219.49999999999181	1.2601576688371643	2.11764248240493
219.5999999999918	1.260255206070385	2.117744769271553
219.6999999999918	1.2603353908266512	2.1179790983090525
219.7999999999918	1.2604278424072797	2.118056949047984
219.8999999999918	1.2605207923899338	2.117757572598889
219.9999999999918	1.2606070244532646	2.1172476996141385
220.09999999999178	1.2606979902009325	2.116925151884924
220.19999999999177	1.260782512736782	2.116975854075095
220.29999999999177	1.2608683861123897	2.117241704053664
220.39999999999176	1.2609527889589724	2.1174680731209383
220.49999999999176	1.261041561469758	2.1175843787819524
220.59999999999175	1.2611212588488265	2.1176351404347398
220.69999999999175	1.2612074769314388	2.117606081648347
220.79999999999174	1.2612898379841482	2.1174206447368116
220.89999999999173	1.2613738963809387	2.1171629165759036
220.99999999999173	1.2614750683156746	2.1170811961673923
221.09999999999172	1.261557677218314	2.117269819486657
221.19999999999172	1.2616435003756845	2.117522921776197
221.2999999999917	1.2617302101870003	2.117515697941704
221.3999999999917	1.2618243171910235	2.117211198996522
221.4999999999917	1.2619072750935285	2.1168875953542665
221.5999999999917	1.261980237792831	2.1167908359762118
221.6999999999917	1.2620816336588547	2.1168478094218965
221.79999999999168	1.2621674576091222	2.116751872006756
221.89999999999168	1.2622436866511946	2.1163761859877486
221.99999999999167	1.2623235139880788	2.115837952976098
222.09999999999167	1.2624180678580352	2.1152752851615113
222.19999999999166	1.2625127601875779	2.1146970572996318
222.29999999999166	1.2625986221177916	2.114132067525832
222.39999999999165	1.2626847930899583	2.1137629815571746
222.49999999999164	1.26277457699403	2.1137409478364733
222.59999999999164	1.2628667638796927	2.1139179114076994
222.69999999999163	1.2629568541568048	2.113914677534166
222.79999999999163	1.2630467891784816	2.1135232309444967
222.89999999999162	1.2631231977454471	2.1129287032575697
222.99999999999162	1.263208747856056	2.112485602647184
223.0999999999916	1.2632922408398226	2.1122746527884084
223.1999999999916	1.2633823261910997	2.112076582895858
223.2999999999916	1.263469252081481	2.1116790309104356
223.3999999999916	1.2635564841632014	2.111124543949909
223.4999999999916	1.263641144334854	2.1105610973761197
223.59999999999158	1.2637348702999307	2.110016046630818
223.69999999999158	1.263829848857245	2.109411897208378
223.79999999999157	1.2639151006916503	2.108777567121625
223.89999999999156	1.2639949581507102	2.1082495785926874
223.99999999999156	1.2640998118902094	2.1078228674832036
224.09999999999155	1.2641864143890216	2.107202442497427
224.19999999999155	1.2642768572831466	2.10616040253496
224.29999999999154	1.2643656447125053	2.104823451062995
224.39999999999154	1.2644513984128836	2.103602804253978
224.49999999999153	1.2645480790268682	2.102758780439313
224.59999999999152	1.26464301420025	2.1021328085544515
224.69999999999152	1.2647248129900364	2.101392251404858
224.7999999999915	1.2648056859379124	2.1004083824800013
224.8999999999915	1.264876784019755	2.099264353342356
224.9999999999915	1.2649681194621676	2.09803615434621
225.0999999999915	1.2650463078641216	2.096637066582627
225.1999999999915	1.265134302268846	2.095054453196547
225.29999999999148	1.2652180193242863	2.0934216671115995
225.39999999999148	1.2653031272141364	2.0918660796674153
225.49999999999147	1.2653906238348394	2.090266562989423
225.59999999999147	1.2654748576934056	2.088368087383508
225.69999999999146	1.265555453725413	2.0861493907797137
225.79999999999146	1.2656502319503184	2.083940872467762
225.89999999999145	1.265727426729392	2.08204307920808
225.99999999999145	1.2658132985859811	2.0804064737653962
226.09999999999144	1.265902882677417	2.078664287456637
226.19999999999143	1.2660019007362233	2.0765668847228618
226.29999999999143	1.2660954854770117	2.0741753036836412
226.39999999999142	1.2661732858173909	2.071673561230758
226.49999999999142	1.2662568175446842	2.069130122558574
226.5999999999914	1.2663441231609311	2.0665151377639552
226.6999999999914	1.2664356777266474	2.0639005109536925
226.7999999999914	1.2665254824530354	2.06140600951465
226.8999999999914	1.2666037506838768	2.058949025328145
226.9999999999914	1.2666856077843607	2.056222452832323
227.09999999999138	1.2667691127762764	2.053002084994563
227.19999999999138	1.2668618180519975	2.0494434021912475
227.29999999999137	1.266943487714174	2.045884623030293
227.39999999999137	1.2670304762586877	2.0424423392562994
227.49999999999136	1.2671137793935836	2.038849724248344
227.59999999999135	1.2671979101736222	2.034818683340824
227.69999999999135	1.267284902585649	2.03037831528459
227.79999999999134	1.2673628406542035	2.0257836916975895
227.89999999999134	1.2674429751716252	2.0212016251199594
227.99999999999133	1.2675331847770392	2.0165843007593574
228.09999999999133	1.2676114704567847	2.0118546236407715
228.19999999999132	1.2676914523600262	2.0070631765276166
228.29999999999131	1.2677739249011706	2.002184612993775
228.3999999999913	1.2678632437591149	1.9969666970765716
228.4999999999913	1.2679516273226383	1.991129253900949
228.5999999999913	1.2680447812679418	1.9847348942855052
228.6999999999913	1.2681214939838705	1.9781616893758902
228.7999999999913	1.2682183951481498	1.9717225177363678
228.89999999999128	1.2683027390414443	1.9652560064765114
228.99999999999127	1.2684061478411957	1.9584096554110204
229.09999999999127	1.2684886999463867	1.9510041620860905
229.19999999999126	1.2685699776668988	1.943229035885102
229.29999999999126	1.2686545556178237	1.9352850134034172
229.39999999999125	1.2687367944791987	1.927133657765725
229.49999999999125	1.2688168350893638	1.9186464312048377
229.59999999999124	1.2689004833387578	1.9098375989562613
229.69999999999123	1.2689768069848113	1.900785083107328
229.79999999999123	1.269059822516108	1.8914213836963047
229.89999999999122	1.269145884456719	1.8815231350411439
229.99999999999122	1.2692442458833062	1.8710598378837904
230.0999999999912	1.269327353622569	1.8603269092670032
230.1999999999912	1.2694178870370356	1.8496775052752261
230.2999999999912	1.2695081352214208	1.8390310374674517
230.3999999999912	1.269606209996906	1.8279361052524734
230.4999999999912	1.2696973715828215	1.8160297166087702
230.59999999999118	1.2697859883737554	1.8033802743686522
230.69999999999118	1.2698870747992932	1.7902707995001457
230.79999999999117	1.2699825343156705	1.7767837373970454
230.89999999999117	1.2700725156515895	1.762823153363064
230.99999999999116	1.270154391591759	1.748358851541329
231.09999999999116	1.2702402427696329	1.7335117882074074
231.19999999999115	1.2703240353849385	1.7182992455933834
231.29999999999114	1.2704166436387405	1.7025202187271917
231.39999999999114	1.270490420091087	1.6859792439530465
231.49999999999113	1.2705782687111398	1.6688574936614884
231.59999999999113	1.2706659033443612	1.6514917639118185
231.69999999999112	1.2707702003384884	1.633970379122225
231.79999999999112	1.2708507510814233	1.6159022776431056
231.8999999999911	1.2709424777004354	1.596917442572156
231.9999999999911	1.2710296380301447	1.577022472192685
232.0999999999911	1.2711212940534444	1.5565752000334916
232.1999999999911	1.2711979093184171	1.5358091870580544
232.2999999999911	1.2712916813904451	1.5146782617774397
232.39999999999108	1.2713793181552497	1.4930142676882292
232.49999999999108	1.2714701035351297	1.4708226388479329
232.59999999999107	1.271554754866723	1.448112935227048
232.69999999999106	1.2716535160707234	1.4247277551103743
232.79999999999106	1.2717485897378094	1.400412610989578
232.89999999999105	1.2718418779017306	1.3752293043129225
232.99999999999105	1.2719338448664683	1.349554163237031
233.09999999999104	1.2720239037598242	1.3236739786629108
233.19999999999104	1.2721170695094521	1.2974134522617833
233.29999999999103	1.2721976970586126	1.2703777731268235
233.39999999999102	1.2722788065778452	1.2424766419792161
233.49999999999102	1.2723559061321634	1.2140177359254136
233.599999999991	1.2724483868111172	1.1853300648779554
233.699999999991	1.2725312655003511	1.1563632492893863
233.799999999991	1.2726040677793753	1.1268792531897112
233.899999999991	1.272697989871677	1.09680683086647
233.999999999991	1.2727868463060659	1.0661804553554597
234.09999999999098	1.2728701832968727	1.0349695013112494
234.19999999999098	1.272957052061706	1.003010074390383
234.29999999999097	1.2730407847601422	0.9703188111689968
234.39999999999097	1.273124448649094	0.9372690325616407
234.49999999999096	1.2732149426743222	0.9042323787636593
234.59999999999096	1.2732875175163165	0.8711238761562972
234.69999999999095	1.273366724710297	0.8375182157601565
234.79999999999094	1.2734589889775862	0.8031658694883398
234.89999999999094	1.2735447199031587	0.7682932563654351
234.99999999999093	1.273630049193136	0.7333329586003641
235.09999999999093	1.2737270462537007	0.6984279458852596
235.19999999999092	1.2738208164743177	0.6634271743101637
235.29999999999092	1.2739013717342162	0.6283058925147353
235.3999999999909	1.2739848904222981	0.5932870084224801
235.4999999999909	1.2740809628581489	0.5585654867373036
235.5999999999909	1.2741555065627506	0.5241388136550844
235.6999999999909	1.2742363764199673	0.4901262930515728
235.7999999999909	1.2743246889724176	0.45699791227630504
235.89999999999088	1.2744074713831268	0.4252945238258772
235.99999999999088	1.2744912775314805	0.3951903334105599
236.09999999999087	1.274589649290599	0.3665584640616729
236.19999999999087	1.274686262445412	0.3396559719336005
236.29999999999086	1.2747755711806743	0.31555765376773554
236.39999999999085	1.2748545692519677	0.2956233393762495
236.49999999999085	1.2749425490545265	0.28080425610865084
236.59999999999084	1.2750351978858487	0.2715902251893412
236.69999999999084	1.2751193941729961	0.26843327562188785
236.79999999999083	1.2752209712893574	0.27168858350604935
236.89999999999083	1.2752956771604769	0.2810411677227956
236.99999999999082	1.2753754855665702	0.2957661751130272
237.0999999999908	1.2754635203869533	0.31518349885069974
237.1999999999908	1.2755553541272142	0.3386999002705392
237.2999999999908	1.2756292079404048	0.36540278291400824
237.3999999999908	1.2757111042621283	0.3942154573939632
237.4999999999908	1.2757942857624935	0.4244380004483857
237.59999999999079	1.275865747034578	0.45602987448592985
237.69999999999078	1.2759504089719105	0.48909016595494
237.79999999999077	1.2760438883774512	0.5232502348498554
237.89999999999077	1.2761201690211732	0.5577876129580058
237.99999999999076	1.2762101011829945	0.5923119355651892
238.09999999999076	1.2762850804481674	0.6268380137116251
238.19999999999075	1.276355781643917	0.6615420332616782
238.29999999999075	1.2764312994356053	0.6963682177499801
238.39999999999074	1.2765075556752616	0.7312088170848786
238.49999999999073	1.2765911915226276	0.7661319066714217
238.59999999999073	1.2766679284584117	0.8012020185685521
238.69999999999072	1.2767516963592822	0.8362004365349641
238.79999999999072	1.276824420794661	0.8706578145287308
238.8999999999907	1.2769013721332132	0.9043989577792704
238.9999999999907	1.276987850076248	0.9376947746334561
239.0999999999907	1.2770576936154212	0.970881949843202
239.1999999999907	1.2771347189230247	1.0039241982670555
239.2999999999907	1.2772237918817977	1.0363935669784512
239.39999999999068	1.2773237533337234	1.0680420420251093
239.49999999999068	1.2774164081099828	1.099009855956002
239.59999999999067	1.2775012604271905	1.129585907271087
239.69999999999067	1.2775890504731942	1.1598269026041756
239.79999999999066	1.2776794661700275	1.189601591464979
239.89999999999065	1.2777640125185339	1.2188762025626585
239.99999999999065	1.277845378131287	1.2477405922705214
240.09999999999064	1.2779396790072088	1.2761187615011704
240.19999999999064	1.278027151318609	1.3036722367835918
240.29999999999063	1.2781137655757677	1.3302274864237853
240.39999999999063	1.2782033774886596	1.3560540536670411
240.49999999999062	1.2782912351811033	1.3816196107274081
240.59999999999062	1.2783832783965847	1.4070636433894288
240.6999999999906	1.2784735199388981	1.4320331118151763
240.7999999999906	1.278562338909618	1.4561521992079158
240.8999999999906	1.2786566304570335	1.4794307929908794
240.9999999999906	1.2787494580351715	1.5021237745357434
241.0999999999906	1.2788487785339264	1.5243489670865635
241.19999999999058	1.2789422323501833	1.5459697707294833
241.29999999999058	1.2790345032709762	1.5669064329218843
241.39999999999057	1.279122564462094	1.587265773532923
241.49999999999056	1.2792130951254954	1.6071321034841388
241.59999999999056	1.2793107218479811	1.626357120001499
241.69999999999055	1.279398795795376	1.6447446407421935
241.79999999999055	1.2794869244613596	1.662462722232439
241.89999999999054	1.2795792394481884	1.6799629760889614
241.99999999999054	1.2796666463196944	1.697466480251964
242.09999999999053	1.279763568400429	1.7147053684058315
242.19999999999052	1.2798440962873672	1.7311906783465454
242.29999999999052	1.2799232971925987	1.7467928174526894
242.3999999999905	1.280011831624778	1.7617706380541778
242.4999999999905	1.280103025077128	1.776384539456568
242.5999999999905	1.2801910806735808	1.7906236678753364
242.6999999999905	1.2802767821077332	1.8043927493074432
242.7999999999905	1.2803694612035548	1.817758097061758
242.89999999999048	1.2804538237072491	1.8308181382305941
242.99999999999048	1.2805403571051897	1.8434798228888742
243.09999999999047	1.2806171761680614	1.8554811451734698
243.19999999999047	1.2806956777452227	1.8667984269195075
243.29999999999046	1.2807763191445458	1.8777473978941133
243.39999999999046	1.2808729420845872	1.8886408647329798
243.49999999999045	1.280956823445485	1.899346519995163
243.59999999999044	1.2810484667575608	1.9094616097330988
243.69999999999044	1.2811375244715106	1.918778126244766
243.79999999999043	1.281216661639672	1.9275437187340299
243.89999999999043	1.2812972611228322	1.9361566032403972
243.99999999999042	1.2813718505969565	1.9447295054422113
244.09999999999042	1.2814492082717173	1.9531360406844782
244.1999999999904	1.281536127206551	1.9612896031522704
244.2999999999904	1.2816415803121726	1.9692285930246174
244.3999999999904	1.281734851024171	1.9768751107336795
244.4999999999904	1.2818147856111066	1.9839941794649139
244.5999999999904	1.2819086448139958	1.9904714895674418
244.69999999999038	1.2820022875578214	1.996530285241389
244.79999999999038	1.282100302142851	2.0025677968803715
244.89999999999037	1.282193360205639	2.008672673356446
244.99999999999037	1.2822770066140545	2.0145287429154073
245.09999999999036	1.2823535679248943	2.019830445710156
245.19999999999035	1.2824294315245195	2.0246724903707327
245.29999999999035	1.282504564214698	2.029412598098925
245.39999999999034	1.282585454143441	2.034243023325378
245.49999999999034	1.2826652630800846	2.0390273833830292
245.59999999999033	1.282750742309517	2.043580691644969
245.69999999999033	1.2828379063538031	2.047894390893787
245.79999999999032	1.28292454960772	2.052028428550811
245.8999999999903	1.2830024621553375	2.055900867827836
245.9999999999903	1.2830831644294391	2.0594052735737196
246.0999999999903	1.2831712622408598	2.0626776015627146
246.1999999999903	1.283269329306629	2.066081941864012
246.2999999999903	1.2833654223360538	2.0697969972136825
246.39999999999029	1.2834563554287537	2.0735551315235776
246.49999999999028	1.2835450170470513	2.0769052841353393
246.59999999999027	1.2836434459717248	2.0797054925683063
246.69999999999027	1.2837262491332886	2.082203423856569
246.79999999999026	1.2838220960059727	2.084705223185482
246.89999999999026	1.2838982734831716	2.0871910745719293
246.99999999999025	1.2839862154251458	2.089499679234481
247.09999999999025	1.284067985071294	2.091582526020547
247.19999999999024	1.2841502894881796	2.0935657563541943
247.29999999999023	1.2842300910224833	2.095490888265335
247.39999999999023	1.284315570157622	2.097252095361097
247.49999999999022	1.2844001250809742	2.098827875278144
247.59999999999022	1.2844726744434807	2.1004414644975364
247.6999999999902	1.2845528099643453	2.1023313966844945
247.7999999999902	1.284642761267511	2.104369772084705
247.8999999999902	1.2847452194940463	2.106130029706503
247.9999999999902	1.2848360631014255	2.107341249442785
248.0999999999902	1.2849107595719613	2.1082048129937543
248.19999999999018	1.2849905288260908	2.1091432806260912
248.29999999999018	1.285081879485193	2.110326964511709
248.39999999999017	1.28517366648591	2.1115907460554606
248.49999999999017	1.2852460294872543	2.112751773124351
248.59999999999016	1.2853371095812598	2.1138412611169506
248.69999999999015	1.2854196962309803	2.114891837682161
248.79999999999015	1.2855037502776756	2.1158058509493087
248.89999999999014	1.2855942822831399	2.1164686427758985
248.99999999999014	1.2856760060377723	2.116995636165486
249.09999999999013	1.2857747086775226	2.1176930442598945
249.19999999999013	1.285854977408066	2.1186369195125145
249.29999999999012	1.2859349692148476	2.119563783718984
249.39999999999011	1.2860134313833465	2.1201665743620257
249.4999999999901	1.2861046788972619	2.120524193262827
249.5999999999901	1.286188851902064	2.1210185424897943
249.6999999999901	1.286281452119972	2.121908451354098
249.7999999999901	1.2863607828032049	2.1230359506503986
249.8999999999901	1.2864348324090205	2.1240903842753833
249.99999999999008	1.286511126652158	2.1249414453678765
250.09999999999008	1.2865947112333078	2.1256444045924274
250.19999999999007	1.2866811693988645	2.126199258570416
250.29999999999006	1.2867619882107748	2.12651618265836
250.39999999999006	1.2868503862763807	2.1266576523071268
250.49999999999005	1.2869388850440544	2.126903679360197
250.59999999999005	1.287026764354373	2.1274686270141174
250.69999999999004	1.2871188125396937	2.1281927698813994
250.79999999999004	1.287199340140541	2.128683602165055
250.89999999999003	1.2872827090046481	2.128804770161656
250.99999999999002	1.28737115855945	2.128829140361069
251.09999999999002	1.2874579749606674	2.129093866768337
251.19999999999	1.2875320564199089	2.129597575379916
251.29999999999	1.2876189499478354	2.1300743338176407
251.39999999999	1.2877200382207301	2.1303474429109315
251.49999999999	1.2878134488865998	2.1304978587784524
251.59999999999	1.2879033302160152	2.1306688843040367
251.69999999998998	1.2879864222784396	2.1308460019983992
251.79999999998998	1.2880642383433751	2.130991650426708
251.89999999998997	1.2881606381497746	2.131254751217045
251.99999999998997	1.2882500543722863	2.131812823747216
252.09999999998996	1.2883325871768854	2.132575279895466
252.19999999998996	1.2884235894936902	2.1331496981445146
252.29999999998995	1.2885199064624178	2.133237953856305
252.39999999998994	1.2886031707869374	2.1329891352019175
252.49999999998994	1.288684756797844	2.1328435300116775
252.59999999998993	1.2887785299783083	2.1330295804494126
252.69999999998993	1.2888518131913504	2.133365918554794
252.79999999998992	1.2889356619570558	2.1336243313199064
252.89999999998992	1.2890176886091693	2.1337957988382183
252.9999999999899	1.2890995464624633	2.1340309925645
253.0999999999899	1.2891848923504423	2.1343568811047424
253.1999999999899	1.2892807248595262	2.1346652358384994
253.2999999999899	1.2893813197384547	2.1349479217524205
253.3999999999899	1.2894701787749012	2.1353583472148263
253.49999999998988	1.2895578709118976	2.1359546888962058
253.59999999998988	1.289632034486309	2.136471930971181
253.69999999998987	1.289726708258666	2.1365991640834996
253.79999999998986	1.289805273556597	2.1363507922274194
253.89999999998986	1.2898839702571605	2.1361460312699405
253.99999999998985	1.2899728070490069	2.136327503770795
254.09999999998985	1.2900533898623516	2.136788627117224
254.19999999998984	1.2901418140343637	2.1371774832381183
254.29999999998984	1.2902250426498638	2.1372945703951713
254.39999999998983	1.2903116408257773	2.1372340714050995
254.49999999998983	1.290394074438419	2.1371108496413753
254.59999999998982	1.2904788696205136	2.136898074708979
254.6999999999898	1.2905664034655633	2.136578213513378
254.7999999999898	1.2906402437877014	2.1363171650761448
254.8999999999898	1.2907230063565498	2.13632821012186
254.9999999999898	1.2908123333145658	2.1365330334644854
255.0999999999898	1.2909097466355075	2.1366132321028357
255.19999999998979	1.2910020769012924	2.136412219012797
255.29999999998978	1.2910824074222835	2.136179146199028
255.39999999998977	1.291160445574116	2.1362791825487926
255.49999999998977	1.291245843316747	2.13672781895716
255.59999999998976	1.291338066184677	2.1371616803902085
255.69999999998976	1.2914200382286827	2.1372594466843924
255.79999999998975	1.2914943977271651	2.137061843444457
255.89999999998975	1.2915893052948002	2.1368102185608895
255.99999999998974	1.2916776781169486	2.1365950544926733
256.09999999998973	1.2917623691840545	2.1363916738680135
256.19999999998976	1.2918567276456745	2.136275522459628
256.2999999999898	1.2919417718323682	2.136409375590351
256.3999999999898	1.292032730883227	2.1367929708151387
256.4999999999898	1.2921131490209148	2.1371099029408387
256.59999999998985	1.292203303715468	2.1370729416448517
256.69999999998987	1.2922806163316254	2.1367660310031558
256.7999999999899	1.2923585219923217	2.13659574379668
256.8999999999899	1.2924417757450046	2.136791691544637
256.99999999998994	1.292532467170803	2.1371540503849413
257.09999999998996	1.2926110750996127	2.1373317635230746
257.19999999999	1.2926974087721215	2.1372728746959337
257.29999999999	1.2927845084417777	2.137196845311152
257.39999999999003	1.2928813471957048	2.1372709809137898
257.49999999999005	1.2929607602152324	2.1374177137979986
257.5999999999901	1.2930419872792156	2.137550781818568
257.6999999999901	1.293124443660407	2.1377232913273274
257.7999999999901	1.293205701514388	2.1379817586615166
257.89999999999014	1.293294951301863	2.138143445467021
257.99999999999017	1.2933698805356721	2.1379073740612666
258.0999999999902	1.293459984814782	2.1372917927142345
258.1999999999902	1.293551121586406	2.136697496973437
258.29999999999023	1.2936337292680626	2.1365263511697465
258.39999999999026	1.2937194973793265	2.136756761375029
258.4999999999903	1.2938138643024737	2.137021170107117
258.5999999999903	1.2938927554406214	2.137065079153769
258.6999999999903	1.2939840136118435	2.1370102198129812
258.79999999999035	1.2940728069072525	2.1370577529871975
258.89999999999037	1.2941563238033182	2.137212592633746
258.9999999999904	1.2942324426608744	2.1373477752180574
259.0999999999904	1.2943111593002712	2.1374676892033824
259.19999999999044	1.294402539324481	2.1376985030282376
259.29999999999046	1.294485006858174	2.138007798047351
259.3999999999905	1.2945677900503245	2.1381630972500623
259.4999999999905	1.2946517891711242	2.1380297949703047
259.59999999999053	1.2947392724446316	2.1378466577316013
259.69999999999055	1.2948159845833491	2.1380003905008
259.7999999999906	1.2948941575536603	2.13856218552857
259.8999999999906	1.2949736105171061	2.1391601555046007
259.9999999999906	1.2950546371980307	2.1394025013998044
260.09999999999064	1.2951355252099643	2.1392841261615376
260.19999999999067	1.295227057438021	2.1391007547763112
260.2999999999907	1.2953120341387931	2.1390395389171304
260.3999999999907	1.2954064051176029	2.139074252375802
260.49999999999073	1.2955014698441394	2.139160721515313
260.59999999999076	1.2955894576561207	2.1393962826432653
260.6999999999908	1.2956833860284815	2.139837420601785
260.7999999999908	1.2957740219558858	2.1402780218884705
260.8999999999908	1.2958712918940147	2.1404513816107107
260.99999999999085	1.2959708390291178	2.140381738920178
261.09999999999087	1.2960631429073217	2.1403987771406343
261.1999999999909	1.2961450368737684	2.140714483497347
261.2999999999909	1.296224481961949	2.141115668022397
261.39999999999094	1.296312765054756	2.141201968904696
261.49999999999096	1.2963978531366478	2.1408594351681747
261.599999999991	1.2964723492619823	2.140378654987335
261.699999999991	1.2965411953244521	2.1400848867625015
261.79999999999103	1.2966234481750414	2.140021435419384
261.89999999999105	1.2967009009779125	2.1400431828747357
261.9999999999911	1.296783374088844	2.140121920056022
262.0999999999911	1.2968738681261156	2.140309555096667
262.1999999999911	1.296958088060703	2.1404969995644607
262.29999999999114	1.2970521867625235	2.14044281049201
262.39999999999117	1.2971410201184437	2.140078890352371
262.4999999999912	1.297226897911653	2.1397176312999666
262.5999999999912	1.2973157596318612	2.1397400474590884
262.69999999999123	1.2973956870818455	2.1401358717933063
262.79999999999126	1.2974751268373943	2.140525044400894
262.8999999999913	1.2975563043972884	2.140615174346975
262.9999999999913	1.2976306007327434	2.1405192532291997
263.0999999999913	1.29770781956148	2.1405468408147166
263.19999999999135	1.297803862967456	2.1407857742498413
263.29999999999137	1.2978909390223599	2.1410358797305062
263.3999999999914	1.2979843720117559	2.1411561094023877
263.4999999999914	1.2980756036962928	2.1411887208104408
263.59999999999144	1.2981620701725947	2.1411795973861207
263.69999999999146	1.2982541770060703	2.141014336856402
263.7999999999915	1.2983481011777327	2.1405940296642276
263.8999999999915	1.2984284385717173	2.1401196966384184
263.99999999999153	1.2985158240670323	2.1399997179200616
264.09999999999155	1.29859714674416	2.140357072961548
264.1999999999916	1.2986754253726072	2.1408518847731437
264.2999999999916	1.2987617082105671	2.1410430775598477
264.3999999999916	1.298848954901269	2.140857362151356
264.49999999999164	1.2989382821555662	2.1405974978587468
264.59999999999167	1.2990246031037482	2.1405069946746855
264.6999999999917	1.2991122107010264	2.1405249633497796
264.7999999999917	1.2992063635545827	2.14048441402965
264.89999999999173	1.2992876373345679	2.140380668424875
264.99999999999176	1.299383447534746	2.14033491990243
265.0999999999918	1.2994661741969697	2.140291385536504
265.1999999999918	1.2995400208417571	2.1400802170338573
265.2999999999918	1.2996211745949267	2.1397166022702145
265.39999999999185	1.299705323806125	2.1394855239265214
265.49999999999187	1.2997987262951325	2.1396128014325075
265.5999999999919	1.2998805516922962	2.139900002660754
265.6999999999919	1.299963199258269	2.139917424014873
265.79999999999194	1.3000512278797594	2.139498135070753
265.89999999999196	1.3001360673676225	2.138939418550834
265.999999999992	1.3002215974231923	2.138658423919866
266.099999999992	1.3003046695812468	2.138750799313833
266.19999999999203	1.3003792257212599	2.1390160917518073
266.29999999999205	1.3004656244508888	2.1393154010285516
266.3999999999921	1.3005550312610632	2.1396681903800445
266.4999999999921	1.3006335305211527	2.1400480788195204
266.5999999999921	1.3007172772159057	2.1402750981384
266.69999999999214	1.3008075016888596	2.1402263853137655
266.79999999999217	1.3008911312173	2.140080764493468
266.8999999999922	1.3009875162128888	2.140162296217535
266.9999999999922	1.301068195412057	2.1404798728689616
267.09999999999224	1.3011553095399997	2.140695061048508
267.19999999999226	1.3012521258341414	2.1405173726825355
267.2999999999923	1.3013449299074136	2.140089340812175
267.3999999999923	1.3014293128035839	2.139826967544396
267.4999999999923	1.301509192477084	2.1399269648154466
267.59999999999235	1.30159609215206	2.140197724219357
267.6999999999924	1.3016868526263343	2.14036375001871
267.7999999999924	1.301767174007201	2.1403709238080717
267.8999999999924	1.3018539681676278	2.140309483676733
267.99999999999244	1.3019358558765797	2.140142559588226
268.09999999999246	1.302028986235181	2.1397846217736514
268.1999999999925	1.3021128101364887	2.139343657361233
268.2999999999925	1.3021966247425978	2.1391548344231106
268.39999999999253	1.302272822106103	2.139372419652506
268.49999999999255	1.302363568737786	2.1397264700779304
268.5999999999926	1.302461217865579	2.139770317149092
268.6999999999926	1.3025421164221533	2.1393924258809003
268.7999999999926	1.3026208692625048	2.1389225842192
268.89999999999264	1.3026990603756112	2.1386713220385465
268.99999999999267	1.30278933242348	2.13858233948014
269.0999999999927	1.3028776682242516	2.138373670172378
269.1999999999927	1.3029653818235372	2.1379495748611927
269.29999999999274	1.3030480268217832	2.137455902117358
269.39999999999276	1.3031358512261155	2.13701095363072
269.4999999999928	1.3032192189652783	2.1365525646191212
269.5999999999928	1.3033134146288692	2.136072625877843
269.6999999999928	1.3034054415130756	2.1357681948271208
269.79999999999285	1.3034901381121242	2.1358293013256864
269.8999999999929	1.3035894115335283	2.1360936686502288
269.9999999999929	1.3036860678238307	2.1360895110536053
270.0999999999929	1.303767296701257	2.1355525856471007
270.19999999999294	1.3038543509441718	2.1347357484885428
270.29999999999296	1.303951691345636	2.1340827274636602
270.399999999993	1.3040346725924072	2.1337172419203885
270.499999999993	1.3041218997675434	2.133406643666754
270.59999999999303	1.3042087158991054	2.1329114280716803
270.69999999999305	1.304291771128913	2.132259633355804
270.7999999999931	1.304375778744727	2.131573084087624
270.8999999999931	1.3044684442983263	2.1308088024847818
270.9999999999931	1.304549810524195	2.1298359429416966
271.09999999999314	1.3046362794068198	2.128739524533003
271.19999999999317	1.304717612253936	2.1277553442888797
271.2999999999932	1.3048001175525543	2.1269316654854755
271.3999999999932	1.3048847772051106	2.1259653484921883
271.49999999999324	1.30497782506011	2.1245593053626726
271.59999999999326	1.3050682414057457	2.1228377041907494
271.6999999999933	1.3051614316270066	2.121272049664309
271.7999999999933	1.3052526294177387	2.1201388418153457
271.8999999999933	1.30534703605783	2.1192408733315635
271.99999999999335	1.3054335901893979	2.1181813917586823
272.0999999999934	1.305514738766993	2.1168089670924837
272.1999999999934	1.3055958100801761	2.1152288389258773
272.2999999999934	1.3056792371125165	2.113501300571441
272.39999999999344	1.3057576865308729	2.111543574897598
272.49999999999346	1.3058417680839547	2.109377728249817
272.5999999999935	1.3059342890485668	2.1072435525742246
272.6999999999935	1.3060309656460471	2.105328559653572
272.79999999999353	1.3061185623225597	2.103454098140587
272.89999999999355	1.3062042354526666	2.101245838207948
272.9999999999936	1.3062929119602422	2.0986061206212248
273.0999999999936	1.3063798450033064	2.095870375866233
273.1999999999936	1.3064592755637947	2.0933993717239168
273.29999999999364	1.3065414216118918	2.091133486493108
273.39999999999367	1.3066294561478582	2.0886756186788595
273.4999999999937	1.306729221747469	2.0857780722591723
273.5999999999937	1.3068235861137134	2.0825443069085177
273.69999999999374	1.3069061004102045	2.0791830212550493
273.79999999999376	1.3069864188414684	2.0757236871298326
273.8999999999938	1.307079777248618	2.0721133655526542
273.9999999999938	1.307173681634799	2.0684374003710824
274.0999999999938	1.3072588710504989	2.0648495034463097
274.19999999999385	1.3073408411098693	2.061236090899714
274.2999999999939	1.307427741432521	2.057176813728841
274.3999999999939	1.3075084753950212	2.0523701910711885
274.4999999999939	1.3075887892870166	2.0470260179229722
274.59999999999394	1.307666299269769	2.0416150764475036
274.69999999999396	1.3077519574395902	2.0363252769387534
274.799999999994	1.3078415103282164	2.030877911694773
274.899999999994	1.307928525206036	2.0249411966314277
274.99999999999403	1.3080187097887512	2.0185450327917667
275.09999999999405	1.30810830759301	2.0119446484918466
275.1999999999941	1.30819847826233	2.005240532147318
275.2999999999941	1.3082921569418793	1.998307712728673
275.3999999999941	1.308375398248337	1.9910704441314595
275.49999999999415	1.308466784223253	1.9836495075594254
275.59999999999417	1.3085514420122664	1.9760490328178675
275.6999999999942	1.3086333377719597	1.9679720944131491
275.7999999999942	1.3087230825249765	1.959087893429112
275.89999999999424	1.3088072318501438	1.9494745158685562
275.99999999999426	1.3088896327419715	1.9396310187149464
276.0999999999943	1.30897198073093	1.9298977253695588
276.1999999999943	1.3090594478898359	1.9200707274704816
276.2999999999943	1.309145859569907	1.9096621613160893
276.39999999999435	1.3092363016768416	1.8984727078163357
276.4999999999944	1.3093192503085986	1.8866828179916073
276.5999999999944	1.3094160144620914	1.8744968915106441
276.6999999999944	1.3094961216058236	1.8618305711963437
276.79999999999444	1.3095789139820013	1.848588185980636
276.89999999999446	1.3096705435123548	1.8348753961986657
276.9999999999945	1.3097577780606728	1.820843939552851
277.0999999999945	1.309840190988237	1.806378333354416
277.19999999999453	1.3099306824981267	1.7911400152173507
277.29999999999455	1.310015688135146	1.7750269198265305
277.3999999999946	1.3100957554935295	1.758396432517562
277.4999999999946	1.3101794463260434	1.7416483149870987
277.5999999999946	1.31027320017522	1.7246631154839551
277.69999999999465	1.3103690839751139	1.7068927335778707
277.79999999999467	1.310457143111214	1.6879674414940773
277.8999999999947	1.3105418204042962	1.668036075982349
277.9999999999947	1.310633901756606	1.6474364047735364
278.09999999999474	1.3107295899304856	1.6262707644639225
278.19999999999476	1.310808985939136	1.6044127068686063
278.2999999999948	1.3108970266842963	1.581898494416226
278.3999999999948	1.3109762569077077	1.558878511999364
278.4999999999948	1.311064421848522	1.535337945672293
278.59999999999485	1.311142216163145	1.5109291699007033
278.6999999999949	1.3112278690898327	1.4854146592639426
278.7999999999949	1.3113145423566488	1.459004793022112
278.8999999999949	1.311402548336458	1.4321864649673026
278.99999999999494	1.3114861703972083	1.4050696342374194
279.09999999999496	1.3115671792941204	1.3772511740312012
279.199999999995	1.311646203250302	1.3483222371456318
279.299999999995	1.3117296444474524	1.318368545805257
279.39999999999503	1.3118298335675818	1.287807467629354
279.49999999999505	1.3119133123852527	1.256836949488034
279.5999999999951	1.3119986962083523	1.22532324681638
279.6999999999951	1.3120872406016315	1.1931196083116156
279.7999999999951	1.3121827960879984	1.160298383544813
279.89999999999515	1.312275981182021	1.1268902010888828
279.99999999999517	1.3123660616208643	1.0926641041079652
280.0999999999952	1.3124545154840328	1.057349695361732
280.1999999999952	1.312542611742677	1.0211283946565899
280.29999999999524	1.3126241275779238	0.984576872432441
280.39999999999526	1.3127102278499618	0.948056830884397
280.4999999999953	1.3127910571580914	0.911312513602235
280.5999999999953	1.3128795011109813	0.8738890459988953
280.6999999999953	1.3129614748601597	0.835745207673626
280.79999999999535	1.3130549500452386	0.7973147534525155
280.8999999999954	1.3131325826193365	0.7589229373632401
280.9999999999954	1.313218239500489	0.7205301288983589
281.0999999999954	1.3133094382333212	0.6819794159273408
281.19999999999544	1.3134057426797567	0.6434005314692006
281.29999999999546	1.3134866534788552	0.6050481886269184
281.3999999999955	1.3135764356161692	0.5669932099871564
281.4999999999955	1.3136615331110146	0.5292048117991563
281.59999999999553	1.3137494841238335	0.49208603246902133
281.69999999999555	1.3138370425377652	0.4565250877714319
281.7999999999956	1.3139267242773132	0.4232372493312091
281.8999999999956	1.3140079505308215	0.3923203268088176
281.9999999999956	1.3140967331365987	0.36383916443085745
282.09999999999565	1.3141810139758194	0.33864531819681665
282.19999999999567	1.3142662812825685	0.3183490235118556
282.2999999999957	1.3143519818522877	0.3043619445428409
282.3999999999957	1.314437918478309	0.2973431310400677
282.49999999999574	1.314525137109488	0.29757864218937685
282.59999999999576	1.3146056608042085	0.3051566094932593
282.6999999999958	1.3146940958559845	0.3195598918424476
282.7999999999958	1.3147731143233594	0.33960067251390996
282.8999999999958	1.3148706830595058	0.36422991639945534
282.99999999999585	1.3149553342955418	0.3927958857516805
283.0999999999959	1.3150462402539982	0.4246340367090301
283.1999999999959	1.3151355355849486	0.458625469083679
283.2999999999959	1.315221321517563	0.49375153326109134
283.39999999999594	1.315310083948365	0.529772521384892
283.49999999999596	1.3153999937252037	0.5669876141422995
283.599999999996	1.3154835788502943	0.6054327482811234
283.699999999996	1.3155653349220284	0.6445410592722358
283.79999999999603	1.3156510024961172	0.6836711802519668
283.89999999999606	1.3157376175335809	0.7225904768814311
283.9999999999961	1.315821698713572	0.7613980859822302
284.0999999999961	1.3159043869813605	0.8000327210558158
284.1999999999961	1.3159941133462043	0.8383013423582208
284.29999999999615	1.3160857163005018	0.8762101752045435
284.39999999999617	1.3161760320176443	0.9140088204872516
284.4999999999962	1.3162676673409812	0.9517562055707746
284.5999999999962	1.3163558207743375	0.9890311344446647
284.69999999999624	1.3164488382820445	1.0253681572407285
284.79999999999626	1.3165375146665865	1.0607976176591398
284.8999999999963	1.3166248460493981	1.095801218617957
284.9999999999963	1.3167086939926391	1.1306466563089017
285.0999999999963	1.3168037636219665	1.1650461352733286
285.19999999999635	1.3168886013675352	1.1985019339030398
285.2999999999964	1.3169792105614693	1.230954642929682
285.3999999999964	1.3170676449927474	1.2626776383107676
285.4999999999964	1.3171486677409974	1.2938608403421838
285.59999999999644	1.3172315448735992	1.3244313838161428
285.69999999999646	1.317316319140759	1.3543543267235658
285.7999999999965	1.317405893199722	1.3838047413918793
285.8999999999965	1.317497660869475	1.412884352731734
285.99999999999653	1.3175874010503434	1.4412761074111686
286.09999999999656	1.3176702469500399	1.468489509322139
286.1999999999966	1.317758929467761	1.49445168649619
286.2999999999966	1.3178426327264194	1.519623027257195
286.3999999999966	1.317927061072127	1.5444566652526104
286.49999999999665	1.3180081981030805	1.5688650471078058
286.59999999999667	1.3180987068574015	1.592424229094823
286.6999999999967	1.3181794771036603	1.6149253039817606
286.7999999999967	1.3182626751517166	1.6366095893733603
286.89999999999674	1.3183519707599085	1.6577407773876311
286.99999999999676	1.3184418652757182	1.6782833249625302
287.0999999999968	1.318525414701056	1.6980941209058213
287.1999999999968	1.318612139356689	1.7172639198277813
287.2999999999968	1.3186951540218343	1.7359667523321205
287.39999999999685	1.3187895608322187	1.7541171126074537
287.4999999999969	1.3188723219405112	1.7713254582710483
287.5999999999969	1.3189602389487944	1.7874760261262668
287.6999999999969	1.3190567485534765	1.8029783051886867
287.79999999999694	1.3191438997482892	1.8183691837865879
287.89999999999696	1.3192361991605273	1.8337280268007032
287.999999999997	1.3193284824571574	1.8486055078754104
288.099999999997	1.3194136502978073	1.8625982991716423
288.19999999999703	1.3195026393602975	1.875769899106514
288.29999999999706	1.3195963321017512	1.8884062579271041
288.3999999999971	1.3196793870306802	1.9005806214132306
288.4999999999971	1.3197683661390702	1.9121913592371609
288.5999999999971	1.3198547373480434	1.9232547422365862
288.69999999999715	1.3199409111934144	1.9339980673389094
288.79999999999717	1.3200309063274338	1.9445024382243983
288.8999999999972	1.3201216391339545	1.9545160550115956
288.9999999999972	1.320207131294652	1.9638020516844408
289.09999999999724	1.3202921199510063	1.9725658185603954
289.19999999999726	1.3203817856375084	1.9813022848538742
289.2999999999973	1.3204728018982068	1.9901996917640836
289.3999999999973	1.3205617446992024	1.998887888881566
289.4999999999973	1.3206439734875193	2.0068722234682284
289.59999999999735	1.3207315882219604	2.0140985330139984
289.6999999999974	1.3208291617168744	2.0209048704663983
289.7999999999974	1.3209144885973254	2.027544065532341
289.8999999999974	1.320997931193786	2.0339921948558586
289.99999999999744	1.32108473847725	2.04017422764328
290.09999999999746	1.321177914162444	2.0461907349695054
290.1999999999975	1.3212607057437014	2.052119236008465
290.2999999999975	1.3213448896970201	2.0577648748015553
290.39999999999753	1.3214351284103714	2.062793147198657
290.49999999999756	1.3215209917662607	2.067186949685809
290.5999999999976	1.3216085377302487	2.07136613130241
290.6999999999976	1.3216979842544982	2.075702209028962
290.7999999999976	1.321785216329123	2.0800715928861484
290.89999999999765	1.32186505497046	2.084038439937
290.99999999999767	1.3219472915391233	2.0874382540331524
291.0999999999977	1.3220289441330138	2.090562059931015
291.1999999999977	1.3221135711381657	2.093779533962279
291.29999999999774	1.3222041434124492	2.097133018202268
291.39999999999776	1.322287305485431	2.100425100397271
291.4999999999978	1.3223827897113631	2.1035861905029996
291.5999999999978	1.3224654528090574	2.106664153626513
291.69999999999783	1.3225538131076044	2.109589943051091
291.79999999999785	1.3226361649556269	2.1120818003773745
291.8999999999979	1.322724980090098	2.114033591168854
291.9999999999979	1.322809899327646	2.1157676107696695
292.0999999999979	1.3228986551743347	2.1177646255073808
292.19999999999794	1.322986922023823	2.120101388522865
292.29999999999797	1.3230775048592145	2.1223769092768086
292.399999999998	1.3231707895879685	2.1242146819384344
292.499999999998	1.3232560186541387	2.125688328421777
292.59999999999803	1.323343053396794	2.127160421689318
292.69999999999806	1.3234358506718993	2.128788914587861
292.7999999999981	1.3235216550251752	2.130405671524556
292.8999999999981	1.3236111806490336	2.1318643739652336
292.9999999999981	1.3236949206296693	2.1332343183989
293.09999999999815	1.323778417082497	2.1346114419831044
293.19999999999817	1.323862614171404	2.135867897406665
293.2999999999982	1.3239584131081892	2.1368319903830546
293.3999999999982	1.3240401208523804	2.137627930104212
293.49999999999824	1.3241286126637357	2.138668549153927
293.59999999999826	1.3242166915096887	2.140125497293166
293.6999999999983	1.3243094251674072	2.1416514513040035
293.7999999999983	1.3243986856569252	2.142716778290488
293.89999999999833	1.3244831819380367	2.143193326982728
293.99999999999835	1.3245704895149153	2.143431194680605
294.0999999999984	1.3246597829560522	2.1437814530268073
294.1999999999984	1.3247463961915842	2.1442458825512913
294.2999999999984	1.3248303068851324	2.1446601193479458
294.39999999999844	1.3249163500529255	2.1450315017087327
294.49999999999847	1.3250126043361823	2.1455009225409984
294.5999999999985	1.325095183375697	2.146026530608618
294.6999999999985	1.3251758130362594	2.1463932770395777
294.79999999999853	1.32525911639234	2.146544570540318
294.89999999999856	1.325344832206005	2.146769406110927
294.9999999999986	1.3254392067604135	2.147369724317051
295.0999999999986	1.3255299098403357	2.1482035492094216
295.1999999999986	1.3256142133134592	2.1487918117326674
295.29999999999865	1.325702419432717	2.1488853326814406
295.39999999999867	1.3257864060572813	2.14875300967147
295.4999999999987	1.3258775200310382	2.148855601265863
295.5999999999987	1.3259659198607299	2.1493148259131956
295.69999999999874	1.3260488656449736	2.1498983246105885
295.79999999999876	1.3261370064571443	2.1504114107238497
295.8999999999988	1.3262348337369247	2.150879877049429
295.9999999999988	1.326325125434059	2.151319288096153
296.09999999999883	1.3264107224742399	2.1515656607827602
296.19999999999885	1.326500265841174	2.1514902598939223
296.2999999999989	1.326584403713214	2.1513007609665458
296.3999999999989	1.3266698204370542	2.1514125599233895
296.4999999999989	1.3267546431208688	2.1519393174240338
296.59999999999894	1.3268454983333555	2.1525278632932805
296.69999999999897	1.3269333670135859	2.152783085845811
296.799999999999	1.3270222911429486	2.1527704265453784
296.899999999999	1.3271195564184302	2.152905980765244
296.99999999999903	1.327214037891079	2.153409831753909
297.09999999999906	1.327303736287492	2.1540715644394877
297.1999999999991	1.3273897595569837	2.154566189530896
297.2999999999991	1.327474925635223	2.154828266947564
297.3999999999991	1.3275627419259293	2.15497739866051
297.49999999999915	1.327646295228997	2.155009243679515
297.59999999999917	1.327735524566041	2.154816418953392
297.6999999999992	1.3278215450316466	2.154486820660679
297.7999999999992	1.327908633623058	2.154385450662257
297.89999999999924	1.3279891003052924	2.1547385298214916
297.99999999999926	1.3280735978494045	2.155293781764119
298.0999999999993	1.328164385367434	2.1555514510912386
298.1999999999993	1.3282623486060907	2.1553487534150664
298.29999999999933	1.328347704465827	2.155023973929183
298.39999999999935	1.328435990048995	2.154989453732933
298.4999999999994	1.328523021836787	2.15524699564727
298.5999999999994	1.3286120907015713	2.1555099880964175
298.6999999999994	1.3287004070266957	2.155639678945479
298.79999999999944	1.328791329289614	2.155771371073942
298.89999999999947	1.3288797816866649	2.156007497378465
298.9999999999995	1.3289651449367437	2.1562361819441382
299.0999999999995	1.3290543376315425	2.1563639828305465
299.19999999999953	1.3291361929078165	2.1565556332289453
299.29999999999956	1.3292248377633802	2.1570551952109622
299.3999999999996	1.329305971059231	2.1577396754425706
299.4999999999996	1.329401101988363	2.1581480390825276
299.5999999999996	1.3294873696917575	2.1579693568843568
299.69999999999965	1.3295788602652587	2.1574671458679053
299.79999999999967	1.3296696721823487	2.157173876644388
299.8999999999997	1.329757183265435	2.157313236770334
299.9999999999997	1.3298478370732818	2.1576529366989403


==> Pics/kdv__lobatto3c_tol_1em5.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.10003732811501603	0.9428090415791005	0.001930615802170343
0.20008411903409512	0.9428090415791005	0.0030730883452078153
0.3001273354517637	0.9428090415791005	0.003844309151078617
0.4001675456956191	0.9428090415791	0.004428371095511819
0.5002015221483583	0.9428090415791	0.004900089585264337
0.6002465434619912	0.9428090415791	0.005316428160404866
0.7002927505644357	0.9428090415791	0.005657000450152524
0.8003393322813006	0.9428090415791	0.006045233832221755
0.9003853631563041	0.9428090415791	0.006291801071405401
1.0004313289566282	0.9428090415791	0.006574925961603482
1.1004802263624656	0.9428090415791	0.006999660809073831
1.2005192934062017	0.9428090415791	0.007238169793685277
1.3005674458206968	0.9428090415791	0.007341780562291383
1.4006148203025204	0.9428090415791	0.007577031967953679
1.5006619796054539	0.9428090415791	0.008030511537244035
1.6007093798956986	0.9428090415791	0.00845210456664332
1.700751147759169	0.9428090415791	0.008701828729633538
1.8008006041826954	0.9428090415791	0.008844516924240875
1.9008461760707507	0.9428090415791	0.008858366079683148
2.0008900146722275	0.9428090415791	0.008979621590914038
2.1009387282767413	0.9428090415791	0.009335022719876872
2.2009782408407483	0.9428090415791	0.009738846872118073
2.3010266540174182	0.9428090415791	0.010135838810281494
2.401075073201215	0.9428090415791	0.010594119004013686
2.5011244823898298	0.9428090415791	0.01106231031277262
2.6011713009651545	0.9428090415791	0.011307020391638363
2.7012181896247225	0.9428090415791	0.011366472337924375
2.801266316079799	0.9428090415791	0.011431093915817543
2.9013159724717155	0.9428090415791	0.011529100009713834
3.001363329592282	0.9428090415791	0.011704470134490351
3.1014092238885516	0.9428090415791	0.01191567236618014
3.2014550692035013	0.9428090415791	0.012055499576136615
3.3015023736174305	0.9428090415791	0.012169159188599107
3.401545546615126	0.9428090415791	0.01246286391247431
3.5015921761966933	0.9428090415791	0.012971484767852386
3.6016397862972074	0.9428090415791	0.01348301105485211
3.701688710724606	0.9428090415791	0.013969943027854941
3.801736220532222	0.9428090415791	0.014464758636328685
3.901780258881878	0.9428090415791	0.014880796915592437
4.001828773428269	0.9428090415791	0.015184053807385316
4.101877118536471	0.9428090415791	0.015417170443419486
4.201923530775699	0.9428090415791	0.015637850205426348
4.301969996238397	0.9428090415791	0.015911269792151853
4.402016158318038	0.9428090415791	0.016318231927646445
4.502065141501967	0.9428090415791	0.016747196019174893
4.602105981873815	0.9428090415791	0.016979166293071623
4.702149403512436	0.9428090415791	0.017056992214585724
4.802197990909365	0.9428090415791	0.017136447675787782
4.902243260977691	0.9428090415791	0.01722929617183629
5.002286906191132	0.9428090415791	0.017286772020960635
5.102334523103726	0.9428090415791	0.017328304660788524
5.202381654183972	0.9428090415791	0.017373337866641865
5.302429472636036	0.9428090415791	0.01742231302868973
5.4024761244938	0.9428090415791	0.017548273480574847
5.502523311865072	0.9428090415791	0.017755292753102635
5.602572457543067	0.9428090415791	0.01798711774053769
5.702618250510057	0.9428090415791005	0.018324272665546613
5.802667213182613	0.9428090415791005	0.018825892168873263
5.902712731304786	0.9428090415791005	0.01933432639568654
6.002762005601029	0.9428090415791005	0.01967409095612694
6.102808987184435	0.9428090415791005	0.019872663989630515
6.202855024865526	0.9428090415791005	0.020035194426445576
6.302898940738991	0.9428090415791005	0.02022534299528822
6.402943423486993	0.9428090415791005	0.020508432380150803
6.5029935495737785	0.9428090415791005	0.02086594482402359
6.603035505469342	0.9428090415791005	0.021221222419398226
6.703081613740626	0.9428090415791005	0.0216041725018222
6.803130479792314	0.9428090415791005	0.022064286397539108
6.903179335244337	0.9428090415791005	0.02252679326390176
7.003222266243154	0.9428090415791005	0.02293307107313612
7.103267775115839	0.9428090415791005	0.023382423998073176
7.203316807440231	0.9428090415791005	0.023931331907391877
7.303361512485747	0.9428090415791005	0.024496523551917334
7.403406577848251	0.9428090415791005	0.02501688922753754
7.503453186353757	0.9428090415791005	0.025485299199987165
7.603502989300266	0.9428090415791005	0.025935960276318042
7.703544013435932	0.9428090415791005	0.02646392483108299
7.803588718211723	0.9428090415791005	0.027117846524398005
7.903635186175658	0.9428090415791005	0.02777304878087779
8.003683414189057	0.9428090415791005	0.02830283712940463
8.103732002448423	0.9428090415791005	0.028734947211948584
8.20377852722506	0.9428090415791005	0.029092827198975584
8.303822244967455	0.9428090415791005	0.029324948537032432
8.403869451020817	0.9428090415791005	0.029453521272812127
8.503913629117339	0.9428090415791005	0.029579558403217413
8.603959088658563	0.9428090415791005	0.029771491034087393
8.704007152792784	0.9428090415791005	0.030051759841366644
8.804055387948342	0.9428090415791005	0.03040225736242711
8.90410203506394	0.9428090415791005	0.030734936587092414
9.004147177627896	0.9428090415791005	0.031025799960274665
9.104193427329013	0.9428090415791005	0.03139363868423619
9.204241838757692	0.9428090415791005	0.031889155195395216
9.304285980737241	0.9428090415791005	0.03240157575212313
9.404334153205578	0.9428090415791005	0.03284883002261724
9.50438321559383	0.9428090415791005	0.03324865506226061
9.604431599744917	0.9428090415791005	0.033617940420204245
9.704480103517357	0.9428090415791005	0.03396932122423714
9.804522546944856	0.9428090415791005	0.03434141593075414
9.904570998044841	0.9428090415791005	0.034744672345356914
10.004617069212063	0.9428090415791005	0.035183211959556704
10.104663288372443	0.9428090415791005	0.035695410922464456
10.204712957085956	0.9428090415791005	0.03622564620885968
10.304762074394985	0.9428090415791005	0.03662500275961182
10.404810646683035	0.9428090415791005	0.03686621633769539
10.50485746009827	0.9428090415791005	0.037080801280992684
10.604906949846063	0.9428090415791005	0.0373566227435066
10.704956886654601	0.9428090415791005	0.03768379413270102
10.80500606689246	0.9428090415791005	0.03804317178226614
10.905049990226551	0.9428090415791005	0.03840923616343899
11.005094370841322	0.9428090415791005	0.038775025823363854
11.105141762360962	0.9428090415791005	0.03918720493486105
11.20518903911873	0.9428090415791005	0.039647302874800436
11.305237509340515	0.9428090415791005	0.040077362059662155
11.405286126218297	0.9428090415791005	0.04045967733415031
11.505335299275488	0.9428090415791005	0.04084668292232848
11.60538461329023	0.9428090415791005	0.041191832477421246
11.705432488616909	0.9428090415791005	0.04138004071455647
11.805478671747192	0.9428090415791005	0.04140374240011181
11.905525477658685	0.9428090415791005	0.04135824417039137
12.005573784202527	0.9428090415791005	0.04134431556939277
12.105620422752217	0.9428090415791005	0.041432108423579354
12.205668825029779	0.9428090415791005	0.041605843526604604
12.305717193434598	0.9428090415791005	0.0417618092802204
12.405762580130904	0.9428090415791005	0.041863423078631036
12.505811626234925	0.9428090415791005	0.04198048747736841
12.605857272124373	0.9428090415791005	0.042126216572974676
12.705905975467282	0.9428090415791005	0.0422521023275421
12.805953576698213	0.9428090415791005	0.04238891500604035
12.90599878508153	0.9428090415791005	0.04261176119605159
13.00604704601562	0.9428090415791005	0.0429218838138297
13.106094073215381	0.9428090415791005	0.04327168071810993
13.206141533056023	0.9428090415791005	0.04362659114145965
13.306188140333434	0.9428090415791005	0.043972207088081756
13.40623624293579	0.9428090415791005	0.04436027122497008
13.506282591656362	0.9428090415791005	0.044861658206793574
13.6063326836799	0.9428090415791005	0.04541362592762482
13.706382597129599	0.9428090415791005	0.04586547645812249
13.806427410232942	0.9428090415791005	0.04617875778708297
13.906477358172435	0.9428090415791005	0.04642483842194568
14.006527551168597	0.9428090415791005	0.04664435060380262
14.10656646811508	0.9428090415791005	0.046856937034770896
14.206615655456046	0.9428090415791005	0.04711680887321152
14.306665116515282	0.9428090415791005	0.04745906221473611
14.406707292133683	0.9428090415791008	0.04789171831215767
14.506750457042239	0.9428090415791008	0.04840414716555659
14.606795263385864	0.9428090415791008	0.04891223564178722
14.706839821045858	0.9428090415791008	0.049330967968750625
14.806887215173163	0.9428090415791008	0.04971158235354377
14.906934536323464	0.9428090415791008	0.05015534870206019
15.006984249206676	0.9428090415791005	0.050640020524007026
15.10703253970076	0.9428090415791005	0.05106923822553744
15.207078535033638	0.9428090415791005	0.0514137591215197
15.307123537938411	0.9428090415791005	0.0517039700488194
15.407171292231496	0.9428090415791005	0.051984427039029495
15.507213609257152	0.9428090415791005	0.05230252480607974
15.607261295440125	0.9428090415791005	0.0526568748783149
15.70730810134913	0.9428090415791008	0.05300140017443813
15.80735403071579	0.9428090415791005	0.053344249393194355
15.90740148431791	0.9428090415791005	0.05370263191807208
16.007450204180262	0.9428090415791005	0.05400253367563067
16.107498750032082	0.9428090415791005	0.05418244291945853
16.207544959544702	0.9428090415791005	0.054325347662779556
16.30759286742297	0.9428090415791005	0.054567349845018875
16.40764167847874	0.9428090415791005	0.054960659451513946
16.50768974118764	0.9428090415791005	0.05547724094324527
16.60773511515839	0.9428090415791005	0.0560494190171209
16.707783800440343	0.9428090415791005	0.056618964625340426
16.80783092628389	0.9428090415791005	0.057204505122517964
16.907874106936195	0.9428090415791005	0.05784617031788126
17.007921180366623	0.9428090415791005	0.05849314580292597
17.107971255442838	0.9428090415791005	0.05907365808241648
17.20801859196694	0.9428090415791008	0.05960694877089272
17.308063492868005	0.9428090415791008	0.0601212100988374
17.408110586811013	0.9428090415791008	0.060571326808241906
17.508157767351594	0.9428090415791008	0.06092408027909095
17.608208537012892	0.9428090415791008	0.06122450886074227
17.708253019425264	0.9428090415791008	0.06154801237425861
17.808298292313008	0.9428090415791005	0.06196375965392838
17.908348547257006	0.9428090415791008	0.06247040245039789
18.00839668800032	0.9428090415791008	0.06295232500626345
18.108441973954342	0.9428090415791008	0.06330720642775549
18.208485902720557	0.9428090415791005	0.06357405962421311
18.308533186080368	0.9428090415791005	0.0638393297655545
18.408580684168644	0.9428090415791005	0.06410750918251117
18.50862586639241	0.9428090415791005	0.06436748504495865
18.608673643009222	0.9428090415791005	0.06465402921190433
18.708722260318083	0.9428090415791005	0.06498610702732595
18.808770116922915	0.9428090415791005	0.06534209546740401
18.908819654121945	0.9428090415791005	0.0656842107914456
19.008868310691447	0.9428090415791005	0.06596299973665344
19.10891435917465	0.9428090415791008	0.06617335344211825
19.208958887644883	0.9428090415791008	0.0663913375136055
19.30900872938253	0.9428090415791008	0.06664929147224391
19.409056391661625	0.9428090415791008	0.066849136953289
19.50910216411508	0.9428090415791008	0.06690667868056961
19.60914928604684	0.9428090415791008	0.06687268064650566
19.709188901369135	0.9428090415791008	0.06684865912485187
19.809234290671746	0.9428090415791008	0.0669047794967689
19.909279229655407	0.9428090415791005	0.06707231628034023
20.00931965771008	0.9428090415791008	0.06734161871361868
20.1093677972021	0.9428090415791005	0.06768567166669825
20.209415331949163	0.9428090415791005	0.06809552845992545
20.30946220839225	0.9428090415791005	0.06853566572280043
20.40950943899919	0.9428090415791005	0.06891729879158133
20.509555125791117	0.9428090415791005	0.06922163289951934
20.609602935444414	0.9428090415791005	0.06954693410840822
20.709649658454854	0.9428090415791005	0.06995761946323531
20.80969945475055	0.9428090415791005	0.07040209671038465
20.909746537687077	0.9428090415791005	0.07080332440025831
21.009792332474873	0.9428090415791008	0.07113894020593509
21.109838724069753	0.9428090415791005	0.07143868028041024
21.20988380433761	0.9428090415791005	0.07176245514688753
21.309931994848103	0.9428090415791008	0.07212790510751692
21.409982895089477	0.9428090415791008	0.07246851127935457
21.51002779869709	0.9428090415791008	0.07273246694264332
21.610076109208133	0.9428090415791008	0.07295216106798715
21.71012240332466	0.9428090415791008	0.07314218835764645
21.810169532088462	0.9428090415791008	0.07326436007552334
21.910218572076314	0.9428090415791008	0.07333866615059087
22.01026634103086	0.9428090415791008	0.07346858094488465
22.110314192597794	0.9428090415791008	0.07373798081017825
22.210363275961747	0.9428090415791008	0.07414629029138431
22.310412057538198	0.9428090415791008	0.07461400240870886
22.410459055415448	0.9428090415791008	0.07503048079862425
22.510506636503088	0.9428090415791008	0.07536342882528259
22.610555518383137	0.9428090415791008	0.07568160612168078
22.710603307148695	0.9428090415791008	0.0760239452024179
22.810652306595433	0.9428090415791008	0.07633858732050257
22.91069787803135	0.9428090415791008	0.0765972307679592
23.010749245308222	0.9428090415791008	0.07684283144543924
23.1107964205165	0.9428090415791008	0.07710112174477685
23.210841603883612	0.9428090415791008	0.07736365357863237
23.310890480894166	0.9428090415791008	0.07763395156929621
23.410938671392422	0.9428090415791008	0.07794083394403202
23.510983289119594	0.9428090415791008	0.07833191001944378
23.61102771708817	0.9428090415791008	0.07884220237265828
23.71107580079509	0.9428090415791008	0.07941195445938501
23.811121326306942	0.9428090415791008	0.07991266821685897
23.911166237204785	0.9428090415791008	0.08031844300624073
24.011211359442513	0.9428090415791008	0.08073021082323899
24.111260884122704	0.9428090415791008	0.08123097251060446
24.211306856796234	0.9428090415791008	0.08181680971307773
24.31135002694429	0.9428090415791008	0.0824593258430849
24.41139688097241	0.9428090415791008	0.08313439747533176
24.511444429638374	0.9428090415791008	0.08381441058764662
24.61149432635275	0.9428090415791008	0.08447486028341715
24.711543364867644	0.9428090415791008	0.08506767633202007
24.81159165923106	0.9428090415791008	0.08554389160689792
24.91163758119372	0.9428090415791008	0.08593559462572326
25.011683738903294	0.9428090415791008	0.08632429573165916
25.111733754125247	0.9428090415791008	0.08670458769796924
25.211779790211434	0.9428090415791008	0.08699054466920358
25.311815261763307	0.9428090415791008	0.08716614435973824
25.411861824499343	0.9428090415791008	0.08731785408314546
25.51190819689434	0.9428090415791008	0.08754044936787486
25.611954413545014	0.9428090415791008	0.08787759163694803
25.712000062293434	0.9428090415791008	0.08829649570150361
25.812048228520382	0.9428090415791008	0.08871728884017183
25.912096341531907	0.9428090415791008	0.08910304911864399
26.012144227557805	0.9428090415791008	0.08946758846028105
26.112192923640723	0.9428090415791008	0.08978913599521317
26.21224141592732	0.9428090415791008	0.09002947882604673
26.312290272080507	0.9428090415791008	0.09023789042295179
26.412339402141253	0.9428090415791008	0.09051284957308206
26.512387770000494	0.9428090415791008	0.09087417137104963
26.612432454071186	0.9428090415791008	0.09125522793030166
26.712481998062113	0.9428090415791008	0.09158468505716942
26.81253093632864	0.9428090415791008	0.09184204692135144
26.912575904626614	0.9428090415791008	0.09208087501268813
27.012625995543683	0.9428090415791008	0.09237094467439605
27.112675079194656	0.9428090415791008	0.0926922143003195
27.212718399193854	0.9428090415791008	0.09296379787760026
27.3127655425042	0.9428090415791008	0.0931797679678134
27.412814567072463	0.9428090415791008	0.09339807407213621
27.512863729845837	0.9428090415791008	0.09364449291216939
27.612912484222655	0.9428090415791008	0.09391540255923227
27.712961308757507	0.9428090415791008	0.09424235271838009
27.813008929565616	0.9428090415791008	0.09467264694226694
27.9130580407134	0.9428090415791008	0.09521569099501544
28.01310711756932	0.9428090415791008	0.09581244546045742
28.11315651616873	0.9428090415791008	0.09634111960346503
28.213202471364998	0.9428090415791008	0.09670747344935668
28.313250914367725	0.9428090415791008	0.09695280526172659
28.41330024668658	0.9428090415791008	0.09718251997969926
28.51334800305284	0.9428090415791008	0.0974200202643525
28.61339483485018	0.9428090415791008	0.09761729370770017
28.713442701325828	0.9428090415791008	0.09776149831069136
28.813492677430744	0.9428090415791008	0.09788230652611865
28.91353710779124	0.9428090415791008	0.09800166640177072
29.013582788291835	0.9428090415791008	0.09812633476045252
29.11362796864068	0.9428090415791008	0.098248242489995
29.21367340396408	0.9428090415791008	0.09837017966554905
29.313722030594548	0.9428090415791008	0.09853374400777157
29.413768140759085	0.9428090415791008	0.09875541852363579
29.513814586552343	0.9428090415791008	0.09896279448192738
29.613863758759965	0.9428090415791008	0.09908363020426117
29.71390786748681	0.9428090415791008	0.09916938971617079
29.81395710890178	0.9428090415791008	0.09934417035201021
29.91400621289164	0.9428090415791008	0.09966509867841251
30.014055600428577	0.9428090415791008	0.10009813626986282
30.114104820208645	0.9428090415791008	0.10056789863026872
30.214149884526467	0.9428090415791008	0.10101202036217703
30.314195074573473	0.9428090415791008	0.10142065287661023
30.4142437575847	0.9428090415791008	0.10180060965809437
30.514291926422715	0.9428090415791005	0.10212374513948301
30.614340871001907	0.9428090415791005	0.10238160295282463
30.714386441046596	0.9428090415791008	0.10264421150987323
30.814435190115795	0.9428090415791008	0.10298243117682833
30.914484343115394	0.9428090415791008	0.10336705479696595
31.014528458182358	0.9428090415791008	0.10373708260899146
31.114576789669186	0.9428090415791008	0.10410007710905422
31.214626323255274	0.9428090415791005	0.10452396391263645
31.314671719188134	0.9428090415791008	0.10506975620140574
31.414719007777904	0.9428090415791008	0.1057259069305023
31.514765074567883	0.9428090415791008	0.10639061257911236
31.614813747093756	0.9428090415791008	0.10697172552795907
31.71485899892111	0.9428090415791008	0.10747418666307827
31.814905750633137	0.9428090415791008	0.10794514245505998
31.914954411211838	0.9428090415791008	0.10838437957991681
32.015003960015186	0.9428090415791008	0.10878831090415834
32.11505052688702	0.9428090415791008	0.10920691857252283
32.215099483706986	0.9428090415791008	0.10968307504657884
32.31514806502291	0.9428090415791008	0.11018699926791621
32.41519573980436	0.9428090415791008	0.11063723814855361
32.51524492083184	0.9428090415791008	0.11096541850699546
32.61529124860132	0.9428090415791008	0.1111832690573193
32.71534018476367	0.9428090415791008	0.11138688422834418
32.81538781841515	0.9428090415791008	0.11164289334342804
32.91543279400925	0.9428090415791008	0.11190967690025219
33.01548176507241	0.9428090415791008	0.11213225571663173
33.115529342614394	0.9428090415791008	0.11234237062248911
33.2155763447666	0.9428090415791008	0.11260924133418553
33.31562261335211	0.9428090415791008	0.11296073954373939
33.41567279401731	0.9428090415791008	0.11339167896696656
33.51572101891291	0.9428090415791008	0.11389202272692558
33.61576731229814	0.9428090415791008	0.11445274057220942
33.71581739416901	0.9428090415791008	0.11505337669226848
33.81586378192327	0.9428090415791008	0.1156247340391802
33.91590996638519	0.9428090415791008	0.11606941759011374
34.015954267503425	0.9428090415791008	0.11637442278118526
34.115998476309414	0.9428090415791008	0.11665026789576863
34.2160464721196	0.9428090415791008	0.11700201695300046
34.31609402535853	0.9428090415791008	0.11741978543521148
34.416138104366276	0.9428090415791008	0.11783736382985754
34.51618464513533	0.9428090415791008	0.11822301276126566
34.61623063317939	0.9428090415791008	0.11858939161790635
34.716275733732544	0.9428090415791008	0.11896281474714863
34.81632284615099	0.9428090415791008	0.11934573085231495
34.91637085652115	0.9428090415791008	0.11970656029699364
35.01641880031749	0.9428090415791008	0.12004386766122191
35.11646387896317	0.9428090415791008	0.12039929389502001
35.21651156247876	0.9428090415791008	0.12077310577236545
35.31655863858817	0.9428090415791008	0.12109886742578273
35.416606731488116	0.9428090415791008	0.12135327478730354
35.51665617620915	0.9428090415791008	0.12161081815009694
35.61670120368628	0.9428090415791008	0.12195404166350281
35.71674842709663	0.9428090415791008	0.12238280862817154
35.81679476330167	0.9428090415791008	0.12280696846791148
35.916842603041935	0.9428090415791008	0.12311926079969257
36.01688984719716	0.9428090415791008	0.12328299402464307
36.11693267827771	0.9428090415791008	0.12334904175969844
36.21697629408261	0.9428090415791005	0.12336850147668947
36.31701911150381	0.9428090415791008	0.12334360038152829
36.41706437816807	0.9428090415791005	0.12330090047759398
36.51710967412194	0.9428090415791005	0.12331526262910655
36.61715679984366	0.9428090415791005	0.12342302193903082
36.71720416436603	0.9428090415791005	0.1235817017054889
36.81724763418053	0.9428090415791005	0.12374300469803674
36.91729517329388	0.9428090415791005	0.12391552360159108
37.01734179693132	0.9428090415791005	0.12415727761881633
37.117390428233776	0.9428090415791005	0.12451288614578669
37.217439981244006	0.9428090415791005	0.12493608898557555
37.317481226588384	0.9428090415791005	0.12531559323891764
37.41752997236406	0.9428090415791005	0.12561109507025628
37.517580133914066	0.9428090415791005	0.12588583804709175
37.61762839791413	0.9428090415791005	0.12620735517003515
37.717676033463434	0.9428090415791008	0.1265804572471368
37.81772508900825	0.9428090415791005	0.12699166515352833
37.917771506826256	0.9428090415791005	0.12744272340343454
38.01782017402481	0.9428090415791005	0.12792282584553033
38.11786915760331	0.9428090415791005	0.12838536761160066
38.21791656109195	0.9428090415791005	0.1287598867583486
38.31796115736961	0.9428090415791005	0.12901129320344004
38.418005242736996	0.9428090415791005	0.12920469506235482
38.518054913304056	0.9428090415791005	0.1294581610715921
38.61810303544996	0.9428090415791005	0.12980516198812656
38.7181495189061	0.9428090415791005	0.1301787554997144
38.81819717594945	0.9428090415791005	0.13053083992470654
38.91824366884461	0.9428090415791005	0.13089341662498424
39.01829129142739	0.9428090415791005	0.1313166621526536
39.11834058311167	0.9428090415791005	0.1318081426727146
39.218387994173455	0.9428090415791005	0.13232655608473073
39.318434569514224	0.9428090415791005	0.132820561186851
39.418481184614826	0.9428090415791005	0.13327031229473293
39.51852880399857	0.9428090415791005	0.13367293698982868
39.618576644132155	0.9428090415791005	0.13399077464768913
39.718625939803296	0.9428090415791005	0.13418620550430205
39.818673912364716	0.9428090415791005	0.13431816682414677
39.91872076336983	0.9428090415791008	0.1345134085139046
40.01876970045708	0.9428090415791008	0.13483310423633116
40.11881964921282	0.9428090415791005	0.13522380574800336
40.2188689329332	0.9428090415791005	0.13559808966955708
40.31891297751393	0.9428090415791005	0.1359189773891208
40.41895500301228	0.9428090415791005	0.1362250166325424
40.51900164720506	0.9428090415791005	0.13657380247890227
40.61904931885764	0.9428090415791005	0.136970088436168
40.719097253399184	0.9428090415791005	0.13738283581671362
40.81914248504439	0.9428090415791005	0.13782512210584846
40.919190225354164	0.9428090415791005	0.13833765627577366
41.01923927529315	0.9428090415791005	0.1389065029529819
41.119286904989565	0.9428090415791005	0.13947570646792717
41.219333544463716	0.9428090415791005	0.1400371128757137
41.3193833737263	0.9428090415791005	0.14064003369281997
41.41943274911661	0.9428090415791005	0.1413136452008823
41.5194787189954	0.9428090415791005	0.142007792024695
41.61952769708156	0.9428090415791005	0.14260819252279694
41.7195752428377	0.9428090415791005	0.1430319294575547
41.81962307826642	0.9428090415791005	0.14331584034807762
41.9196702292799	0.9428090415791005	0.14356822379166842
42.019711038960445	0.9428090415791005	0.14384473420813948
42.11975945088926	0.9428090415791005	0.144141111896924
42.21980093005288	0.9428090415791005	0.14446164011647758
42.319848091132194	0.9428090415791005	0.14483294392565585
42.41989512001951	0.9428090415791005	0.1452414619068544
42.519943244588205	0.9428090415791005	0.14563382313413292
42.61999138999388	0.9428090415791005	0.1459659128303813
42.7200366034589	0.9428090415791005	0.1462505668427317
42.82008441580973	0.9428090415791005	0.14655158864767645
42.920132831278	0.9428090415791005	0.14690014152534836
43.02017906832547	0.9428090415791005	0.14723051609922685
43.12022744354538	0.9428090415791005	0.14745810137177673
43.22027399988027	0.9428090415791005	0.14759840735965096
43.32031918390424	0.9428090415791005	0.14774550047231103
43.42036663706738	0.9428090415791005	0.14795786631139035
43.520415592261344	0.9428090415791005	0.14821498891315285
43.62046260854684	0.9428090415791005	0.14846941058485372
43.72050871991729	0.9428090415791005	0.14869171220931987
43.820549557259056	0.9428090415791005	0.14887482790831988
43.92059674169179	0.9428090415791005	0.1490103508263849
44.02064560542084	0.9428090415791005	0.14907528768083583
44.120685728574934	0.9428090415791005	0.1490914924017846
44.220730780984326	0.9428090415791005	0.14916636290684027
44.32077625472091	0.9428090415791005	0.1493970565643602
44.42082084826771	0.9428090415791005	0.14976417106148457
44.520868301352294	0.9428090415791005	0.15017222923497245
44.620913776610564	0.9428090415791005	0.1505688142564158
44.720952592969	0.9428090415791005	0.15097746831253273
44.82100007621136	0.9428090415791005	0.15144018660602776
44.92104410201287	0.9428090415791005	0.15194472482700871
45.021092854899926	0.9428090415791005	0.15242470001015326
45.121141220345244	0.9428090415791005	0.15282430183330814
45.221185727655154	0.9428090415791005	0.1531515315034192
45.321235061404714	0.9428090415791005	0.1534354204890464
45.42127932495143	0.9428090415791005	0.153663420108269
45.52132515762721	0.9428090415791005	0.15383496256935852
45.621370097643165	0.9428090415791005	0.1540172118417694
45.72141811559888	0.9428090415791005	0.15428821914013832
45.82146642071554	0.9428090415791005	0.1546405576473341
45.921513112390656	0.9428090415791005	0.15498011843745196
46.021560119930776	0.9428090415791005	0.1552185019784549
46.1216085373757	0.9428090415791005	0.15535536213974135
46.22165681837489	0.9428090415791005	0.15547865702107533
46.32170593387831	0.9428090415791005	0.15566704112865135
46.42175376824038	0.9428090415791005	0.1559131580740354
46.52180218429007	0.9428090415791005	0.1561810274293212
46.621848434689504	0.9428090415791005	0.1564807937348038
46.72189569885933	0.9428090415791005	0.15683709854845332
46.8219404169477	0.9428090415791005	0.15722547570324594
46.9219875427005	0.9428090415791005	0.15760008849293045
47.022035210951636	0.9428090415791005	0.15795384604797325
47.12207912884858	0.9428090415791005	0.15831908473647
47.22212715529228	0.9428090415791005	0.15871443096017585
47.322176164952374	0.9428090415791005	0.15909128585583962
47.42222310163129	0.9428090415791005	0.15936537110215293
47.52227195327904	0.9428090415791005	0.15952588070218984
47.622317600840816	0.9428090415791005	0.15968049783878288
47.72236614642948	0.9428090415791005	0.15995195744796778
47.82241540739237	0.9428090415791005	0.16036314462411944
47.92246367863252	0.9428090415791005	0.16086463521765829
48.02251142144096	0.9428090415791005	0.16141726736570766
48.12255997742978	0.9428090415791005	0.1620066571353731
48.22260636805187	0.9428090415791005	0.16261353563745715
48.322654607436704	0.9428090415791005	0.16320046488996728
48.422703266026566	0.9428090415791005	0.16374268349554497
48.52275081601893	0.9428090415791005	0.16426995080412002
48.62279820579968	0.9428090415791005	0.1648462698682796
48.72284599871675	0.9428090415791005	0.16547438820600155
48.82289273054287	0.9428090415791005	0.1660693190796133
48.92294115677847	0.9428090415791005	0.16656751961373864
49.02298523719028	0.9428090415791005	0.16700602752537227
49.12303441893936	0.9428090415791005	0.16746478853919539
49.223083007039314	0.9428090415791005	0.16796187554175385
49.323130586412944	0.9428090415791005	0.1684381360512609
49.42317980296297	0.9428090415791005	0.16882176905295704
49.52322111558168	0.9428090415791005	0.16909406905201282
49.623269369657756	0.9428090415791005	0.16929585849518672
49.72331640199259	0.9428090415791005	0.16946164605969655
49.82335809986953	0.9428090415791005	0.16960283967461987
49.923404612929616	0.9428090415791005	0.16976764775437556
50.02345386298289	0.9428090415791005	0.1700421480527542


==> Pics/kdv__lobatto3c_tol_1em5_new.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.1	0.9428033834749929	0.0019291411168542918
0.2	0.9427961477194144	0.0030700766958458034
0.30000000000000004	0.9427898493010807	0.0038399254303715493
0.4	0.9427833642268425	0.004422525484960021
0.5	0.9427774418226669	0.00489283029528251
0.6	0.9427705979660971	0.005306112749174139
0.7	0.9427640216252406	0.005643577233993268
0.7999999999999999	0.9427570395907643	0.006027756657669908
0.8999999999999999	0.9427499247149348	0.006270917308415486
0.9999999999999999	0.9427439618079195	0.006548901094447064
1.0999999999999999	0.9427365003884778	0.006967628608718644
1.2	0.9427298562758862	0.007201673927566124
1.3	0.9427226798924226	0.007299007509135186
1.4000000000000001	0.9427167965035098	0.007525241918683194
1.5000000000000002	0.9427097770940446	0.007969257281596266
1.6000000000000003	0.9427024766921651	0.00838308518239448
1.7000000000000004	0.9426958357980668	0.0086250474958408
1.8000000000000005	0.9426884873812331	0.008757750516183582
1.9000000000000006	0.9426817911689813	0.008760789471205732
2.0000000000000004	0.9426744984029253	0.008867746856171943
2.1000000000000005	0.9426670537704697	0.009208033801444237
2.2000000000000006	0.9426597010275048	0.009599477839715553
2.3000000000000007	0.9426521066964413	0.00998193230745033
2.400000000000001	0.9426450446702852	0.01042438324713647
2.500000000000001	0.9426376253895049	0.010878417762332499
2.600000000000001	0.9426304476662515	0.011110085561065861
2.700000000000001	0.9426235966865323	0.011152802829921427
2.800000000000001	0.9426161908856096	0.011197595738445058
2.9000000000000012	0.9426091395835698	0.011274252880967025
3.0000000000000013	0.9426018224850994	0.011427109280188598
3.1000000000000014	0.9425946462104179	0.011616901412750255
3.2000000000000015	0.9425876970519296	0.01173473607178626
3.3000000000000016	0.9425810745405283	0.011821177195909076
3.4000000000000017	0.942573806554012	0.012084178984535251
3.5000000000000018	0.9425661518366231	0.012564762159624562
3.600000000000002	0.9425595578238632	0.013051452761414888
3.700000000000002	0.9425540600542635	0.013510694651773339
3.800000000000002	0.9425469061007155	0.013979459379235929
3.900000000000002	0.9425394194675933	0.014371744633887833
4.000000000000002	0.942532235775901	0.014649066423594322
4.100000000000001	0.9425257189142173	0.014852564021254986
4.200000000000001	0.9425186803696705	0.01504109686935408
4.300000000000001	0.942512205040697	0.015279672208109957
4.4	0.9425050073210208	0.01565296797320086
4.5	0.9424975400026754	0.016054104849489232
4.6	0.9424904384354443	0.016261554828818997
4.699999999999999	0.9424834550697588	0.016308663215046357
4.799999999999999	0.9424774966006204	0.01635097699294285
4.899999999999999	0.9424702573117838	0.01640811083345549
4.999999999999998	0.9424633492455945	0.016429048300037802
5.099999999999998	0.9424559368940554	0.01643086891012989
5.1999999999999975	0.942448941214323	0.016433900341130753
5.299999999999997	0.9424421760410869	0.016437422610194433
5.399999999999997	0.9424352504094742	0.016514353897614714
5.4999999999999964	0.9424282866166938	0.016673186562523572
5.599999999999996	0.942421373204509	0.016855112680039534
5.699999999999996	0.9424140603262722	0.017138791154205368
5.799999999999995	0.9424065072358649	0.01759047241014971
5.899999999999995	0.9423994232509165	0.01805927151754302
5.999999999999995	0.9423923376233859	0.018361454805452464
6.099999999999994	0.9423850228703826	0.018515794639895774
6.199999999999994	0.9423778711896253	0.018627621399509058
6.299999999999994	0.9423706812155533	0.01876201983087895
6.399999999999993	0.9423634277509028	0.01898714620230001
6.499999999999993	0.9423559334458705	0.01928921264578595
6.5999999999999925	0.9423488282189786	0.01959113676919105
6.699999999999992	0.9423415631136962	0.01991622107208222
6.799999999999992	0.9423345392214464	0.020318358007645757
6.8999999999999915	0.9423274662376984	0.020727131138167747
6.999999999999991	0.9423208882304355	0.021077487599604722
7.099999999999991	0.942313753625718	0.021464753863297582
7.19999999999999	0.9423062271167313	0.02195237712354604
7.29999999999999	0.9422988009038639	0.022462232531795072
7.39999999999999	0.9422914795246428	0.02292793143085328
7.499999999999989	0.9422848832441191	0.023338930195235988
7.599999999999989	0.942277621818845	0.02372743451197853
7.699999999999989	0.9422705716922485	0.024189246511563237
7.799999999999988	0.9422632846208219	0.024778910619308186
7.899999999999988	0.9422556561695326	0.025378975272086126
7.999999999999988	0.9422496360989225	0.025854852128140895
8.099999999999987	0.9422426635432739	0.026230317721409414
8.199999999999987	0.9422351508358677	0.02653290424386941
8.299999999999986	0.942228388850748	0.026709960345333107
8.399999999999986	0.9422212889642255	0.026776873517022053
8.499999999999986	0.942213974232907	0.02683427076867877
8.599999999999985	0.9422076240157605	0.026951991133155467
8.699999999999985	0.942200532542905	0.02715762888713579
8.799999999999985	0.9421941968576903	0.027436138937558096
8.899999999999984	0.9421867896437299	0.02770244090295888
8.999999999999984	0.9421793346916778	0.027923082794068986
9.099999999999984	0.9421727674382906	0.02821071501986664
9.199999999999983	0.9421655026283736	0.028628193698609625
9.299999999999983	0.9421580774004957	0.029071575251140135
9.399999999999983	0.9421513028397069	0.029450037194979527
9.499999999999982	0.9421440873192062	0.029779333028297033
9.599999999999982	0.9421369107971019	0.030076742838517877
9.699999999999982	0.9421293098783696	0.030353105415661934
9.799999999999981	0.9421220708478147	0.03064759283316312
9.89999999999998	0.9421145093790317	0.030971837839777694
9.99999999999998	0.9421076918059237	0.03132947146565799
10.09999999999998	0.9421004641384404	0.03176006530002969
10.19999999999998	0.9420932147740709	0.0322165178983725
10.29999999999998	0.942085689657318	0.032549817347101474
10.399999999999979	0.9420784164006939	0.03271998877567402
10.499999999999979	0.9420715101056569	0.032850822807677815
10.599999999999978	0.9420640618159798	0.03303936326424781
10.699999999999978	0.9420571818490546	0.033279478651763054
10.799999999999978	0.9420504038108581	0.033552406914808715
10.899999999999977	0.9420433335352112	0.033834233918354294
10.999999999999977	0.942036515153292	0.034113666394490046
11.099999999999977	0.9420287849332676	0.034435568835496595
11.199999999999976	0.9420212314803685	0.03480870093923433
11.299999999999976	0.9420138473000735	0.035156213801953516
11.399999999999975	0.9420071116638056	0.03545373469548679
11.499999999999975	0.9420001232245737	0.0357538199913682
11.599999999999975	0.9419924207937606	0.036020615796170455
11.699999999999974	0.9419849846314755	0.036136323964922994
11.799999999999974	0.9419777740765488	0.03608158758455057
11.899999999999974	0.9419704678233333	0.03594544275240996
11.999999999999973	0.9419629816923666	0.03583041312445376
12.099999999999973	0.9419557574588411	0.03581218622813832
12.199999999999973	0.941949307904097	0.03588431595439025
12.299999999999972	0.9419420683037084	0.0359478281799202
12.399999999999972	0.9419350017331134	0.03595370035883693
12.499999999999972	0.9419281962076346	0.03596730539639923
12.599999999999971	0.9419209473698578	0.036011033016297614
12.69999999999997	0.9419136090343051	0.03603588963232848
12.79999999999997	0.9419066954567493	0.036063195139741905
12.89999999999997	0.9418991078774859	0.0361717841484158
12.99999999999997	0.9418917958378524	0.036369054111018546
13.09999999999997	0.9418846644131236	0.03661055982535983
13.199999999999969	0.9418772654570106	0.03685952327112441
13.299999999999969	0.9418697315491364	0.037097455608412
13.399999999999968	0.9418624712190953	0.03736968946718543
13.499999999999968	0.9418552544170304	0.03775241057460658
13.599999999999968	0.9418477874103026	0.03819772659445796
13.699999999999967	0.9418402765273595	0.038554817199536115
13.799999999999967	0.9418329345627403	0.03877059079258955
13.899999999999967	0.941825950690004	0.038910055594737904
13.999999999999966	0.9418184736783113	0.03901806319327479
14.099999999999966	0.9418111431185001	0.03911561648964376
14.199999999999966	0.9418042958968038	0.03925234366815552
14.299999999999965	0.941796577649966	0.039468266830023024
14.399999999999965	0.9417897060381805	0.03977466308577107
14.499999999999964	0.9417824062241666	0.0401646518766375
14.599999999999964	0.941775502588945	0.040560168119315225
14.699999999999964	0.9417682533118397	0.040870296951585644
14.799999999999963	0.9417607621417968	0.04113102943450669
14.899999999999963	0.9417535951210936	0.041447140138151886
14.999999999999963	0.9417462602046541	0.04181141516180438
15.099999999999962	0.9417393682477564	0.04212805888067594
15.199999999999962	0.9417324181840817	0.04236020685896516
15.299999999999962	0.941725186735498	0.042532375773868085
15.399999999999961	0.9417182093706112	0.04268800717796627
15.499999999999961	0.9417111441932088	0.0428771271832837
15.59999999999996	0.9417036662613198	0.04310434229668153
15.69999999999996	0.941696892414954	0.043323868904406274
15.79999999999996	0.941690192848491	0.04353920804746295
15.89999999999996	0.9416827926045942	0.04377198227796594
15.99999999999996	0.9416752631908989	0.04395537067995544
16.09999999999996	0.9416682939758557	0.04401770463239667
16.19999999999996	0.941661329317117	0.04402723578652785
16.29999999999996	0.9416539567259496	0.044120932109137145
16.399999999999963	0.9416466000282256	0.04436290433933596
16.499999999999964	0.9416394706386795	0.04473397028896598
16.599999999999966	0.9416325200115283	0.04516923173621089
16.699999999999967	0.9416252242651995	0.04560588134431264
16.79999999999997	0.9416185309718199	0.04605349628750727
16.89999999999997	0.9416113134894778	0.046556362489718034
16.99999999999997	0.9416037347139922	0.047072112464507355
17.099999999999973	0.9415971750748597	0.047525068666019264
17.199999999999974	0.9415900103132011	0.04792653221661905
17.299999999999976	0.9415826328285766	0.04830917497751652
17.399999999999977	0.9415766146367865	0.04863138119606091
17.49999999999998	0.9415693418098128	0.048856948130262874
17.59999999999998	0.9415620640519112	0.04902102885707583
17.69999999999998	0.9415556550167588	0.04919757037630434
17.799999999999983	0.9415485997289711	0.049460405358592044
17.899999999999984	0.9415414191915339	0.049818869518392546
17.999999999999986	0.9415337664844787	0.05016913051280829
18.099999999999987	0.9415267936996478	0.050398455091777
18.19999999999999	0.9415204264086612	0.05052914478456317
18.29999999999999	0.941513055384937	0.05064905675728485
18.39999999999999	0.941505676347083	0.05077216408899371
18.499999999999993	0.9414991878843346	0.05088531326591893
18.599999999999994	0.9414925166335512	0.051019619460116156
18.699999999999996	0.9414852765115811	0.051198968486668044
18.799999999999997	0.9414777482904297	0.0514065553793117
18.9	0.9414709584437544	0.05160468499002851
19.0	0.9414637041298841	0.05174418410621533
19.1	0.9414562868464	0.05181181426582328
19.200000000000003	0.941449100653594	0.0518756173950487
19.300000000000004	0.9414420309054704	0.05198066587948374
19.400000000000006	0.9414347513610979	0.052043565475387916
19.500000000000007	0.9414277839833359	0.05196758868198277
19.60000000000001	0.941420308710222	0.05178617572154852
19.70000000000001	0.9414131144640866	0.0515994131322476
19.80000000000001	0.9414056815254265	0.05148225628357917
19.900000000000013	0.9413981402124574	0.05147237954426096
20.000000000000014	0.941390725941246	0.05156716869206365
20.100000000000016	0.9413835153130082	0.05173910529793708
20.200000000000017	0.9413765258124122	0.05197804514906781
20.30000000000002	0.9413690182992405	0.05225575174795026
20.40000000000002	0.9413616785390423	0.05248615337872253
20.50000000000002	0.9413543807201068	0.05263361409907567
20.600000000000023	0.9413479501849585	0.0527852285105629
20.700000000000024	0.9413406496018629	0.053018907980919204
20.800000000000026	0.9413333292372198	0.05329621712870356
20.900000000000027	0.9413261758534562	0.053538973464663075
21.00000000000003	0.9413191736063142	0.05371594330133401
21.10000000000003	0.9413120272049659	0.0538496546360161
21.20000000000003	0.9413047175398632	0.053998988336017226
21.300000000000033	0.9412971628025955	0.05419125328881909
21.400000000000034	0.9412897280943344	0.054368336727802814
21.500000000000036	0.941283019800673	0.054471750973482044
21.600000000000037	0.9412758357850859	0.054524983863063155
21.70000000000004	0.9412690533545631	0.05454757394183619
21.80000000000004	0.9412618403224929	0.05450528399594627
21.90000000000004	0.941254165552399	0.054404311796143606
22.000000000000043	0.9412472191214608	0.054339612650824674
22.100000000000044	0.9412401561987762	0.05440496131015991
22.200000000000045	0.9412332323097271	0.054613473754773434
22.300000000000047	0.9412265984441714	0.05489655505363456
22.40000000000005	0.9412193806509855	0.05514436910283006
22.50000000000005	0.9412121736512061	0.05530642305448977
22.60000000000005	0.9412055156707336	0.055441175098599464
22.700000000000053	0.941198329829306	0.055598366972614784
22.800000000000054	0.9411909887064738	0.05573657318909887
22.900000000000055	0.941183791764421	0.055818282406407585
23.000000000000057	0.9411765185368932	0.05587806451562301
23.10000000000006	0.9411694885089755	0.055948025050865303
23.20000000000006	0.9411623872017109	0.05602238025271666
23.30000000000006	0.9411548120189658	0.05610196130266782
23.400000000000063	0.941147682337584	0.05621025407637212
23.500000000000064	0.941140915814417	0.05639429762982463
23.600000000000065	0.9411335870611748	0.05669623936080144
23.700000000000067	0.9411259814994101	0.057071872627695336
23.800000000000068	0.9411183637427913	0.05739658137441875
23.90000000000007	0.9411115245088363	0.0576217170041143
24.00000000000007	0.9411043012955572	0.05783451877002342
24.100000000000072	0.9410968664054153	0.058125828864792055
24.200000000000074	0.9410894943147006	0.05850497724027458
24.300000000000075	0.9410825184013165	0.058945301979334966
24.400000000000077	0.9410754918658665	0.05942167623548125
24.500000000000078	0.9410685270275683	0.05990726748377346
24.60000000000008	0.9410613179892281	0.06037727141291408
24.70000000000008	0.9410544394104996	0.06078756925161379
24.800000000000082	0.9410472765722331	0.061086030000499815
24.900000000000084	0.9410402100210359	0.061289422965529826
25.000000000000085	0.9410327961623225	0.06147923246646906
25.100000000000087	0.9410252912669197	0.061665646723412355
25.200000000000088	0.9410181069929827	0.061770380515936425
25.30000000000009	0.9410109777962232	0.06176119963770404
25.40000000000009	0.9410036693044266	0.061708556396238234
25.500000000000092	0.9409967998915194	0.0617104259817611
25.600000000000094	0.9409894209221309	0.061823057861012685
25.700000000000095	0.9409823369073775	0.06202658892011658
25.800000000000097	0.9409752990906182	0.06224467600630981
25.900000000000098	0.9409682022567479	0.0624304505978544
26.0000000000001	0.9409605642253734	0.06259393522265279
26.1000000000001	0.9409531182135574	0.06271869484695236
26.200000000000102	0.9409459919585784	0.06276375260661625
26.300000000000104	0.9409388169321	0.0627621690213773
26.400000000000105	0.9409316152710467	0.06281066116095262
26.500000000000107	0.9409242980778354	0.0629481907420491
26.600000000000108	0.9409166852317817	0.06311946969169444
26.70000000000011	0.9409093167883109	0.06324866696689552
26.80000000000011	0.9409020328453895	0.06330406325293829
26.900000000000112	0.9408944973271212	0.06332811143820707
27.000000000000114	0.9408873803860675	0.0633926654644601
27.100000000000115	0.940879863264224	0.06349629618776152
27.200000000000117	0.9408729620092026	0.06356306819177189
27.300000000000118	0.9408664869084924	0.06356774709369369
27.40000000000012	0.9408592094836655	0.06356413805413583
27.50000000000012	0.9408535967768599	0.06358298235753136
27.600000000000122	0.9408468335785255	0.06362543525755847
27.700000000000124	0.9408398135851274	0.06371562582804653
27.800000000000125	0.9408322469340858	0.06390225893732679
27.900000000000126	0.9408247508880332	0.06420398775094734
28.000000000000128	0.9408175019508308	0.06457435575508591
28.10000000000013	0.9408103544271708	0.0648997297873972
28.20000000000013	0.9408033428366338	0.0650739500668876
28.300000000000132	0.9407959644233692	0.06511178600380749
28.400000000000134	0.9407887613162043	0.06511475902254327
28.500000000000135	0.9407818473603273	0.06512600545262709
28.600000000000136	0.9407748993450618	0.06510519926571558
28.700000000000138	0.9407676521867266	0.06502955461729498
28.80000000000014	0.9407602321864892	0.06492290489798506
28.90000000000014	0.9407531508413016	0.06481065024717719
29.000000000000142	0.9407465215605104	0.06470106998640597
29.100000000000144	0.9407392009278222	0.06458941031893031
29.200000000000145	0.9407323516196207	0.0644736324353944
29.300000000000146	0.9407252711893375	0.06438940792569096
29.400000000000148	0.9407189451105724	0.06436431432729064
29.50000000000015	0.9407112985604897	0.06434285227547477
29.60000000000015	0.9407039978705408	0.06424154223913477
29.700000000000152	0.9406971341573295	0.06408562661433849
29.800000000000153	0.9406903803889111	0.06399322651085466
29.900000000000155	0.9406830359965039	0.06404038398838059
30.000000000000156	0.9406757168733089	0.06421043714278635
30.100000000000158	0.9406682310684126	0.06443369093876813
30.20000000000016	0.9406609330192831	0.0646421687216119
30.30000000000016	0.9406536893986701	0.06481496720196811
30.400000000000162	0.940646391468691	0.06495800923905395
30.500000000000163	0.9406388697804918	0.06504961453435731
30.600000000000165	0.9406317511782417	0.06507129795509833
30.700000000000166	0.9406245666857331	0.06507940924539211
30.800000000000168	0.940617860220434	0.06515135996303313
30.90000000000017	0.9406106889875553	0.06527951358580172
31.00000000000017	0.9406042840400988	0.0654025585569328
31.100000000000172	0.9405972558824184	0.06551165998498618
31.200000000000173	0.9405907884120878	0.06566516227291008
31.300000000000175	0.9405841408118013	0.06593144119144766
31.400000000000176	0.9405767621585608	0.06631665153083506
31.500000000000178	0.940569929477806	0.06673316892824646
31.60000000000018	0.9405624664764884	0.06707963502497746
31.70000000000018	0.9405550318802312	0.06734212117503546
31.800000000000182	0.9405481671067615	0.06756364372498003
31.900000000000183	0.9405408289498679	0.06775409893095542
32.000000000000185	0.9405334175538833	0.06790619979725335
32.100000000000186	0.94052616943222	0.06806095907281487
32.20000000000019	0.9405188263403157	0.06826803533274264
32.30000000000019	0.9405117176333875	0.06851272025539573
32.40000000000019	0.9405044616646672	0.06872239460232461
32.50000000000019	0.9404974772092995	0.0688190949881003
32.60000000000019	0.9404905351205128	0.06879543703414008
32.700000000000195	0.9404839602991752	0.0687337290704683
32.800000000000196	0.9404764306905191	0.06871592607441793
32.9000000000002	0.9404695432476795	0.06872045641276403
33.0000000000002	0.9404624726802088	0.06868772463452756
33.1000000000002	0.9404552184124308	0.06863033546549491
33.2000000000002	0.9404479684518237	0.06861437073065922
33.3000000000002	0.9404406468534097	0.06867895866486769
33.400000000000205	0.9404334923931366	0.06882420393568275
33.500000000000206	0.9404263380893423	0.06904133219700859
33.60000000000021	0.9404191721114128	0.06932210334899894
33.70000000000021	0.9404122185228234	0.06964921276311946
33.80000000000021	0.9404049556726565	0.06996525214860184
33.90000000000021	0.9403972910459327	0.0701735944238532
34.00000000000021	0.940390777810062	0.07023425563481137
34.100000000000215	0.9403837493707461	0.07023670560503756
34.200000000000216	0.9403768798758199	0.07029625905111753
34.30000000000022	0.9403696342394193	0.07042923641522833
34.40000000000022	0.9403623158359902	0.0705762939278374
34.50000000000022	0.9403550519886092	0.07069507905754863
34.60000000000022	0.9403477481840675	0.07078924842005087
34.70000000000022	0.9403406262844456	0.07088399478842847
34.800000000000225	0.9403336620126503	0.07098852880749712
34.900000000000226	0.9403260164841041	0.07107742168836259
35.00000000000023	0.9403187764169711	0.07113879607010157
35.10000000000023	0.9403115139613667	0.07120906791136007
35.20000000000023	0.940304345696427	0.07130178068928288
35.30000000000023	0.9402975116990002	0.07136020526530881
35.40000000000023	0.9402903278991265	0.07134517946558255
35.500000000000234	0.9402831966021115	0.071311471514714
35.600000000000236	0.940276167929694	0.07134841027997091
35.70000000000024	0.9402693423834082	0.0714771053816843
35.80000000000024	0.9402621620803743	0.07162709930345132
35.90000000000024	0.9402551883655967	0.07168815553327647
36.00000000000024	0.9402477762234001	0.07160270630947316
36.10000000000024	0.9402404093026313	0.07140414559056199
36.200000000000244	0.9402330973539945	0.07114728596325914
36.300000000000246	0.9402256233667313	0.0708435350713083
36.40000000000025	0.9402184843091238	0.07050798314493031
36.50000000000025	0.9402116074447078	0.07020832803338768
36.60000000000025	0.9402042447223699	0.06999800796722763
36.70000000000025	0.9401970937187829	0.06985055992656555
36.80000000000025	0.9401901285200485	0.06971408495819811
36.900000000000254	0.9401826249271509	0.06958175261722394
37.000000000000256	0.9401753706194342	0.06950192865771768
37.10000000000026	0.9401680050411022	0.06952955680223176
37.20000000000026	0.9401607764881093	0.06964231854444393
37.30000000000026	0.9401533678110292	0.06973879842430311
37.40000000000026	0.9401467282128713	0.0697514269194215
37.50000000000026	0.9401399515791211	0.06972283745265663
37.600000000000264	0.9401324400865483	0.06972792835413079
37.700000000000266	0.9401258108664827	0.06978382998250282
37.80000000000027	0.9401188544588774	0.0698800027147533
37.90000000000027	0.9401121403919156	0.07001586612347176
38.00000000000027	0.9401050922283694	0.07018633074302767
38.10000000000027	0.9400983228813413	0.07035289175898918
38.20000000000027	0.9400916447489749	0.07044751498373293
38.300000000000274	0.9400844677579615	0.07042139013633861
38.400000000000276	0.9400773966450517	0.07031224244759979
38.50000000000028	0.9400707312636588	0.07023300151606295
38.60000000000028	0.9400633576480225	0.07024684949711836
38.70000000000028	0.9400559497744615	0.07030556934824943
38.80000000000028	0.9400487944552357	0.07034912060636182
38.90000000000028	0.9400412568110875	0.07039141451910848
39.000000000000284	0.9400340949717025	0.07048298397499177
39.100000000000286	0.9400268315866755	0.0706436266297779
39.20000000000029	0.9400192608216891	0.07084424248019978
39.30000000000029	0.9400123343775066	0.07103158020812712
39.40000000000029	0.9400048533597136	0.07117875993538761
39.50000000000029	0.9399980014139605	0.07128063781530523
39.60000000000029	0.9399909493450477	0.07130849411417006
39.700000000000294	0.9399835871712208	0.07121694582988586
39.800000000000296	0.9399768211412525	0.07103669967754173
39.9000000000003	0.9399693536890011	0.07088603168353229
40.0000000000003	0.939962134273463	0.07085106997663819
40.1000000000003	0.9399547418268025	0.07090570201029035
40.2000000000003	0.9399477975963846	0.0709647964812502
40.3000000000003	0.9399413568756675	0.0709754425935689
40.400000000000304	0.9399337661919495	0.07095787674105379
40.500000000000306	0.9399262704323393	0.07096870781917647
40.60000000000031	0.9399192294199182	0.07102739178969736
40.70000000000031	0.9399122455499751	0.07110865592689436
40.80000000000031	0.9399050020800997	0.07121350227167085
40.90000000000031	0.9398985397580542	0.07137835478889532
41.00000000000031	0.9398913232308677	0.071607197155251
41.100000000000314	0.9398839519670791	0.07184975387633086
41.200000000000315	0.9398774095485343	0.0720811287928744
41.30000000000032	0.939870535421182	0.07233991131618395
41.40000000000032	0.9398637521073718	0.07266682715841773
41.50000000000032	0.9398567311421667	0.07303336372911759
41.60000000000032	0.9398490760766975	0.07333747603259344
41.70000000000032	0.9398425178092643	0.07347813761006905
41.800000000000324	0.9398354210096573	0.07346062315395883
41.900000000000325	0.939828158457951	0.0733809761850338
42.00000000000033	0.9398207984878684	0.07331486390852007
42.10000000000033	0.9398133842081295	0.0732687499670405
42.20000000000033	0.9398063185501102	0.07324273320827994
42.30000000000033	0.9397991332040864	0.07326141392250902
42.40000000000033	0.9397919212434591	0.07332469418060757
42.500000000000334	0.9397845822450702	0.0733873386137674
42.600000000000335	0.9397775546079059	0.07339768750718846
42.70000000000034	0.9397703226973495	0.0733520036538407
42.80000000000034	0.9397633989235804	0.07330336195969714
42.90000000000034	0.9397559584950921	0.07329991086654707
43.00000000000034	0.9397487753810227	0.07330151901955427
43.10000000000034	0.9397418910118516	0.07321801199903653
43.200000000000344	0.9397346962909124	0.07303355271926452
43.300000000000345	0.9397281100532449	0.07282694817772672
43.40000000000035	0.9397207934979044	0.07267299245919892
43.50000000000035	0.9397131963698988	0.07257290076152378
43.60000000000035	0.9397062795979555	0.07248325114741935
43.70000000000035	0.9396991330506561	0.07236851848749366
43.80000000000035	0.9396919690910845	0.0722169341572736
43.900000000000354	0.9396850959951101	0.07201962229053376
44.000000000000355	0.9396779504208244	0.07175427997376477
44.10000000000036	0.9396707973291681	0.07142478015283353
44.20000000000036	0.9396636975785813	0.07111592304917302
44.30000000000036	0.9396560892282324	0.07093917186889963
44.40000000000036	0.9396486424386756	0.07091234102430728
44.50000000000036	0.9396415882952107	0.07095493287464469
44.600000000000364	0.9396343438960657	0.07099594118997787
44.700000000000365	0.9396272987090882	0.07104015741300691
44.80000000000037	0.9396198057417955	0.07112793231710454
44.90000000000037	0.9396131453534942	0.07126499058904671
45.00000000000037	0.9396061640516282	0.07139790194835531
45.10000000000037	0.9395987951771585	0.07146311760267293
45.20000000000037	0.9395920373947872	0.07144985189612714
45.300000000000374	0.9395849358302784	0.07138534724243503
45.400000000000375	0.9395778528687949	0.07126850178563324
45.50000000000038	0.9395705427813923	0.07108880913718696
45.60000000000038	0.9395636144565794	0.0708933470427025
45.70000000000038	0.9395562382777263	0.07076664961952488
45.80000000000038	0.9395492044736031	0.07073076720410361
45.90000000000038	0.9395418837136014	0.07071512931271615
46.000000000000384	0.9395342448522537	0.07062078227954344
46.100000000000385	0.9395271792981004	0.07041518328968145
46.20000000000039	0.9395199069961854	0.07016341356111337
46.30000000000039	0.9395127046947249	0.06995491969006096
46.40000000000039	0.9395051672682082	0.0698098685263169
46.50000000000039	0.9394977365936722	0.06969498530189193
46.60000000000039	0.9394907857691847	0.06960560257402616
46.700000000000394	0.9394837940022605	0.06956804388730141
46.800000000000395	0.9394766393217483	0.06957353875561259
46.9000000000004	0.9394691950482783	0.06957793716618235
47.0000000000004	0.9394619738297995	0.06955900163833706
47.1000000000004	0.9394542240069736	0.06954156026304459
47.2000000000004	0.939447214565491	0.06955168823264116
47.3000000000004	0.939440050560378	0.06956298650299518
47.400000000000404	0.9394326164754232	0.06949533834514732
47.500000000000405	0.9394253886633379	0.0693061407481401
47.600000000000406	0.9394182987912431	0.06906890301572831
47.70000000000041	0.9394120707792027	0.06891127177747437
47.80000000000041	0.9394048096234089	0.06889319142267146
47.90000000000041	0.9393974674901728	0.06898260629271465
48.00000000000041	0.9393904014094492	0.0691339499897156
48.10000000000041	0.939383220843018	0.0693272667785232
48.200000000000415	0.9393759022019001	0.0695460483031306
48.300000000000416	0.9393688750744732	0.06975548719122628
48.40000000000042	0.9393614552401456	0.06992402687908533
48.50000000000042	0.9393549291956959	0.07006238147041696
48.60000000000042	0.939347652845604	0.07023192814858521
48.70000000000042	0.9393404705195416	0.07045940965791365
48.80000000000042	0.9393333006653926	0.07068183707602156
48.900000000000425	0.9393258409134889	0.07082038184129806
49.000000000000426	0.9393184956180836	0.07088039915221914
49.10000000000043	0.9393112711106832	0.07093726672745722
49.20000000000043	0.9393045038203676	0.071032171051743
49.30000000000043	0.9392976250095656	0.07112854526451137
49.40000000000043	0.9392901468585401	0.0711537055727927
49.50000000000043	0.9392836886713719	0.07106752947292741
49.600000000000435	0.9392764990646708	0.07089503539884257
49.700000000000436	0.9392692971937966	0.0706745377339003
49.80000000000044	0.9392620040073063	0.0704226271109485
49.90000000000044	0.9392544626318433	0.07017164918715753
50.00000000000044	0.9392480765343767	0.07000035781424152
50.10000000000044	0.9392408727042373	0.06996912972728754
50.20000000000044	0.9392336614697229	0.07003293394997477
50.300000000000445	0.9392264088161918	0.07008550096146435
50.400000000000446	0.9392190091726871	0.0700627898017542
50.50000000000045	0.9392117936385995	0.06998804781996505
50.60000000000045	0.9392043793087501	0.0699232175919655
50.70000000000045	0.9391973756629016	0.0698820368545182
50.80000000000045	0.9391899513333355	0.06981129066206491
50.90000000000045	0.9391826885291898	0.06966678065628701
51.000000000000455	0.9391760645424017	0.0694742342739488
51.100000000000456	0.9391687896534098	0.06928720122336934
51.20000000000046	0.9391613851623175	0.0691177127846393
51.30000000000046	0.9391543759762553	0.06895994597511008
51.40000000000046	0.9391474152773758	0.06883986851784576
51.50000000000046	0.9391400613182805	0.06879162725536317
51.60000000000046	0.9391326616829284	0.06879571695777342
51.700000000000465	0.9391257140321321	0.06877186829436745
51.800000000000466	0.9391182179842815	0.06864845652181079
51.90000000000047	0.939111575771897	0.06844499649529526
52.00000000000047	0.9391042811948238	0.06826923974321086
52.10000000000047	0.9390973923006274	0.06820338717425135
52.20000000000047	0.9390902803142542	0.06822577374180723
52.30000000000047	0.9390828475902899	0.06826569330180414
52.400000000000475	0.9390754932946503	0.06828890195455731
52.500000000000476	0.9390685866709654	0.0682968181837687
52.60000000000048	0.9390615388175363	0.06827330431944102
52.70000000000048	0.9390539661383216	0.06818131995590422
52.80000000000048	0.9390475053595448	0.06800113075686003
52.90000000000048	0.9390402970608109	0.06775887749213666
53.00000000000048	0.9390326659351299	0.06748967745076949
53.100000000000485	0.9390253179211451	0.06718096660509344
53.200000000000486	0.9390180730876199	0.06678262338514189
53.30000000000049	0.939010587385916	0.06630015714779833
53.40000000000049	0.9390033285094239	0.06583727403973355
53.50000000000049	0.9389960324507435	0.06550193525287067
53.60000000000049	0.9389890779410875	0.0653027405668358
53.70000000000049	0.938981685543925	0.06516170840264804
53.800000000000495	0.9389741017262736	0.06500533629389552
53.900000000000496	0.938967633555931	0.06481779812677516
54.0000000000005	0.9389604362231521	0.06462061841155854
54.1000000000005	0.9389531936830564	0.06442362653155714
54.2000000000005	0.9389462479985999	0.06422370706610694
54.3000000000005	0.9389391933817848	0.0640502000687952
54.4000000000005	0.9389317787660011	0.06395806354566634
54.500000000000504	0.9389250684652378	0.06395011198919333
54.600000000000506	0.9389179867275937	0.06395184236890594
54.70000000000051	0.938910601337597	0.06389587573583055
54.80000000000051	0.9389033943907817	0.06380060268399355
54.90000000000051	0.938895985865223	0.06373499088116649
55.00000000000051	0.9388885373982703	0.06372560897660011
55.10000000000051	0.9388817507755359	0.06372097164092273
55.200000000000514	0.938874763405019	0.06365147786619953
55.300000000000516	0.9388676366546197	0.06351201464429873
55.40000000000052	0.9388602770765395	0.06337025087410562
55.50000000000052	0.9388525852224661	0.06328694377865604
55.60000000000052	0.9388452531722717	0.06327319390340352
55.70000000000052	0.9388380904762083	0.06333373853174812
55.80000000000052	0.9388306317894225	0.06349045665375128
55.900000000000524	0.9388233615865842	0.06372887896631943
56.000000000000526	0.93881627205807	0.06396339040287222
56.10000000000053	0.9388091410504393	0.06409319727003768
56.20000000000053	0.9388020740425962	0.06408805670627954
56.30000000000053	0.938794601026979	0.06401039809153877
56.40000000000053	0.9387871779011585	0.06394217638998007
56.50000000000053	0.9387800239178455	0.06389098619248515
56.600000000000534	0.9387729203866331	0.06379522823998417
56.700000000000536	0.9387657110184178	0.06362247340575157
56.80000000000054	0.93875882268981	0.06341480008341852
56.90000000000054	0.9387517244178313	0.06322625150598357
57.00000000000054	0.9387444548469395	0.06306296315236584
57.10000000000054	0.9387372844788695	0.06290518952517117
57.20000000000054	0.938730687400851	0.0627547920739321
57.300000000000544	0.9387235927191786	0.0626275444892452
57.400000000000546	0.9387164428555219	0.06251166574277102
57.50000000000055	0.9387089517880632	0.062360296208561636
57.60000000000055	0.9387032887089877	0.06215069994649863
57.70000000000055	0.938696264720576	0.06195214751172173
57.80000000000055	0.9386889388762922	0.06187568685174043
57.90000000000055	0.9386819372869994	0.0619564396102813
58.000000000000554	0.938675594465741	0.06211474577376888
58.100000000000556	0.9386686299653793	0.06224849327780828
58.20000000000056	0.938660949754582	0.06231872526738243
58.30000000000056	0.9386540524625989	0.062337830950758774
58.40000000000056	0.9386471975890175	0.06231606926244244
58.50000000000056	0.9386398007531777	0.062239729957194775
58.60000000000056	0.9386324319927448	0.062104347102522876
58.700000000000564	0.938625220226729	0.06194472770071639
58.800000000000566	0.9386186193946596	0.06180044698301384
58.90000000000057	0.9386113604335226	0.061659747348711394
59.00000000000057	0.9386043005895772	0.06148213495985365
59.10000000000057	0.9385972110414764	0.06128625731531364
59.20000000000057	0.9385903062456482	0.06115365345768182
59.30000000000057	0.9385830774861014	0.061131561794829696
59.400000000000574	0.9385758652219778	0.061164773382933975
59.500000000000576	0.9385686948198073	0.061144359999661134
59.60000000000058	0.9385614751203244	0.0610077130657728
59.70000000000058	0.9385542009867964	0.060781363773246624
59.80000000000058	0.9385468339156537	0.06053127395549621
59.90000000000058	0.938539639512325	0.060286416148722564
60.00000000000058	0.9385324656167138	0.060040881021997276
60.100000000000584	0.9385249288261543	0.05980377685700233
60.200000000000585	0.93851795134755	0.05959544153219701
60.30000000000059	0.9385108219104947	0.05938921316266755
60.40000000000059	0.9385033567340785	0.05911011207693273
60.50000000000059	0.9384964946260518	0.05871578270784321
60.60000000000059	0.9384897135779955	0.058249425592567926
60.70000000000059	0.938482556112994	0.05779603452945098
60.800000000000594	0.9384761522690568	0.05738773501630888
60.900000000000595	0.9384688842706013	0.05698391582111512
61.0000000000006	0.9384615993042966	0.05653521590888417
61.1000000000006	0.9384544984260984	0.056074123455684806
61.2000000000006	0.9384475853079887	0.0556931178289888
61.3000000000006	0.9384399727851866	0.055445563442123806
61.4000000000006	0.9384329692176107	0.055309922938546766
61.500000000000604	0.938426030588405	0.05524760371403836
61.600000000000605	0.9384190436707226	0.055234442691666004
61.70000000000061	0.9384118133753703	0.05523794868655062
61.80000000000061	0.9384050369561913	0.05519157195703125
61.90000000000061	0.9383974606851959	0.05504206546918991
62.00000000000061	0.9383905119052849	0.05480711802333799
62.10000000000061	0.9383831689032596	0.05458053033026045
62.200000000000614	0.9383757203060444	0.05443880885894054
62.300000000000615	0.9383685664661746	0.05435773074085249
62.40000000000062	0.9383624144473164	0.054250864985564085
62.50000000000062	0.9383558122276769	0.054083825420939306
62.60000000000062	0.9383485282427565	0.053898779432457786
62.70000000000062	0.9383414225297106	0.05374155762871435
62.80000000000062	0.9383342244230075	0.0536054288913834
62.900000000000624	0.9383267135876285	0.0534571347231482
63.000000000000625	0.9383196824471493	0.05328562331898039
63.10000000000063	0.9383128501760889	0.05311133157612864
63.20000000000063	0.9383057759432241	0.05294269389508617
63.30000000000063	0.9382985535024736	0.052756518960767246
63.40000000000063	0.9382918046360453	0.05255246354646023
63.50000000000063	0.938285002840757	0.05239554264375952
63.600000000000634	0.9382777062901181	0.0523546942873894
63.700000000000635	0.9382702811714458	0.05240293011489822
63.80000000000064	0.9382629038883854	0.05242300920706028
63.90000000000064	0.9382564779714646	0.05231584111667497
64.00000000000064	0.9382491775923484	0.05208057086825148
64.10000000000063	0.938241874899248	0.051782807864232984
64.20000000000063	0.9382352024970162	0.05147614216941041
64.30000000000062	0.9382278215854989	0.051169863093584816
64.40000000000062	0.9382207464477275	0.05086589780233552
64.50000000000061	0.9382135024168616	0.05059960311372952
64.6000000000006	0.9382060946676454	0.0504045992738797
64.7000000000006	0.9381992334944974	0.05026174174982736
64.8000000000006	0.9381923056529031	0.05013472564908921
64.90000000000059	0.9381852271994948	0.05003800875301248
65.00000000000058	0.9381779332790053	0.05002632980011838
65.10000000000058	0.9381708993931185	0.05011043502982266
65.20000000000057	0.9381638506229453	0.050218151656491565
65.30000000000057	0.9381567437956356	0.0502557953347873
65.40000000000056	0.9381497787097143	0.05020449901365679
65.50000000000055	0.9381426384377403	0.050137832755677035
65.60000000000055	0.9381354311852944	0.05013528388759747
65.70000000000054	0.938128129467442	0.05019962534763158
65.80000000000054	0.9381207945802981	0.05028097813667589
65.90000000000053	0.9381134790305137	0.05034536825278805
66.00000000000053	0.9381063660105508	0.05037896673940461
66.10000000000052	0.938098904124736	0.05034612405659737
66.20000000000051	0.9380921134889395	0.050196966298773724
66.30000000000051	0.9380847417078604	0.04992917684213251
66.4000000000005	0.9380773477132242	0.04961013770553349
66.5000000000005	0.9380709289221074	0.049326435702490845
66.60000000000049	0.9380638601416224	0.049097012108711445
66.70000000000049	0.9380564607813894	0.04886355888051662
66.80000000000048	0.9380491902165471	0.0485828423760065
66.90000000000047	0.9380434429515238	0.04829586774148743
67.00000000000047	0.9380363701706582	0.04808204079973855
67.10000000000046	0.9380291920539258	0.047952283537125995
67.20000000000046	0.9380218673428647	0.047843969905369134
67.30000000000045	0.9380155874256175	0.047689463315495756
67.40000000000045	0.9380082857907874	0.04746609182067315
67.50000000000044	0.9380009528655342	0.04717316372542401
67.60000000000043	0.9379945758277879	0.04679893433276468
67.70000000000043	0.9379874848922519	0.046342592180443
67.80000000000042	0.9379805349827417	0.045855370925036304
67.90000000000042	0.9379732152915752	0.045431445982347204
68.00000000000041	0.9379663163554233	0.04511541690692153
68.1000000000004	0.9379591337703682	0.04484685445621871
68.2000000000004	0.9379516499522351	0.04452972510117948
68.3000000000004	0.9379445622104088	0.04414200184673573
68.40000000000039	0.9379374893513175	0.043745283831827464
68.50000000000038	0.9379302952337087	0.04340206621951801
68.60000000000038	0.9379229553811927	0.043112093532937865
68.70000000000037	0.937915940308789	0.042838303689768306
68.80000000000037	0.9379088741915975	0.042572281205904464
68.90000000000036	0.9379015958234267	0.04234519980479858
69.00000000000036	0.9378946808737644	0.04217158574165206
69.10000000000035	0.9378878067903499	0.042028345233989656
69.20000000000034	0.937880812596691	0.04190156123098008
69.30000000000034	0.937873798036748	0.04182027169486358
69.40000000000033	0.9378667219477368	0.04179938124389622
69.50000000000033	0.9378596282403637	0.041774226164323185
69.60000000000032	0.9378523143694242	0.041629879294273454
69.70000000000032	0.9378457794389722	0.04130696844414264
69.80000000000031	0.937838905759667	0.040858104885826974
69.9000000000003	0.9378318693841188	0.040394139880707856
70.0000000000003	0.9378248731509136	0.0399799093624102
70.10000000000029	0.9378175540471632	0.03960475162179241
70.20000000000029	0.9378106196674065	0.03923998437272093
70.30000000000028	0.9378035267921716	0.03889609575109357
70.40000000000028	0.9377964164138956	0.038588434021282154
70.50000000000027	0.937789504580083	0.03829266626445185
70.60000000000026	0.9377822295894016	0.03797586792516775
70.70000000000026	0.9377752383231043	0.03765127423403703
70.80000000000025	0.937768268337422	0.037367230041263584
70.90000000000025	0.9377608502337824	0.03713738639475226
71.00000000000024	0.9377541944448171	0.03690416050719921
71.10000000000024	0.9377468285752946	0.03660364712585818
71.20000000000023	0.9377393752984905	0.03625195489552062
71.30000000000022	0.9377325874149289	0.03594237131784145
71.40000000000022	0.9377256820340654	0.035743930594458836
71.50000000000021	0.9377184808915401	0.03562555496941953
71.60000000000021	0.9377114643501229	0.03550235810138897
71.7000000000002	0.9377051775434669	0.03532687781745059
71.8000000000002	0.9376978658880311	0.035102813439168844
71.90000000000019	0.9376910991721705	0.03483629248933217
72.00000000000018	0.9376839676930366	0.03452842853786635
72.10000000000018	0.9376768665726193	0.03420878479416365
72.20000000000017	0.9376696072923848	0.033952844995674455
72.30000000000017	0.9376623370987223	0.033828923240542125
72.40000000000016	0.9376557282173977	0.03381980700242552
72.50000000000016	0.9376487348741407	0.03384266826196459
72.60000000000015	0.9376413433215118	0.03384468255210804
72.70000000000014	0.9376337257965223	0.033860374809646474
72.80000000000014	0.937626985980357	0.03394020738357338
72.90000000000013	0.937619864197555	0.034063624597876506
73.00000000000013	0.93761254576209	0.034145433916825806
73.10000000000012	0.9376054989100688	0.03412076093087487
73.20000000000012	0.9375984698760234	0.033993737513377635
73.30000000000011	0.9375915953982974	0.03380469618474006
73.4000000000001	0.9375845797430223	0.03357699228784204
73.5000000000001	0.9375772446627426	0.03331866728098256
73.6000000000001	0.937570232042054	0.03306286383928069
73.70000000000009	0.9375635140686784	0.03286099266444755
73.80000000000008	0.9375562799993125	0.03270642326396916
73.90000000000008	0.9375489614646222	0.03251219227964129
74.00000000000007	0.9375418267970818	0.032196156382760334
74.10000000000007	0.9375346001654479	0.03177315622497458
74.20000000000006	0.9375277510822335	0.031339803566264396
74.30000000000005	0.9375205354127175	0.030976513049561644
74.40000000000005	0.9375130748761882	0.03068011045960525
74.50000000000004	0.937506882731531	0.030400029516546145
74.60000000000004	0.9375004926441216	0.030123413989767398
74.70000000000003	0.9374937986246188	0.029882664468928604
74.80000000000003	0.9374868892154913	0.02969148321660072
74.90000000000002	0.9374796920987697	0.02951753759452218
75.00000000000001	0.9374729875617277	0.029330866405436543
75.10000000000001	0.9374659828724129	0.029141508121288278
75.2	0.9374585141405576	0.02895580455803901
75.3	0.9374515285353398	0.028724414468428296
75.39999999999999	0.9374449291994271	0.028375806009883583
75.49999999999999	0.9374377554940981	0.027903887994194947
75.59999999999998	0.9374304465016796	0.027402823414769083
75.69999999999997	0.9374231083186392	0.026996534378117307
75.79999999999997	0.9374154339383056	0.026724051332824503
75.89999999999996	0.9374083655931614	0.026522147023153034
75.99999999999996	0.9374013435820605	0.02632114240482569
76.09999999999995	0.9373941196076774	0.026109903265811824
76.19999999999995	0.9373867213665307	0.025902605717684834
76.29999999999994	0.9373797539416311	0.025685172272553253
76.39999999999993	0.9373729466506395	0.02543511434995399
76.49999999999993	0.9373660516057959	0.025165331665801476
76.59999999999992	0.9373587409118574	0.02491874979920161
76.69999999999992	0.937352095484347	0.024703375488480606
76.79999999999991	0.9373449248934126	0.02446507960310211
76.8999999999999	0.9373377340968254	0.024142810378210214
76.9999999999999	0.9373300879993298	0.02375697553224011
77.0999999999999	0.9373226859417921	0.02339261800902623
77.19999999999989	0.9373157051615874	0.023093638810643174
77.29999999999988	0.9373084031923954	0.022798773260996642
77.39999999999988	0.937301317887949	0.022408521904555504
77.49999999999987	0.9372942942067826	0.021885135288402656
77.59999999999987	0.9372870296576807	0.021271790960065547
77.69999999999986	0.9372797597408378	0.020630354626306715
77.79999999999986	0.937272331169327	0.0199966091233605
77.89999999999985	0.9372654849632944	0.019397406436621613
77.99999999999984	0.9372581665427975	0.018889933970859592
78.09999999999984	0.9372513267503454	0.018521175235962382
78.19999999999983	0.9372448177237396	0.018260309951737278
78.29999999999983	0.9372376493166867	0.018009174550396106
78.39999999999982	0.9372305644567572	0.017706396822116797
78.49999999999982	0.9372233269978466	0.01739108774341447
78.59999999999981	0.9372162598977124	0.017135022421746568
78.6999999999998	0.9372090180184296	0.016940770229793765
78.7999999999998	0.9372017422731113	0.016732429048439006
78.89999999999979	0.9371952329688442	0.01644696173834459
78.99999999999979	0.9371884066413492	0.016106750092084034
79.09999999999978	0.9371810387793498	0.01578454316637564
79.19999999999978	0.9371739255227004	0.0155176022930229
79.29999999999977	0.9371661163909444	0.01529369542626525
79.39999999999976	0.9371596217116397	0.0151022303465703
79.49999999999976	0.9371524154369526	0.014961805487073357
79.59999999999975	0.937145279201417	0.014856439851160419
79.69999999999975	0.9371381515245473	0.014710876489637724
79.79999999999974	0.9371311716938563	0.014460621291516679
79.89999999999974	0.9371240478491192	0.01413656896376657
79.99999999999973	0.9371168051225752	0.013854258910958017
80.09999999999972	0.9371100652428552	0.013701316772660408
80.19999999999972	0.9371029320951463	0.013651362353049751
80.29999999999971	0.9370957412611012	0.013609712044343872
80.39999999999971	0.9370886877959216	0.013528746579739204
80.4999999999997	0.9370809791152303	0.013435067171910717
80.5999999999997	0.9370738922695188	0.01334797278691244
80.69999999999969	0.9370662945076328	0.013235728749917993
80.79999999999968	0.9370588849295637	0.01305597345214976
80.89999999999968	0.9370526702861328	0.012812918454705266
80.99999999999967	0.9370456339703357	0.012540105975064976
81.09999999999967	0.9370388422888711	0.012229780098113123
81.19999999999966	0.9370328153473828	0.011832667370525853
81.29999999999966	0.937025482102817	0.011338749437289177
81.39999999999965	0.9370182692834924	0.010836101876598633
81.49999999999964	0.9370118096166289	0.010460140285177024
81.59999999999964	0.9370046526152109	0.010255910280045088
81.69999999999963	0.936997503012702	0.010125720404809002
81.79999999999963	0.9369911707176556	0.009953020821089755
81.89999999999962	0.9369840615389271	0.009718725727486903
81.99999999999962	0.936976541574892	0.00947525370354299
82.09999999999961	0.9369700184889052	0.009255888903063569
82.1999999999996	0.9369628747110448	0.009050696549391245
82.2999999999996	0.9369556802049331	0.008855348705089812
82.3999999999996	0.9369487723597176	0.00870901620852011
82.49999999999959	0.9369416468528398	0.0086422948802528
82.59999999999958	0.936934571560454	0.008602339988449215
82.69999999999958	0.9369276111812557	0.00849978722626777
82.79999999999957	0.9369202882644375	0.008323640171230516
82.89999999999957	0.9369133803886854	0.008163816413479406
82.99999999999956	0.9369063882248737	0.008095895800402507
83.09999999999955	0.9368992662384947	0.008068579056814405
83.19999999999955	0.9368921544339394	0.007954799732344208
83.29999999999954	0.936885384928416	0.0076891013833223585
83.39999999999954	0.9368780876021563	0.007328056961340824
83.49999999999953	0.9368708109593101	0.006982117588460442
83.59999999999953	0.936863607475714	0.00670901478231593
83.69999999999952	0.9368565559184291	0.006501025627056899
83.79999999999951	0.9368495386343879	0.006370612273245862
83.89999999999951	0.9368426223078116	0.006369704481835557
83.9999999999995	0.936835196188873	0.006485778651791852
84.0999999999995	0.93682821549579	0.0065973973523917075
84.19999999999949	0.9368209770344675	0.006597246940791863
84.29999999999949	0.9368141010245088	0.00651327932459779
84.39999999999948	0.9368072159563687	0.0064861102868461855
84.49999999999947	0.9368001036230944	0.006609922480819561
84.59999999999947	0.9367928636690466	0.00681976888918103
84.69999999999946	0.9367856372257596	0.006981396767504816
84.79999999999946	0.9367789217085621	0.007053381720570396
84.89999999999945	0.9367716718701469	0.007119319937231799
84.99999999999945	0.936764054412188	0.0072706533692576715
85.09999999999944	0.9367574095367452	0.007504411246508449
85.19999999999943	0.9367517189292551	0.0077688523232610305
85.29999999999943	0.9367446691297767	0.008056654253257516
85.39999999999942	0.9367372419675087	0.00839239668276918
85.49999999999942	0.9367303528869674	0.008744594287500112
85.59999999999941	0.9367227703011825	0.009011585557139627
85.6999999999994	0.9367154965563627	0.009116702110842992
85.7999999999994	0.9367084451471683	0.009102160701141204
85.8999999999994	0.9367012115065011	0.009111184317018559
85.99999999999939	0.9366940266731629	0.009252416475107873
86.09999999999938	0.9366867662643884	0.009500627699740426
86.19999999999938	0.9366794236325996	0.009767866422899573
86.29999999999937	0.9366719324701244	0.010027425410492216
86.39999999999937	0.9366646710121365	0.010322858478256706
86.49999999999936	0.936657127550883	0.010679575274973985
86.59999999999935	0.9366496474221448	0.011064388113103714
86.69999999999935	0.9366431476011718	0.011436067832448932
86.79999999999934	0.9366358869563849	0.01179667049316005
86.89999999999934	0.9366287580630269	0.012169117228918004
86.99999999999933	0.9366215163943705	0.012527295152387019
87.09999999999933	0.9366147365990911	0.012803572786748407
87.19999999999932	0.9366073752145345	0.01297943382097657
87.29999999999932	0.936600509370712	0.013140200293769668
87.39999999999931	0.9365945522400119	0.013404299646596689
87.4999999999993	0.9365877653097692	0.013795581997799787
87.5999999999993	0.9365804655718452	0.014226750281152419
87.69999999999929	0.936573252573354	0.014603728429527554
87.79999999999929	0.9365667633112779	0.014910365822503052
87.89999999999928	0.9365595904186814	0.015187150053536146
87.99999999999928	0.9365524090948164	0.015464118149877358
88.09999999999927	0.9365451080704542	0.015737575072498705
88.19999999999926	0.9365381295791206	0.01601911155219974
88.29999999999926	0.936530845503384	0.016355631042945025
88.39999999999925	0.9365237394370709	0.016774347338652597
88.49999999999925	0.9365165643134287	0.017229070263052027
88.59999999999924	0.936509219989522	0.01764636968578765
88.69999999999924	0.9365020008754936	0.018015634739886176
88.79999999999923	0.936494781689969	0.01839671253406862
88.89999999999922	0.9364874558345934	0.018830328345329737
88.99999999999922	0.9364808382847519	0.019266777790204085
89.09999999999921	0.9364739478934561	0.019600864346098423
89.1999999999992	0.9364666930243841	0.019777011991200886
89.2999999999992	0.9364599021036573	0.019835447365880207
89.3999999999992	0.9364536948214021	0.019856480119885573
89.49999999999919	0.9364464187926616	0.019887533970983706
89.59999999999918	0.9364397678681207	0.01994651885994568
89.69999999999918	0.9364325338710695	0.020060958138994785
89.79999999999917	0.9364254870921531	0.020264096188223255
89.89999999999917	0.9364189394324591	0.020536928947004193
89.99999999999916	0.9364122556242478	0.020805743269984533
90.09999999999916	0.9364051733911917	0.021017634561895135
90.19999999999915	0.9363977685949085	0.021206470127744147
90.29999999999914	0.936390684209351	0.021458085705795316
90.39999999999914	0.9363838983568664	0.021808130857280283
90.49999999999913	0.9363765266601229	0.022202131013429383
90.59999999999913	0.9363695596116746	0.022574082512064747
90.69999999999912	0.9363630689202811	0.022927575539583373
90.79999999999912	0.9363563756937178	0.023319216358542012
90.89999999999911	0.9363491575319904	0.02377813151094518
90.9999999999991	0.9363423047042769	0.024277860653286923
91.0999999999991	0.936335641412259	0.02478028679408352
91.1999999999991	0.9363290997525499	0.02527540781449986
91.29999999999909	0.9363217941329245	0.02575506051702288
91.39999999999908	0.9363146659417417	0.026180917413141862
91.49999999999908	0.9363075482095704	0.02651346300645141
91.59999999999907	0.9363002738278651	0.02678296752643145
91.69999999999906	0.936293242027018	0.027101171540530145
91.79999999999906	0.9362869145245938	0.027563623835900344
91.89999999999905	0.9362800680603556	0.028157210585142024
91.99999999999905	0.9362732162380273	0.028790922327672958
92.09999999999904	0.9362660953424362	0.029398709363632283
92.19999999999904	0.9362591275649121	0.02998868693913323
92.29999999999903	0.9362517829635373	0.030587223360106573
92.39999999999903	0.9362445368762824	0.03118283841340259
92.49999999999902	0.9362374370234611	0.031736270790451604
92.59999999999901	0.9362303147447693	0.032232941260873414
92.69999999999901	0.9362231497019556	0.03269384772864608
92.799999999999	0.936216163612817	0.033125888693206755
92.899999999999	0.9362088264643117	0.03349905765290537
92.99999999999899	0.9362017548371195	0.03380391345272859
93.09999999999899	0.9361949488636845	0.034096713388958144
93.19999999999898	0.9361878006146611	0.03446178888107241
93.29999999999897	0.936180567241299	0.03491612508637215
93.39999999999897	0.9361737904883642	0.03538090015758703
93.49999999999896	0.936166761962493	0.03576476796832139
93.59999999999896	0.9361595476238135	0.03605855996642891
93.69999999999895	0.9361528410732819	0.03633238982995865
93.79999999999895	0.9361458122210297	0.03665595092120565
93.89999999999894	0.9361387421661759	0.037049083882255425
93.99999999999893	0.936131359091074	0.037510095671413106
94.09999999999893	0.9361245957747286	0.03805579044192073
94.19999999999892	0.9361177990201688	0.03868971767976718
94.29999999999892	0.9361106343247036	0.03936310161256541
94.39999999999891	0.9361039552761895	0.04000667300727376
94.4999999999989	0.9360971524195083	0.04059637076261185
94.5999999999989	0.936089735158528	0.04117309890467828
94.6999999999989	0.9360830482994251	0.04177423403587008
94.79999999999889	0.9360761996156027	0.04236045159543289
94.89999999999888	0.9360689919580967	0.0428496642045935
94.99999999999888	0.9360617035208268	0.043213726939406484
95.09999999999887	0.9360544648447606	0.04351919116709971
95.19999999999887	0.9360471643153258	0.04386181056307513
95.29999999999886	0.9360401568407646	0.04428145406898513
95.39999999999885	0.9360329855649318	0.044756777704875655
95.49999999999885	0.9360259974100749	0.045260277650431335
95.59999999999884	0.9360192282185604	0.045780717951552016
95.69999999999884	0.9360118051150113	0.04628846481103871
95.79999999999883	0.936004889331287	0.0467312983166909
95.89999999999883	0.9359981990524034	0.04707970564994422
95.99999999999882	0.9359913555668685	0.04738014071603563
96.09999999999881	0.9359842164900256	0.04772007771518755
96.19999999999881	0.9359765823175175	0.048130540852107426
96.2999999999988	0.9359702303093989	0.048554806488451244
96.3999999999988	0.9359636024318043	0.04891576160262895
96.49999999999879	0.9359564312304807	0.049206978797410844
96.59999999999879	0.9359492180261859	0.04948486674780764
96.69999999999878	0.935942238420196	0.04978194970041845
96.79999999999878	0.935934784656923	0.050069910901531636
96.89999999999877	0.9359277207033142	0.050304607470685304
96.99999999999876	0.9359204148288696	0.05047850274031258
97.09999999999876	0.9359131671475787	0.05061547468943057
97.19999999999875	0.9359060438763896	0.05072817241582395
97.29999999999875	0.9358987905150432	0.0508212528200482
97.39999999999874	0.9358918778518422	0.05094218487629616
97.49999999999874	0.9358844563615571	0.05118331038977416
97.59999999999873	0.9358773802828891	0.051603160941422636
97.69999999999872	0.9358703207450859	0.05215334533824133
97.79999999999872	0.9358638988956387	0.05272079567440992
97.89999999999871	0.9358568995027139	0.053233068741298496
97.9999999999987	0.9358499883111184	0.05370922931685477
98.0999999999987	0.9358426997590782	0.05419985093169233
98.1999999999987	0.9358358440744136	0.05471357702365506
98.29999999999869	0.9358288902532943	0.05521618955007357
98.39999999999868	0.9358217011235972	0.05569160002358326
98.49999999999868	0.9358149080683695	0.056161895987454406
98.59999999999867	0.9358077672844524	0.05663830121959913
98.69999999999867	0.9358005972665473	0.05709947046115571
98.79999999999866	0.9357933238463376	0.057530377368075966
98.89999999999866	0.9357863223499158	0.057964434480611574
98.99999999999865	0.9357796160358094	0.058450735051960405
99.09999999999864	0.9357728080713689	0.05897579224567006
99.19999999999864	0.9357657493767193	0.05945854269410219
99.29999999999863	0.9357591564409975	0.059834040404099405
99.39999999999863	0.9357527381772961	0.060132216278852284
99.49999999999862	0.9357458386852869	0.060454350924226734
99.59999999999862	0.9357384971118359	0.060877590255874525
99.69999999999861	0.9357322554552104	0.06139731209014809
99.7999999999986	0.9357252065183919	0.061967965392260384
99.8999999999986	0.9357182307602419	0.06256421961198738
99.9999999999986	0.935711933830119	0.0631707283802517
100.09999999999859	0.9357045255495442	0.0637437013615977
100.19999999999858	0.9356974702050522	0.06423703316578291
100.29999999999858	0.9356903463914805	0.06464932366434338
100.39999999999857	0.9356831744982508	0.06503796295881442
100.49999999999856	0.9356761168075016	0.06545218183603223
100.59999999999856	0.9356688901029963	0.06587140797205293
100.69999999999855	0.9356614969521341	0.06624137774137591
100.79999999999855	0.9356544040153381	0.06656507328140948
100.89999999999854	0.9356474646792372	0.06692622930648554
100.99999999999854	0.9356402266402193	0.06740915006761748
101.09999999999853	0.9356331004282197	0.0680179812369459
101.19999999999852	0.9356263164046944	0.06868884629412778
101.29999999999852	0.935618965273239	0.06936464569870261
101.39999999999851	0.9356116768442466	0.07003241776286716
101.49999999999851	0.9356046366307897	0.07069069843728826
101.5999999999985	0.9355973299071274	0.07132477150036988
101.6999999999985	0.9355902082854627	0.07193960614806971
101.79999999999849	0.9355832103517289	0.07258827411811922
101.89999999999849	0.9355760359327361	0.07332998239190033
101.99999999999848	0.9355690831635285	0.0741509677424383
102.09999999999847	0.9355621260217677	0.07495757418349716
102.19999999999847	0.9355552598238982	0.07566514918618684
102.29999999999846	0.9355479209252805	0.07627593938385877
102.39999999999846	0.9355407962891994	0.07684982349498957
102.49999999999845	0.9355342809152968	0.07741622924009418
102.59999999999845	0.9355274247227657	0.07793974155706038
102.69999999999844	0.9355203030687802	0.07837849507235757
102.79999999999843	0.9355129762986591	0.07874416544649436
102.89999999999843	0.9355060251363505	0.07908665241320925
102.99999999999842	0.9354988586751004	0.07944030676124747
103.09999999999842	0.9354918432300476	0.07981464654072765
103.19999999999841	0.9354847166291592	0.08023484297295637
103.2999999999984	0.9354776332053462	0.08074473971242986
103.3999999999984	0.9354706974157998	0.0813439137076275
103.4999999999984	0.9354642800476904	0.08195057920161554
103.59999999999839	0.9354573327765886	0.08245796446411968
103.69999999999838	0.9354500291533325	0.08283355863221956
103.79999999999838	0.9354431523838405	0.08314569797936215
103.89999999999837	0.9354364466501341	0.08347905989133257
103.99999999999837	0.93542911907716	0.08385187090347967
104.09999999999836	0.9354217575896755	0.08422712382148359
104.19999999999835	0.9354148341206525	0.08458232195232461
104.29999999999835	0.9354074359236156	0.08493488833603428
104.39999999999834	0.9354006326377893	0.08530283104336553
104.49999999999834	0.9353932971916863	0.08567065813819381
104.59999999999833	0.9353859190393892	0.08602450339849299
104.69999999999833	0.9353785396177856	0.08638948715808624
104.79999999999832	0.9353712456105318	0.0868025587746525
104.89999999999831	0.9353639996081751	0.08725245413433508
104.99999999999831	0.9353569389573816	0.08768047242329483
105.0999999999983	0.9353500064114155	0.0880588479397264
105.1999999999983	0.935343074783483	0.08844920767291137
105.29999999999829	0.9353358120383739	0.08895052820144689
105.39999999999829	0.9353291613304453	0.08959818484691183
105.49999999999828	0.9353219523895847	0.09032482566949987
105.59999999999827	0.9353152484310544	0.09103925158969899
105.69999999999827	0.9353079126273249	0.09169244235670666
105.79999999999826	0.9353003543459247	0.09227485929668376
105.89999999999826	0.9352936652436301	0.09277703963482199
105.99999999999825	0.9352863625471377	0.09318405487300366
106.09999999999825	0.9352794067238961	0.09352007478797682
106.19999999999824	0.9352723196967407	0.09384884939504955
106.29999999999824	0.9352651065696966	0.09421077787739998
106.39999999999823	0.9352578141586385	0.0945799991092316
106.49999999999822	0.9352505333600467	0.0949054098333092
106.59999999999822	0.9352435104659533	0.09519626402812137
106.69999999999821	0.9352362100970256	0.09552839771622489
106.7999999999982	0.9352290571141331	0.09595862975901394
106.8999999999982	0.9352222759442524	0.09645686302185344
106.9999999999982	0.9352149314625161	0.09694136743917245
107.09999999999819	0.9352079148596252	0.09736870151952745
107.19999999999818	0.9352008274277189	0.09776238204696726
107.29999999999818	0.9351945709559448	0.09816701225045163
107.39999999999817	0.9351872081075139	0.09860022953252152
107.49999999999817	0.9351808874508425	0.09907662947405621
107.59999999999816	0.9351738378430747	0.09962541706182966
107.69999999999816	0.9351669396204436	0.10026613811755664
107.79999999999815	0.9351616816308987	0.10095452430130869
107.89999999999814	0.9351545734452243	0.10159005921314801
107.99999999999814	0.935147718030655	0.10211894365894032
108.09999999999813	0.9351414155226216	0.10258187972265635
108.19999999999813	0.9351343364043244	0.10306322282590431
108.29999999999812	0.9351271686533571	0.1036024870327336
108.39999999999812	0.9351199682098958	0.10416783356865161
108.49999999999811	0.9351127230132994	0.10472416407849947
108.5999999999981	0.9351054538810486	0.10529644936747212
108.6999999999981	0.9350981985525775	0.1059383527155399
108.7999999999981	0.9350913977147173	0.10667100407180645
108.89999999999809	0.9350841056135425	0.10747134757640743
108.99999999999808	0.9350767043930169	0.10832098934564725
109.09999999999808	0.9350694097202542	0.10921300114627179
109.19999999999807	0.9350623923155137	0.11011419180053403
109.29999999999806	0.9350560638366918	0.11094701438246442
109.39999999999806	0.9350485007962691	0.1116428358174047
109.49999999999805	0.9350411166949741	0.11222416460076576
109.59999999999805	0.9350341691651967	0.11279017564958892
109.69999999999804	0.9350266694694144	0.11341628036387323
109.79999999999804	0.935019651425375	0.1140856959627189
109.89999999999803	0.9350121875046166	0.11472370517378049
109.99999999999802	0.9350053228978302	0.11529100959264116
110.09999999999802	0.9349981261664837	0.11580536463257621
110.19999999999801	0.9349910489313343	0.11629258441482938
110.29999999999801	0.9349841142838113	0.11675001728366236
110.399999999998	0.9349767650934778	0.11717249214314697
110.499999999998	0.9349695300203147	0.11759042919115938
110.59999999999799	0.9349626082678336	0.118043027320501
110.69999999999798	0.9349553146846079	0.1185291175344155
110.79999999999798	0.9349486936100546	0.1190117871859712
110.89999999999797	0.9349417376187772	0.11948552762823127
110.99999999999797	0.9349353035761393	0.12001578201607405
111.09999999999796	0.9349287499720096	0.12066910617782063
111.19999999999796	0.9349214414927416	0.12142477437248365
111.29999999999795	0.9349145652374665	0.12218034804358624
111.39999999999795	0.9349074623904923	0.12283914223819052
111.49999999999794	0.9349002135876425	0.12338649698446304
111.59999999999793	0.934893033268353	0.1238666515939346
111.69999999999793	0.9348857805702941	0.12431654600724247
111.79999999999792	0.934878341254543	0.12475259911062254
111.89999999999792	0.9348716485799763	0.12520318668491473
111.99999999999791	0.9348646623714425	0.12571051188576723
112.0999999999979	0.9348572718382958	0.12628630753666273
112.1999999999979	0.9348500608430508	0.12688166830625075
112.2999999999979	0.9348429642213614	0.1274417129833813
112.39999999999789	0.9348355710023288	0.12797645038818484
112.49999999999788	0.9348282600489024	0.1285497954032109
112.59999999999788	0.9348217714228841	0.12919258383082216
112.69999999999787	0.934814717561555	0.12985094594142352
112.79999999999787	0.9348075610514153	0.13044491240171804
112.89999999999786	0.9348004230594205	0.13095714823572363
112.99999999999785	0.9347930899224881	0.13144165259081317
113.09999999999785	0.9347858042823681	0.13195611724198117
113.19999999999784	0.934778758964	0.1325054022480956
113.29999999999784	0.9347714459472135	0.13306518231151027
113.39999999999783	0.9347645095880678	0.13362204818248266
113.49999999999783	0.9347571768190468	0.1341599522028422
113.59999999999782	0.9347501754033898	0.1346299274569403
113.69999999999781	0.9347432223547394	0.13496856217488115
113.79999999999781	0.934736392162784	0.13517369479909816
113.8999999999978	0.9347288617557272	0.13533198395900933
113.9999999999978	0.934722068408086	0.13555133418509754
114.09999999999779	0.934715855188561	0.13586409741623873
114.19999999999779	0.9347086816908283	0.136224234105111
114.29999999999778	0.9347010515684565	0.13659342931714
114.39999999999777	0.9346947371584959	0.13699932902669723
114.49999999999777	0.9346878365749419	0.13749021318045504
114.59999999999776	0.9346807944058724	0.13807126452162005
114.69999999999776	0.9346738069292718	0.13870088344629417
114.79999999999775	0.9346667857741693	0.13934181559910236
114.89999999999775	0.9346596073666916	0.13998581641435517
114.99999999999774	0.9346521283175058	0.14061993720642776
115.09999999999773	0.9346450847089672	0.14120899161906542
115.19999999999773	0.9346381346144659	0.14173768539042422
115.29999999999772	0.9346307148489679	0.14225875169410623
115.39999999999772	0.9346237536874581	0.14286501987235792
115.49999999999771	0.9346175887698831	0.14358929688740577
115.5999999999977	0.9346104248367605	0.14436102368934514
115.6999999999977	0.934603326174498	0.1450826557307655
115.7999999999977	0.9345966110783309	0.14572146458091803
115.89999999999769	0.9345893328596955	0.14631863231996675
115.99999999999768	0.9345823037306789	0.1469249319393963
116.09999999999768	0.9345755403027269	0.14754905389896084
116.19999999999767	0.9345687943289221	0.14818525778290986
116.29999999999767	0.9345617475078968	0.1488526762439175
116.39999999999766	0.9345545493229989	0.14957660565811357
116.49999999999766	0.9345474239740419	0.1503426370566845
116.59999999999765	0.9345399871921773	0.15110574155074535
116.69999999999764	0.93453287100666	0.15185454321697767
116.79999999999764	0.9345254753097841	0.1526267970980478
116.89999999999763	0.9345181829409074	0.15344871340800462
116.99999999999763	0.9345110602582603	0.15426590218742253
117.09999999999762	0.9345041908537454	0.1549748892739202
117.19999999999762	0.9344973162769531	0.15552141696749283
117.29999999999761	0.9344901019642485	0.15595484028764348
117.3999999999976	0.934483003931722	0.15637146931241494
117.4999999999976	0.9344757946204132	0.1568290110189017
117.59999999999759	0.9344689605924814	0.15733442050564406
117.69999999999759	0.9344616737781302	0.15788527995823995
117.79999999999758	0.9344549535533508	0.15849273830460006
117.89999999999758	0.9344478691216396	0.15914386820262597
117.99999999999757	0.9344408563145271	0.15979134360292593
118.09999999999756	0.934433200146131	0.16040123644733464
118.19999999999756	0.9344263342833701	0.1610076841823222
118.29999999999755	0.9344191248029423	0.16167842867100268
118.39999999999755	0.9344120749729904	0.1624350340070265
118.49999999999754	0.9344050524436739	0.1632206899269863
118.59999999999754	0.93439775437115	0.1639694370926753
118.69999999999753	0.934390701694881	0.16468853885906864
118.79999999999752	0.9343836520905511	0.1654425287739655
118.89999999999752	0.9343767543478738	0.1662694403883312
118.99999999999751	0.9343693986310231	0.1671329326661653
119.09999999999751	0.9343623713029973	0.16797085454143573
119.1999999999975	0.9343549979084096	0.16874582907078656
119.2999999999975	0.9343486530216686	0.16944824895475435
119.39999999999749	0.9343415736974283	0.1700595092948198
119.49999999999748	0.9343348308459124	0.1705683052485192
119.59999999999748	0.9343278907952952	0.17101511133087013
119.69999999999747	0.9343206456437994	0.17149754393269004
119.79999999999747	0.9343131981016202	0.17209077149707935
119.89999999999746	0.9343059723959297	0.1727743627144339
119.99999999999746	0.9342985244502016	0.17346189477407933
120.09999999999745	0.9342912002040937	0.17409919742659322
120.19999999999744	0.9342848154239493	0.1747104847928298
120.29999999999744	0.9342776588473974	0.1753385024915693
120.39999999999743	0.9342707549262901	0.1759779341293349
120.49999999999743	0.9342632374893237	0.17657792890953797
120.59999999999742	0.9342560112427084	0.17710785485507713
120.69999999999742	0.93424943757512	0.17758117008576144
120.79999999999741	0.9342422407320292	0.17801513540910782
120.8999999999974	0.9342350732261006	0.1784083475866032
120.9999999999974	0.9342280097403951	0.17876845519849338
121.0999999999974	0.9342206503654593	0.1791455014572326
121.19999999999739	0.9342136638360584	0.17959819479121777
121.29999999999738	0.9342069492045324	0.18011729056522854
121.39999999999738	0.9342002068968505	0.1806156473951193
121.49999999999737	0.9341930285316287	0.1810165251097951
121.59999999999737	0.93418588728921	0.18133818372421343
121.69999999999736	0.9341792564745335	0.18167410590412442
121.79999999999735	0.9341719567619841	0.18209753325056124
121.89999999999735	0.9341656174748485	0.1826185975113636
121.99999999999734	0.9341587983544013	0.18321307955565921
122.09999999999734	0.934151874800455	0.18387709340549932
122.19999999999733	0.9341445561528918	0.18461380802387836
122.29999999999733	0.9341371205778671	0.18539510431990847
122.39999999999732	0.9341300357192481	0.18617184207100312
122.49999999999731	0.9341227935702735	0.18692518128437757
122.59999999999731	0.9341151351033212	0.18768047322491185
122.6999999999973	0.9341080972986318	0.18844873528358647
122.7999999999973	0.9341011795078009	0.18917577815405312
122.89999999999729	0.9340941469541024	0.18978899463066967
122.99999999999729	0.934086800282104	0.19028607461135766
123.09999999999728	0.9340797919864054	0.1907571550084662
123.19999999999727	0.93407280563477	0.19130066507599755
123.29999999999727	0.93406587372492	0.19193898043856425
123.39999999999726	0.9340591385340041	0.19262510000793792
123.49999999999726	0.9340523532666775	0.19331186890957527
123.59999999999725	0.934045186774029	0.19398717085204795
123.69999999999725	0.9340379715990559	0.19464222157384248
123.79999999999724	0.9340307834493763	0.19525495008827945
123.89999999999723	0.9340235189964775	0.19582482369715754
123.99999999999723	0.93401629287392	0.19640166889769686
124.09999999999722	0.9340092507594027	0.19705014757117323
124.19999999999722	0.9340026191043388	0.1977730270836445
124.29999999999721	0.9339955119504735	0.19850168026274845
124.3999999999972	0.933988203197181	0.19917899270753023
124.4999999999972	0.9339810601983585	0.19982465850273026
124.5999999999972	0.9339737975456663	0.20050189462394144
124.69999999999719	0.9339666027687463	0.2012294985264283
124.79999999999718	0.9339595568757357	0.201953208204719
124.89999999999718	0.9339520673045565	0.20260948430630563
124.99999999999717	0.9339455624579331	0.2031915404344786
125.09999999999717	0.9339383558227615	0.20373429975176935
125.19999999999716	0.9339311128093604	0.2042745991972209
125.29999999999715	0.9339239363331981	0.20483832808434435
125.39999999999715	0.9339170082285554	0.20547368767138113
125.49999999999714	0.9339109144440343	0.20624572495295912
125.59999999999714	0.9339036650560371	0.20716714068392875
125.69999999999713	0.9338965153325797	0.2081660045802219
125.79999999999713	0.9338896876487693	0.20913728851612162
125.89999999999712	0.9338825791882552	0.21004031843439347
125.99999999999712	0.9338753832811186	0.21092036556197039
126.09999999999711	0.9338682172367498	0.21183018256850683
126.1999999999971	0.9338611098521359	0.21275901988257126
126.2999999999971	0.9338546829894124	0.2136523718286781
126.39999999999709	0.9338474838967358	0.2144814208258355
126.49999999999709	0.9338407263828865	0.21527105431484928
126.59999999999708	0.9338334809837319	0.216045801590256
126.69999999999708	0.9338258808794949	0.21680062955890836
126.79999999999707	0.933818778360985	0.21752732127626703
126.89999999999706	0.933811702928079	0.21824487894405611
126.99999999999706	0.9338047805871051	0.21897213399760465
127.09999999999705	0.9337984411087912	0.21967737183373043
127.19999999999705	0.9337913172177859	0.22028533217828755
127.29999999999704	0.9337843791690015	0.22077091705295612
127.39999999999704	0.9337771806144176	0.2212025734045251
127.49999999999703	0.9337700037660487	0.22169701965239114
127.59999999999702	0.933763033742798	0.2223103210163014
127.69999999999702	0.9337562290154215	0.2230072962726963
127.79999999999701	0.933748983851737	0.2237240529162053
127.89999999999701	0.9337423529254081	0.22443385434195645
127.999999999997	0.9337355252125272	0.22513381311490413
128.099999999997	0.9337282568713721	0.22580544691684376
128.199999999997	0.9337216142803785	0.22641915619023156
128.299999999997	0.9337144798511062	0.22697528917629098
128.399999999997	0.9337073957947338	0.22751373686629947
128.499999999997	0.9337003572850954	0.22805593989671197
128.59999999999698	0.9336936157462404	0.22857256967941603
128.69999999999698	0.9336866129754369	0.2290273924983
128.79999999999697	0.9336798549617014	0.229454341363044
128.89999999999696	0.9336728310671003	0.22994779879875274
128.99999999999696	0.9336665561148787	0.230575532103075
129.09999999999695	0.9336589900661194	0.23130355455817822
129.19999999999695	0.9336526389661325	0.23204721343685175
129.29999999999694	0.9336459074472403	0.23274885673918058
129.39999999999694	0.9336391936596172	0.23341672229105634
129.49999999999693	0.9336319869560905	0.23407716601897494
129.59999999999692	0.9336247495201269	0.2347397797024049
129.69999999999692	0.9336180033387524	0.2354178742635693
129.7999999999969	0.9336107260662374	0.23614654433066415
129.8999999999969	0.9336034952409211	0.23695308915323737
129.9999999999969	0.9335967156280169	0.23780045044035397
130.0999999999969	0.9335893807545951	0.23860005475970347
130.1999999999969	0.9335826844750184	0.2392993557004224
130.29999999999688	0.9335756091329901	0.23992691285235873
130.39999999999688	0.9335682840523246	0.2405438440212524
130.49999999999687	0.9335613641691588	0.24115831481870742
130.59999999999687	0.9335541540134269	0.241714275708067
130.69999999999686	0.9335468723271708	0.24217056271770257
130.79999999999686	0.9335396389284633	0.24255851762255268
130.89999999999685	0.9335322591178357	0.2429526668659643
130.99999999999685	0.9335252999554383	0.24340603020563809
131.09999999999684	0.9335177387818387	0.24393183248204917
131.19999999999683	0.9335110675250388	0.24454320020552348
131.29999999999683	0.9335044324465751	0.24525164400441285
131.39999999999682	0.9334976555669163	0.24602856293547112
131.49999999999682	0.9334905775449267	0.2467930533375902
131.5999999999968	0.9334835113684687	0.24747156630724063
131.6999999999968	0.9334764121679799	0.24807719141972795
131.7999999999968	0.9334692594925769	0.24869551989058514
131.8999999999968	0.9334626166375302	0.2493924691240633
131.9999999999968	0.9334555590217518	0.2501482277765153
132.09999999999678	0.9334488904494367	0.25090211750057845
132.19999999999678	0.9334419380239919	0.2516306891754508
132.29999999999677	0.9334343304775914	0.25236500592712785
132.39999999999677	0.9334280219319828	0.2531355472658609
132.49999999999676	0.9334213254595062	0.2539286502960078
132.59999999999675	0.9334143735012841	0.25472343510027384
132.69999999999675	0.9334071610865305	0.255525462060996
132.79999999999674	0.9334003203196393	0.2563489055554421
132.89999999999674	0.9333936831092434	0.25717352604934063
132.99999999999673	0.9333867533053324	0.2579609569293926
133.09999999999673	0.9333796729661263	0.25872318960547314
133.19999999999672	0.9333727505284387	0.25954417987010814
133.29999999999671	0.9333664949587729	0.26050626167425484
133.3999999999967	0.9333595262493679	0.26159643701162694
133.4999999999967	0.933352718551647	0.26271668716734736
133.5999999999967	0.9333457876183369	0.26376992459098464
133.6999999999967	0.9333386238195877	0.26473010540000075
133.7999999999967	0.9333312259338625	0.2656166657632717
133.89999999999668	0.933324200500427	0.2664385198103083
133.99999999999667	0.9333174574419563	0.26718768494148454
134.09999999999667	0.9333100608876205	0.2678779134647049
134.19999999999666	0.9333031998939518	0.2685517413710797
134.29999999999666	0.9332962524080044	0.26922822997694645
134.39999999999665	0.9332889481098084	0.26988111461858816
134.49999999999665	0.9332818989855772	0.2704880154889511
134.59999999999664	0.9332751833297959	0.27108637430966037
134.69999999999663	0.9332678612284655	0.27174935551760154
134.79999999999663	0.9332610440805861	0.27250406195821664
134.89999999999662	0.9332544592038889	0.27328579833422445
134.99999999999662	0.9332479090367758	0.274010315560645
135.0999999999966	0.9332412219691801	0.27465850262720337
135.1999999999966	0.9332340653434372	0.2752892021040063
135.2999999999966	0.9332273216636313	0.2759662472077279
135.3999999999966	0.9332201220484019	0.2767070490011155
135.4999999999966	0.9332131470835178	0.27750733869328975
135.59999999999658	0.9332059871512094	0.27836532053187935
135.69999999999658	0.9331991494531746	0.27926963499919866
135.79999999999657	0.9331920458909306	0.2801623208519399
135.89999999999657	0.9331851149381878	0.2809684901270637
135.99999999999656	0.9331779733248242	0.281666150159973
136.09999999999656	0.9331707379575104	0.2823161656623523
136.19999999999655	0.933163583438064	0.28298973671127386
136.29999999999654	0.9331566898202315	0.28369102005531327
136.39999999999654	0.9331497535669918	0.28436792899340896
136.49999999999653	0.9331426020880887	0.28499642382641943
136.59999999999653	0.9331361549163051	0.2856265690791635
136.69999999999652	0.9331290191719952	0.28632830075211063
136.79999999999652	0.9331220978756121	0.2871232075749809
136.8999999999965	0.9331148443053326	0.2879759351501944
136.9999999999965	0.933107824705812	0.2888470875643855
137.0999999999965	0.9331009940045238	0.2897131794771921
137.1999999999965	0.9330942584350238	0.29053845488476526
137.2999999999965	0.9330876232868676	0.2912702277199612
137.39999999999648	0.9330813866721519	0.2918842340067058
137.49999999999648	0.9330750780740957	0.29243568865720815
137.59999999999647	0.9330678459764381	0.29301741192997727
137.69999999999646	0.9330616095215198	0.29366965640943554
137.79999999999646	0.9330547831551587	0.294337006818832
137.89999999999645	0.9330482547601474	0.2949412255596959
137.99999999999645	0.9330412483040086	0.29546448227141237
138.09999999999644	0.9330337907298372	0.29595310427423366
138.19999999999644	0.9330276122153853	0.2964496814108463
138.29999999999643	0.9330206530220873	0.2969464662733492
138.39999999999642	0.9330135742173612	0.29743081510880476
138.49999999999642	0.9330072228666325	0.2979209669059453
138.5999999999964	0.932999706518679	0.29844557105951897
138.6999999999964	0.9329928957343935	0.2990124796590015
138.7999999999964	0.9329857954736922	0.29960947298580903
138.8999999999964	0.9329781860939698	0.30025913207479127
138.9999999999964	0.9329719938042539	0.3010256403111187
139.09999999999638	0.9329649822933164	0.30193667217130793
139.19999999999638	0.9329580612878905	0.3029280766200487
139.29999999999637	0.9329510006619319	0.30387962348800374
139.39999999999637	0.9329438871598148	0.3047188221451971
139.49999999999636	0.9329371680022316	0.3054712242363465
139.59999999999636	0.9329298126740428	0.3062033648981801
139.69999999999635	0.9329228411450308	0.306952318604533
139.79999999999634	0.9329152518932875	0.3077143713383791
139.89999999999634	0.9329084885308879	0.30849470416066166
139.99999999999633	0.9329012521996791	0.30931215904691095
140.09999999999633	0.932894386056306	0.3101675991500842
140.19999999999632	0.9328871717998075	0.3110239786187529
140.29999999999632	0.9328798198109477	0.31185653428534604
140.3999999999963	0.932872410667166	0.31269345367212387
140.4999999999963	0.932865410770152	0.31358552474605816
140.5999999999963	0.932858381393153	0.31452929030177734
140.6999999999963	0.9328509746058	0.3154522746164015
140.7999999999963	0.9328437490714139	0.316293076602214
140.89999999999628	0.9328370748601262	0.31707433542409763
140.99999999999628	0.9328299877762691	0.31787815256975527
141.09999999999627	0.9328227580564299	0.3187586328881974
141.19999999999627	0.9328161172000053	0.3196979783834257
141.29999999999626	0.9328090667919393	0.3206408240582581
141.39999999999625	0.9328019720793688	0.3215538213072957
141.49999999999625	0.93279527750739	0.3224148920191592
141.59999999999624	0.9327878949296411	0.3231881973721596
141.69999999999624	0.9327811689649406	0.32384783518187393
141.79999999999623	0.9327745447846356	0.32442527280241
141.89999999999623	0.9327673900921711	0.3250097667060147
141.99999999999622	0.9327601069088653	0.3256750338515262
142.09999999999621	0.9327529818444232	0.3264131547302216
142.1999999999962	0.9327456619482808	0.3271675979843398
142.2999999999962	0.9327385505213166	0.32792250813143015
142.3999999999962	0.932731130750147	0.328729414007501
142.4999999999962	0.9327243419023505	0.3296428858830453
142.5999999999962	0.9327179384830613	0.3306495890366332
142.69999999999618	0.9327108551636721	0.331680307646569
142.79999999999617	0.932704388457209	0.33268616658928657
142.89999999999617	0.932697526404072	0.3336544877318856
142.99999999999616	0.9326904853365315	0.33458468804225305
143.09999999999616	0.9326834220258393	0.335467853968105
143.19999999999615	0.9326767571906471	0.3363142996536452
143.29999999999615	0.9326694278578318	0.3371787518233823
143.39999999999614	0.9326629377446983	0.33812128998266694
143.49999999999613	0.9326556486262568	0.3391220554244522
143.59999999999613	0.9326483549066911	0.34008854107160885
143.69999999999612	0.932641327034895	0.3409392134912393
143.79999999999612	0.9326339832371515	0.34168047915882904
143.8999999999961	0.9326270935834924	0.34238529121208244
143.9999999999961	0.9326206072939005	0.3431032084975791
144.0999999999961	0.9326136365943221	0.3438260875899819
144.1999999999961	0.932606582458289	0.34453437183226593
144.2999999999961	0.9325997194000533	0.34524202401204573
144.39999999999608	0.9325924210883927	0.34597735655870804
144.49999999999608	0.9325855524914705	0.3467421381270307
144.59999999999607	0.9325783936372423	0.34751476326119346
144.69999999999607	0.9325714129550214	0.34829531569383226
144.79999999999606	0.9325646204443029	0.34910969231341094
144.89999999999606	0.932557078287506	0.34994781144241743
144.99999999999605	0.9325496812581968	0.3507332992975011
145.09999999999604	0.9325428938345599	0.3513787075183476
145.19999999999604	0.9325355781082427	0.35187502035215096
145.29999999999603	0.9325285232962623	0.35231080226654043
145.39999999999603	0.932521410901509	0.3527868490521153
145.49999999999602	0.932515127787233	0.35333743459877825
145.59999999999602	0.9325078810646534	0.3539332121313961
145.699999999996	0.9325009517208411	0.35455411563570327
145.799999999996	0.9324938865884298	0.35520355697617606
145.899999999996	0.9324868467332905	0.3558806640613227
145.999999999996	0.9324795857328323	0.3565613016246534
146.099999999996	0.9324728364587772	0.35723750797884424
146.19999999999598	0.9324658173393063	0.3579456863341992
146.29999999999598	0.9324583887757742	0.3587309157859174
146.39999999999597	0.932451918393152	0.35958508433771275
146.49999999999596	0.9324454355502427	0.36044360639944034
146.59999999999596	0.9324384281988612	0.36126702734437327
146.69999999999595	0.9324321432093315	0.36209729710904326
146.79999999999595	0.9324249311622215	0.36300346167130365
146.89999999999594	0.9324180636242337	0.36399978292853236
146.99999999999594	0.9324106439491335	0.3650147269705848
147.09999999999593	0.9324037294059031	0.3659652694179659
147.19999999999592	0.932397268663223	0.3668179292927548
147.29999999999592	0.9323901162648083	0.36757993274489054
147.3999999999959	0.932383345675002	0.3682650001197467
147.4999999999959	0.9323760821699015	0.3688893892615124
147.5999999999959	0.9323694322644169	0.3695083150785616
147.6999999999959	0.9323622159789062	0.37019701095541624
147.7999999999959	0.9323551081032959	0.37099081469063055
147.89999999999588	0.9323479071641474	0.3718417942849689
147.99999999999588	0.932341066984538	0.37267571496312296
148.09999999999587	0.9323344266720096	0.3734769779803664
148.19999999999587	0.9323275816957566	0.3742960952214454
148.29999999999586	0.9323204758339652	0.37517575349811777
148.39999999999586	0.9323132052783532	0.3760845042047134
148.49999999999585	0.9323063502371798	0.37695540929805565
148.59999999999584	0.9322992599473082	0.3777588222012059
148.69999999999584	0.9322919251284305	0.3785220812000272
148.79999999999583	0.9322851281797176	0.3792836886860921
148.89999999999583	0.9322783768291398	0.38005698749375133
148.99999999999582	0.9322712370537666	0.38085146741513254
149.09999999999582	0.9322652063018323	0.3816997341343533
149.1999999999958	0.9322582040121775	0.3826149185853205
149.2999999999958	0.9322521443645666	0.38355324521787626
149.3999999999958	0.9322453819975449	0.3844265206099839
149.4999999999958	0.9322391738940402	0.38520064159126766
149.5999999999958	0.9322319729219507	0.38593473579563226
149.69999999999578	0.9322248625845401	0.386732586664811
149.79999999999578	0.9322178501540566	0.38764287231319877
149.89999999999577	0.9322106355447908	0.3886370128480428
149.99999999999577	0.9322036826445281	0.38967310277963996
150.09999999999576	0.9321964946592189	0.390746667759003
150.19999999999575	0.9321892140702854	0.39187068931769603
150.29999999999575	0.9321826659483494	0.393029696265515
150.39999999999574	0.9321755551545536	0.39418156347909694
150.49999999999574	0.932168279957932	0.3953067244891093
150.59999999999573	0.9321615475793502	0.3964100957794516
150.69999999999573	0.9321542739687884	0.39747344978132515
150.79999999999572	0.9321469243292827	0.39843876044234455
150.8999999999957	0.9321397069698097	0.39926499802018955
150.9999999999957	0.9321328811618422	0.3999940419581606
151.0999999999957	0.9321257980701083	0.40073220176258706
151.1999999999957	0.9321188098226956	0.4015541429422437
151.2999999999957	0.9321121789240024	0.4024392846449151
151.39999999999569	0.9321052491833286	0.4033119196866278
151.49999999999568	0.9320979165171226	0.4041272755213365
151.59999999999567	0.9320911201263684	0.404896937901796
151.69999999999567	0.9320841875402931	0.40563903137738166
151.79999999999566	0.9320769155643414	0.4063561681003759
151.89999999999566	0.9320698721430154	0.4070596583586187
151.99999999999565	0.9320621444637862	0.40778909565623933
152.09999999999565	0.9320550589338515	0.40858191437137
152.19999999999564	0.9320480123285146	0.4094179574482873
152.29999999999563	0.9320410094537437	0.41023625398579155
152.39999999999563	0.9320338503729162	0.41101119790981006
152.49999999999562	0.9320268104835091	0.4117878912404209
152.59999999999562	0.9320195955300017	0.4126189693067762
152.6999999999956	0.9320121087134215	0.4134859769103721
152.7999999999956	0.9320064929387739	0.41430909988543163
152.8999999999956	0.9319994659573148	0.4150213510550847
152.9999999999956	0.9319921327445425	0.41564063274850305
153.0999999999956	0.9319853014163493	0.4162331888804832
153.19999999999558	0.9319781624152391	0.41685115915292337
153.29999999999558	0.9319708786353131	0.41752292008711106
153.39999999999557	0.9319640131698711	0.41828064636634366
153.49999999999557	0.9319566271626423	0.41915180000534785
153.59999999999556	0.9319493749426835	0.4201186146079153
153.69999999999555	0.9319424612040268	0.4211030664487043
153.79999999999555	0.9319355770472509	0.4220318137325074
153.89999999999554	0.931928440854656	0.42290667041795416
153.99999999999554	0.9319216764186193	0.4237915920930116
154.09999999999553	0.9319145449991639	0.4247192144432035
154.19999999999553	0.9319072808254204	0.4256484790581174
154.29999999999552	0.9319003250800727	0.4265148631745388
154.39999999999552	0.9318932237916857	0.4273062064835044
154.4999999999955	0.9318857174463189	0.4280672027534275
154.5999999999955	0.9318786590234963	0.428839697354415
154.6999999999955	0.9318712568907984	0.4296195836673283
154.7999999999955	0.9318637907828855	0.4303876031222764
154.8999999999955	0.9318568637858897	0.43114275567479643
154.99999999999548	0.9318495211694592	0.43188059970039705
155.09999999999548	0.9318423617581587	0.4325656929928355
155.19999999999547	0.9318351312652369	0.433157402684017
155.29999999999546	0.9318283934011575	0.4336783773784568
155.39999999999546	0.931821598993516	0.4342289584714695
155.49999999999545	0.9318145768133624	0.4349094143525333
155.59999999999545	0.9318075504338998	0.4357331158811183
155.69999999999544	0.9318006514526487	0.436630028139043
155.79999999999544	0.931793421839571	0.4375359999924835
155.89999999999543	0.9317863472037013	0.4384440481902353
155.99999999999542	0.9317790101265813	0.43937217339369466
156.09999999999542	0.9317721391841653	0.44031343714765536
156.1999999999954	0.9317647013386017	0.4412350862861146
156.2999999999954	0.9317574968798974	0.44212858562598584
156.3999999999954	0.9317502916264936	0.44301160132425543
156.4999999999954	0.9317428690166756	0.4438898534492742
156.5999999999954	0.9317357523113524	0.44473930036734416
156.69999999999538	0.9317285347769779	0.44555450728857815
156.79999999999538	0.9317212122830738	0.4463925923930463
156.89999999999537	0.9317140308998264	0.44733738785708677
156.99999999999537	0.9317068886936014	0.44840828633011237
157.09999999999536	0.9317003321845377	0.44953109491200344
157.19999999999536	0.9316936061131221	0.45060987235868083
157.29999999999535	0.9316874772032139	0.45161761412431456
157.39999999999534	0.931680191481209	0.45259592134711957
157.49999999999534	0.931672909311045	0.4535949046901691
157.59999999999533	0.9316655978390088	0.4546272185356635
157.69999999999533	0.9316588078266085	0.4556911956693531
157.79999999999532	0.931651369825628	0.4567975757809303
157.89999999999532	0.9316446188314054	0.4579476742747946
157.9999999999953	0.9316375826025522	0.45909268967571376
158.0999999999953	0.9316306120699851	0.4601683846948811
158.1999999999953	0.9316231269792289	0.4611543056547233
158.2999999999953	0.9316167230549344	0.4620961867444529
158.3999999999953	0.9316096993027826	0.463032563393213
158.49999999999528	0.9316027863079013	0.4639370424712063
158.59999999999528	0.9315964169879476	0.4647429972617286
158.69999999999527	0.9315890635265518	0.46542940738279115
158.79999999999526	0.9315827845564055	0.46606655086460275
158.89999999999526	0.9315755655981152	0.46674631524644095
158.99999999999525	0.9315681455571678	0.46751717988194097
159.09999999999525	0.931561575142279	0.46837415923980813
159.19999999999524	0.9315546740483461	0.4692991078605926
159.29999999999524	0.9315477002142413	0.4702792574744389
159.39999999999523	0.9315410237053583	0.4712778125202937
159.49999999999523	0.9315342682237703	0.472231588555977
159.59999999999522	0.9315269496933349	0.4731108857216083
159.6999999999952	0.9315196917604656	0.4739597721975935
159.7999999999952	0.9315127513067387	0.47485722362727606
159.8999999999952	0.9315065839655153	0.47582919610328084
159.9999999999952	0.9314996252046298	0.4768191447999322
160.0999999999952	0.9314928421769526	0.477763176510839
160.19999999999519	0.9314855820191561	0.4786600944832733
160.29999999999518	0.9314783318417512	0.4795611799793724
160.39999999999517	0.9314719561305198	0.4804961165378309
160.49999999999517	0.9314647381957132	0.4814363290478195
160.59999999999516	0.9314585112309622	0.4823460305185308
160.69999999999516	0.9314513258631358	0.48321390773974143
160.79999999999515	0.9314442037144135	0.484049957103088
160.89999999999515	0.9314379731796963	0.48485166255538825
160.99999999999514	0.9314316479442513	0.4856144059097392
161.09999999999513	0.9314246510389474	0.48638117316571017
161.19999999999513	0.9314180515580897	0.4872383352076132
161.29999999999512	0.9314110998342008	0.4882283129526984
161.39999999999512	0.9314041076964368	0.48929601648579485
161.4999999999951	0.9313967624753188	0.4903289862843221
161.5999999999951	0.9313897905518642	0.49125862850150886
161.6999999999951	0.9313827376359124	0.49209910184416883
161.7999999999951	0.9313756341830026	0.4928944363169925
161.8999999999951	0.9313684461587091	0.49365515032467133
161.99999999999508	0.9313616197652547	0.49436353664755683
162.09999999999508	0.9313545933047719	0.49502003554982943
162.19999999999507	0.9313472245117209	0.49565493094769614
162.29999999999507	0.9313406527445571	0.49628845281881656
162.39999999999506	0.9313337240339488	0.4969115308485204
162.49999999999505	0.9313264992224831	0.4975269162882852
162.59999999999505	0.9313196253654532	0.4981832341407196
162.69999999999504	0.9313122855759863	0.4989307660948058
162.79999999999504	0.9313053457205314	0.4997556849131781
162.89999999999503	0.9312983014780839	0.5005755403715745
162.99999999999503	0.9312913588896496	0.5013278557125727
163.09999999999502	0.9312845568284598	0.5020399201272666
163.19999999999501	0.9312771922242775	0.5027999893292721
163.299999999995	0.9312703740535975	0.5036705993187437
163.399999999995	0.9312631941453295	0.5046439176195383
163.499999999995	0.9312559784139789	0.5056833875498278
163.599999999995	0.9312492759848731	0.5067653993547028
163.699999999995	0.9312421231938292	0.5078645762993476
163.79999999999498	0.931235464003128	0.5089353160905042
163.89999999999498	0.9312281033289738	0.5099293412245707
163.99999999999497	0.9312212193470298	0.5108543860741432
164.09999999999496	0.9312140542168115	0.5117660110683053
164.19999999999496	0.9312073361071276	0.5127055749041693
164.29999999999495	0.931200034746269	0.5136445281839871
164.39999999999495	0.9311935897492796	0.5145341760112694
164.49999999999494	0.9311864310532443	0.5153797379781662
164.59999999999494	0.9311794075355417	0.5162620869597998
164.69999999999493	0.9311720622039952	0.5172512878630273
164.79999999999492	0.9311648425829451	0.5183438632963363
164.89999999999492	0.9311574047077054	0.519476619172051
164.9999999999949	0.9311506686627784	0.520594785436823
165.0999999999949	0.9311432965801401	0.5216750190593602
165.1999999999949	0.9311360960967424	0.5227015175604814
165.2999999999949	0.9311288128344395	0.5236548610159719
165.3999999999949	0.9311219876948995	0.5245473109338634
165.49999999999488	0.9311147153910663	0.5254395589266615
165.59999999999488	0.9311082010229115	0.5263977125945678
165.69999999999487	0.931101160578049	0.5274120734197839
165.79999999999487	0.931094148527698	0.5284058088268478
165.89999999999486	0.9310872981298909	0.5293174189825847
165.99999999999486	0.9310800415083224	0.5301647370611888
166.09999999999485	0.9310727136523278	0.5310121821716752
166.19999999999484	0.9310655414143794	0.5318900907905968
166.29999999999484	0.9310581062091345	0.5327703695161933
166.39999999999483	0.9310513011506034	0.533625178040929
166.49999999999483	0.9310443240234986	0.5344683978721602
166.59999999999482	0.9310375825549061	0.535339729032447
166.69999999999482	0.9310304563622444	0.5362601766303511
166.7999999999948	0.9310234429239377	0.5372369424866544
166.8999999999948	0.931016018734611	0.5382976497764731
166.9999999999948	0.9310089512385252	0.5394769992604079
167.0999999999948	0.9310017936792246	0.5407574542481504
167.1999999999948	0.9309946064631888	0.5420428841253649
167.29999999999478	0.9309875645683516	0.5432261253022128
167.39999999999478	0.9309808826543526	0.5442787293693072
167.49999999999477	0.9309736743959564	0.5452617397327979
167.59999999999476	0.930966358252308	0.546246673232302
167.69999999999476	0.9309593148017431	0.5472455335014011
167.79999999999475	0.930952071176079	0.5482274025759085
167.89999999999475	0.9309457458903458	0.5491810319962911
167.99999999999474	0.9309388705776392	0.5501231350616319
168.09999999999474	0.9309327768687526	0.5510645770487156
168.19999999999473	0.9309253365318293	0.5519856142709056
168.29999999999472	0.9309182346648323	0.5528812217544589
168.39999999999472	0.9309112221320908	0.5537777616479201
168.4999999999947	0.9309040178875467	0.55470061190755
168.5999999999947	0.9308969002389491	0.5556231921523846
168.6999999999947	0.930889917652102	0.5564807466910054
168.7999999999947	0.930883705145503	0.5572524136826175
168.8999999999947	0.9308768699752279	0.5580010066325581
168.99999999999469	0.9308693306851454	0.5588199883193965
169.09999999999468	0.9308620834532002	0.5597384099055414
169.19999999999467	0.9308550720687896	0.5607002273685621
169.29999999999467	0.9308477546785522	0.5616309867163046
169.39999999999466	0.9308407054285509	0.5624966290933373
169.49999999999466	0.9308341934717852	0.5632931931658088
169.59999999999465	0.9308271267517694	0.5640118742973191
169.69999999999465	0.9308202082127528	0.5646543545583377
169.79999999999464	0.9308133683361162	0.5652630954681722
169.89999999999463	0.9308062093320908	0.5659093363764283
169.99999999999463	0.9307991684959156	0.5666299075181903
170.09999999999462	0.9307920935935778	0.5673955692261143
170.19999999999462	0.9307845841065325	0.5681633978617198
170.2999999999946	0.9307780965439755	0.56895312015053
170.3999999999946	0.9307718224750033	0.569832544420314
170.4999999999946	0.9307643969544799	0.5708358947058813
170.5999999999946	0.930758286101815	0.57192003857358
170.6999999999946	0.9307514606363887	0.5729954445271354
170.79999999999458	0.9307447438488101	0.5740155702059786
170.89999999999458	0.9307376138362603	0.5749906077287947
170.99999999999457	0.9307305521235056	0.5759469570132985
171.09999999999457	0.9307232705681442	0.576894846315644
171.19999999999456	0.9307159205183396	0.5778515535622927
171.29999999999455	0.930708840011967	0.57885419500188
171.39999999999455	0.930701609490888	0.5799176300856493
171.49999999999454	0.9306943154614409	0.5809908395778791
171.59999999999454	0.9306877575318144	0.5819853183498707
171.69999999999453	0.9306805331533105	0.5828575876496409
171.79999999999453	0.9306738029980188	0.5836575032898544
171.89999999999452	0.9306668061585519	0.584464549037931
171.99999999999451	0.9306595486770393	0.5853081613449233
172.0999999999945	0.9306522976441551	0.5861568814990032
172.1999999999945	0.9306456014802009	0.5869872082430827
172.2999999999945	0.9306392095192559	0.587825038687069
172.3999999999945	0.9306320307087396	0.5887147569784714
172.4999999999945	0.9306248991406552	0.5896719847439928
172.59999999999448	0.9306177955980266	0.5906812459959422
172.69999999999447	0.930611487740695	0.5917342616848652
172.79999999999447	0.9306047053374498	0.592825557405201
172.89999999999446	0.9305976627653193	0.5939185688509407
172.99999999999446	0.9305906146382035	0.5949356766866019
173.09999999999445	0.9305845247021195	0.59582716437414
173.19999999999445	0.9305773700955898	0.5966291489723373
173.29999999999444	0.9305702452868396	0.5974489563486197
173.39999999999444	0.9305629435661731	0.5983604331524216
173.49999999999443	0.9305557995112592	0.599350599328207
173.59999999999442	0.9305484566873141	0.6003618184654328
173.69999999999442	0.9305414600259477	0.6013690153223241
173.7999999999944	0.9305342413454167	0.6023892393147389
173.8999999999944	0.9305269536184586	0.6034365181496266
173.9999999999944	0.9305199289471546	0.6045007692447409
174.0999999999944	0.9305128803459264	0.6055751599728996
174.1999999999944	0.9305059050224225	0.6066819610040738
174.29999999999438	0.9304990573521249	0.6078401355589131
174.39999999999438	0.9304918514203213	0.6090234543477433
174.49999999999437	0.9304849637431964	0.610184320684718
174.59999999999437	0.930478565457668	0.6113203365229508
174.69999999999436	0.9304713886115348	0.6124899181824378
174.79999999999436	0.9304646610248481	0.6137475318009054
174.89999999999435	0.9304583669576053	0.6150603005128071
174.99999999999434	0.9304515627235015	0.6163245442127064
175.09999999999434	0.9304445085284532	0.61745865082622
175.19999999999433	0.9304373790046623	0.6184560583621842
175.29999999999433	0.9304301718202037	0.6193575840285553
175.39999999999432	0.9304230632241292	0.6201987630330174
175.49999999999432	0.930416541232248	0.6210056478928081
175.5999999999943	0.9304093067570053	0.6218182570196609
175.6999999999943	0.9304027676748929	0.6226860537257591
175.7999999999943	0.9303956788701607	0.6236115373845282
175.8999999999943	0.9303887261785244	0.6245461238762707
175.9999999999943	0.9303823567363865	0.6254461339042362
176.09999999999428	0.9303754360882718	0.6263306151596523
176.19999999999428	0.9303690693874569	0.6272600820748983
176.29999999999427	0.930361829709584	0.6282481568940143
176.39999999999426	0.9303547039242462	0.6292377307468832
176.49999999999426	0.9303475152345021	0.6301569616737758
176.59999999999425	0.9303405228987958	0.6309996517679635
176.69999999999425	0.930333023874606	0.6318214879271136
176.79999999999424	0.9303264914309795	0.6326762030098655
176.89999999999424	0.9303197031243109	0.6335718652697468
176.99999999999423	0.9303126997841842	0.6345014729966756
177.09999999999422	0.9303057925884881	0.6354636026514062
177.19999999999422	0.9302986282920808	0.6364419029543846
177.2999999999942	0.9302916247319457	0.6373835292292503
177.3999999999942	0.9302844388156223	0.6382297285286697
177.4999999999942	0.9302772135135744	0.6389899581419144
177.5999999999942	0.9302699403434416	0.6397513554477785
177.6999999999942	0.9302630463554151	0.6406018453196065
177.79999999999418	0.9302561413990583	0.6415499115805767
177.89999999999418	0.9302493724515091	0.6425417711080694
177.99999999999417	0.930242480935908	0.6435395061177913
178.09999999999417	0.9302352468982745	0.6445600768253789
178.19999999999416	0.9302283941836228	0.6456346036548107
178.29999999999416	0.9302212582698304	0.6467498601781565
178.39999999999415	0.9302147967732323	0.6478615229321197
178.49999999999415	0.9302076862539471	0.6489341193283982
178.59999999999414	0.9302009780329137	0.6499573833361361
178.69999999999413	0.9301938409937963	0.6509089903593666
178.79999999999413	0.9301867837678288	0.6517536986194582
178.89999999999412	0.930179641304483	0.6524924176042846
178.99999999999412	0.930172439642166	0.6531977066318778
179.0999999999941	0.9301651113318686	0.6539669453979071
179.1999999999941	0.9301579938970197	0.6548310590745313
179.2999999999941	0.9301507537403189	0.65572922001547
179.3999999999941	0.9301439160810713	0.6565819656010679
179.4999999999941	0.9301370384738411	0.6573728507907551
179.59999999999408	0.9301301478797912	0.6581437890662176
179.69999999999408	0.930123181898529	0.6589366802420749
179.79999999999407	0.9301160478814391	0.6597566540815474
179.89999999999407	0.9301087357527342	0.6606061060902556
179.99999999999406	0.9301015445891434	0.661507364015846
180.09999999999405	0.930094311257528	0.6624770128695535
180.19999999999405	0.9300872676498447	0.6634920716921187
180.29999999999404	0.9300801323178283	0.6645136359872555
180.39999999999404	0.930073318952868	0.6655434996928697
180.49999999999403	0.9300663262419614	0.6666256131489082
180.59999999999403	0.9300594346311325	0.6677790031496806
180.69999999999402	0.930052225461262	0.6689432289748166
180.79999999999401	0.9300457984285144	0.6700248302303521
180.899999999994	0.9300396049755151	0.6709859177757738
180.999999999994	0.9300325161173421	0.6718788652844456
181.099999999994	0.9300261258724172	0.6727923765278138
181.199999999994	0.9300189610200914	0.6737721129411001
181.299999999994	0.9300119874466377	0.6748252962792392
181.39999999999398	0.9300054449969694	0.6759536058761245
181.49999999999397	0.9299985427481051	0.6771558597683052
181.59999999999397	0.9299916792659442	0.6784009845191823
181.69999999999396	0.9299850539427669	0.679628380559553
181.79999999999396	0.9299779621044101	0.6808018275614964
181.89999999999395	0.9299709262943928	0.6819521824883021
181.99999999999395	0.9299634953504343	0.6831316320305013
182.09999999999394	0.9299566640270946	0.6843421127185595
182.19999999999393	0.9299494856449967	0.6855177780774501
182.29999999999393	0.9299424224500563	0.6866051024320069
182.39999999999392	0.9299351028250569	0.6876232066972215
182.49999999999392	0.9299279592003963	0.6886400045629166
182.5999999999939	0.9299211635991617	0.6896922573795805
182.6999999999939	0.929913626227465	0.6907548919738813
182.7999999999939	0.9299064749390192	0.6917864351278505
182.8999999999939	0.9298993295983508	0.6927668796543542
182.9999999999939	0.9298925452961044	0.6936893212994095
183.09999999999388	0.9298857971522327	0.6945371535303785
183.19999999999388	0.9298794124604373	0.6953091060375922
183.29999999999387	0.9298724534585002	0.696060207949578
183.39999999999387	0.9298653398560474	0.6968901493114761
183.49999999999386	0.9298581965833516	0.6978609240225316
183.59999999999386	0.9298513108176922	0.6989401713462793
183.69999999999385	0.9298441667627911	0.7000434265250981
183.79999999999384	0.9298378279527869	0.7011291572129023
183.89999999999384	0.9298310487760241	0.7022172777018091
183.99999999999383	0.9298240889920142	0.7033379754900373
184.09999999999383	0.9298175898910301	0.7044750200311855
184.19999999999382	0.9298106099826589	0.7055790998646391
184.29999999999382	0.9298035184100194	0.7066272295616292
184.3999999999938	0.9297963656354526	0.7076309438137028
184.4999999999938	0.9297890491085385	0.7086003959401042
184.5999999999938	0.9297820560816243	0.709533415433918
184.6999999999938	0.9297754826655942	0.7104489652277207
184.7999999999938	0.9297680264181004	0.7114033788701216
184.89999999999378	0.9297611855069947	0.7124484175560131
184.99999999999378	0.9297544093013491	0.7135560918001006
185.09999999999377	0.9297472414849118	0.714632865040303
185.19999999999376	0.9297405498200038	0.7156083872178052
185.29999999999376	0.9297333874787927	0.7164999714003911
185.39999999999375	0.9297264598281689	0.7173853575129064
185.49999999999375	0.9297194635646696	0.7183157535569581
185.59999999999374	0.9297123977656603	0.7192870056515417
185.69999999999374	0.9297062121827468	0.7202794448208122
185.79999999999373	0.9296991013223265	0.7212870776397008
185.89999999999372	0.9296923233026488	0.7223086597032695
185.99999999999372	0.929685475800551	0.7233104988687654
186.0999999999937	0.9296785122319275	0.7242535211499974
186.1999999999937	0.9296722342428428	0.7251411353159667
186.2999999999937	0.9296651688689643	0.7260075973156639
186.3999999999937	0.9296583224256129	0.7268641601501363
186.4999999999937	0.9296508784418238	0.7276615948989976
186.59999999999368	0.9296449289796072	0.7283497104530043
186.69999999999368	0.9296380001979521	0.7289478940615512
186.79999999999367	0.9296309317495832	0.7295574965332693
186.89999999999367	0.9296235615757281	0.7302730322828461
186.99999999999366	0.929617016874121	0.7311153861360999
187.09999999999366	0.9296098255540244	0.7320433342611932
187.19999999999365	0.929603341504911	0.7330207556107662
187.29999999999364	0.9295969546167658	0.7340286922700234
187.39999999999364	0.9295897566990073	0.7350440938548921
187.49999999999363	0.9295827493189753	0.7360372231718716
187.59999999999363	0.9295758045167745	0.7370079190866913
187.69999999999362	0.9295688261840719	0.7380054369330002
187.79999999999362	0.9295616227256347	0.7390797787737107
187.8999999999936	0.9295547147323555	0.7402170859911053
187.9999999999936	0.9295476384487401	0.7413470182932284
188.0999999999936	0.9295405330405146	0.7424251530985334
188.1999999999936	0.9295332707779842	0.743481098983384
188.2999999999936	0.9295264489966462	0.7445738120348961
188.39999999999358	0.9295193195033754	0.7457101744953936
188.49999999999358	0.9295125415567509	0.7468374733671643
188.59999999999357	0.9295059165760586	0.7479019169138935
188.69999999999357	0.9294996100405334	0.7488987359386162
188.79999999999356	0.9294930675741493	0.7498538545514061
188.89999999999355	0.9294865170329228	0.7507906607410135
188.99999999999355	0.9294792810041255	0.7517321440753221
189.09999999999354	0.9294726190691991	0.7527315053901351
189.19999999999354	0.92946564404384	0.7538440644353864
189.29999999999353	0.9294586373011091	0.7550694565551289
189.39999999999353	0.9294520553582851	0.7563245630282505
189.49999999999352	0.9294454455934977	0.7575112756170646
189.5999999999935	0.9294382311162007	0.7586020077150496
189.6999999999935	0.9294315906906916	0.7596471905203664
189.7999999999935	0.9294246296187684	0.7606916420814392
189.8999999999935	0.9294181071633768	0.7617249923868394
189.9999999999935	0.9294117087625754	0.7627100454294193
190.09999999999349	0.9294045220146105	0.7636400581187602
190.19999999999348	0.9293981512972436	0.76455172188837
190.29999999999347	0.9293912052890241	0.765472087998367
190.39999999999347	0.9293843218748205	0.7664090608408171
190.49999999999346	0.929376965106317	0.7673705006593651
190.59999999999346	0.9293699389709205	0.7683884422961911
190.69999999999345	0.9293630351118912	0.7694769651644549
190.79999999999345	0.9293557479369028	0.7705896400648009
190.89999999999344	0.9293489242611545	0.7716528592612149
190.99999999999343	0.929342281067966	0.7726446065760063
191.09999999999343	0.9293351530205802	0.7736319696490171
191.19999999999342	0.9293281626156684	0.7747113289252862
191.29999999999342	0.9293215194239361	0.775914541452617
191.3999999999934	0.929314247761173	0.777194107608896
191.4999999999934	0.929307559328551	0.7784915750437774
191.5999999999934	0.9293009497000914	0.7797773858238257
191.6999999999934	0.9292938387397615	0.7810373708377505
191.7999999999934	0.9292869323775307	0.7822456889495524
191.89999999999338	0.9292798520504146	0.7833749446812566
191.99999999999338	0.9292726990518322	0.7844361823206123
192.09999999999337	0.9292660472445546	0.7854681208549142
192.19999999999337	0.9292592075406665	0.7864810781437909
192.29999999999336	0.9292516752334168	0.7874392524554887
192.39999999999336	0.929244902763604	0.7883197717848367
192.49999999999335	0.9292382429332631	0.789167656057519
192.59999999999334	0.9292313023658135	0.7900740910521897
192.69999999999334	0.9292245759817677	0.7910905491055963
192.79999999999333	0.9292177669522407	0.7921742916639236
192.89999999999333	0.9292107989081897	0.7932418485911069
192.99999999999332	0.9292036602712106	0.7942448031539259
193.09999999999332	0.9291964464880492	0.7951865942234964
193.1999999999933	0.9291895658442337	0.7960832270210032
193.2999999999933	0.9291824417593754	0.7969425112865505
193.3999999999933	0.9291751396949115	0.7977871706709619
193.4999999999933	0.9291684987288433	0.7986649988273777
193.5999999999933	0.9291619928154597	0.799602382273996
193.69999999999328	0.9291547401273084	0.8005612307302518
193.79999999999328	0.9291475512058034	0.8014709695620988
193.89999999999327	0.9291408718672693	0.8023046091275993
193.99999999999326	0.9291338059853556	0.8031083249602043
194.09999999999326	0.9291264946997402	0.8039432277790298
194.19999999999325	0.9291200463877596	0.8048125146865993
194.29999999999325	0.9291131686915911	0.8056640359988158
194.39999999999324	0.9291069183002879	0.8064700689544301
194.49999999999324	0.929100223514094	0.8072624839872259
194.59999999999323	0.9290934025549084	0.8081025426737337
194.69999999999322	0.9290871216297552	0.8090266079459426
194.79999999999322	0.9290801963596377	0.8100415034946756
194.8999999999932	0.929073339315885	0.8111558821097528
194.9999999999932	0.929066391325374	0.8123691511825348
195.0999999999932	0.929059408883701	0.8136306425742585
195.1999999999932	0.929052459753315	0.814846434350017
195.2999999999932	0.9290454858894455	0.8159466161006499
195.39999999999318	0.9290389026832788	0.81695012173684
195.49999999999318	0.9290318291912446	0.8179362765802013
195.59999999999317	0.9290245477060708	0.8189550575537564
195.69999999999317	0.9290181751689748	0.8199857253173564
195.79999999999316	0.9290111522732257	0.8209775477596959
195.89999999999316	0.9290039401858066	0.8219246783704207
195.99999999999315	0.9289972332473178	0.8228632294508578
196.09999999999314	0.9289899446475213	0.8238156819615762
196.19999999999314	0.928982761985357	0.8247746670898228
196.29999999999313	0.9289758777052767	0.8257308267136442
196.39999999999313	0.9289687326342618	0.8266945041994448
196.49999999999312	0.9289618504553186	0.8276714087609168
196.59999999999312	0.9289552688213751	0.8286315592839828
196.6999999999931	0.928948254712664	0.8295370990604047
196.7999999999931	0.928941161639631	0.8304132118381754
196.8999999999931	0.9289341972334132	0.8313470322405323
196.9999999999931	0.9289273805786733	0.8324107126763712
197.0999999999931	0.9289203407479006	0.8335850617143699
197.19999999999308	0.9289139471019472	0.8347808044293566
197.29999999999308	0.9289065996550129	0.8359197918819556
197.39999999999307	0.9288998714351406	0.8369916774334348
197.49999999999307	0.9288926011218153	0.838015563132315
197.59999999999306	0.9288857742290733	0.8390025632894305
197.69999999999305	0.928878743861941	0.8399567441805538
197.79999999999305	0.9288720110736524	0.8409082676632497
197.89999999999304	0.928864760789768	0.8418994012958282
197.99999999999304	0.9288585920262622	0.8429433845409771
198.09999999999303	0.9288516027110799	0.8440076840319533
198.19999999999303	0.9288444422593595	0.8450769983179031
198.29999999999302	0.9288370657093113	0.8461922134639844
198.399999999993	0.9288298038126875	0.8474137491248185
198.499999999993	0.9288228559436948	0.8487401304640699
198.599999999993	0.9288163050028878	0.8500901036143564
198.699999999993	0.9288093766547247	0.8513741300912936
198.799999999993	0.9288024084965395	0.8525729105449034
198.89999999999299	0.9287961931578016	0.8537316698333896
198.99999999999298	0.9287892150984215	0.8548925475251012
199.09999999999297	0.9287823596284484	0.8560676739291387
199.19999999999297	0.9287759117441511	0.8572575045485401
199.29999999999296	0.9287690835981719	0.8584657308131649
199.39999999999296	0.9287625262193331	0.8596793849555008
199.49999999999295	0.9287554333530048	0.8608385171697273
199.59999999999295	0.9287489088082934	0.8618823846463418
199.69999999999294	0.9287417468342156	0.8628091054362409
199.79999999999293	0.9287346753854648	0.8636894506860072
199.89999999999293	0.9287274202071588	0.8645879521389519
199.99999999999292	0.9287204177674397	0.8655017673890839
200.09999999999292	0.9287136009085153	0.8663860809285395
200.1999999999929	0.9287065922550588	0.8672308487530193
200.2999999999929	0.9286994590436773	0.8680891401782318
200.3999999999929	0.9286921972959963	0.869023074362244
200.4999999999929	0.9286856786933093	0.8700454611466383
200.5999999999929	0.9286788486666341	0.8711240658469399
200.69999999999288	0.9286716530531459	0.8722267613044168
200.79999999999288	0.928664426902129	0.8733298665448398
200.89999999999287	0.9286572297982332	0.874390752718531
200.99999999999287	0.9286504304944402	0.8753575141120926
201.09999999999286	0.9286434990811938	0.8762210081118899
201.19999999999285	0.9286370552088418	0.8770509132683215
201.29999999999285	0.9286303729470036	0.8779390363576421
201.39999999999284	0.9286234738001511	0.8789137748981369
201.49999999999284	0.9286170560808291	0.879925226825216
201.59999999999283	0.9286104685668518	0.880907652279803
201.69999999999283	0.9286041743071529	0.881857723047599
201.79999999999282	0.928597307453228	0.8828141195843261
201.89999999999281	0.9285903175881585	0.883801031515282
201.9999999999928	0.9285835717394231	0.8848046410263669
202.0999999999928	0.9285764292422942	0.885807068070377
202.1999999999928	0.9285700828383414	0.8868182914372086
202.2999999999928	0.9285632461220864	0.8878469888369369
202.3999999999928	0.9285563071225463	0.8888776140551226
202.49999999999278	0.9285497986259172	0.8898938695648847
202.59999999999278	0.928542933908493	0.8909197140701236
202.69999999999277	0.9285356570467999	0.8920123636240007
202.79999999999276	0.9285290310565343	0.8931884397747601
202.89999999999276	0.9285220887561025	0.8943734699329869
202.99999999999275	0.9285148274725442	0.8954587461472288
203.09999999999275	0.9285087864903249	0.8963944229182036
203.19999999999274	0.9285018798651378	0.8972128732280066
203.29999999999274	0.9284946331425004	0.8979835398399884
203.39999999999273	0.9284879310676115	0.8987453312842835
203.49999999999272	0.9284809896886697	0.8995098232603933
203.59999999999272	0.9284741917107768	0.9002976820688728
203.6999999999927	0.9284675043113023	0.9011366499065511
203.7999999999927	0.9284603577913981	0.9020227686884578
203.8999999999927	0.9284535116299466	0.9029245510696358
203.9999999999927	0.9284469600191871	0.9038289895915997
204.0999999999927	0.9284399979818595	0.9047709422221445
204.19999999999268	0.9284329268452395	0.9057918654079969
204.29999999999268	0.9284264382831848	0.9068746774561112
204.39999999999267	0.9284195041998123	0.9079417041105972
204.49999999999267	0.9284123857929685	0.9089417156465984
204.59999999999266	0.9284057735591914	0.9099060556048182
204.69999999999266	0.9283989352605082	0.9109105534040614
204.79999999999265	0.9283921154452083	0.9120013728693865
204.89999999999264	0.9283848303423495	0.9131601418917269
204.99999999999264	0.9283783685335856	0.9143488706588108
205.09999999999263	0.9283718452485442	0.9155399315928396
205.19999999999263	0.9283644670076004	0.9167064622110501
205.29999999999262	0.928357379359094	0.9178113098193493
205.39999999999262	0.9283501891062728	0.9188322270319325
205.4999999999926	0.9283434354637671	0.9198099237964746
205.5999999999926	0.9283358230928042	0.9208263115231016
205.6999999999926	0.9283290249012547	0.9219349988012492
205.7999999999926	0.9283220113626929	0.9231075623447166
205.8999999999926	0.9283151372142922	0.9242852415344113
205.99999999999258	0.9283079969344977	0.9254537453859334
206.09999999999258	0.9283013286562556	0.92665760282793
206.19999999999257	0.928294196140123	0.9279289952558972
206.29999999999256	0.9282872915547892	0.9292404971118214
206.39999999999256	0.9282804858092746	0.9305262672136683
206.49999999999255	0.9282731967961356	0.9317418384585167
206.59999999999255	0.9282661889747221	0.932876923715739
206.69999999999254	0.9282598395799835	0.9339278782319861
206.79999999999254	0.9282524590323817	0.9348880809559532
206.89999999999253	0.928245919568761	0.9357908356987179
206.99999999999253	0.9282389087431593	0.9367085915711939
207.09999999999252	0.9282320623793604	0.9377036484443787
207.1999999999925	0.9282249874178229	0.9387586304322129
207.2999999999925	0.9282176915842142	0.9397916520440657
207.3999999999925	0.9282114909926209	0.9407459787120542
207.4999999999925	0.9282044825780877	0.9416409579277242
207.5999999999925	0.9281973194829712	0.9425445805647423
207.69999999999249	0.9281907765847581	0.9434956697303917
207.79999999999248	0.9281836236625032	0.9444815659253214
207.89999999999247	0.9281765292392237	0.9454873435220492
207.99999999999247	0.9281698946589471	0.9465258886724266
208.09999999999246	0.9281625925027547	0.9476106148590381
208.19999999999246	0.9281558646682566	0.9487330213319909
208.29999999999245	0.9281484499623732	0.9498716003152021
208.39999999999245	0.9281417699052888	0.95103556033834
208.49999999999244	0.9281347067668785	0.9522452797650252
208.59999999999243	0.9281279692314901	0.953479896368994
208.69999999999243	0.9281210347281754	0.9546563073104971
208.79999999999242	0.9281141825265138	0.9556948494392998
208.89999999999242	0.9281072627412752	0.9566035121459427
208.9999999999924	0.9281003318282113	0.9574699151434362
209.0999999999924	0.9280933678302095	0.9583806798314988
209.1999999999924	0.9280861405955815	0.9593574483646721
209.2999999999924	0.9280788300572995	0.960375864151217
209.3999999999924	0.9280719294020952	0.9614183603759736
209.49999999999238	0.9280645818455246	0.9624790457755488
209.59999999999238	0.9280575559663747	0.9635416737973864
209.69999999999237	0.9280504657917634	0.9645730093240648
209.79999999999237	0.9280435660418296	0.9655657361811217
209.89999999999236	0.928036968230453	0.9665538566110058
209.99999999999235	0.9280296310721626	0.9675662577512163
210.09999999999235	0.9280235582628875	0.9685820218636636
210.19999999999234	0.9280164160949854	0.9695346552498542
210.29999999999234	0.9280095306057481	0.9704056992650005
210.39999999999233	0.9280027050289402	0.9712486340038929
210.49999999999233	0.92799548651681	0.9721362195550967
210.59999999999232	0.9279886044044878	0.9730821776047415
210.69999999999231	0.9279816517655979	0.974030740754226
210.7999999999923	0.92797517138621	0.9749227261208092
210.8999999999923	0.9279678411256577	0.9757403241186974
210.9999999999923	0.9279613642310203	0.9764989877721149
211.0999999999923	0.9279541492192229	0.9772106174102734
211.1999999999923	0.9279472322483472	0.9779043209075399
211.29999999999228	0.9279402799665217	0.9786435188352899
211.39999999999227	0.9279334289639943	0.9795021572137914
211.49999999999227	0.9279265043395051	0.9804977003366058
211.59999999999226	0.9279195261252664	0.9815708250663469
211.69999999999226	0.9279127553847396	0.9826522558039655
211.79999999999225	0.9279052056941645	0.9837294923017655
211.89999999999225	0.9278984368885997	0.9848480059635804
211.99999999999224	0.9278911884493211	0.9860265233233818
212.09999999999224	0.9278840014281896	0.987222991504992
212.19999999999223	0.9278771959071141	0.9883730502260882
212.29999999999222	0.927870094137362	0.9894529102400922
212.39999999999222	0.9278633509017574	0.9904878756496566
212.4999999999922	0.9278562927465333	0.9915058539116463
212.5999999999922	0.9278490518817524	0.9925212565970745
212.6999999999922	0.9278420893388596	0.9935567071363516
212.7999999999922	0.9278348411161274	0.99464693489324
212.8999999999922	0.9278284608264233	0.995802289751784
212.99999999999218	0.9278210674193128	0.9969630754540505
213.09999999999218	0.9278143803985714	0.9980482898020034
213.19999999999217	0.9278079109501856	0.9990306653721656
213.29999999999217	0.9278008401124151	0.9999704268861169
213.39999999999216	0.9277943593455504	1.0009562280177482
213.49999999999216	0.9277876469329156	1.0020163644879625
213.59999999999215	0.9277813058552005	1.00311959178953
213.69999999999214	0.9277747085029957	1.004230419408492
213.79999999999214	0.9277675796820599	1.0053483555856355
213.89999999999213	0.9277605701793883	1.006482427532304
213.99999999999213	0.9277538750930701	1.007616095720722
214.09999999999212	0.9277463679207992	1.0087213877249084
214.19999999999212	0.9277392853635246	1.0097979513034931
214.2999999999921	0.9277326670221483	1.0108585815138058
214.3999999999921	0.9277254829858876	1.0118862231109012
214.4999999999921	0.9277184454599268	1.0128320273999123
214.5999999999921	0.9277113928295915	1.0136758239264887
214.6999999999921	0.9277048233561086	1.014481250777444
214.79999999999208	0.9276979069033514	1.0153565793923478
214.89999999999208	0.9276904892545602	1.016366291464318
214.99999999999207	0.9276835758172844	1.0174851547174295
215.09999999999206	0.9276767761427372	1.0186447801560186
215.19999999999206	0.9276698737417555	1.0198041789095509
215.29999999999205	0.9276630449568377	1.0209634934768295
215.39999999999205	0.9276564909174901	1.0221232995810934
215.49999999999204	0.9276493376608113	1.0232718516455872
215.59999999999204	0.927642529102736	1.0244183098136486
215.69999999999203	0.927635999050297	1.0255943213801133
215.79999999999202	0.9276292510485107	1.026817755614165
215.89999999999202	0.9276230167844187	1.0280528156931321
215.999999999992	0.9276159113268133	1.0292381204877339
216.099999999992	0.927609628189638	1.0303634403605204
216.199999999992	0.9276024358772988	1.0314753361076892
216.299999999992	0.9275952956674539	1.0326192358072497
216.399999999992	0.9275889355170126	1.033770551481516
216.49999999999199	0.9275818348795396	1.0348499432595677
216.59999999999198	0.9275745582791854	1.0358097750015962
216.69999999999197	0.927567406364453	1.0366719721452775
216.79999999999197	0.9275600924059983	1.0374932516316038
216.89999999999196	0.9275536294558155	1.0383194738401198
216.99999999999196	0.9275469270496585	1.039179480583411
217.09999999999195	0.9275400182042808	1.040108524019504
217.19999999999195	0.9275330599029964	1.0411299100551847
217.29999999999194	0.9275257482959219	1.0422114108871816
217.39999999999193	0.9275188761332807	1.0432732548460015
217.49999999999193	0.9275122068431645	1.0442537138893804
217.59999999999192	0.9275050731222599	1.0451667753497065
217.69999999999192	0.9274982186569587	1.0460743902251137
217.7999999999919	0.927491791538424	1.0470028867752006
217.8999999999919	0.9274847050665264	1.0479125010866912
217.9999999999919	0.9274779670132584	1.0487592722056025
218.0999999999919	0.9274718064999274	1.0495515939923423
218.1999999999919	0.9274660453389141	1.0503421373197612
218.29999999999188	0.9274593436952714	1.0511693429854727
218.39999999999188	0.9274522210343479	1.0520396583834155
218.49999999999187	0.9274454274320725	1.0529491949930248
218.59999999999187	0.9274384978400421	1.0539007569212386
218.69999999999186	0.9274315734583217	1.0548819912689906
218.79999999999185	0.9274246409335236	1.0558451082834313
218.89999999999185	0.9274178777669566	1.0567471564390662
218.99999999999184	0.9274110706284342	1.0576115559400023
219.09999999999184	0.9274041880934129	1.0585286670959404
219.19999999999183	0.9273970195594923	1.0595723792871725
219.29999999999183	0.9273900332237229	1.0607333347587098
219.39999999999182	0.927383399368009	1.0619360457469122
219.49999999999181	0.9273765403821893	1.0631179541045306
219.5999999999918	0.9273708716327876	1.0642728938316965
219.6999999999918	0.9273641102979634	1.0654049698771304
219.7999999999918	0.927357446454011	1.0665013730945465
219.8999999999918	0.9273513534567925	1.0675387123161277
219.9999999999918	0.9273445898565884	1.0685161125926546
220.09999999999178	0.9273376069128881	1.0694548702750217
220.19999999999177	0.9273305075939913	1.070355786567151
220.29999999999177	0.9273239343128221	1.071201156901395
220.39999999999176	0.9273169792017584	1.072000330134583
220.49999999999176	0.927309772226495	1.0728238881629744
220.59999999999175	0.9273033942799858	1.0737538863400502
220.69999999999175	0.9272967878723002	1.0747964414061373
220.79999999999174	0.927289738098088	1.075876187712612
220.89999999999173	0.9272833113635142	1.0769101367778704
220.99999999999173	0.9272765059017083	1.0778778132093492
221.09999999999172	0.9272692929946148	1.0788180190002787
221.19999999999172	0.9272628362912356	1.0797700023859178
221.2999999999917	0.9272558465776577	1.0807436636613597
221.3999999999917	0.9272495082845142	1.0817500894789336
221.4999999999917	0.9272426113697283	1.0828057115138838
221.5999999999917	0.9272354759921101	1.0839102381060086
221.6999999999917	0.9272286321559211	1.0850195937673615
221.79999999999168	0.927222023425996	1.08608253199169
221.89999999999168	0.9272150533513082	1.0871013999026562
221.99999999999167	0.9272077177221987	1.0881282577414775
222.09999999999167	0.9272013156283961	1.0891987819787332
222.19999999999166	0.927194865342274	1.0902778404938922
222.29999999999166	0.9271876081880092	1.0913033426634295
222.39999999999165	0.9271810285176989	1.092268401751179
222.49999999999164	0.9271742975032284	1.093234512602617
222.59999999999164	0.9271672926088382	1.094276465384364
222.69999999999163	0.9271606490131372	1.0954244695770676
222.79999999999163	0.9271534420212213	1.0966625345064367
222.89999999999162	0.9271467284044752	1.0979705442223693
222.99999999999162	0.9271398166471315	1.0993187190060665
223.0999999999916	0.927133392689246	1.1006517996660041
223.1999999999916	0.9271267340302052	1.1018978843183196
223.2999999999916	0.9271196383038589	1.1030301814515697
223.3999999999916	0.9271133137312687	1.1040986957203347
223.4999999999916	0.927106439648818	1.1051714254298726
223.59999999999158	0.9270994900708369	1.106263447590849
223.69999999999158	0.9270926035276962	1.1073245751109249
223.79999999999157	0.927086283842383	1.108310692899599
223.89999999999156	0.9270797376891133	1.1092373304756862
223.99999999999156	0.9270730591096905	1.1101597668472354
224.09999999999155	0.92706633754472	1.1111053384386134
224.19999999999155	0.9270591494021151	1.1120544206576544
224.29999999999154	0.9270521881595685	1.1129827864972526
224.39999999999154	0.9270459176199527	1.1138884299086265
224.49999999999153	0.927039024068164	1.114772242801659
224.59999999999152	0.9270323097109836	1.11562386540586
224.69999999999152	0.9270254919848688	1.1164442508837802
224.7999999999915	0.9270191185289893	1.117286238333664
224.8999999999915	0.9270118234993238	1.1182282865317987
224.9999999999915	0.9270048505827809	1.1193020800573579
225.0999999999915	0.9269982464901899	1.1204452625457555
225.1999999999915	0.9269913349497424	1.121554893654238
225.29999999999148	0.9269844464130176	1.1225786633397161
225.39999999999148	0.9269779518796558	1.1235377982972539
225.49999999999147	0.9269710240277803	1.1244695039610517
225.59999999999147	0.926963678615652	1.1253819801611895
225.69999999999146	0.9269567822529834	1.1262680984523183
225.79999999999146	0.9269500086150719	1.1271385552562272
225.89999999999145	0.9269429241119396	1.1280204705245735
225.99999999999145	0.9269359010674206	1.1289237072870382
226.09999999999144	0.9269291782345578	1.1298365478599208
226.19999999999143	0.9269222173383082	1.1307669074676443
226.29999999999143	0.9269156132994452	1.1317599191928127
226.39999999999142	0.9269088228941285	1.1328462906595638
226.49999999999142	0.9269023225300868	1.1339892209501534
226.5999999999914	0.9268952135829077	1.1350931779606264
226.6999999999914	0.9268884723102598	1.1360973185690575
226.7999999999914	0.92688145603975	1.1370255350937704
226.8999999999914	0.9268748543032488	1.1379525393961267
226.9999999999914	0.926867675848831	1.1389213395888524
227.09999999999138	0.9268608910558651	1.139926073190431
227.19999999999138	0.9268540105756675	1.1409397700548427
227.29999999999137	0.9268469585033249	1.1419479857899215
227.39999999999137	0.9268399034287921	1.1429296414118482
227.49999999999136	0.9268330772293384	1.1438441577446026
227.59999999999135	0.9268257060931078	1.1446626084226894
227.69999999999135	0.9268188329977373	1.1454135393803355
227.79999999999134	0.9268125611164332	1.1461630686725395
227.89999999999134	0.9268056565604259	1.1469451761547698
227.99999999999133	0.926798516481426	1.1477336424566933
228.09999999999133	0.9267918792105899	1.1484926006944285
228.19999999999132	0.9267847743299833	1.1492427103703282
228.29999999999131	0.9267774097705346	1.1500622611768787
228.3999999999913	0.9267709582496897	1.1510119376330301
228.4999999999913	0.926763634690696	1.1520763038199011
228.5999999999913	0.9267567281642128	1.1531980145330996
228.6999999999913	0.9267495684922018	1.1543258278884563
228.7999999999913	0.9267432523676776	1.1554347829269445
228.89999999999128	0.9267363991511024	1.156497066141173
228.99999999999127	0.9267295784565608	1.1574939040831977
229.09999999999127	0.926722658453083	1.1584466088251726
229.19999999999126	0.9267158242774839	1.159424493544761
229.29999999999126	0.9267088109408678	1.1604834001904294
229.39999999999125	0.9267026456937197	1.1616085092283217
229.49999999999125	0.9266954235869254	1.1627250831620823
229.59999999999124	0.9266884480987305	1.1637885767547709
229.69999999999123	0.9266813818844599	1.1648236688125324
229.79999999999123	0.926674287172509	1.1658837548706036
229.89999999999122	0.9266675587474588	1.1669826050528767
229.99999999999122	0.9266601945359183	1.168084952083537
230.0999999999912	0.9266531595513389	1.1691626096021464
230.1999999999912	0.9266466940059268	1.170223409430253
230.2999999999912	0.9266393139588334	1.171285589107193
230.3999999999912	0.9266326563660308	1.172358047645962
230.4999999999912	0.9266258443875798	1.1734447988230021
230.59999999999118	0.9266186916753081	1.1745746689934928
230.69999999999118	0.9266120162509126	1.1757787980915357
230.79999999999117	0.9266050899393662	1.17702815797558
230.89999999999117	0.9265978475053788	1.1782271973406337
230.99999999999116	0.9265909485556239	1.179287739104979
231.09999999999116	0.9265840273456276	1.1802023404293525
231.19999999999115	0.9265771806642417	1.1810421556786705
231.29999999999114	0.9265698644880548	1.1818768952455025
231.39999999999114	0.9265635073858981	1.1827263395905876
231.49999999999113	0.9265567400875834	1.1835764606516104
231.59999999999113	0.9265498140318178	1.1844325339232489
231.69999999999112	0.9265429084247745	1.1853179519501418
231.79999999999112	0.9265361239901699	1.1862394335242443
231.8999999999911	0.9265289386498132	1.1871821078229563
231.9999999999911	0.9265220437502368	1.18814699681049
232.0999999999911	0.9265156307868111	1.1891614919843323
232.1999999999911	0.9265089196677607	1.190234734049413
232.2999999999911	0.9265020457743751	1.191323503680168
232.39999999999108	0.926495243378917	1.1923590706775222
232.49999999999108	0.9264881677449357	1.1933256160385615
232.59999999999107	0.9264814917974192	1.1942881071285032
232.69999999999106	0.926475067182841	1.1953248670842165
232.79999999999106	0.9264679280569231	1.196449691655
232.89999999999105	0.9264614540396853	1.1976101407095463
232.99999999999105	0.9264547250793718	1.198741525724454
233.09999999999104	0.9264476944290895	1.1998145780143339
233.19999999999104	0.9264414984415302	1.2008214089674794
233.29999999999103	0.9264343421786555	1.201747601977736
233.39999999999102	0.9264273605025573	1.202600403954988
233.49999999999102	0.9264202204735629	1.2034270515038217
233.599999999991	0.9264132726366591	1.2042909584731496
233.699999999991	0.9264065612694132	1.2052110658441058
233.799999999991	0.9263995049043198	1.2061463623327513
233.899999999991	0.9263929384006053	1.2070592830886344
233.999999999991	0.9263858050725734	1.2079686388471187
234.09999999999098	0.9263788002275879	1.2089339051566619
234.19999999999098	0.9263718026842374	1.2099738725960252
234.29999999999097	0.926364928847635	1.2110338954681157
234.39999999999097	0.9263582893216653	1.2120342950031067
234.49999999999096	0.9263510919717632	1.2129378592529456
234.59999999999096	0.9263442708945955	1.213758112883792
234.69999999999095	0.9263375106528097	1.2145184725791145
234.79999999999094	0.9263307572119768	1.2152411549933606
234.89999999999094	0.9263240866182327	1.2159625401647525
234.99999999999093	0.9263173283702092	1.21673579786142
235.09999999999093	0.926310270024257	1.2175802261846342
235.19999999999092	0.9263036324024813	1.2184502397117214
235.29999999999092	0.9262963039670767	1.219270573169513
235.3999999999909	0.9262892361051565	1.220021453047578
235.4999999999909	0.9262820301054548	1.2207581176072935
235.5999999999909	0.9262752644160449	1.2215515912929051
235.6999999999909	0.9262687877103208	1.22241638386601
235.7999999999909	0.9262616671620276	1.2233170348184634
235.89999999999088	0.9262547093536586	1.2242321696522864
235.99999999999088	0.9262483032941193	1.2251822824226195
236.09999999999087	0.9262414045386178	1.2261942980949014
236.19999999999087	0.9262346087925183	1.2272700494775812
236.29999999999086	0.9262279439523718	1.2283925132817102
236.39999999999085	0.9262210039290706	1.2295532975656531
236.49999999999085	0.9262145886467792	1.2307434381861602
236.59999999999084	0.9262077445990425	1.2319122910988702
236.69999999999084	0.9262004908519321	1.2329809933207336
236.79999999999083	0.9261940304382569	1.233911897126363
236.89999999999083	0.926187378285577	1.2347538252523582
236.99999999999082	0.9261803979425246	1.2356083336641546
237.0999999999908	0.9261734597568376	1.2365381127836963
237.1999999999908	0.9261662746971537	1.2375266782770582
237.2999999999908	0.9261592878903638	1.2385273420539817
237.3999999999908	0.9261519413192076	1.239520675123341
237.4999999999908	0.9261455030715248	1.2405200089434905
237.59999999999079	0.9261386814408544	1.2415261055682916
237.69999999999078	0.9261321456055184	1.242524954274095
237.79999999999077	0.9261256106591432	1.2435130196068038
237.89999999999077	0.9261186240603285	1.2445109857333467
237.99999999999076	0.9261116793059264	1.2455271207232068
238.09999999999076	0.9261044103326628	1.246527501903565
238.19999999999075	0.9260978609361374	1.2474738875326903
238.29999999999075	0.9260911447441599	1.248379925954937
238.39999999999074	0.9260843555250562	1.249315067429342
238.49999999999073	0.9260773474512295	1.250331826938414
238.59999999999073	0.9260701619711234	1.2514003042283035
238.69999999999072	0.9260633082264973	1.2524373196381084
238.79999999999072	0.926056407368792	1.2533830669881287
238.8999999999907	0.9260493170081541	1.2542441434747302
238.9999999999907	0.9260424527097814	1.2550615330417463
239.0999999999907	0.9260358450323007	1.2558696341698197
239.1999999999907	0.926028937949837	1.256699408970181
239.2999999999907	0.9260226601325837	1.2575983471216956
239.39999999999068	0.9260154001101996	1.2586013642724188
239.49999999999068	0.926008768621453	1.2596983681271638
239.59999999999067	0.9260019740834408	1.2608278443556928
239.69999999999067	0.9259949252839732	1.2619454787245619
239.79999999999066	0.9259884888826904	1.2630694489005176
239.89999999999065	0.9259818455827338	1.2642406014023175
239.99999999999065	0.9259749563797275	1.2654516648563667
240.09999999999064	0.9259679335215556	1.2666329071561069
240.19999999999064	0.9259615688489286	1.267719035021442
240.29999999999063	0.9259548515030431	1.268706765948859
240.39999999999063	0.9259483441905941	1.2696467731477885
240.49999999999062	0.9259412880059789	1.270581996352844
240.59999999999062	0.9259343911129044	1.2715276003924798
240.6999999999906	0.9259272374682044	1.2724869855156815
240.7999999999906	0.9259202343580109	1.2734661334646358
240.8999999999906	0.9259134387773426	1.274445593544225
240.9999999999906	0.925906321886618	1.2753673025735635
241.0999999999906	0.9258991933819669	1.2761815706761175
241.19999999999058	0.9258923027461532	1.2769090811734989
241.29999999999058	0.9258855584122196	1.277634686230957
241.39999999999057	0.9258784980471941	1.2784294261180884
241.49999999999056	0.9258725348276683	1.2792931342787246
241.59999999999056	0.9258658394305366	1.280171952280001
241.69999999999055	0.925859322125401	1.2810389953855967
241.79999999999055	0.9258524671669153	1.281914213047787
241.89999999999054	0.9258453317953557	1.2828211211554956
241.99999999999054	0.9258382041980298	1.2837478857015105
242.09999999999053	0.9258312575775481	1.284661931243634
242.19999999999052	0.9258239228499285	1.2855437891320418
242.29999999999052	0.9258170698742622	1.286388767290405
242.3999999999905	0.9258100139110144	1.287175119431971
242.4999999999905	0.9258043161628042	1.2878786468240297
242.5999999999905	0.9257974345294884	1.2885141797530566
242.6999999999905	0.9257908757055724	1.289169786268052
242.7999999999905	0.9257842379309079	1.2899373610173248
242.89999999999048	0.9257769887126627	1.2908346733086125
242.99999999999048	0.9257699731410262	1.2917994339161254
243.09999999999047	0.9257630951111658	1.2927574278140768
243.19999999999047	0.9257564913439993	1.2936910498137097
243.29999999999046	0.9257503436131289	1.2946275320018188
243.39999999999046	0.925743250553474	1.2955824682799466
243.49999999999045	0.9257364659725206	1.2965514618371377
243.59999999999044	0.9257295300008175	1.2975307041311888
243.69999999999044	0.9257226490462639	1.298533151917323
243.79999999999043	0.9257161903661686	1.2995598514255213
243.89999999999043	0.925709818978218	1.3005761990859588
243.99999999999042	0.92570261948446	1.3015485808557563
244.09999999999042	0.9256956545499563	1.302491488321482
244.1999999999904	0.925689125420001	1.3034529692663706
244.2999999999904	0.9256821651405229	1.3044453276297556
244.3999999999904	0.925676021741163	1.3054109028072658
244.4999999999904	0.9256691584823934	1.3062674123996403
244.5999999999904	0.9256621945677579	1.3069968744545104
244.69999999999038	0.92565632246425	1.3076613300100426
244.79999999999038	0.9256495516307246	1.3083378007922524
244.89999999999037	0.9256425171570348	1.3090734228742076
244.99999999999037	0.9256359661651387	1.3098825953528443
245.09999999999036	0.9256295392574656	1.3107720303363255
245.19999999999035	0.9256226315486096	1.3117378334586536
245.29999999999035	0.9256160554445065	1.3127416101546425
245.39999999999034	0.925609131922991	1.3137217645135406
245.49999999999034	0.9256023397697254	1.3146546160364532
245.59999999999033	0.9255950506045967	1.3155748445853075
245.69999999999033	0.9255881614508383	1.316530950561048
245.79999999999032	0.9255822756774246	1.317516043029352
245.8999999999903	0.9255753708579543	1.318469500489894
245.9999999999903	0.9255691990827133	1.3193578467856497
246.0999999999903	0.9255629934854079	1.3202137197691879
246.1999999999903	0.9255564044067196	1.3211043602216759
246.2999999999903	0.9255493584003807	1.3220635209859697
246.39999999999029	0.9255422736378744	1.3230738538590845
246.49999999999028	0.9255354199582482	1.3241036391246708
246.59999999999027	0.9255284598986233	1.3251337577058853
246.69999999999027	0.9255212908172981	1.326145464051217
246.79999999999026	0.9255151804318512	1.3271122327349028
246.89999999999026	0.9255081355929358	1.3280255107260772
246.99999999999025	0.9255014969923882	1.3289403974579417
247.09999999999025	0.9254942888961332	1.3299388534617709
247.19999999999024	0.9254875920782581	1.331057796890053
247.29999999999023	0.9254808900876969	1.3322459920376863
247.39999999999023	0.9254743049728973	1.333419046918901
247.49999999999022	0.9254680363819379	1.3345381315856553
247.59999999999022	0.9254612006853913	1.3356199314042203
247.6999999999902	0.9254540595576599	1.3366839581513925
247.7999999999902	0.9254474242077505	1.337711319495041
247.8999999999902	0.9254404069270228	1.3386644092248066
247.9999999999902	0.92543444707163	1.3395354093987162
248.0999999999902	0.9254276290054314	1.3403377451947618
248.19999999999018	0.9254211057498852	1.341085019989679
248.29999999999018	0.9254142873280758	1.3417839918825525
248.39999999999017	0.9254073561558489	1.3424713423362091
248.49999999999017	0.9254006878293028	1.3432174618573256
248.59999999999016	0.9253941490523547	1.3440680751424972
248.69999999999015	0.9253871191066093	1.3449892452613526
248.79999999999015	0.9253800119676004	1.3458914369068835
248.89999999999014	0.9253731128450463	1.3467154121955334
248.99999999999014	0.9253665623257126	1.3474831190039807
249.09999999999013	0.925359777881543	1.3482590968709722
249.19999999999013	0.9253529249849374	1.3490822906481696
249.29999999999012	0.9253458532197114	1.3499470358751224
249.39999999999011	0.9253397750444572	1.3508412655046165
249.4999999999901	0.9253330074503862	1.3517621335515322
249.5999999999901	0.9253259922673307	1.352701835253288
249.6999999999901	0.9253192349003347	1.35362844048939
249.7999999999901	0.9253124262487031	1.3545137451967229
249.8999999999901	0.9253058454883919	1.3553732287260871
249.99999999999008	0.9252989719330567	1.3562427720296182
250.09999999999008	0.9252918172676936	1.3571230113875248
250.19999999999007	0.9252846681538579	1.3579613222281097
250.29999999999006	0.9252779208682332	1.3587120387821747
250.39999999999006	0.9252707149796736	1.359402426581858
250.49999999999005	0.9252641557865572	1.360124517847459
250.59999999999005	0.9252569215322359	1.3609501516693274
250.69999999999004	0.9252501011362071	1.3618849014570484
250.79999999999004	0.9252429915790072	1.3628841088807127
250.89999999999003	0.9252356611407597	1.3639060859482142
250.99999999999002	0.9252287625365905	1.364920993204939
251.09999999999002	0.9252219313095003	1.3658902291911117
251.19999999999	0.9252148895118435	1.3667778294126045
251.29999999999	0.9252086978075447	1.367591343006869
251.39999999999	0.9252015476895205	1.3683806075255702
251.49999999999	0.9251946423885992	1.3691920467705696
251.59999999999	0.9251878699002367	1.3700088739778042
251.69999999998998	0.9251811980754008	1.3707757299275436
251.79999999998998	0.9251747086737144	1.3714723959286652
251.89999999998997	0.9251679054305213	1.372144463021984
251.99999999998997	0.9251609112949769	1.372854521018491
252.09999999998996	0.9251545653076964	1.3736140303913054
252.19999999998996	0.9251473416652293	1.3743789345118025
252.29999999998995	0.9251411809610595	1.3751140487546418
252.39999999998994	0.9251342069390891	1.3758168559380015
252.49999999998994	0.9251272436795779	1.3765084665338145
252.59999999998993	0.9251204735340988	1.3772059601748008
252.69999999998993	0.9251136301261367	1.3779355841495373
252.79999999998992	0.9251071960961982	1.3787524682497632
252.89999999998992	0.9251012429824755	1.3797050823913577
252.9999999999899	0.9250940630677227	1.380774454341179
253.0999999999899	0.9250886624496311	1.381876485012027
253.1999999999899	0.9250819981584668	1.3829176559782808
253.2999999999899	0.925075151974046	1.3838827854211408
253.3999999999899	0.9250686322466758	1.3848182020207305
253.49999999998988	0.925061799970396	1.385758515626566
253.59999999998988	0.9250553671598483	1.386691849809
253.69999999998987	0.9250490881696787	1.3875895492681039
253.79999999998986	0.925042238802451	1.3884541991724062
253.89999999998986	0.9250347434937425	1.389316360845711
253.99999999998985	0.9250287173420729	1.3902001833171307
254.09999999998985	0.9250217328382695	1.3911067393869774
254.19999999998984	0.9250147681102707	1.392050486204797
254.29999999998984	0.9250089326662959	1.393059245834271
254.39999999998983	0.9250021632873662	1.3941270297360777
254.49999999998983	0.9249954296683573	1.3951928924201922
254.59999999998982	0.9249882666813098	1.3961760351764627
254.6999999999898	0.9249817397093008	1.3970600951712848
254.7999999999898	0.9249750454196356	1.3979077297564182
254.8999999999898	0.924968395312903	1.3988001080137709
254.9999999999898	0.9249614449734536	1.399757836636096
255.0999999999898	0.9249549521106326	1.4007420239958415
255.19999999998979	0.9249490130070015	1.4017088890892422
255.29999999998978	0.9249419707492266	1.402637966385078
255.39999999998977	0.9249349283020204	1.4035228805799698
255.49999999998977	0.9249285662385918	1.4043456276660367
255.59999999998976	0.9249217650762476	1.4050970858548986
255.69999999998976	0.9249153292819626	1.405808133527371
255.79999999998975	0.9249089391422457	1.4065226448556232
255.89999999998975	0.9249021310381675	1.407248533897987
255.99999999998974	0.9248953760125733	1.4079556263388882
256.09999999998973	0.9248888591109815	1.4086321013710288
256.19999999998976	0.924881572661734	1.409330619842628
256.2999999999898	0.9248752683171189	1.4101381642101045
256.3999999999898	0.9248683773007533	1.411084783959218
256.4999999999898	0.9248614640497812	1.4121213755374284
256.59999999998985	0.9248545090187559	1.4131651771679212
256.69999999998987	0.924847736067912	1.4141673549549487
256.7999999999899	0.92484118164785	1.4151194550127681
256.8999999999899	0.9248342310595986	1.4160221235683104
256.99999999998994	0.9248286900558877	1.4168822138496753
257.09999999998996	0.9248217928902559	1.417723420846393
257.19999999999	0.9248146736100387	1.4185946816181163
257.29999999999	0.9248087864118665	1.419516080249966
257.39999999999003	0.9248016918489178	1.4204427271317273
257.49999999999005	0.9247946973275409	1.4213124142271762
257.5999999999901	0.9247889596041343	1.42211246042979
257.6999999999901	0.9247819843946594	1.4228885573366628
257.7999999999901	0.9247753010378829	1.423691708043509
257.89999999999014	0.9247682207224264	1.4245110171627724
257.99999999999017	0.9247611551450889	1.4252955790433914
258.0999999999902	0.924754416338269	1.4260202379764035
258.1999999999902	0.924747425496422	1.4267112133505946
258.29999999999023	0.9247403063888241	1.4274141806316645
258.39999999999026	0.9247334500165998	1.428155065817699
258.4999999999903	0.9247263635856839	1.4289433706826884
258.5999999999903	0.9247197635630056	1.4297928543392582
258.6999999999903	0.9247130512298425	1.4306982904142962
258.79999999999035	0.9247061299740053	1.4316052769869398
258.89999999999037	0.9246992656942293	1.43242590085017
258.9999999999904	0.9246923626974877	1.433109242250049
259.0999999999904	0.9246855162884224	1.4336917735229817
259.19999999999044	0.9246787829526415	1.434258699741356
259.29999999999046	0.9246717829212223	1.4348605533442178
259.3999999999905	0.9246652662400527	1.4354858996386308
259.4999999999905	0.9246585420823223	1.436105636390802
259.59999999999053	0.9246515180370027	1.4367286024677335
259.69999999999055	0.9246450533438632	1.4373916219794627
259.7999999999906	0.9246382079387252	1.438112471042693
259.8999999999906	0.9246316971768629	1.4388842983392287
259.9999999999906	0.9246249426718584	1.4396999174982648
260.09999999999064	0.9246177743218846	1.4405637667193285
260.19999999999067	0.9246110247987765	1.4414644344762289
260.2999999999907	0.9246042126290317	1.4423536569546858
260.3999999999907	0.9245972439580297	1.4431914446074094
260.49999999999073	0.9245909979249606	1.444002846037463
260.59999999999076	0.924584078204307	1.4448649917703842
260.6999999999908	0.9245772831793748	1.4458342957150856
260.7999999999908	0.9245705088751808	1.4468818835666812
260.8999999999908	0.9245634034539851	1.4479224015280374
260.99999999999085	0.9245564455610794	1.448892248861477
261.09999999999087	0.9245493007265106	1.4497813843635903
261.1999999999909	0.9245428809567701	1.4506064465497168
261.2999999999909	0.9245359287945929	1.4513741965146258
261.39999999999094	0.9245292521447079	1.4520993965377578
261.49999999999096	0.9245225547224207	1.4528172407240694
261.599999999991	0.9245161255206885	1.453567518851183
261.699999999991	0.9245090353842539	1.4543501148364815
261.79999999999103	0.9245024506473039	1.4551355580362193
261.89999999999105	0.9244957365702711	1.4559142677638004
261.9999999999911	0.9244892022333411	1.4567312154303942
262.0999999999911	0.9244822948835829	1.4576348182471606
262.1999999999911	0.9244751660699736	1.4586117193187167
262.29999999999114	0.9244680644142472	1.4595797768178604
262.39999999999117	0.924461212207884	1.4604619898810192
262.4999999999912	0.9244546048420146	1.4612474996193119
262.5999999999912	0.92444762784544	1.4619788719778894
262.69999999999123	0.9244409119938872	1.4627010882439793
262.79999999999126	0.924434037543155	1.4634358111050265
262.8999999999913	0.9244271773976241	1.4642025960752791
262.9999999999913	0.9244206445952472	1.4650196926234809
263.0999999999913	0.9244138796871978	1.4658751687689053
263.19999999999135	0.9244071960315994	1.4667158051751694
263.29999999999137	0.924401390641401	1.4674935794635438
263.3999999999914	0.924394361075772	1.4682196315712117
263.4999999999914	0.9243881378814338	1.4689640270220699
263.59999999999144	0.9243815972245573	1.4697739955577844
263.69999999999146	0.9243752245151886	1.4706341408813814
263.7999999999915	0.9243683699111854	1.4714950357823304
263.8999999999915	0.9243613156579538	1.4723462853419735
263.99999999999153	0.9243544699905369	1.4732287105301818
264.09999999999155	0.924347643650081	1.4741826174586552
264.1999999999916	0.9243415969047032	1.475206557634982
264.2999999999916	0.9243348247356629	1.476264268300047
264.3999999999916	0.924328061577409	1.4773246815930816
264.49999999999164	0.9243208059534243	1.478353435356657
264.59999999999167	0.9243142025382807	1.4793000504747127
264.6999999999917	0.9243072833276815	1.480111883539612
264.7999999999917	0.9243003631925696	1.4807931511235406
264.89999999999173	0.9242940056792863	1.4814219673273326
264.99999999999176	0.9242871079559141	1.4820860507176965
265.0999999999918	0.9242806154990246	1.4828114023746217
265.1999999999918	0.9242734696810793	1.4835500664989754
265.2999999999918	0.9242667869046068	1.484255336291224
265.39999999999185	0.924260329429321	1.484929838324481
265.49999999999187	0.924253663332165	1.4856077263697947
265.5999999999919	0.9242461453562477	1.4863035206638928
265.6999999999919	0.9242396622710374	1.487004890711789
265.79999999999194	0.9242328481936847	1.4876977853770146
265.89999999999196	0.9242260157206572	1.488389398539251
265.999999999992	0.9242187492627916	1.4890799926454499
266.099999999992	0.9242120817137718	1.489751079581462
266.19999999999203	0.9242055863201588	1.4903934164670984
266.29999999999205	0.9241990843615387	1.4910455405568777
266.3999999999921	0.9241922706668311	1.4917681567830159
266.4999999999921	0.9241861899890242	1.4925757738039909
266.5999999999921	0.9241792986624526	1.4933978326592452
266.69999999999214	0.924171766892804	1.4941423403922156
266.79999999999217	0.9241652033669102	1.4947771071765072
266.8999999999922	0.9241586486374156	1.4953410401103
266.9999999999922	0.9241519859369914	1.4958959350033274
267.09999999999224	0.9241451678174786	1.4964774193324029
267.19999999999226	0.924139201028568	1.497103781404253
267.2999999999923	0.9241320651932048	1.4977938912161972
267.3999999999923	0.9241248770855442	1.4985640541382015
267.4999999999923	0.9241188748499929	1.4993962167903296
267.59999999999235	0.9241118802453081	1.5002455242151846
267.6999999999924	0.924105275570096	1.501097488436232
267.7999999999924	0.9240984656091196	1.501979068440152
267.8999999999924	0.9240917279652218	1.5029115828982669
267.99999999999244	0.9240853276664096	1.5038575134879497
268.09999999999246	0.9240789926683499	1.5047359513291854
268.1999999999925	0.9240724945863392	1.505501220311055
268.2999999999925	0.9240663082533633	1.5061880034797803
268.39999999999253	0.9240593210513022	1.506867276215864
268.49999999999255	0.924052240795703	1.507582708742923
268.5999999999926	0.9240453474565581	1.508328159134531
268.6999999999926	0.9240387601839274	1.5090814171591602
268.7999999999926	0.9240320671965222	1.5098255724034695
268.89999999999264	0.9240249317035508	1.5105358535008264
268.99999999999267	0.9240182028691359	1.5111779857558814
269.0999999999927	0.9240114367453156	1.511740883623268
269.1999999999927	0.9240045498076288	1.512274521558327
269.29999999999274	0.9239973569308635	1.512860126690797
269.39999999999276	0.9239904001613349	1.5135387745076152
269.4999999999928	0.9239833265309143	1.5142786330387474
269.5999999999928	0.9239761817139183	1.5150278254852005
269.6999999999928	0.9239694095142167	1.5157815637186627
269.79999999999285	0.9239626240983615	1.516580458860481
269.8999999999929	0.9239552488064051	1.5174482707681036
269.9999999999929	0.9239487085304501	1.5183581629881486
270.0999999999929	0.9239418099492666	1.5192535934918923
270.19999999999294	0.9239350686728532	1.5201009323145755
270.29999999999296	0.9239287238257377	1.5208903668531468
270.399999999993	0.9239217951106738	1.5216139873532644
270.499999999993	0.9239151924695004	1.5222764646736207
270.59999999999303	0.9239084490667993	1.5229208421446223
270.69999999999305	0.9239016631191442	1.5236272861927842
270.7999999999931	0.9238949677918303	1.5244493918604665
270.8999999999931	0.9238881094063827	1.5253601924403892
270.9999999999931	0.9238812314211531	1.526277556925133
271.09999999999314	0.9238742724751833	1.5271457881781079
271.19999999999317	0.9238684530281008	1.5279820316774544
271.2999999999932	0.923861359445751	1.528829619888159
271.3999999999932	0.9238543400789034	1.5297068473296522
271.49999999999324	0.9238481361322395	1.530593747533552
271.59999999999326	0.9238415586396901	1.5314700901129439
271.6999999999933	0.9238349870530782	1.5323397581978757
271.7999999999933	0.9238285141428646	1.5332056374798795
271.8999999999933	0.9238217523440494	1.5340507803546903
271.99999999999335	0.923814894454055	1.534864773184933
272.0999999999934	0.9238075739687457	1.535666277936041
272.1999999999934	0.9238018299196784	1.5364835286298513
272.2999999999934	0.9237949777977361	1.5372902028660897
272.39999999999344	0.9237881580979508	1.5380128321023678
272.49999999999346	0.9237821751298094	1.538593038472743
272.5999999999935	0.9237749669547268	1.5390518328117442
272.6999999999935	0.9237682751452158	1.5394838767820578
272.79999999999353	0.9237616677802006	1.5399713871631335
272.89999999999355	0.9237548653475909	1.5405391083942162
272.9999999999936	0.9237482041713115	1.5411732058036423
273.0999999999936	0.9237411389309976	1.5418603405643743
273.1999999999936	0.9237338543591781	1.5425915222889373
273.29999999999364	0.9237272928186041	1.543340663524885
273.39999999999367	0.9237209730555943	1.5440730385609138
273.4999999999937	0.9237149363296517	1.5447850999598745
273.5999999999937	0.9237086670086193	1.545508474064737
273.69999999999374	0.9237021737485334	1.5462625469358884
273.79999999999376	0.9236956911117279	1.547014374565532
273.8999999999938	0.9236887677098953	1.5477075365201023
273.9999999999938	0.923681702501821	1.5483336562233472
274.0999999999938	0.9236749118893682	1.5489528549557294
274.19999999999385	0.9236687518365623	1.5496339988195849
274.2999999999939	0.9236616116164135	1.5503835496880736
274.3999999999939	0.9236552182214401	1.5511546308045763
274.4999999999939	0.9236486455209264	1.5518950176233102
274.59999999999394	0.9236416551315552	1.552585275989936
274.69999999999396	0.9236350481667558	1.553226301923363
274.799999999994	0.9236280240846249	1.5538200514960705
274.899999999994	0.923621817490835	1.5543924093128676
274.99999999999403	0.9236149838589581	1.5550009593934075
275.09999999999405	0.9236087633623019	1.5557056132812213
275.1999999999941	0.9236021946097811	1.5565036395957361
275.2999999999941	0.9235951456877803	1.5573272043186974
275.3999999999941	0.92358837534864	1.558110200958384
275.49999999999415	0.9235812951277055	1.5588457060745207
275.59999999999417	0.9235742770775022	1.5595713831005522
275.6999999999942	0.9235675027743246	1.5603008741010402
275.7999999999942	0.9235604815027534	1.5609948264261293
275.89999999999424	0.9235540669923573	1.5616061315347725
275.99999999999426	0.9235473036247162	1.5621256171658535
276.0999999999943	0.9235408391382027	1.562585491475272
276.1999999999943	0.9235342606828791	1.5630194751794362
276.2999999999943	0.9235275119098173	1.5634565791619386
276.39999999999435	0.9235207633534606	1.5639374763649228
276.4999999999944	0.9235141253322205	1.56450863914221
276.5999999999944	0.9235080711373279	1.565177139453852
276.6999999999944	0.9235010956982767	1.5658814079317782
276.79999999999444	0.923494167175355	1.566544133718541
276.89999999999446	0.9234869687601629	1.5671450490978005
276.9999999999945	0.9234805763164664	1.5677422051200278
277.0999999999945	0.9234737734724174	1.5684043939785708
277.19999999999453	0.923466993335024	1.5691488540273544
277.29999999999455	0.9234601252856882	1.569942824248828
277.3999999999946	0.9234530953404942	1.570756177924146
277.4999999999946	0.9234463534456859	1.5715867401698507
277.5999999999946	0.9234394030628112	1.5724336649526611
277.69999999999465	0.9234325190618824	1.5732780578996919
277.79999999999467	0.9234262329955325	1.5741020548031435
277.8999999999947	0.9234194715587538	1.5749097301997321
277.9999999999947	0.9234129151825794	1.5757117576254387
278.09999999999474	0.9234061854242874	1.5764830229031153
278.19999999999476	0.9233994599653477	1.577174398172723
278.2999999999948	0.923392646289336	1.5777735582591115
278.3999999999948	0.9233856833139698	1.5783455934724189
278.4999999999948	0.923378687070735	1.5789900091342979
278.59999999999485	0.9233721881170978	1.5797561842453047
278.6999999999949	0.9233654156917299	1.580610326102531
278.7999999999949	0.92335860348419	1.5814861230567796
278.8999999999949	0.9233519816044029	1.5823421120740246
278.99999999999494	0.9233451317106973	1.5831642129962809
279.09999999999496	0.9233392557935739	1.583942210980459
279.199999999995	0.9233324782819065	1.584663100309266
279.299999999995	0.9233256433156927	1.585342431802412
279.39999999999503	0.9233188616669598	1.5860172064585838
279.49999999999505	0.9233119129455102	1.5867028119171378
279.5999999999951	0.9233053316407747	1.5873683863130996
279.6999999999951	0.9232985681103678	1.5879717400228222
279.7999999999951	0.9232916187447588	1.5885234904488592
279.89999999999515	0.9232849114699692	1.58908605765151
279.99999999999517	0.9232778895916012	1.5897055235664372
280.0999999999952	0.9232712278412285	1.5903608687098454
280.1999999999952	0.9232646187974503	1.5909878401114577
280.29999999999524	0.9232577087626015	1.591550305684103
280.39999999999526	0.9232507399206433	1.5920692128252707
280.4999999999953	0.9232445765737854	1.592591328932292
280.5999999999953	0.9232376398455223	1.593151324782812
280.6999999999953	0.923231005348378	1.5937804834589415
280.79999999999535	0.9232237638115257	1.5945105827486314
280.8999999999954	0.9232172805588903	1.5953534252933708
280.9999999999954	0.9232108924732115	1.5962603424221287
281.0999999999954	0.9232040401536106	1.5971428495879907
281.19999999999544	0.923197941011852	1.5979447865585779
281.29999999999546	0.9231910561521004	1.598679020475117
281.3999999999955	0.9231846711733329	1.5993980637697787
281.4999999999955	0.9231777523483035	1.600114938905437
281.59999999999553	0.9231710083378704	1.6007935625748024
281.69999999999555	0.9231642656872854	1.6013982039506296
281.7999999999956	0.9231572133009568	1.6019430677528446
281.8999999999956	0.9231507565045933	1.602478095370202
281.9999999999956	0.9231440985062129	1.6030379224614228
282.09999999999565	0.9231372945830878	1.6036301068079537
282.19999999999567	0.9231302739242708	1.6042560229374385
282.2999999999957	0.9231237063416047	1.6049172521266704
282.3999999999957	0.9231174184637428	1.605588548146348
282.49999999999574	0.9231112248561788	1.6062108991481399
282.59999999999576	0.9231046612344331	1.6067405868026385
282.6999999999958	0.9230979473573964	1.6072046967036617
282.7999999999958	0.9230910510034915	1.6076877962412979
282.8999999999958	0.9230843967051867	1.6082545181110472
282.99999999999585	0.9230774045095395	1.608890944067809
283.0999999999959	0.9230705139913238	1.60953465574841
283.1999999999959	0.9230635406391996	1.6101408246874176
283.2999999999959	0.923056470608346	1.61070875569083
283.39999999999594	0.92304971471176	1.6112494870772203
283.49999999999596	0.9230427668916885	1.6117563662909973
283.599999999996	0.923036243296798	1.6122244002474713
283.699999999996	0.9230292017617615	1.6126685642134164
283.79999999999603	0.9230224714843266	1.6131131927232183
283.89999999999606	0.9230156694139606	1.6135573210676346
283.9999999999961	0.9230089895077479	1.6139865099303223
284.0999999999961	0.9230022588581921	1.6144214045723928
284.1999999999961	0.922995955844161	1.614934081078268
284.29999999999615	0.9229895086241575	1.6155914775605178
284.39999999999617	0.9229825106420475	1.6163849824841272
284.4999999999962	0.9229761324141077	1.6172324663682367
284.5999999999962	0.9229699688807605	1.6180482752761274
284.69999999999624	0.9229643313875716	1.6188056710846415
284.79999999999626	0.922957383439073	1.6195231008165052
284.8999999999963	0.9229508445792725	1.6202246641611453
284.9999999999963	0.9229445509631419	1.6209185123395995
285.0999999999963	0.9229376375592975	1.6216176556547184
285.19999999999635	0.9229311665644082	1.6223417764229673
285.2999999999964	0.9229242732178303	1.623083216487412
285.3999999999964	0.9229183372698989	1.623799851586835
285.4999999999964	0.9229115955357303	1.6244499014573117
285.59999999999644	0.9229052119543573	1.6250496193218944
285.69999999999646	0.9228983480469953	1.6256516042304643
285.7999999999965	0.922891774564599	1.6262828203296529
285.8999999999965	0.9228850732916076	1.6269062706266104
285.99999999999653	0.9228783380330067	1.6274676238848547
286.09999999999656	0.9228716683513754	1.627963886839283
286.1999999999966	0.9228644439330816	1.628451618546205
286.2999999999966	0.9228578693988994	1.6289968085706692
286.3999999999966	0.9228508502480411	1.6296233098726665
286.49999999999665	0.9228439688924954	1.6303245118189145
286.59999999999667	0.9228373778559981	1.631084464979646
286.6999999999967	0.9228307645146944	1.6318720978028705
286.7999999999967	0.9228237662837977	1.6326274074861369
286.89999999999674	0.922817253155359	1.6332874989189432
286.99999999999676	0.9228102029879163	1.6338402980488558
287.0999999999968	0.9228035775687723	1.6343454836198976
287.1999999999968	0.9227970038217377	1.63487389611256
287.2999999999968	0.9227900907896626	1.6354412090640649
287.39999999999685	0.9227835079176304	1.6360103513569524
287.4999999999969	0.9227767776219706	1.6365536252559665
287.5999999999969	0.9227704871774759	1.6370977500795094
287.6999999999969	0.9227638460098014	1.6376912589203674
287.79999999999694	0.9227568703346002	1.6383532369711735
287.89999999999696	0.9227498294873699	1.639063692744792
287.999999999997	0.922743134756863	1.6397970782917792
288.099999999997	0.9227364948935479	1.6405395262789548
288.19999999999703	0.9227295371332084	1.641272106354818
288.29999999999706	0.9227229605820947	1.6419673860295947
288.3999999999971	0.922715914374153	1.6426193593449796
288.4999999999971	0.9227088620259773	1.6432768998105713
288.5999999999971	0.9227020213924755	1.6440092829084312
288.69999999999715	0.9226951069230499	1.6448316162623007
288.79999999999717	0.9226883251662207	1.645677509236107
288.8999999999972	0.9226814935253563	1.6464528885919256
288.9999999999972	0.9226744402381828	1.647115398069294
289.09999999999724	0.9226675210213147	1.647685435257118
289.19999999999726	0.9226606441656584	1.6481969624884283
289.2999999999973	0.9226538401374205	1.6486620181756806
289.3999999999973	0.9226468052352899	1.649084012518857
289.4999999999973	0.9226397778921325	1.6494845176436745
289.59999999999735	0.922633258436484	1.6498910090964098
289.6999999999974	0.9226262487312016	1.6503090342003606
289.7999999999974	0.9226197875727401	1.6507323162032568
289.8999999999974	0.9226129570416041	1.6511767081511128
289.99999999999744	0.9226061638785755	1.6516893880119845
290.09999999999746	0.9225994028224064	1.652293620961215
290.1999999999975	0.9225928008831992	1.6529417498720074
290.2999999999975	0.9225859288311204	1.6535422466141327
290.39999999999753	0.9225791583489565	1.6540420527266055
290.49999999999756	0.9225723955252412	1.6544678004613718
290.5999999999976	0.9225653304261678	1.654886572976282
290.6999999999976	0.9225583786186446	1.6553429680057412
290.7999999999976	0.9225521926240113	1.6558411612133748
290.89999999999765	0.9225454535910791	1.6563702939604295
290.99999999999767	0.9225392347404408	1.6569253143770282
291.0999999999977	0.9225324198673679	1.6574839476402674
291.1999999999977	0.9225256429355003	1.6580085368432522
291.29999999999774	0.9225193543789211	1.6584800473688974
291.39999999999776	0.92251244070806	1.658930186450187
291.4999999999978	0.9225067442389228	1.6594186415134893
291.5999999999978	0.9224998394509232	1.6599621636513677
291.69999999999783	0.9224932322944934	1.6605255001648358
291.79999999999785	0.9224867327429748	1.661068963389594
291.8999999999979	0.9224798883258393	1.6616090220751891
291.9999999999979	0.9224732815685448	1.6622087890830546
292.0999999999979	0.922466388123157	1.6629068957681339
292.19999999999794	0.922459882186005	1.6636812689528073
292.29999999999797	0.9224533287197233	1.6644732266258582
292.399999999998	0.9224463734834011	1.6652316572689265
292.499999999998	0.92244028822875	1.665922864883058
292.59999999999803	0.9224337130895359	1.6665128925935215
292.69999999999806	0.9224268796353314	1.6669871154670393
292.7999999999981	0.9224207635185737	1.6673814512659968
292.8999999999981	0.9224144747764873	1.6677732432815393
292.9999999999981	0.9224075588020375	1.6682205544510007
293.09999999999815	0.9224009869646997	1.6687131478567037
293.19999999999817	0.9223939737658834	1.669193492774569
293.2999999999982	0.9223867090356648	1.6696332625301011
293.3999999999982	0.922379613454495	1.6700646012421592
293.49999999999824	0.9223728417631334	1.6705361114664172
293.59999999999826	0.922365739113433	1.6710553732396463
293.6999999999983	0.9223594036302469	1.6715935463193612
293.7999999999983	0.9223527530819	1.672124951632679
293.89999999999833	0.9223462256727958	1.6726536936367216
293.99999999999835	0.9223400550118696	1.6731906187032268
294.0999999999984	0.9223329427749767	1.6737367687544944
294.1999999999984	0.9223269559304046	1.674306645583261
294.2999999999984	0.9223205121873543	1.6749359864298201
294.39999999999844	0.9223137140339033	1.6756540688388468
294.49999999999847	0.9223069900537049	1.6764297011498412
294.5999999999985	0.9223003160079183	1.6771722223003982
294.6999999999985	0.9222936757974716	1.6778040933368605
294.79999999999853	0.9222867576942693	1.678327488948186
294.89999999999856	0.9222800469936561	1.678809734883851
294.9999999999986	0.9222730827396609	1.679311975234306
295.0999999999986	0.9222662557397237	1.6798510792088008
295.1999999999986	0.922259561884774	1.6804204884734197
295.29999999999865	0.9222525023600712	1.6810244592753447
295.39999999999867	0.922245793660113	1.6816742971647936
295.4999999999987	0.9222387252198134	1.6823605202714005
295.5999999999987	0.9222320384180778	1.6830619206435358
295.69999999999874	0.9222252771841323	1.683775145740844
295.79999999999876	0.922218205799998	1.684515990305203
295.8999999999988	0.9222113749606902	1.685277996510731
295.9999999999988	0.9222045296450381	1.6860025942130494
296.09999999999883	0.9221975183236171	1.686621363596962
296.19999999999885	0.922190592094998	1.687126482151223
296.2999999999989	0.9221842501632536	1.6875845189252872
296.3999999999989	0.9221776503626109	1.688070574956559
296.4999999999989	0.9221708837099127	1.6886041037314397
296.59999999999894	0.922164204354917	1.6891487860279029
296.69999999999897	0.9221577449180078	1.689661770541983
296.799999999999	0.9221506265298676	1.6901231243872648
296.899999999999	0.9221440297302129	1.6905260259984856
296.99999999999903	0.9221372738035593	1.6908627409724117
297.09999999999906	0.9221312697780951	1.691151641814598
297.1999999999991	0.9221243770515501	1.691446241526246
297.2999999999991	0.9221172415522775	1.691807090485857
297.3999999999991	0.9221105491587421	1.6922448185184178
297.49999999999915	0.9221038943321072	1.6927178225438047
297.59999999999917	0.9220971360806737	1.6931934537908553
297.6999999999992	0.9220899397633693	1.6936935186360944
297.7999999999992	0.922082816586282	1.694267580811117
297.89999999999924	0.9220759971700894	1.6949227785425927
297.99999999999926	0.9220690858830096	1.6956020026077991
298.0999999999993	0.922063114457746	1.6962337204997733
298.1999999999993	0.9220562253929375	1.696781054018362
298.29999999999933	0.9220500016331518	1.6972519990881636
298.39999999999935	0.9220432553810236	1.697663575214752
298.4999999999994	0.9220369441281048	1.6980426060172622
298.5999999999994	0.9220310916888356	1.6984363955574173
298.6999999999994	0.922024341951307	1.6988982144981697
298.79999999999944	0.92201725812238	1.699442499705954
298.89999999999947	0.922010219656425	1.7000172479894191
298.9999999999995	0.9220035585224772	1.7005507194237277
299.0999999999995	0.9219968040626676	1.7010225228860383
299.19999999999953	0.9219900249838142	1.701477823589503
299.29999999999956	0.9219836285604761	1.7019672041074425
299.3999999999996	0.9219768797671786	1.7024895730184972
299.4999999999996	0.9219701419294444	1.7030079325839156
299.5999999999996	0.9219631034835074	1.7035000061600734
299.69999999999965	0.9219569099926889	1.7039803221316416
299.79999999999967	0.9219508907232827	1.704467869786793
299.8999999999997	0.9219438179928764	1.7049624888177561
299.9999999999997	0.9219376774054151	1.7054616746220956


==> Pics/kdv__long_time_lobatto3c_tol_1em3_relaxation.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.09812669494709986	0.9428090415791005	0.0016578839159406677
0.19636276343747242	0.9428090415791005	0.002607466015297729
0.2947051354244965	0.9428090415791005	0.0032510650798120086
0.39305407587502095	0.9428090415791005	0.0037520431605696314
0.4915190119305262	0.9428090415791005	0.004207570601978289
0.5897288645816433	0.9428090415791005	0.004610621213392941
0.6880765836758824	0.9428090415791005	0.005019683698306621
0.7866147936801046	0.9428090415791	0.005482379123808166
0.8851018031450508	0.9428090415791	0.005940360754169901
0.9836008491121633	0.9428090415791	0.006268091274865838
1.082266629911167	0.9428090415791005	0.006842286770470457
1.180806309581633	0.9428090415791	0.007374327630135042
1.2793270206282519	0.9428090415791	0.007750298780033931
1.3778069691757309	0.9428090415791	0.008105129774437001
1.4763510489697302	0.9428090415791	0.008561078832759415
1.5747870157122983	0.9428090415791005	0.009211025147359511
1.6734774794713434	0.9428090415791005	0.009878231604004755
1.771984843507905	0.9428090415791005	0.010438085813475727
1.8705429331996164	0.9428090415791005	0.010901973297449203
1.969153418507734	0.9428090415791005	0.011186796928313144
2.067810068336983	0.9428090415791005	0.011524157434101564
2.166420042331171	0.9428090415791005	0.01206043856150581
2.264943870055185	0.9428090415791005	0.0124723839656716
2.3635293546472558	0.9428090415791005	0.01309451440986149
2.462024572317777	0.9428090415791	0.01368046101417864
2.5607349856710755	0.9428090415791	0.014461683614113055
2.6593616639717084	0.9428090415791	0.015169753368418614
2.75810951939157	0.9428090415791	0.015765625095036078
2.8565713647210567	0.9428090415791	0.016287727714426256
2.9550845656173315	0.9428090415791	0.01680369113108676
3.0536781845422274	0.9428090415791	0.017387309374452053
3.1522555124158442	0.9428090415791	0.01794343208113223
3.2506991830378693	0.9428090415791005	0.018465703001988087
3.349149520802558	0.9428090415791005	0.018830890156902244
3.447589315060373	0.9428090415791005	0.019121253392522564
3.546011405012023	0.9428090415791005	0.019489610983420988
3.6445339927510543	0.9428090415791005	0.019989432251949265
3.7429850061143672	0.9428090415791005	0.020423209719914386
3.8415320512143083	0.9428090415791005	0.020976259634852147
3.940092822864987	0.9428090415791005	0.021652601044703863
4.03856298596807	0.9428090415791005	0.022310390951816198
4.1370822575045505	0.9428090415791005	0.022912440695760164
4.235588187700015	0.9428090415791005	0.023472738659858907
4.334062574636086	0.9428090415791005	0.023946823467462436
4.432681986423121	0.9428090415791005	0.0245260772888862
4.531249960865866	0.9428090415791005	0.025269765230707942
4.629824881469333	0.9428090415791005	0.026107343787455328
4.7283416752920795	0.9428090415791005	0.026855809364370254
4.826963076045818	0.9428090415791005	0.027604612209447547
4.925375575689835	0.9428090415791005	0.02833206103624755
5.023901501768619	0.9428090415791005	0.029051704244820627
5.122564650422876	0.9428090415791005	0.02975618151590123
5.22109353305275	0.9428090415791005	0.030381375354460533
5.319706225333497	0.9428090415791005	0.030999056185961316
5.418214065250698	0.9428090415791005	0.03148967839513627
5.516697654486187	0.9428090415791005	0.032014326505367986
5.615339022530648	0.9428090415791005	0.03250645279566754
5.713920271668041	0.9428090415791005	0.032911526665580886
5.812334218461482	0.9428090415791005	0.03326994270847205
5.9108231301092085	0.9428090415791005	0.0337634897815265
6.009307696669581	0.9428090415791005	0.034383249246379755
6.107824492685321	0.9428090415791005	0.03504380808852878
6.205975631779866	0.9428090415791005	0.03558493392531696
6.304242237284792	0.9428090415791	0.036100947996324
6.402587438214249	0.9428090415791005	0.03642868574792019
6.501010488818336	0.9428090415791005	0.0368083815368383
6.599262576794503	0.9428090415791	0.03725344265841147
6.697754836020738	0.9428090415791	0.0375829998156513
6.796242794914656	0.9428090415791	0.037970575414506595
6.894789032819835	0.9428090415791	0.038337900374942675
6.993345127580914	0.9428090415791	0.03874031551096839
7.091938522202001	0.9428090415791005	0.03911427994369413
7.190483353281203	0.9428090415791005	0.03945649630406576
7.288910681083248	0.9428090415791005	0.03975109756667462
7.387227555268372	0.9428090415791005	0.04014056193107684
7.485414446410067	0.9428090415791005	0.04050443939841314
7.583706950091307	0.9428090415791	0.040895513627196234
7.682286376809098	0.9428090415791	0.04123816462478002
7.780803023736268	0.9428090415791	0.04149115754586519
7.879308771077788	0.9428090415791005	0.0417617453855164
7.977904632118485	0.9428090415791005	0.04217941267389245
8.076238223767433	0.9428090415791005	0.04272995181739045
8.174711777112146	0.9428090415791	0.0432592439963683
8.272784616684548	0.9428090415791	0.04386250985248771
8.370963408311866	0.9428090415791	0.04452467067264778
8.469264672472875	0.9428090415791	0.04523080454674495
8.567610873000765	0.9428090415791	0.045848541258316354
8.66579101786386	0.9428090415791	0.04630776291995535
8.764351256598799	0.9428090415791	0.046723707663312734
8.862707767749411	0.9428090415791005	0.04716925068195862
8.961247332615908	0.9428090415791005	0.047614092587371135
9.059655881171185	0.9428090415791005	0.04808713424881079
9.158026379299033	0.9428090415791005	0.04840786453412264
9.256418320820089	0.9428090415791005	0.048688738666843395
9.354919097578888	0.9428090415791005	0.04904051205631143
9.453475599146154	0.9428090415791005	0.049475595919637495
9.551726301613384	0.9428090415791005	0.049917998949413296
9.650217638064309	0.9428090415791005	0.05031541126133807
9.748605844442165	0.9428090415791005	0.05074487667617539
9.84693887022123	0.9428090415791005	0.051108959970260416
9.94526203764482	0.9428090415791005	0.051473272246269804
10.043599754427317	0.9428090415791005	0.051799517240047686
10.142104178858242	0.9428090415791005	0.05211600203188184
10.24043778861753	0.9428090415791005	0.05244889020757837
10.338913996067365	0.9428090415791005	0.05301147223359762
10.437162187292241	0.9428090415791005	0.0535793870821663
10.535467066494048	0.9428090415791005	0.05420040063768216
10.633709751111708	0.9428090415791005	0.054677675364215646
10.731988636964509	0.9428090415791005	0.055154132136298994
10.830334077072155	0.9428090415791005	0.055624778251161876
10.92879835884025	0.9428090415791005	0.056082009674579866
11.027084204966009	0.9428090415791005	0.05656373262003172
11.12551077910152	0.9428090415791005	0.05698640033947449
11.223994532441035	0.9428090415791005	0.05745013056472194
11.322445908528723	0.9428090415791005	0.0578961796510813
11.42068441394727	0.9428090415791005	0.05841029378041043
11.519198271296755	0.9428090415791005	0.058929700456620646
11.61783461360717	0.9428090415791005	0.05953280796055434
11.716258728037936	0.9428090415791005	0.0602331996713106
11.814675103384744	0.9428090415791005	0.06109197638347463
11.912854485633003	0.9428090415791005	0.06184691848289814
12.011041239586756	0.9428090415791005	0.062625238139223
12.109327970344289	0.9428090415791005	0.06331426452684467
12.20783293796487	0.9428090415791005	0.06394572941211774
12.306299380892789	0.9428090415791005	0.06456111399145106
12.404820929367608	0.9428090415791005	0.06522790830996429
12.5032169168622	0.9428090415791005	0.06592041082950424
12.601777579545542	0.9428090415791005	0.06654972451095152
12.700272681714937	0.9428090415791005	0.06714341007039103
12.798845491632044	0.9428090415791005	0.06775615532867117
12.89740608671723	0.9428090415791005	0.06826238587139524
12.995908697141301	0.9428090415791005	0.06870088122953065
13.094479347399606	0.9428090415791005	0.06907377669286166
13.192859817365777	0.9428090415791005	0.06948152579721247
13.291249353741627	0.9428090415791005	0.06987618370127198
13.389677829557794	0.9428090415791005	0.07016074334189502
13.48813147212507	0.9428090415791005	0.07054033613697888
13.58658488782528	0.9428090415791005	0.07072458575804613
13.685289126045154	0.9428090415791005	0.07100834145284922
13.78396058508922	0.9428090415791005	0.0714283240163423
13.882352580163557	0.9428090415791005	0.0719551299806247
13.980822570390977	0.9428090415791005	0.07246320700156349
14.07943443108286	0.9428090415791005	0.07299146120921693
14.177835941846016	0.9428090415791005	0.07348265746021539
14.276412379208383	0.9428090415791005	0.07389911115885073
14.374921774208198	0.9428090415791005	0.07419619216617965
14.473498748099152	0.9428090415791005	0.0744533065102734
14.57196944973093	0.9428090415791005	0.07474712214963118
14.67038099426421	0.9428090415791005	0.07503123516577777
14.768616054165975	0.9428090415791005	0.07552049878151362
14.86698500295974	0.9428090415791005	0.07596345211796904
14.965318992950273	0.9428090415791005	0.07631941369593098
15.063588995892022	0.9428090415791005	0.0766721338458416
15.161941292991981	0.9428090415791005	0.07716501097059732
15.260036482552513	0.9428090415791005	0.07765404244071769
15.358275839143648	0.9428090415791005	0.07825178681309086
15.456289223716016	0.9428090415791005	0.07879881358068573
15.554588957980155	0.9428090415791005	0.07933349537841632
15.652771505593785	0.9428090415791005	0.07988737676551963
15.750824910679675	0.9428090415791005	0.08044519023495879
15.848828774689444	0.9428090415791005	0.08099473933917709
15.946806461721167	0.9428090415791005	0.08152887332821082
16.04486366182356	0.9428090415791005	0.08215389141993172
16.14283938159355	0.9428090415791005	0.08284830576005214
16.240707090002136	0.9428090415791005	0.08358394482034985
16.33862151961893	0.9428090415791005	0.08415317820578867
16.436765922823554	0.9428090415791005	0.08460020929132381
16.535054527940844	0.9428090415791005	0.08492996200710753
16.633265677188867	0.9428090415791005	0.08527986250954796
16.731590124944514	0.9428090415791005	0.08556470087906792
16.829491583461838	0.9428090415791005	0.08591253843326864
16.927675626689684	0.9428090415791005	0.08621684461977766
17.025753054425888	0.9428090415791005	0.08653355765796454
17.123990937421283	0.9428090415791005	0.08686537870451905
17.221797244129977	0.9428090415791005	0.08732854825340644
17.319946063155594	0.9428090415791005	0.0877621190132745
17.41789749213435	0.9428090415791005	0.08824534129850964
17.5158447616378	0.9428090415791005	0.08880918820475871
17.61386652785221	0.9428090415791005	0.08942794858571629
17.711833326393133	0.9428090415791005	0.09000124925861308
17.809888390961092	0.9428090415791005	0.0905215640863644
17.908039727623805	0.9428090415791005	0.09096630877056533
18.00615810286237	0.9428090415791005	0.09144003384628292
18.104185077862756	0.9428090415791005	0.09195541691361138
18.202217049846645	0.9428090415791005	0.09264327296520475
18.300209605513476	0.9428090415791008	0.0933412550859893
18.398324312022233	0.9428090415791005	0.09399503884791578
18.49636196659964	0.9428090415791005	0.09463849654660664
18.594522599156	0.9428090415791008	0.09526849752570395
18.692591679887784	0.9428090415791005	0.0958690977306986
18.790674642026225	0.9428090415791005	0.09642856257348217
18.888626597169335	0.9428090415791008	0.09698728907276802
18.986692424411892	0.9428090415791008	0.097639074115753
19.084648642200072	0.9428090415791008	0.09832591008380716
19.182568861222364	0.9428090415791008	0.09902807980120636
19.280375434889823	0.9428090415791005	0.09973145877780049
19.378235862808136	0.9428090415791005	0.10040215722965526
19.476227741379606	0.9428090415791005	0.10118892967474924
19.57414555433111	0.9428090415791008	0.10210384850211619
19.67219857853627	0.9428090415791008	0.10307106113674462
19.770207769414863	0.9428090415791008	0.10395955902695904
19.86831189326178	0.9428090415791008	0.10471950328943141
19.966234385960522	0.9428090415791008	0.10538759986190761
20.06414318226988	0.9428090415791008	0.10593052033727178
20.162228052874802	0.9428090415791008	0.10643543599318223
20.260121056690835	0.9428090415791008	0.10695040074270348
20.358055756097123	0.9428090415791008	0.1074366960918831
20.456208934554272	0.9428090415791008	0.1079953630139942
20.554133762314734	0.9428090415791008	0.10858048813959663
20.65189960098967	0.9428090415791008	0.10917740890642827
20.7496549175678	0.9428090415791008	0.1096748071726097
20.847559612960232	0.9428090415791008	0.11011086217147319
20.94568494999503	0.9428090415791008	0.11062415150316132
21.04382830658838	0.9428090415791008	0.11127075459211277
21.141654785218734	0.9428090415791008	0.11188720314997387
21.239808108116403	0.9428090415791008	0.11254701408163513
21.33781568251482	0.9428090415791008	0.11313413514319158
21.43590929558252	0.9428090415791008	0.11376249374762823
21.533838354068145	0.9428090415791008	0.11443573163520003
21.631670890525374	0.9428090415791008	0.11515375874730875
21.729740331453957	0.9428090415791008	0.11593127496230055
21.82777334310933	0.9428090415791008	0.11671484649223698
21.925722359318335	0.9428090415791005	0.11752416856084473
22.023798545649395	0.9428090415791005	0.11834710763998676
22.12183670563867	0.9428090415791005	0.11900539706375247
22.219937715414105	0.9428090415791008	0.11954278421185016
22.31772840372216	0.9428090415791008	0.11999117914914718
22.4157780307452	0.9428090415791005	0.12048445975306973
22.513601363565936	0.9428090415791005	0.12107767663345569
22.61163730547858	0.9428090415791005	0.12173003588968474
22.709675787430704	0.9428090415791005	0.12237016312963193
22.807745602516597	0.9428090415791008	0.12296563789282873
22.905783991890583	0.9428090415791008	0.12354627107130911
23.003717191104766	0.9428090415791008	0.12424471059044183
23.1017257345253	0.9428090415791005	0.12492677330051613
23.199601044166844	0.9428090415791005	0.1255172057752023
23.297746037499515	0.9428090415791005	0.12614892982254208
23.395637614332266	0.9428090415791005	0.12674057055235288
23.493712313909032	0.9428090415791005	0.1272928729372659
23.591560638487667	0.9428090415791005	0.12772832821869642
23.68943669608208	0.9428090415791005	0.1280921426008231
23.787465558208	0.9428090415791005	0.12843331290460344
23.88554069214581	0.9428090415791005	0.12884767950808707
23.98348280092528	0.9428090415791005	0.12933484817164886
24.08161456712139	0.9428090415791005	0.12992239157181032
24.17962713958035	0.9428090415791005	0.1303426090138363
24.277667325734928	0.9428090415791005	0.13069948330563536
24.37563112124566	0.9428090415791005	0.13096056376015694
24.473679185091086	0.9428090415791005	0.13128312461412203
24.571575948066645	0.9428090415791005	0.13156509677227257
24.669637192102826	0.9428090415791005	0.13190907893724796
24.767621474781905	0.9428090415791005	0.13232612406575717
24.865755612602836	0.9428090415791005	0.13286070381378562
24.96358205499351	0.9428090415791005	0.13339485438480433
25.061634786257148	0.9428090415791005	0.1340452442441735
25.159708870902314	0.9428090415791005	0.1346660860730516
25.257740603528013	0.9428090415791005	0.13531846375207085
25.355715921743233	0.9428090415791005	0.13602878333968021
25.453746611731518	0.9428090415791005	0.13681257874597846
25.551790168680967	0.9428090415791005	0.13757894489292952
25.6498397246316	0.9428090415791005	0.13815327115920206
25.7477056133356	0.9428090415791005	0.1386867635542789
25.845714517779523	0.9428090415791005	0.13923182091146452
25.943586850175944	0.9428090415791005	0.1396963831926995
26.041639184424067	0.9428090415791005	0.14032046104195198
26.139740305735074	0.9428090415791005	0.14095998044113972
26.237664046751583	0.9428090415791005	0.14161982208490823
26.335564680527533	0.9428090415791005	0.14230299722788006
26.43360410113234	0.9428090415791005	0.14296232256558572
26.53171642846255	0.9428090415791005	0.14360671926746807
26.62945401611273	0.9428090415791005	0.1441422275110499
26.727551498617792	0.9428090415791005	0.1447124086643552
26.825443235043434	0.9428090415791005	0.14539537320887538
26.923509241533125	0.9428090415791005	0.14608067073818118
27.021576807965147	0.9428090415791005	0.14671933295493278
27.11950363808244	0.9428090415791005	0.14738473483466485
27.217564554964923	0.9428090415791005	0.14801921262349446
27.315379257481908	0.9428090415791005	0.14864792254535028
27.413453918942345	0.9428090415791005	0.14935230774237898
27.511498426942072	0.9428090415791005	0.15005318591450978
27.609501542651888	0.9428090415791005	0.15072509816237953
27.707588495918074	0.9428090415791005	0.15132628513230365
27.805518041843428	0.9428090415791005	0.15189136269918338
27.903600276118457	0.9428090415791005	0.15239671288557388
28.001713385504125	0.9428090415791005	0.15279227534056325
28.099571709731183	0.9428090415791005	0.15313858889769896
28.197589739727515	0.9428090415791005	0.15361441099380138
28.295701384269723	0.9428090415791005	0.1542144184903507
28.393696782231316	0.9428090415791008	0.15488759897340654
28.49173911524173	0.9428090415791008	0.1556942589787181
28.58963532590848	0.9428090415791008	0.1564593656519696
28.68762547172732	0.9428090415791008	0.15717190441723336
28.785652858128234	0.9428090415791008	0.1579340022848627
28.883569849636118	0.9428090415791008	0.1587874782177452
28.981639572512563	0.9428090415791005	0.1596047502168647
29.079396421930944	0.9428090415791005	0.1603978050951076
29.177391336750958	0.9428090415791005	0.16122047167807801
29.27540687804991	0.9428090415791005	0.1620491748772773
29.37341251686357	0.9428090415791005	0.16282983985522956
29.471521280904405	0.9428090415791005	0.1635579251224533
29.569625486931336	0.9428090415791005	0.16435223067944618
29.667843078974094	0.9428090415791005	0.16508353437120815
29.765902568547723	0.9428090415791005	0.16584817276680108
29.863975722581575	0.9428090415791005	0.1666703651062927
29.96204207457349	0.9428090415791005	0.16734411574882865
30.060307048500714	0.9428090415791005	0.16786644422582947
30.158255208685294	0.9428090415791005	0.16830256257251155
30.256223658089628	0.9428090415791005	0.168778645806968
30.354382683928655	0.9428090415791005	0.16936353628405726
30.452572432912845	0.9428090415791005	0.16992079678774732
30.55061281240065	0.9428090415791005	0.17056816772822267
30.64858322207105	0.9428090415791005	0.1712209012748708
30.746498947642138	0.9428090415791005	0.17188018544229794
30.844539905654877	0.9428090415791005	0.17248960796188292
30.94251690834292	0.9428090415791005	0.17308577208517117
31.0406748629472	0.9428090415791005	0.17359190180544867
31.138765228168	0.9428090415791005	0.17404580488276292
31.236731544908185	0.9428090415791005	0.17452993364299518
31.334300028514384	0.9428090415791005	0.17501048298236568
31.432338823433366	0.9428090415791005	0.17535062604830934
31.530540804395375	0.9428090415791005	0.17565898494099347
31.628778511417906	0.9428090415791005	0.1760198035043249
31.727050402461582	0.9428090415791005	0.17644160380894497
31.825311082931034	0.9428090415791005	0.17695424912612678
31.92348855084881	0.9428090415791005	0.17750948914285555
32.02159921359158	0.9428090415791005	0.1780910995475119
32.1197520343258	0.9428090415791005	0.17865664297015396
32.21800101549696	0.9428090415791005	0.17922504729458708
32.31612916251713	0.9428090415791005	0.17980674238229305
32.4142905012804	0.9428090415791005	0.18034097866900717
32.512497281133264	0.9428090415791005	0.18089286942926933
32.61056116993317	0.9428090415791005	0.18158607509691227
32.70868436918639	0.9428090415791005	0.18233195124230067
32.806737854153816	0.9428090415791005	0.18307509868261548
32.904785498373776	0.9428090415791005	0.18376817614213378
33.002757435843506	0.9428090415791005	0.1844502201027488
33.10075941168275	0.9428090415791005	0.18509873515638134
33.19874722089743	0.9428090415791005	0.18575172287427305
33.29664434291683	0.9428090415791005	0.18646513548281876
33.39467678760354	0.9428090415791005	0.18707861147128146
33.49255461073942	0.9428090415791005	0.18751950885163945
33.59047891756788	0.9428090415791005	0.1879342113786365
33.68830542133616	0.9428090415791005	0.18833661468956647
33.7863264663934	0.9428090415791005	0.18872287619354355
33.884496618712944	0.9428090415791005	0.1891254170403567
33.9823335747961	0.9428090415791005	0.18959274999846487
34.08012822354188	0.9428090415791005	0.1901632327985595
34.17800591128001	0.9428090415791005	0.19077049827045076
34.276110629185695	0.9428090415791005	0.19141057463651728
34.3741725811284	0.9428090415791005	0.1919959343535571
34.47215665601692	0.9428090415791005	0.19249072343984044
34.570050139085126	0.9428090415791005	0.19302923135015537
34.66813064486264	0.9428090415791005	0.19363505260165814
34.76630115589985	0.9428090415791005	0.19425685459090833
34.864478394476684	0.9428090415791005	0.19485441075028564
34.962712147355006	0.9428090415791005	0.19545796664595902
35.06098786595055	0.9428090415791005	0.19608462743737307
35.159074751223336	0.9428090415791005	0.19672429052776855
35.25727707373476	0.9428090415791005	0.1973141935054155
35.355318097610784	0.9428090415791005	0.1979424620833876
35.45342154899617	0.9428090415791005	0.19859462536355302
35.55149031721599	0.9428090415791008	0.19929016901481855
35.64976133391644	0.9428090415791008	0.2000121435578473
35.7479286555067	0.9428090415791005	0.2006485313900984
35.84618565061637	0.9428090415791005	0.201250941464226
35.944292816133235	0.9428090415791005	0.2017986745076232
36.04240478910924	0.9428090415791005	0.20254103661102918
36.14047545211394	0.9428090415791008	0.2034339817561646
36.238638205101076	0.9428090415791005	0.20436884917105883
36.33685720625069	0.9428090415791005	0.20537701098905645
36.43514319578967	0.9428090415791005	0.20634202937649498
36.533312312021124	0.9428090415791005	0.2072596861712618
36.63150615740453	0.9428090415791005	0.20817483500619982
36.72973666717628	0.9428090415791005	0.20900565307872973
36.827947962541515	0.9428090415791005	0.20976754426977012
36.926143947175746	0.9428090415791005	0.2104353675341758
37.024286929105145	0.9428090415791005	0.21115499537116295
37.12244153028412	0.9428090415791008	0.21184490661289693
37.22064300262722	0.9428090415791008	0.21243889423014345
37.318772692670095	0.9428090415791008	0.212944065609012
37.417045636147726	0.9428090415791008	0.21349265662138595
37.515212386896316	0.9428090415791008	0.21409402960141646
37.61340902837163	0.9428090415791008	0.21478863970542358
37.711617136204765	0.9428090415791008	0.2154353130617942
37.809835220260396	0.9428090415791008	0.21605824307266713
37.90799060264526	0.9428090415791008	0.21655985334376165
38.0062695875521	0.9428090415791008	0.21705860487187079
38.104374222135476	0.9428090415791008	0.21761016142308515
38.202572907689486	0.9428090415791008	0.21813615726054977
38.3005984439092	0.9428090415791008	0.2187241185686385
38.39884353550446	0.9428090415791008	0.21941746895596717
38.49708447519393	0.9428090415791008	0.22018144163529574
38.595214465476886	0.9428090415791008	0.22093130123380647
38.693246655615475	0.9428090415791008	0.2215603849282569
38.79124040254807	0.9428090415791008	0.22213584889179702
38.88933257649481	0.9428090415791008	0.22271944766171545
38.98745155495244	0.9428090415791008	0.22323640462989913
39.085532934240966	0.9428090415791005	0.22385401484025913
39.18366121656841	0.9428090415791005	0.22437994524667773
39.28173363252841	0.9428090415791008	0.22480373048394525
39.37970713638213	0.9428090415791008	0.2252969645653971
39.477937771508124	0.9428090415791008	0.22583460418141926
39.57614635843231	0.9428090415791008	0.22645722263468915
39.67436302803027	0.9428090415791008	0.2270767127319865
39.772528905377435	0.9428090415791008	0.2278075036469022
39.870725758343305	0.9428090415791008	0.2286478126254389
39.969005392927535	0.9428090415791008	0.22941336140643684
40.067153442152794	0.9428090415791008	0.23016144193615884
40.16536174452636	0.9428090415791008	0.23082934640200015
40.2634619823073	0.9428090415791008	0.23133444989415264
40.36161803421105	0.9428090415791008	0.23188330305638089
40.45981924895787	0.9428090415791008	0.2325259993916061
40.5580152229688	0.9428090415791008	0.23318395636854988
40.65610826187986	0.9428090415791008	0.2337318880328184
40.75424673353199	0.9428090415791008	0.2342407957142824
40.852282161970756	0.9428090415791008	0.23477909108911282
40.95045423924759	0.9428090415791008	0.235254870509206
41.04858040507091	0.9428090415791008	0.235685184775267
41.146846064646624	0.9428090415791008	0.23610923393212332
41.24503524489731	0.9428090415791008	0.23647611310742378
41.3431463450424	0.9428090415791008	0.23685537103534346
41.44115944547833	0.9428090415791008	0.23724293594684773
41.5394143865703	0.9428090415791008	0.23764250125396622
41.63743800928661	0.9428090415791008	0.23797361906611544
41.735316247697675	0.9428090415791008	0.2383516670891773
41.8331375035645	0.9428090415791005	0.23893481473376288
41.93118148998968	0.9428090415791005	0.2395957018996189
42.0288634199223	0.9428090415791005	0.24026577421501694
42.12671934708427	0.9428090415791005	0.24096068153123207
42.22464947889453	0.9428090415791005	0.24149909168442066
42.322478410083626	0.9428090415791005	0.24207415189180898
42.42044354229801	0.9428090415791005	0.2425783161254601
42.518204607228064	0.9428090415791005	0.24305700754187845
42.61610748619996	0.9428090415791005	0.2435617119933522
42.71385362950746	0.9428090415791008	0.2440239338483078
42.81165711721615	0.9428090415791005	0.24461141854272586
42.90948724050932	0.9428090415791005	0.245263454416728
43.007335423690336	0.9428090415791005	0.24584015677389057
43.10517411402102	0.9428090415791005	0.2463944171107205
43.203098279285676	0.9428090415791005	0.24696225683806355
43.30101282493677	0.9428090415791005	0.24766174649933806
43.39881676417062	0.9428090415791005	0.24836924993603698
43.49661798329876	0.9428090415791005	0.24905852714611
43.594566641055124	0.9428090415791005	0.24975192718274086
43.69272878509074	0.9428090415791005	0.2504230019700375
43.791177237261124	0.9428090415791005	0.25101278486438855
43.889294279794825	0.9428090415791005	0.25169609041390345
43.98774698047312	0.9428090415791005	0.25241625734304446
44.08622616933904	0.9428090415791005	0.2532001352932239
44.18473143572009	0.9428090415791005	0.253993035276213
44.28310801093923	0.9428090415791008	0.254782447378636
44.38157536039221	0.9428090415791008	0.25555002027061524
44.48006507854914	0.9428090415791008	0.25610196083718345
44.578370105258294	0.9428090415791008	0.25660910243195784
44.67693092578234	0.9428090415791008	0.2570572173638595
44.775469837783106	0.9428090415791005	0.2574857036313909
44.87384692172563	0.9428090415791008	0.257998272943848
44.972362844539305	0.9428090415791008	0.2584680845078356
45.07087144934664	0.9428090415791008	0.2589217323971205
45.1694215364392	0.9428090415791008	0.25940649297943097
45.26790068278074	0.9428090415791008	0.2599078261123145
45.36639842532936	0.9428090415791008	0.26059215641137784
45.4649156265439	0.9428090415791008	0.26123213463275774
45.56346864605299	0.9428090415791008	0.2619644471523085
45.66208774860713	0.9428090415791008	0.2627138005323101
45.76048181735901	0.9428090415791008	0.263362460177324
45.85899542448737	0.9428090415791008	0.2640309339777478
45.95762844484475	0.9428090415791008	0.2646261599165038
46.05605152589391	0.9428090415791008	0.26520368023127133
46.154521521244	0.9428090415791008	0.26584397544724053
46.252968834851224	0.9428090415791008	0.26657267232964726
46.35133658373149	0.9428090415791008	0.2674038371185255
46.44980114508606	0.9428090415791008	0.2681362789497455
46.54830604305061	0.9428090415791008	0.2687672956360859
46.646941839202945	0.9428090415791008	0.2693710095249732
46.74548834591617	0.9428090415791008	0.26990057528307293
46.84398752333375	0.9428090415791008	0.2704331458362676
46.94244955379587	0.9428090415791008	0.27097887151198574
47.040949559296735	0.9428090415791008	0.2714679600093733
47.13955997530238	0.9428090415791008	0.27200724519271113
47.23811112717508	0.9428090415791008	0.2724933089663866
47.33667185713607	0.9428090415791008	0.27311266972420134
47.43518591787006	0.9428090415791008	0.2736717052615643
47.533860248673115	0.9428090415791008	0.27419703519392485
47.63243759479591	0.9428090415791008	0.2748547877336781
47.730883255752175	0.9428090415791008	0.27557435814061876
47.82946063685953	0.9428090415791008	0.27627266128560135
47.92809150425349	0.9428090415791008	0.27676755805225633
48.02669079824723	0.9428090415791008	0.27717439461696297
48.12517313672295	0.9428090415791008	0.27747320862358116
48.22382489858023	0.9428090415791008	0.2777289156162416
48.322372464294936	0.9428090415791008	0.27811163656125043
48.420766099719536	0.9428090415791008	0.27849151502404457
48.519171414804696	0.9428090415791008	0.27879716375165103
48.61762558344186	0.9428090415791008	0.27923442738340215
48.71622016346972	0.9428090415791008	0.27963742480086295
48.81470360391978	0.9428090415791008	0.2800560085452037
48.91320418764558	0.9428090415791008	0.28037713464102365
49.01177762519433	0.9428090415791008	0.2807637265451388
49.11038667276214	0.9428090415791008	0.2812363508670031
49.20904547347892	0.9428090415791008	0.2817480050720566
49.307635533395114	0.9428090415791008	0.2823229169079432
49.40627413373487	0.9428090415791008	0.2828473323643893
49.504809305454614	0.9428090415791008	0.2833284530270451
49.603464046681	0.9428090415791008	0.2838967859616338
49.70196566426865	0.9428090415791008	0.28458649496067967
49.800490679329684	0.9428090415791008	0.28537737459681495
49.899070767423694	0.9428090415791008	0.2861629530951028
49.99763760950495	0.9428090415791008	0.2868910950713139
50.09617655347309	0.9428090415791008	0.2876232686096693
50.19483230969839	0.9428090415791008	0.2881656300950373
50.293372980304945	0.9428090415791008	0.2886576807620533
50.391877519377786	0.9428090415791008	0.2891108743699495
50.49038112094922	0.9428090415791008	0.2895279990511352
50.588818257572164	0.9428090415791008	0.29009934458217423
50.68745101241808	0.9428090415791008	0.2907247039622269
50.785878647295895	0.9428090415791008	0.2913509448327775
50.8844879233261	0.9428090415791008	0.29191917581490434
50.983029233842444	0.9428090415791008	0.29245385379202576
51.08145473624505	0.9428090415791008	0.29312378264403194
51.18012353965587	0.9428090415791008	0.2937924082807263
51.278703394126005	0.9428090415791008	0.2944722257507473
51.377330628388926	0.9428090415791008	0.2951058535849997
51.47596171493587	0.9428090415791008	0.29570024105038556
51.57459594607731	0.9428090415791008	0.2962394801352572
51.67302699319719	0.9428090415791008	0.29672953871559304
51.77147842684524	0.9428090415791008	0.29727684852945074
51.87010280874347	0.9428090415791008	0.2978030253623806
51.96872345774437	0.9428090415791008	0.29837110622437785
52.067388651135815	0.9428090415791008	0.29904327645378276
52.16602219174736	0.9428090415791008	0.2997319555324732
52.26459513367527	0.9428090415791008	0.30027967717074106
52.3631761853582	0.9428090415791008	0.3007582889031362
52.46164338280875	0.9428090415791008	0.3011978971206951
52.56023840935027	0.9428090415791008	0.30169053135210083
52.658707772687976	0.9428090415791008	0.30218429705596783
52.757373676615956	0.9428090415791008	0.302748955125566
52.85601716544973	0.9428090415791008	0.30339255925606234
52.95448377286833	0.9428090415791008	0.3040263592967617
53.053008159929895	0.9428090415791008	0.30483069545752867
53.15154758689158	0.9428090415791008	0.3056670055693643
53.249951521991015	0.9428090415791008	0.30648513123451476
53.348524758712145	0.9428090415791008	0.307299257227996
53.447168288993836	0.9428090415791008	0.3081403819530183
53.54562244625484	0.9428090415791008	0.3090258067201152
53.64418851845069	0.9428090415791008	0.3097960293392712
53.742854649873834	0.9428090415791008	0.3104193628914163
53.84135157614464	0.9428090415791008	0.31099708790148345
53.93988780291652	0.9428090415791008	0.31152986572465924
54.038304110558165	0.9428090415791008	0.31214296206654835
54.13693264710822	0.9428090415791008	0.3127786365957489
54.23559065609588	0.9428090415791008	0.3133854215939328
54.33418702405257	0.9428090415791008	0.313941967805271
54.43277004982513	0.9428090415791008	0.3144968047133137
54.531260200073326	0.9428090415791008	0.31509610559288825
54.629838906055475	0.9428090415791008	0.3155643109878034
54.728397266661325	0.9428090415791008	0.31598970935506193
54.82686048520613	0.9428090415791008	0.31647363972262516
54.92540333340919	0.9428090415791008	0.3169935896028766
55.02389422437288	0.9428090415791008	0.31749833626559193
55.12246084095207	0.9428090415791008	0.3180686205321633
55.22098332819006	0.9428090415791008	0.31858935027458923
55.319627395425	0.9428090415791008	0.3190551758203997
55.41816593596222	0.9428090415791008	0.31952768904580936
55.51675231134886	0.9428090415791008	0.3201424796713661
55.615341432774485	0.9428090415791008	0.3207723168626014
55.71387432274323	0.9428090415791008	0.3211887917291023
55.81236406180373	0.9428090415791008	0.32159607940781376
55.91074777331159	0.9428090415791008	0.3219254441532229
56.00937070102659	0.9428090415791008	0.32218576973144264
56.107874538756775	0.9428090415791008	0.3224704034047538
56.20642694113067	0.9428090415791008	0.32280041419724087
56.30503201676657	0.9428090415791008	0.32322646136289
56.403596378089595	0.9428090415791008	0.32375223286993
56.5020177629009	0.9428090415791008	0.32438373066838033
56.60051194646254	0.9428090415791008	0.3250207193323712
56.69910808955396	0.9428090415791008	0.32555124149382986
56.797705154357885	0.9428090415791008	0.3261720819822765
56.89624882921569	0.9428090415791008	0.3267949314881327
56.99485884594468	0.9428090415791008	0.32746788844649205
57.09337181932261	0.9428090415791008	0.32808398463860894
57.19193486883274	0.9428090415791008	0.32868768271351717
57.29042424246191	0.9428090415791008	0.3292599096485759
57.3889241255943	0.9428090415791008	0.3297732004482796
57.48745999021716	0.9428090415791008	0.3303522403966392
57.58607502089436	0.9428090415791008	0.330943210503643
57.6845600350004	0.9428090415791008	0.3314363980482676
57.7830695934366	0.9428090415791008	0.33200203018127283
57.88166012046419	0.9428090415791008	0.3325791017839744
57.980168649603456	0.9428090415791008	0.3330864886330327
58.07870706862209	0.9428090415791008	0.3334286154786632
58.177325919066625	0.9428090415791008	0.33369640944559875
58.27597639558544	0.9428090415791008	0.3339985596619341
58.37450405182734	0.9428090415791008	0.33437930732465787
58.47303210913237	0.9428090415791008	0.33485273188290754
58.571503608829865	0.9428090415791008	0.33543520344094047
58.67009309039188	0.9428090415791008	0.3359731459590345
58.76865457937896	0.9428090415791008	0.3365315163565583
58.867294697361984	0.9428090415791008	0.3371439222678508
58.96570594161313	0.9428090415791008	0.3378032092875029
59.06421714133335	0.9428090415791008	0.33839897394674234
59.162761639148	0.9428090415791008	0.33893904743033626
59.26133802152203	0.9428090415791008	0.3395410764119038
59.359844509666175	0.9428090415791008	0.34010982324125416
59.458207487874816	0.9428090415791008	0.34058398325331735
59.556858148828816	0.9428090415791008	0.3410506351390122
59.65540479264095	0.9428090415791008	0.3414942914545652
59.75397762924167	0.9428090415791008	0.34204509981324527
59.85259464481807	0.9428090415791008	0.3426907659890392
59.95107101786041	0.9428090415791008	0.34341876811785166
60.049494870744965	0.9428090415791008	0.34417832673706483
60.14790835998344	0.9428090415791008	0.3448131900931308
60.24643956344706	0.9428090415791008	0.3454695385101145
60.34487800167699	0.9428090415791008	0.34616918677708086
60.4433255020727	0.9428090415791008	0.3468039886717036
60.54197321339245	0.9428090415791008	0.3474885108242949
60.64057265105921	0.9428090415791008	0.3482781529882918
60.73905890555312	0.9428090415791008	0.34908608946501746
60.83758195384749	0.9428090415791008	0.349942546852648
60.93594750869703	0.9428090415791008	0.3507899364164812
61.03438205604457	0.9428090415791008	0.3516076643385154
61.13276242917573	0.9428090415791008	0.3522738559352988
61.231201744667395	0.9428090415791008	0.35300342545703295
61.329552690488065	0.9428090415791008	0.3537426934818494
61.427984903569694	0.9428090415791008	0.35434026632369753
61.526492703300576	0.9428090415791008	0.3548550533059373
61.62496518294163	0.9428090415791008	0.35520288908737563
61.723388036459355	0.9428090415791008	0.35561604082933357
61.821998190636776	0.9428090415791008	0.3559801024884576
61.920630385483264	0.9428090415791008	0.3564067410432855
62.01924815770322	0.9428090415791008	0.35698454278970065
62.117725246554514	0.9428090415791008	0.3575174373866527
62.216215982304725	0.9428090415791008	0.358119102735087
62.31458884319801	0.9428090415791008	0.3587975722604377
62.41298318729343	0.9428090415791008	0.359318921344507
62.511506706771165	0.9428090415791008	0.35981477794512046
62.61001921803036	0.9428090415791008	0.3603013919765117
62.70846282787097	0.9428090415791008	0.3608481304299079
62.80708088981605	0.9428090415791008	0.36145508490874445
62.90570971087322	0.9428090415791008	0.3620190174569753
63.004278443439254	0.9428090415791008	0.36258415410953615
63.10272528066535	0.9428090415791008	0.363091960173599
63.20116756399747	0.9428090415791008	0.3636324455025524
63.299612671163516	0.9428090415791008	0.3642260819512808
63.398118770711754	0.9428090415791008	0.3648359592105826
63.49665452680151	0.9428090415791008	0.36541865029591497
63.59529671313127	0.9428090415791008	0.3659190611159781
63.69385038814168	0.9428090415791008	0.36643683900573265
63.792440611299995	0.9428090415791008	0.3668954473622353
63.89090548554743	0.9428090415791008	0.3672407602847445
63.989488901263684	0.9428090415791008	0.36771775903031545
64.08812039556734	0.9428090415791008	0.3682065493187806
64.18673425142342	0.9428090415791008	0.368834212129661
64.28523090889338	0.9428090415791008	0.36956646724671155
64.38376779566411	0.9428090415791008	0.37031653660530706
64.48226573819097	0.9428090415791008	0.37097986865051996
64.58072726182692	0.9428090415791008	0.3715540979445081
64.67923953369194	0.9428090415791008	0.37209927210081295
64.77772077376285	0.9428090415791008	0.37266305222977164
64.87614609456104	0.9428090415791008	0.37312464105111376
64.97453913332863	0.9428090415791008	0.373569405093946
65.07316590701748	0.9428090415791008	0.3739628830105928
65.17170572503596	0.9428090415791008	0.37430852969576106
65.27034168986269	0.9428090415791008	0.37463972419861996
65.36888222919991	0.9428090415791008	0.37492744575226855
65.46743334080121	0.9428090415791008	0.3752633950775043
65.56596550943377	0.9428090415791008	0.37560939517552805
65.66449778395484	0.9428090415791008	0.37605754109840794
65.7630918378725	0.9428090415791008	0.3765527003022758
65.86175347415633	0.9428090415791008	0.3769066757345518
65.96029064573848	0.9428090415791008	0.3772531550013387
66.05872130427473	0.9428090415791008	0.3775981258787319
66.1572234402072	0.9428090415791008	0.37800329419486234
66.25565388492564	0.9428090415791008	0.3784835746757592
66.35418882663708	0.9428090415791008	0.37906853671463786
66.45257677990926	0.9428090415791008	0.37973713364847683
66.55122117629168	0.9428090415791008	0.38042963878732894
66.64977025984446	0.9428090415791008	0.3811514510784948
66.74832542679138	0.9428090415791008	0.3818889838993204
66.84695738306796	0.9428090415791008	0.382458104694105
66.94554517977441	0.9428090415791008	0.3830664780201132
67.04409028168295	0.9428090415791008	0.3836049344422976
67.14260338686745	0.9428090415791008	0.3842321260035761
67.2409870518538	0.9428090415791008	0.3848204997475747
67.33944808285683	0.9428090415791008	0.38531495470180216
67.43809552324478	0.9428090415791008	0.3857985124334684
67.53666764428009	0.9428090415791008	0.38635610139960225
67.63524916160134	0.9428090415791008	0.38700686863481776
67.73367583811208	0.9428090415791008	0.38780346652168235
67.83208169355088	0.9428090415791008	0.38858674644739755
67.9305596816505	0.9428090415791008	0.3893697772971275
68.0291963800785	0.9428090415791008	0.39012643445581274
68.12770754124776	0.9428090415791008	0.3908330567803297
68.22618491283832	0.9428090415791008	0.39149770965204744
68.32463464679766	0.9428090415791008	0.3920519274335909
68.4231699957192	0.9428090415791008	0.39267179163047555
68.5216714704789	0.9428090415791008	0.39335780871456194
68.62013867032798	0.9428090415791008	0.39403161256648633
68.71878805742213	0.9428090415791008	0.39469369048952396
68.81722308924085	0.9428090415791008	0.3952817711176447
68.91581333228243	0.9428090415791008	0.3957824129744269
69.01433143999148	0.9428090415791008	0.3962792804540655
69.11267767897733	0.9428090415791008	0.3967855246414031
69.21120587832353	0.9428090415791008	0.39731030864581834
69.30967097545263	0.9428090415791008	0.3977038004092522
69.40825374528305	0.9428090415791008	0.39816454015549924
69.50666392031837	0.9428090415791008	0.3986179909159713
69.60525938421078	0.9428090415791008	0.39908164954606223
69.70378252791318	0.9428090415791008	0.39953604304344453
69.80239223464183	0.9428090415791008	0.40014865832184493
69.90088633651311	0.9428090415791008	0.4008472168224088
69.99935657774004	0.9428090415791008	0.4016829992239511
70.09796118153895	0.9428090415791008	0.402514204992482
70.19655009001282	0.9428090415791008	0.403307594381881
70.29508515905422	0.9428090415791008	0.40391642674439615
70.39370294784719	0.9428090415791008	0.4045658114622507
70.49229628936897	0.9428090415791008	0.40523232871448106
70.59096175417358	0.9428090415791008	0.40582180947649754
70.68948882411769	0.9428090415791008	0.4064685409981642
70.78787024500588	0.9428090415791008	0.4070110219987031
70.8864752089169	0.9428090415791008	0.407650253837243
70.98503221843032	0.9428090415791008	0.40822294716696933
71.08351078683185	0.9428090415791008	0.4087283593497495
71.1820230366482	0.9428090415791008	0.40931182940995103
71.28043065893056	0.9428090415791008	0.40982814167987214
71.37892802721348	0.9428090415791008	0.4104189697964096
71.47740027610098	0.9428090415791008	0.41105072865534686
71.57589018869687	0.9428090415791008	0.4116221384140771
71.67457339311818	0.9428090415791008	0.41206711643470306
71.77320567637908	0.9428090415791008	0.4124075324389323
71.87184595449435	0.9428090415791008	0.4128490160661567
71.9702588588973	0.9428090415791008	0.4134385437433249
72.06885053278944	0.9428090415791008	0.41399588695661305
72.16744400459405	0.9428090415791008	0.4145886557286406
72.26603411651176	0.9428090415791008	0.41516310820671587
72.36455053355876	0.9428090415791008	0.4156162819596912
72.4630180744536	0.9428090415791008	0.416074490885615
72.56138959579401	0.9428090415791008	0.4163963597102366
72.659958941267	0.9428090415791008	0.4166532215936053
72.75854192329659	0.9428090415791008	0.4168494216559208
72.85701513824345	0.9428090415791008	0.41711184284536823
72.95563589113594	0.9428090415791008	0.4174431514079365
73.0541616859161	0.9428090415791008	0.41773158226321766
73.15261337719927	0.9428090415791008	0.41806222435182766
73.25118781564366	0.9428090415791008	0.4183997556134181
73.34974357962011	0.9428090415791008	0.41881101284728056
73.44836807330282	0.9428090415791008	0.4194265955478473
73.54704920966381	0.9428090415791008	0.4200567762594816
73.64547911531129	0.9428090415791008	0.42069214956347173
73.74390638379191	0.9428090415791008	0.4212671416168337
73.84229808539395	0.9428090415791008	0.4218248759367286
73.94084923573216	0.9428090415791008	0.4224207557350082
74.0394983755228	0.9428090415791008	0.4229508058404215
74.13807810402679	0.9428090415791008	0.4235451131075697
74.2367469421123	0.9428090415791008	0.42420264011826797
74.33517511863208	0.9428090415791008	0.4249093038385398
74.43368345695757	0.9428090415791008	0.4256394891719052
74.53218819397783	0.9428090415791008	0.4262640247685769
74.63081428780684	0.9428090415791008	0.4268241752920081
74.72944875837302	0.9428090415791008	0.427315624438918
74.82786891463093	0.9428090415791008	0.4277875357513956
74.9263613364298	0.9428090415791008	0.4283379458019995
75.02495437910575	0.9428090415791008	0.42884127345426987
75.12345649877533	0.9428090415791008	0.42928629625355724
75.2219583946636	0.9428090415791008	0.42975172548434376
75.32055738193205	0.9428090415791008	0.4302965335149413
75.41918754180857	0.9428090415791008	0.43086745461038267
75.5178656754543	0.9428090415791008	0.4314645489819476
75.61637107347424	0.9428090415791008	0.4321272991474993
75.71490155197199	0.9428090415791008	0.43282475125838826
75.8133517009075	0.9428090415791008	0.43349063347418004
75.91194937929005	0.9428090415791008	0.4342052674620416
76.01060567352032	0.9428090415791008	0.43468161000289407
76.10906496327522	0.9428090415791008	0.4351295335045898
76.20750247495968	0.9428090415791008	0.4354525867258093
76.30605370793414	0.9428090415791008	0.4359195591464508
76.40452306028817	0.9428090415791008	0.43647678676692186
76.50300666429702	0.9428090415791008	0.43697236045689924
76.60156836522326	0.9428090415791008	0.4374947179024706
76.70013943049906	0.9428090415791008	0.4380938910238906
76.79869526657684	0.9428090415791008	0.43859287743569797
76.89724791307299	0.9428090415791008	0.43917707918077975
76.9958623305566	0.9428090415791008	0.4397621701814245
77.09436896378455	0.9428090415791008	0.44035905942688486
77.19287873264913	0.9428090415791008	0.4409852715815953
77.29131773730715	0.9428090415791008	0.4416731278471954
77.38976689191264	0.9428090415791008	0.4423861004597293
77.48825658262287	0.9428090415791008	0.44302230868202336
77.58690790777699	0.9428090415791008	0.44367047222415634
77.68555173570913	0.9428090415791008	0.4444791428546988
77.78404490496882	0.9428090415791008	0.4453126120517238
77.88255417001074	0.9428090415791008	0.4462041432802343
77.98119859576131	0.9428090415791008	0.44706880366425883
78.07966159593128	0.9428090415791008	0.4477226732578411
78.17836268204624	0.9428090415791008	0.4483539368370011
78.27686591928686	0.9428090415791008	0.44881691525255957
78.37533064013948	0.9428090415791008	0.4493060027221415
78.4738809737253	0.9428090415791008	0.44971212733682603
78.57242921188158	0.9428090415791008	0.4501150660124316
78.67090046712632	0.9428090415791008	0.45060904073689356
78.76945907597931	0.9428090415791008	0.4511106500888226
78.86791367556808	0.9428090415791008	0.4515836565624083
78.96643911470841	0.9428090415791008	0.45203924461018036
79.06492477256187	0.9428090415791008	0.4524933724021629
79.16350587427031	0.9428090415791008	0.453020918213081
79.26211217601139	0.9428090415791008	0.45354080158271237
79.36083768721491	0.9428090415791008	0.45411875161756154
79.45936246738717	0.9428090415791008	0.4545333945912786
79.55796007174305	0.9428090415791008	0.4548549899901214
79.65655464759672	0.9428090415791008	0.45524219463445226
79.75516325528314	0.9428090415791008	0.45562170170919064
79.85376505153356	0.9428090415791008	0.45605519375822845
79.95237320756233	0.9428090415791008	0.45643545335376673
80.05098568670739	0.9428090415791008	0.45691608497932457
80.14959062104725	0.9428090415791008	0.45744259809121546
80.24830751864415	0.9428090415791008	0.45781994619452226
80.34702196008914	0.9428090415791008	0.4582221960758897
80.445667784305	0.9428090415791008	0.45842514014372254
80.54418695813537	0.9428090415791008	0.45871285418002866
80.64275022664106	0.9428090415791008	0.45902795782964223
80.74131633477323	0.9428090415791008	0.45949767330674196
80.83989551149054	0.9428090415791008	0.4599578927052117
80.93857470756129	0.9428090415791008	0.46043157877596086
81.03727362180064	0.9428090415791008	0.46092316711120374
81.13598127523294	0.9428090415791008	0.4615179622913521
81.23459515314512	0.9428090415791008	0.46208072318611276
81.33339171163425	0.9428090415791008	0.4627719075206091
81.43200724672234	0.9428090415791008	0.4633429245661277
81.5306531589721	0.9428090415791008	0.46395583365302606
81.62910412362326	0.9428090415791008	0.464503848462612
81.72773947833761	0.9428090415791008	0.4648888931438576
81.82617893372237	0.9428090415791008	0.465251727489797
81.92488647161429	0.9428090415791008	0.46550085556524406
82.02349150895591	0.9428090415791008	0.4658172188886415
82.12219654765568	0.9428090415791008	0.4662076852489429
82.22083200854816	0.9428090415791008	0.4666288018109681
82.31958705124526	0.9428090415791008	0.4670144142225097
82.41820101506784	0.9428090415791008	0.46733697647620104
82.51692756747705	0.9428090415791008	0.4676069065169609
82.61564869866918	0.9428090415791008	0.4679145257990791
82.71434567679606	0.9428090415791008	0.46815358327335777
82.81290802559974	0.9428090415791008	0.46844283106766765
82.91169019351638	0.9428090415791008	0.46871278327141536
83.01030600498638	0.9428090415791008	0.4690505412979061
83.10897483767353	0.9428090415791008	0.4695000298763331
83.20751015476753	0.9428090415791008	0.4698888550313497
83.30604813909875	0.9428090415791008	0.47035662261382194
83.404798113485	0.9428090415791008	0.4708317142720904
83.50333703017823	0.9428090415791008	0.47144592034104915
83.60209276009996	0.9428090415791008	0.47210732416404283
83.70074496365238	0.9428090415791008	0.4727196289649661
83.79943181155761	0.9428090415791008	0.4732603906444589
83.8979208869042	0.9428090415791008	0.4736010463944421
83.99657405960225	0.9428090415791008	0.47393352492622404
84.0952086130064	0.9428090415791008	0.4743243183252891
84.19351639759353	0.9428090415791008	0.47473182871103214
84.29173486317679	0.9428090415791008	0.4752468372442893
84.39024705249385	0.9428090415791008	0.475790529010023
84.48867222146244	0.9428090415791008	0.47643149148208597
84.58710145182498	0.9428090415791008	0.47717514989490073
84.6856718387259	0.9428090415791008	0.4777871091372818
84.78408702352661	0.9428090415791008	0.47846754926403734
84.88263105433983	0.9428090415791008	0.4791008864146882
84.98121385799325	0.9428090415791008	0.4797586509612833
85.0797472314439	0.9428090415791008	0.48045193626754396
85.17835547261706	0.9428090415791008	0.4810937158091268
85.27692886858497	0.9428090415791008	0.48162413142287813
85.3755218618512	0.9428090415791008	0.482138710251091
85.47385539809422	0.9428090415791008	0.4826211969079504
85.5724122948553	0.9428090415791008	0.4832012600778734
85.67079597363913	0.9428090415791008	0.483731556606994
85.76926392740133	0.9428090415791008	0.484222188564072
85.86776835196785	0.9428090415791008	0.4846896829374652
85.96615468623013	0.9428090415791008	0.48505650146180557
86.06468984871323	0.9428090415791008	0.48533744916257027
86.16332291884233	0.9428090415791008	0.4854818782064393
86.2616011122216	0.9428090415791008	0.48567115220905277
86.36015632920045	0.9428090415791008	0.48583050490046387
86.45863175492855	0.9428090415791008	0.48616658402991897
86.55724828165431	0.9428090415791008	0.4865815040262283
86.655799984567	0.9428090415791008	0.48697010381018585
86.75421364309243	0.9428090415791008	0.48738236174842525
86.8527987859427	0.9428090415791008	0.4878211593953801
86.95114855911758	0.9428090415791008	0.48823066780739566
87.04958876112997	0.9428090415791012	0.4887408596212099
87.14802959491885	0.9428090415791008	0.48926049820423284
87.24646999634032	0.9428090415791008	0.48976280329614064
87.34476742856373	0.9428090415791008	0.4901606182356582
87.4430899653925	0.9428090415791008	0.4905575032466228
87.54148430199024	0.9428090415791012	0.4909842891981625
87.6400010966659	0.9428090415791012	0.49125271195787296
87.7383218257892	0.9428090415791012	0.49161262574478504
87.83672742257001	0.9428090415791008	0.4920258523252662
87.93510878049668	0.9428090415791008	0.49253471481530064
88.03323957296726	0.9428090415791008	0.4930859261183753
88.13151403214768	0.9428090415791008	0.493567260375856
88.22984771195546	0.9428090415791008	0.4938948068664653
88.32821750226859	0.9428090415791008	0.4942677285122353
88.42648327419803	0.9428090415791008	0.49461493913864774
88.52478050382933	0.9428090415791008	0.4950986817456432
88.6230464724322	0.9428090415791008	0.49554207862826744
88.7214391230817	0.9428090415791008	0.49604078499845805
88.81973843141236	0.9428090415791008	0.4965605098355519
88.91805769698838	0.9428090415791008	0.4970196550660712
89.01629659946282	0.9428090415791008	0.49753475768452754
89.1147392207006	0.9428090415791008	0.49787259321671606
89.2130595634694	0.9428090415791008	0.4982399028820416
89.31136514001912	0.9428090415791008	0.49859236653771244
89.40969737142142	0.9428090415791008	0.49888508719409447
89.50806074977692	0.9428090415791008	0.49905839860255496
89.60648457388541	0.9428090415791008	0.4991160572577918
89.70476452072809	0.9428090415791008	0.4990786481788371
89.80309086356138	0.9428090415791008	0.4991901097424146
89.90182555646376	0.9428090415791008	0.4992999586427685
90.00037755121188	0.9428090415791008	0.49964538241202994
90.09882314349117	0.9428090415791008	0.49989994523450937
90.19739216230617	0.9428090415791008	0.5002095093117455
90.2959265714339	0.9428090415791008	0.5005840471511586
90.3945584775857	0.9428090415791012	0.5009538844962808
90.49290762773315	0.9428090415791012	0.5012635836612775
90.59136884837626	0.9428090415791012	0.5015946173393908
90.68984787905677	0.9428090415791012	0.5019419380829616
90.78835056568	0.9428090415791012	0.5023714665957987
90.88673714638242	0.9428090415791008	0.5028448981146294
90.98534947995022	0.9428090415791008	0.5033358335999625
91.08372062170028	0.9428090415791008	0.5037919671416807
91.1822951242914	0.9428090415791012	0.5041920256892277
91.28056920559303	0.9428090415791012	0.5047118010666685
91.37915930897788	0.9428090415791012	0.5052055515998549
91.47753510886986	0.9428090415791012	0.5057275623019465
91.57572625175946	0.9428090415791008	0.5061368490177506
91.6741462866808	0.9428090415791008	0.506581590532217
91.7725737745085	0.9428090415791008	0.5070007998304978
91.87081663877775	0.9428090415791008	0.5073829367799592
91.96888347975046	0.9428090415791008	0.5077872940990725
92.06723778538395	0.9428090415791008	0.5081978519252035
92.1654260753736	0.9428090415791008	0.5087709638084826
92.26370021477037	0.9428090415791008	0.5094971795390695
92.36150685474817	0.9428090415791008	0.5102928174271725
92.459571291356	0.9428090415791008	0.5110325928071562
92.55770816378215	0.9428090415791008	0.5117184701271743
92.65594230359488	0.9428090415791008	0.512347060946973
92.75420931614366	0.9428090415791008	0.5130217451279508
92.85256101613989	0.9428090415791008	0.5135673845388203
92.95083599666147	0.9428090415791008	0.514141971081707
93.04908674323352	0.9428090415791008	0.5145735579092828
93.14740665438072	0.9428090415791008	0.5149905908964766
93.24554968140424	0.9428090415791008	0.5154494355844836
93.34384878588287	0.9428090415791008	0.5158943464603591
93.44203990126886	0.9428090415791008	0.516317651314736
93.5401811327337	0.9428090415791008	0.5167875878777252
93.6381895101434	0.9428090415791008	0.5172867178111727
93.73626852739005	0.9428090415791012	0.5179205276046568
93.8342960717346	0.9428090415791008	0.5184199145602087
93.93247138658133	0.9428090415791008	0.5189143194723604
94.03069971478756	0.9428090415791008	0.5193716831173554
94.12874812713649	0.9428090415791008	0.5198230168962189
94.22703427532058	0.9428090415791008	0.5204241293512344
94.32523749770138	0.9428090415791012	0.5211386933355561
94.4233064876029	0.9428090415791012	0.5218978947378095
94.52133869677621	0.9428090415791012	0.5226267874338099
94.61923873717579	0.9428090415791012	0.5233060440021161
94.71728996870269	0.9428090415791008	0.5240520687078621
94.81544434550317	0.9428090415791008	0.5247552517520372
94.91317654353068	0.9428090415791008	0.5253496379930871
95.01112102409776	0.9428090415791008	0.5259570659008564
95.10928662507102	0.9428090415791012	0.5265254803736406
95.20725237749573	0.9428090415791008	0.5270754654425069
95.30535672116372	0.9428090415791008	0.5275383821210791
95.40325066009123	0.9428090415791008	0.5279178458582439
95.50115986796794	0.9428090415791008	0.5282736057983153
95.59922406901588	0.9428090415791012	0.5287172655815833
95.69738155142694	0.9428090415791008	0.5292879463162643
95.79533600772304	0.9428090415791008	0.5299486716462178
95.89335006340295	0.9428090415791008	0.5305180916062069
95.99154196270503	0.9428090415791008	0.5310887064799975
96.08953087240413	0.9428090415791008	0.5315280936191792
96.18749997102864	0.9428090415791008	0.5319759315550864
96.2853992335553	0.9428090415791012	0.5323363530997877
96.38347734074148	0.9428090415791008	0.5327374861266586
96.4816310128216	0.9428090415791008	0.5331408838490267
96.579617717023	0.9428090415791012	0.5336381857394292
96.67781775097744	0.9428090415791012	0.5341216470710964
96.77596996026341	0.9428090415791012	0.534642367612117
96.8741714973698	0.9428090415791012	0.5349777733145685
96.97234110963382	0.9428090415791012	0.5353567592493174
97.07064942341823	0.9428090415791012	0.5356982452534529
97.16890917988621	0.9428090415791012	0.5361152085522642
97.26714061331258	0.9428090415791012	0.5364858204553801
97.36545473265927	0.9428090415791012	0.5367847784428595
97.46351925609817	0.9428090415791012	0.5370833455752588
97.56156618430673	0.9428090415791012	0.5373741506847608
97.65983334838452	0.9428090415791012	0.5377569716908304
97.75796907815523	0.9428090415791012	0.5382604055967104
97.85613285003224	0.9428090415791012	0.5388233298228172
97.95429647484178	0.9428090415791012	0.5395147371369426
98.05253087629599	0.9428090415791012	0.54030723989985
98.15069016825568	0.9428090415791012	0.5410925855395512
98.24884498212663	0.9428090415791012	0.5418194037399923
98.34699477285987	0.9428090415791012	0.5423677458112884
98.44519734237416	0.9428090415791012	0.5430021403661053
98.54332690650936	0.9428090415791012	0.543589462306125
98.64144920906458	0.9428090415791012	0.5442365387806178
98.73964415856003	0.9428090415791012	0.5448387705291463
98.83769061219833	0.9428090415791012	0.5454287166409639
98.93594012132053	0.9428090415791012	0.5459466423438072
99.03401038336148	0.9428090415791012	0.546487589226866
99.13222882165758	0.9428090415791012	0.547048634005457
99.23035883396508	0.9428090415791012	0.5476747270322587
99.32855793150677	0.9428090415791012	0.5482067064062882
99.42662306837065	0.9428090415791012	0.5487959224311242
99.52482882335963	0.9428090415791012	0.5493899174717302
99.62293344303953	0.9428090415791012	0.5499169091418574
99.72109528541351	0.9428090415791012	0.5503959845140051
99.81929342316326	0.9428090415791012	0.5508826169693997
99.91760601514135	0.9428090415791012	0.5513816848108984
100.01573621825057	0.9428090415791012	0.5519961349549127
100.11375663133003	0.9428090415791012	0.5527047741257667
100.2118116601213	0.9428090415791012	0.5534753254677274
100.31002000731	0.9428090415791012	0.5541477457024884
100.40820371323589	0.9428090415791012	0.5547762211879314
100.50631428746928	0.9428090415791012	0.5554024475261862
100.60459490125218	0.9428090415791012	0.5559265502112433
100.70285265533238	0.9428090415791012	0.5564188649761913
100.80098057946003	0.9428090415791012	0.5569207089994235
100.89911414493845	0.9428090415791012	0.5574379597114272
100.99736368118879	0.9428090415791012	0.5580286413217306
101.095517413327	0.9428090415791012	0.5585744891129818
101.19357653331342	0.9428090415791012	0.5591938896822443
101.29182960810735	0.9428090415791012	0.5598282851026589
101.38994316810684	0.9428090415791012	0.5605135264678859
101.48811861204271	0.9428090415791012	0.5613471254434574
101.58620225683653	0.9428090415791012	0.5621795000100505
101.68413531911035	0.9428090415791012	0.562973470091398
101.78194753470191	0.9428090415791012	0.5636731068285467
101.87979986134596	0.9428090415791012	0.5643664441495356
101.97785130236433	0.9428090415791012	0.5650605541054478
102.07587593877227	0.9428090415791008	0.5657812720204799
102.17393093790533	0.9428090415791008	0.5665171868982298
102.27207280177453	0.9428090415791008	0.5673166990925103
102.36993709035819	0.9428090415791008	0.5680670894998593
102.46785560602582	0.9428090415791008	0.5688330422701869
102.56586162818594	0.9428090415791008	0.5695209210809694
102.66394071138946	0.9428090415791008	0.5701403910648262
102.76199359685009	0.9428090415791008	0.5705855883766913
102.8601319919674	0.9428090415791008	0.5710170917357543
102.95799611943742	0.9428090415791008	0.5714932732837489
103.05576224679129	0.9428090415791008	0.571904898992602
103.15358963677409	0.9428090415791008	0.5722262359549517
103.25148455438735	0.9428090415791008	0.5725942101802074
103.34930199402947	0.9428090415791008	0.5729718832480997
103.44735388947919	0.9428090415791008	0.573430244375793
103.54544651361643	0.9428090415791008	0.5739939327063046
103.64349607743074	0.9428090415791008	0.5746199488681808
103.74161170426471	0.9428090415791008	0.5752501974339513
103.83971078055285	0.9428090415791008	0.5758757224871422
103.93780678875932	0.9428090415791008	0.5764598265713095
104.03587358041862	0.9428090415791008	0.5769610141301263
104.13399393300249	0.9428090415791008	0.577292902548997
104.23212192544281	0.9428090415791008	0.5776921741236354
104.33025479774082	0.9428090415791008	0.5781308801162357
104.42837763742254	0.9428090415791008	0.5786117944086042
104.52653898232762	0.9428090415791008	0.579175854061931
104.62481690305862	0.9428090415791008	0.5796972462386821
104.72300761031043	0.9428090415791008	0.5801856805731509
104.82122605991827	0.9428090415791008	0.5806493207739591
104.91943590627794	0.9428090415791008	0.5811610467448641
105.01748644571938	0.9428090415791008	0.5817512474347062
105.11564369147403	0.9428090415791008	0.5822411021386779
105.21370773919085	0.9428090415791008	0.5827484624929398
105.31169282948478	0.9428090415791008	0.5833383804104423
105.40976228621611	0.9428090415791008	0.5839105599359827
105.50787100222516	0.9428090415791008	0.5844953393139516
105.60596578204382	0.9428090415791008	0.5851105158674357
105.70426670275221	0.9428090415791008	0.5857325854445876
105.80216674269255	0.9428090415791008	0.5864257538083101
105.90020899238819	0.9428090415791008	0.5871984010601564
105.99841903270435	0.9428090415791008	0.587985889756072
106.09659125069304	0.9428090415791008	0.5885506838283688
106.1947301625793	0.9428090415791008	0.5889373534369537
106.2924987478093	0.9428090415791008	0.5893320817692612
106.39045764131521	0.9428090415791008	0.5896548323858295
106.48834593596804	0.9428090415791008	0.5900329431938195
106.58634130977967	0.9428090415791008	0.590345312894024
106.68437474311818	0.9428090415791008	0.5906867276539145
106.7820327083043	0.9428090415791008	0.5911097057018213
106.87991381426009	0.9428090415791008	0.5914518714496998
106.97771404396353	0.9428090415791008	0.5918634098682373
107.07547592075903	0.9428090415791008	0.5922622186133788
107.17316952906543	0.9428090415791008	0.5926366267605149
107.27091321679558	0.9428090415791008	0.5931812641583496
107.36873598230379	0.9428090415791008	0.5937380997032691
107.46658030778072	0.9428090415791008	0.5942937085998229
107.56443753498819	0.9428090415791008	0.5947032023963582
107.66231229657318	0.9428090415791008	0.595120172445601
107.76020530743924	0.9428090415791008	0.5955963938598472
107.85807735265915	0.9428090415791008	0.5961678287470719
107.95595772450845	0.9428090415791008	0.5968140114176443
108.05385709817878	0.9428090415791008	0.5975649883656051
108.15193452164395	0.9428090415791008	0.5982446835355993
108.2499154360352	0.9428090415791008	0.5989363732009729
108.34797037729473	0.9428090415791008	0.599588769441539
108.44594087107785	0.9428090415791008	0.6001472080566898
108.54405333023622	0.9428090415791008	0.6006724288454875
108.64215835139368	0.9428090415791008	0.6011796204209665
108.7401291268435	0.9428090415791008	0.6018212277452898
108.83814006787573	0.9428090415791008	0.6024693391544582
108.9360432802064	0.9428090415791008	0.6031787484117744
109.034080208547	0.9428090415791008	0.6038420891517476
109.13206208209756	0.9428090415791008	0.6045815547848347
109.23001824283989	0.9428090415791008	0.6052900279218969
109.32777848644245	0.9428090415791008	0.6061359282092759
109.42552853804058	0.9428090415791008	0.6069134172429009
109.5232441889655	0.9428090415791008	0.6076502093891527
109.62104658554286	0.9428090415791008	0.6082515254773126
109.71885936604122	0.9428090415791008	0.6087946013824344
109.8166497224771	0.9428090415791008	0.6093284180920773
109.914445007986	0.9428090415791008	0.6097369640928378
110.01207741168997	0.9428090415791008	0.6101292704708807
110.10998833257692	0.9428090415791008	0.6106270406671014
110.20803242314774	0.9428090415791008	0.611142961516099
110.30635079353914	0.9428090415791008	0.6117120436206571
110.40461362788362	0.9428090415791008	0.612208321567223
110.50266535539915	0.9428090415791008	0.6126776129722669
110.60065135347662	0.9428090415791008	0.6130254408810571
110.69890340946523	0.9428090415791008	0.6133727412786865
110.79743882920066	0.9428090415791008	0.6138349946196332
110.89602691586249	0.9428090415791008	0.6143029415280155
110.99451735751784	0.9428090415791008	0.614751546118032
111.09317403376565	0.9428090415791008	0.6152475819028376
111.19169660176253	0.9428090415791008	0.6158075647207721
111.29015308778109	0.9428090415791008	0.6164021675372362
111.38875508795905	0.9428090415791008	0.6169815569717133
111.48736085905136	0.9428090415791008	0.6176683073364171
111.58589632691906	0.9428090415791008	0.618364715831005
111.68450706867667	0.9428090415791008	0.6190098181514282
111.78308633918233	0.9428090415791008	0.619630019322678
111.88160729662606	0.9428090415791008	0.6200942901410644
111.9801093791782	0.9428090415791008	0.6204197406448425
112.07863323702539	0.9428090415791008	0.6207800367714676
112.17723642766356	0.9428090415791008	0.6211828217191996
112.27567392241629	0.9428090415791008	0.6216951752257517
112.37421333167396	0.9428090415791008	0.6222125635399487
112.47267193696142	0.9428090415791008	0.6227775846243305
112.5711197112421	0.9428090415791008	0.6233731389420346
112.66963520435321	0.9428090415791008	0.6239178174077011
112.76803341793527	0.9428090415791008	0.6245002504482905
112.86661576362442	0.9428090415791008	0.6250222758011031
112.96508106559176	0.9428090415791008	0.6254979520849472
113.06347491101413	0.9428090415791008	0.6260265490151262
113.16197898760517	0.9428090415791008	0.626571113589803
113.2604349518297	0.9428090415791008	0.627056810874286
113.35906819978152	0.9428090415791008	0.6274003136647414
113.45771396556319	0.9428090415791008	0.627753003045005
113.55615346862704	0.9428090415791008	0.62817642774544
113.65469762540249	0.9428090415791008	0.6286256337450583
113.75324250825943	0.9428090415791008	0.6291142531585284
113.85189273078095	0.9428090415791008	0.6295345767599517
113.95054408519857	0.9428090415791008	0.6298581502621999
114.04905386684285	0.9428090415791008	0.6300651012402989
114.14770595058334	0.9428090415791008	0.63024934396205
114.2462280137111	0.9428090415791008	0.6304229479398179
114.34484398807439	0.9428090415791008	0.6306644970851161
114.44343620436308	0.9428090415791008	0.6309703315759364
114.54194348310949	0.9428090415791008	0.6314582285705029
114.64055316629869	0.9428090415791008	0.6319688902472246
114.73917755392753	0.9428090415791008	0.6325229336035899
114.83779465173045	0.9428090415791008	0.6330943577354292
114.93642191935768	0.9428090415791008	0.6336344868718449
115.0348520111679	0.9428090415791008	0.6342620023707222
115.13348369071514	0.9428090415791008	0.6349712602172913
115.23190516442985	0.9428090415791008	0.6356771630832118
115.33031053785272	0.9428090415791008	0.6362854016376781
115.42887344947874	0.9428090415791008	0.6367973669195626
115.52747912032049	0.9428090415791008	0.637369197251851
115.62609458531763	0.9428090415791008	0.6379362505472098
115.72472681533515	0.9428090415791008	0.6384904868789602
115.82339074907262	0.9428090415791008	0.6391079939382464
115.92207980716272	0.9428090415791008	0.6397563279948723
116.02075003190126	0.9428090415791008	0.6405039141444834
116.11940747356292	0.9428090415791008	0.6411338916968354
116.21802193155465	0.9428090415791008	0.6417149692130282
116.31671056661799	0.9428090415791008	0.6421883321117952
116.41515339230031	0.9428090415791008	0.6426426183110294
116.51363467446727	0.9428090415791008	0.6432090626079302
116.61225332101861	0.9428090415791008	0.643892709669961
116.71071882675268	0.9428090415791008	0.6445219998727705
116.8091676258552	0.9428090415791008	0.6451452648126857
116.90769025376086	0.9428090415791008	0.6457693723569057
117.00609439143432	0.9428090415791008	0.6464611399941529
117.10451996331393	0.9428090415791008	0.6470894689444888
117.20294210883503	0.9428090415791008	0.6477328026980179
117.30147134415103	0.9428090415791008	0.6483379058398087
117.40001029805443	0.9428090415791008	0.6488398307918921
117.49853760945703	0.9428090415791008	0.6493482988175192
117.59704441410119	0.9428090415791008	0.6497614344177691
117.69551416873452	0.9428090415791008	0.6500726722774338
117.79408585855933	0.9428090415791008	0.6503543378836052
117.89255368375048	0.9428090415791008	0.6506900806482123
117.99121451977783	0.9428090415791008	0.6512017418507908
118.08981922143258	0.9428090415791008	0.6518043503324803
118.18838621226739	0.9428090415791008	0.6524356718974725
118.2868188596129	0.9428090415791008	0.6530382166837895
118.38525821274168	0.9428090415791008	0.6536482856658072
118.48364036500303	0.9428090415791008	0.6542129556578975
118.58203607917297	0.9428090415791008	0.6548336629271531
118.68048191282827	0.9428090415791008	0.6554672440514324
118.77894091976506	0.9428090415791008	0.6561005053172327
118.87736225800258	0.9428090415791008	0.6567702243157533
118.97584153439126	0.9428090415791008	0.6575243001049005
119.07432874305637	0.9428090415791008	0.6581700189582772
119.17285178261025	0.9428090415791008	0.6587927342696153
119.27139796067078	0.9428090415791008	0.6594288035935728
119.36992072672936	0.9428090415791008	0.6600493543822216
119.46854747873724	0.9428090415791008	0.6607050453489359
119.56720720189239	0.9428090415791008	0.6613017862757788
119.66570468240657	0.9428090415791008	0.6617948626220383
119.76420189083599	0.9428090415791008	0.6621983256120286
119.86283479451507	0.9428090415791008	0.662516144508081
119.96140708979907	0.9428090415791008	0.662866371953985
120.05996954000477	0.9428090415791008	0.6632470592606837
120.15853693132036	0.9428090415791008	0.6637116172201355
120.25697745967061	0.9428090415791008	0.6641947691092053
120.3554649207973	0.9428090415791008	0.6647781953302511
120.45399714378885	0.9428090415791008	0.6653433832558194
120.55264897759909	0.9428090415791008	0.6657966152902312
120.65111697720079	0.9428090415791008	0.6661993619858666
120.74964139410838	0.9428090415791008	0.666613547372872
120.84830320307199	0.9428090415791008	0.6669438948793311
120.94684579653838	0.9428090415791008	0.6673908561327313
121.04537380308659	0.9428090415791008	0.6677132618785788
121.14397127048774	0.9428090415791008	0.6679855451459491
121.24263988033827	0.9428090415791008	0.6682313566312665
121.34126118704845	0.9428090415791008	0.6684732159374153
121.4398362342263	0.9428090415791008	0.668820398960891
121.53845103950816	0.9428090415791008	0.6691735014587378
121.63702884463888	0.9428090415791008	0.669570646652396
121.73552412866086	0.9428090415791008	0.6700230217306484
121.83420156764583	0.9428090415791008	0.6704624640609271
121.93279035803438	0.9428090415791008	0.6708668587032969
122.03136285422676	0.9428090415791008	0.6712137829394591
122.12972455285306	0.9428090415791008	0.6715598179296276
122.22818048844458	0.9428090415791008	0.6720464266415103
122.326721964128	0.9428090415791008	0.6726200133668477
122.42516407664061	0.9428090415791008	0.6733717583683021
122.52370822058626	0.9428090415791008	0.6740811395889292
122.62220542574254	0.9428090415791008	0.67476250640505
122.7207467067651	0.9428090415791008	0.6754401657242208
122.81935522026792	0.9428090415791008	0.676110937738904
122.91780589388698	0.9428090415791008	0.6766969027278643
123.01624515599842	0.9428090415791008	0.677277794977864
123.11483676433357	0.9428090415791008	0.6777787571310576
123.21333399777197	0.9428090415791008	0.6782100805518908
123.31193470133917	0.9428090415791008	0.6786314155829117
123.41053638267402	0.9428090415791008	0.679084928619615
123.5090642694691	0.9428090415791008	0.6794473503443488
123.60744054925075	0.9428090415791008	0.6798355644729844
123.70586081749055	0.9428090415791008	0.6803512693011528
123.8043257237861	0.9428090415791008	0.6809586938706319
123.9027567791163	0.9428090415791008	0.6815787676773652
124.0013592254213	0.9428090415791008	0.6821665226177779
124.09986776746476	0.9428090415791008	0.6826430603790574
124.19841751601174	0.9428090415791008	0.6830601379030412
124.2968727894239	0.9428090415791008	0.6834939609209857
124.39554308834364	0.9428090415791008	0.6839825815048024
124.49412521584922	0.9428090415791008	0.684484129908334
124.59274603052887	0.9428090415791008	0.6849771817302198
124.69136721203607	0.9428090415791008	0.6855433046534184
124.78987105181692	0.9428090415791008	0.6861335759126858
124.88842563508142	0.9428090415791008	0.6866918082515817
124.98691212087247	0.9428090415791008	0.687198781248335
125.08543519844673	0.9428090415791008	0.6877108841642016
125.18382818354844	0.9428090415791008	0.688243805710784
125.28225940408987	0.9428090415791008	0.6888052092954897
125.38065517295678	0.9428090415791008	0.6893286541022834
125.47911822524627	0.9428090415791008	0.6898184414710729
125.57755856132104	0.9428090415791008	0.6902005276831474
125.67597136779058	0.9428090415791008	0.6907154783681904
125.7744027072558	0.9428090415791008	0.6913643604636638
125.87290167797356	0.9428090415791008	0.6920872652023292
125.97142005637117	0.9428090415791008	0.6929113453354515
126.0700626296	0.9428090415791008	0.6937389880504707
126.16846642507186	0.9428090415791008	0.694553841256983
126.26705249410452	0.9428090415791008	0.6953354902305375
126.3655702260869	0.9428090415791008	0.6960023912235977
126.46422826713972	0.9428090415791008	0.696598307453957
126.5628549043658	0.9428090415791008	0.6971362348518743
126.66136132461962	0.9428090415791008	0.6977409315601235
126.75998605470193	0.9428090415791008	0.6983594986874001
126.8586655515582	0.9428090415791008	0.6989411754925585
126.95718616028576	0.9428090415791008	0.6993872745623507
127.05580662858412	0.9428090415791008	0.6997895406169502
127.15431687392584	0.9428090415791008	0.7002329024957451
127.25292833162267	0.9428090415791008	0.700715792364577
127.35158385860498	0.9428090415791008	0.701163419926939
127.45002552105707	0.9428090415791008	0.7015488852688343
127.54866269794928	0.9428090415791008	0.7019340562367591
127.6472121609259	0.9428090415791008	0.7022581567181574
127.74579897529644	0.9428090415791008	0.7025553077608797
127.84442581087274	0.9428090415791008	0.702856263152455
127.94303500936239	0.9428090415791008	0.7032216805399603
128.0415092648453	0.9428090415791008	0.7036358077958568
128.140095791293	0.9428090415791008	0.7042140873222301
128.23855619822118	0.9428090415791008	0.7048569739803557
128.33715711949	0.9428090415791008	0.7053633626693115
128.43569449707292	0.9428090415791008	0.7058527086898934
128.53417554224794	0.9428090415791008	0.7061876452468578
128.63261346981332	0.9428090415791008	0.7065811717756074
128.73112075351693	0.9428090415791008	0.7069139235878451
128.82973513359053	0.9428090415791008	0.7072216168469908
128.92815350423632	0.9428090415791008	0.7075970708014248
129.02669597515015	0.9428090415791008	0.7078879085170137
129.125181940642	0.9428090415791008	0.708269808290639
129.2237014428782	0.9428090415791008	0.7087133255642296
129.32238835830233	0.9428090415791008	0.7091134623505052
129.42105020668131	0.9428090415791008	0.7095995662820233
129.51966949089484	0.9428090415791008	0.7101753359415849
129.61822713560585	0.9428090415791008	0.710817583455838
129.7168243554555	0.9428090415791008	0.7114073589810065
129.81547325213427	0.9428090415791008	0.7118794186555543
129.91398074144448	0.9428090415791008	0.7123453943903612
130.01262847741148	0.9428090415791008	0.712730994080275
130.11115739060105	0.9428090415791008	0.7132101188178784
130.20959007892182	0.9428090415791008	0.7137694697562392
130.30800353721173	0.9428090415791008	0.7143125572834819
130.40653847156818	0.9428090415791008	0.7148200448706857
130.50525578772715	0.9428090415791008	0.7153155956298286
130.6037409090304	0.9428090415791008	0.7157241967836768
130.70223437221097	0.9428090415791008	0.7160764177172065
130.8007431123745	0.9428090415791008	0.7162685141235745
130.89940548544175	0.9428090415791008	0.716522335840601
130.99799665105687	0.9428090415791008	0.7167522651401989
131.09660402417214	0.9428090415791008	0.717065214271992
131.19513966431617	0.9428090415791008	0.7173076148711804
131.29385778050877	0.9428090415791008	0.7175613391823957
131.392339601967	0.9428090415791008	0.7178086774172974
131.4908485730786	0.9428090415791008	0.7181751411434576
131.58935832986205	0.9428090415791008	0.7187004916111652
131.68800397562214	0.9428090415791008	0.7192853909163307
131.78660577213068	0.9428090415791008	0.7198611745917677
131.88533509926467	0.9428090415791008	0.7203925494770151
131.9839218572902	0.9428090415791008	0.7209105924401578
132.0824190284403	0.9428090415791008	0.7213317380409746
132.18103121888984	0.9428090415791008	0.7217915471363296
132.27962169140798	0.9428090415791008	0.7221827424936655
132.37823275029336	0.9428090415791008	0.7226719663933936
132.4768891986519	0.9428090415791008	0.7232038614348534
132.57570590263583	0.9428090415791008	0.7238219201650347
132.67425124661835	0.9428090415791008	0.7243804261903178
132.77287143977685	0.9428090415791008	0.7248483596485163
132.87154207965918	0.9428090415791008	0.7253578169712092
132.97042250084584	0.9428090415791008	0.725896481744069
133.06893363418214	0.9428090415791008	0.7264678115136226
133.16748964431804	0.9428090415791008	0.7270366005422552
133.26616219759785	0.9428090415791008	0.7275841945459487
133.36472211642575	0.9428090415791008	0.7281386940058069
133.46343073946244	0.9428090415791008	0.7286623354365876
133.5620531092403	0.9428090415791005	0.7292166303604629
133.6605835745089	0.9428090415791005	0.7298221629360386
133.75937324467316	0.9428090415791005	0.7304277890457802
133.85802455092727	0.9428090415791008	0.7310444662054952
133.95683773416968	0.9428090415791008	0.73172459183529
134.05563794067984	0.9428090415791008	0.7322992485484247
134.15421010286786	0.9428090415791008	0.7327165859987174
134.25298012206545	0.9428090415791008	0.7329856097318416
134.35170259188342	0.9428090415791008	0.7332663812512495
134.4504434324755	0.9428090415791008	0.7334352177951358
134.54921784799868	0.9428090415791008	0.7336849382851609
134.64795086095285	0.9428090415791008	0.733982055444027
134.74657266901414	0.9428090415791008	0.734189693543535
134.84520757650665	0.9428090415791008	0.7344475814912371
134.94389428173608	0.9428090415791008	0.7347338324794199
135.0424561347398	0.9428090415791008	0.7350704577676036
135.1410876107406	0.9428090415791008	0.7353850069414141
135.23966437621925	0.9428090415791008	0.7357402835215221
135.33839742127017	0.9428090415791008	0.736230103732654
135.43699056725325	0.9428090415791008	0.7366579378605391
135.5358343887627	0.9428090415791008	0.7370002964366889
135.6343786983862	0.9428090415791008	0.7373972142829349
135.73308370251866	0.9428090415791008	0.7376573300932897
135.83185637699393	0.9428090415791008	0.7380799214279273
135.9305405932391	0.9428090415791008	0.7385927180482662
136.0291026666628	0.9428090415791008	0.7391653710062962
136.12773249777487	0.9428090415791008	0.7396457651460406
136.22633633387926	0.9428090415791008	0.7400753526214128
136.32505261681683	0.9428090415791008	0.7405122454278481
136.42372932742876	0.9428090415791008	0.740777962432436
136.5224004359434	0.9428090415791008	0.7410571329699916
136.6210794390646	0.9428090415791008	0.741336378281278
136.71969904734954	0.9428090415791008	0.74161408709077
136.81819405845752	0.9428090415791008	0.7419130875371815
136.9167905087418	0.9428090415791008	0.7422817560367341
137.01530122512543	0.9428090415791008	0.742618712097325
137.11380658150986	0.9428090415791008	0.7429561353287321
137.21235628044292	0.9428090415791008	0.7432462980510971
137.31079592702636	0.9428090415791005	0.7437276790801086
137.4093958733701	0.9428090415791005	0.7441948028999475
137.5081702287956	0.9428090415791005	0.7446526460980994
137.60677213843135	0.9428090415791005	0.7450356601332669
137.70547867756707	0.9428090415791005	0.7452711752856548
137.80404597170678	0.9428090415791005	0.74547337095423
137.90263054660508	0.9428090415791005	0.7456028381817437
138.00129971823145	0.9428090415791005	0.7458034077057794
138.09979783397867	0.9428090415791005	0.7459947551415165
138.1983397805476	0.9428090415791005	0.7462219371122707
138.2970160000504	0.9428090415791005	0.7465163129817661
138.39554774820564	0.9428090415791005	0.7467775426081082
138.4942646506463	0.9428090415791005	0.7469484635600722
138.59257558405506	0.9428090415791005	0.7471086709340908
138.69095232627276	0.9428090415791005	0.7472001280295036
138.78948303889123	0.9428090415791005	0.7474385749266476
138.88799683522012	0.9428090415791005	0.7476719630973561
138.9864917705853	0.9428090415791005	0.7480182889719914
139.08517959866046	0.9428090415791005	0.7484091967542709
139.18399536240352	0.9428090415791005	0.7487182476144105
139.28256706465476	0.9428090415791005	0.7491633990108454
139.38120518362314	0.9428090415791008	0.7496220115587918
139.4797904210522	0.9428090415791005	0.7502657677156269
139.57839389621842	0.9428090415791008	0.7508617876855691
139.67702318425205	0.9428090415791008	0.7514866606188858
139.77558185220636	0.9428090415791008	0.7519965409014158
139.87417584727854	0.9428090415791008	0.752461171702756
139.97296922451994	0.9428090415791008	0.752790335296235
140.0714802697939	0.9428090415791008	0.7530937531546016
140.1701496902088	0.9428090415791008	0.7534389054247496
140.26874954804862	0.9428090415791008	0.7539180814233863
140.36745015275142	0.9428090415791008	0.7544389716521938
140.46613528791036	0.9428090415791008	0.75494728741555
140.56467524078695	0.9428090415791008	0.7554365972955256
140.66320219044005	0.9428090415791008	0.7558720787285539
140.7617340082668	0.9428090415791008	0.7563894857057181
140.86034775624736	0.9428090415791008	0.7568048300451572
140.95878205769165	0.9428090415791008	0.7572771172838996
141.05747928589432	0.9428090415791008	0.7577223750474525
141.15608066213338	0.9428090415791008	0.7581778877744549
141.254667703019	0.9428090415791008	0.7586253957214836
141.35340460226774	0.9428090415791008	0.7590666122247138
141.45209705133274	0.9428090415791008	0.7594305990904904
141.55075052442717	0.9428090415791008	0.7598638153017292
141.64952429636662	0.9428090415791008	0.7603231022851623
141.7480456585989	0.9428090415791008	0.7608644964405047
141.84667823514292	0.9428090415791008	0.7613348184610085
141.94520918129882	0.9428090415791008	0.7616877813309516
142.0437998656423	0.9428090415791008	0.7619167329869045
142.14237416869784	0.9428090415791008	0.762072013858561
142.24075127762086	0.9428090415791008	0.7622814201557879
142.3393628455921	0.9428090415791008	0.762503051325999
142.43813052386346	0.9428090415791008	0.7628543743809882
142.5367644967991	0.9428090415791008	0.7632706326854453
142.6354291852403	0.9428090415791008	0.7638135499449775
142.73404749366193	0.9428090415791008	0.7644012032291876
142.8327408842979	0.9428090415791008	0.7649916067227046
142.93131920919328	0.9428090415791008	0.7655893772871167
143.0298439362332	0.9428090415791008	0.7661725611342279
143.12857777727191	0.9428090415791008	0.7668641167407251
143.22707668756092	0.9428090415791008	0.7674983353204613
143.32550653472552	0.9428090415791008	0.7680680267331507
143.4239945571499	0.9428090415791008	0.768505165538421
143.52229149445796	0.9428090415791008	0.7689325778317353
143.62077938701518	0.9428090415791008	0.7692798363758984
143.71918462982686	0.9428090415791008	0.7696936461770012
143.8177970453754	0.9428090415791008	0.7701300886208584
143.91635866842316	0.9428090415791008	0.7706223390484909
144.01492092696105	0.9428090415791008	0.7710498960973076
144.11359550695744	0.9428090415791008	0.7714091082459247
144.21212712821145	0.9428090415791008	0.771744674042718
144.3107297445665	0.9428090415791008	0.7719733881579717
144.4092388732589	0.9428090415791008	0.7721448064872458
144.50766783401434	0.9428090415791008	0.7723543968618682
144.6062759131976	0.9428090415791008	0.7726434872269552
144.70482085062295	0.9428090415791008	0.7729907716559655
144.80328887002602	0.9428090415791008	0.7733372466094119
144.90189527552891	0.9428090415791008	0.7735773433900623
145.00049150747023	0.9428090415791008	0.7738728679956648
145.0989177583797	0.9428090415791008	0.7741442291807139
145.19750880101688	0.9428090415791008	0.7745039214064299
145.29600079966974	0.9428090415791008	0.7747648352223152
145.39458478732914	0.9428090415791008	0.7749674351031944
145.4932068194223	0.9428090415791008	0.7751407250586447
145.59174045237222	0.9428090415791008	0.7753205134901782
145.6901078805177	0.9428090415791008	0.7753491387073839
145.78859921624485	0.9428090415791008	0.7753635563199653
145.88716755092466	0.9428090415791008	0.7754640415179168
145.9856938238896	0.9428090415791008	0.7756835700177623
146.0841702297516	0.9428090415791008	0.775978532196998
146.18268086949817	0.9428090415791008	0.7763772128989014
146.2813253218299	0.9428090415791008	0.7767840689005197
146.379700898062	0.9428090415791005	0.7770800299369393
146.47788018105243	0.9428090415791005	0.7775117637962351
146.57624231302887	0.9428090415791008	0.7779254999531068
146.67455465283393	0.9428090415791008	0.7784231761725885
146.77276809057167	0.9428090415791008	0.7788840735065735
146.87097643005387	0.9428090415791008	0.7794262158145642
146.96930323227235	0.9428090415791008	0.779953663142036
147.06762032672995	0.9428090415791008	0.7804759521111754
147.1659848193825	0.9428090415791008	0.7810264741839712
147.26417958963242	0.9428090415791008	0.7815103699117457
147.36248858313382	0.9428090415791008	0.7819662479104584
147.46075756706423	0.9428090415791008	0.7824746557007413
147.55891545622336	0.9428090415791008	0.7829560207836685


==> Pics/kdv__long_time_lobatto3c_tol_1em5.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.1	0.9428033834749929	0.0019291411168542918
0.2	0.9427961477194144	0.0030700766958458034
0.30000000000000004	0.9427898493010807	0.0038399254303715493
0.4	0.9427833642268425	0.004422525484960021
0.5	0.9427774418226669	0.00489283029528251
0.6	0.9427705979660971	0.005306112749174139
0.7	0.9427640216252406	0.005643577233993268
0.7999999999999999	0.9427570395907643	0.006027756657669908
0.8999999999999999	0.9427499247149348	0.006270917308415486
0.9999999999999999	0.9427439618079195	0.006548901094447064
1.0999999999999999	0.9427365003884778	0.006967628608718644
1.2	0.9427298562758862	0.007201673927566124
1.3	0.9427226798924226	0.007299007509135186
1.4000000000000001	0.9427167965035098	0.007525241918683194
1.5000000000000002	0.9427097770940446	0.007969257281596266
1.6000000000000003	0.9427024766921651	0.00838308518239448
1.7000000000000004	0.9426958357980668	0.0086250474958408
1.8000000000000005	0.9426884873812331	0.008757750516183582
1.9000000000000006	0.9426817911689813	0.008760789471205732
2.0000000000000004	0.9426744984029253	0.008867746856171943
2.1000000000000005	0.9426670537704697	0.009208033801444237
2.2000000000000006	0.9426597010275048	0.009599477839715553
2.3000000000000007	0.9426521066964413	0.00998193230745033
2.400000000000001	0.9426450446702852	0.01042438324713647
2.500000000000001	0.9426376253895049	0.010878417762332499
2.600000000000001	0.9426304476662515	0.011110085561065861
2.700000000000001	0.9426235966865323	0.011152802829921427
2.800000000000001	0.9426161908856096	0.011197595738445058
2.9000000000000012	0.9426091395835698	0.011274252880967025
3.0000000000000013	0.9426018224850994	0.011427109280188598
3.1000000000000014	0.9425946462104179	0.011616901412750255
3.2000000000000015	0.9425876970519296	0.01173473607178626
3.3000000000000016	0.9425810745405283	0.011821177195909076
3.4000000000000017	0.942573806554012	0.012084178984535251
3.5000000000000018	0.9425661518366231	0.012564762159624562
3.600000000000002	0.9425595578238632	0.013051452761414888
3.700000000000002	0.9425540600542635	0.013510694651773339
3.800000000000002	0.9425469061007155	0.013979459379235929
3.900000000000002	0.9425394194675933	0.014371744633887833
4.000000000000002	0.942532235775901	0.014649066423594322
4.100000000000001	0.9425257189142173	0.014852564021254986
4.200000000000001	0.9425186803696705	0.01504109686935408
4.300000000000001	0.942512205040697	0.015279672208109957
4.4	0.9425050073210208	0.01565296797320086
4.5	0.9424975400026754	0.016054104849489232
4.6	0.9424904384354443	0.016261554828818997
4.699999999999999	0.9424834550697588	0.016308663215046357
4.799999999999999	0.9424774966006204	0.01635097699294285
4.899999999999999	0.9424702573117838	0.01640811083345549
4.999999999999998	0.9424633492455945	0.016429048300037802
5.099999999999998	0.9424559368940554	0.01643086891012989
5.1999999999999975	0.942448941214323	0.016433900341130753
5.299999999999997	0.9424421760410869	0.016437422610194433
5.399999999999997	0.9424352504094742	0.016514353897614714
5.4999999999999964	0.9424282866166938	0.016673186562523572
5.599999999999996	0.942421373204509	0.016855112680039534
5.699999999999996	0.9424140603262722	0.017138791154205368
5.799999999999995	0.9424065072358649	0.01759047241014971
5.899999999999995	0.9423994232509165	0.01805927151754302
5.999999999999995	0.9423923376233859	0.018361454805452464
6.099999999999994	0.9423850228703826	0.018515794639895774
6.199999999999994	0.9423778711896253	0.018627621399509058
6.299999999999994	0.9423706812155533	0.01876201983087895
6.399999999999993	0.9423634277509028	0.01898714620230001
6.499999999999993	0.9423559334458705	0.01928921264578595
6.5999999999999925	0.9423488282189786	0.01959113676919105
6.699999999999992	0.9423415631136962	0.01991622107208222
6.799999999999992	0.9423345392214464	0.020318358007645757
6.8999999999999915	0.9423274662376984	0.020727131138167747
6.999999999999991	0.9423208882304355	0.021077487599604722
7.099999999999991	0.942313753625718	0.021464753863297582
7.19999999999999	0.9423062271167313	0.02195237712354604
7.29999999999999	0.9422988009038639	0.022462232531795072
7.39999999999999	0.9422914795246428	0.02292793143085328
7.499999999999989	0.9422848832441191	0.023338930195235988
7.599999999999989	0.942277621818845	0.02372743451197853
7.699999999999989	0.9422705716922485	0.024189246511563237
7.799999999999988	0.9422632846208219	0.024778910619308186
7.899999999999988	0.9422556561695326	0.025378975272086126
7.999999999999988	0.9422496360989225	0.025854852128140895
8.099999999999987	0.9422426635432739	0.026230317721409414
8.199999999999987	0.9422351508358677	0.02653290424386941
8.299999999999986	0.942228388850748	0.026709960345333107
8.399999999999986	0.9422212889642255	0.026776873517022053
8.499999999999986	0.942213974232907	0.02683427076867877
8.599999999999985	0.9422076240157605	0.026951991133155467
8.699999999999985	0.942200532542905	0.02715762888713579
8.799999999999985	0.9421941968576903	0.027436138937558096
8.899999999999984	0.9421867896437299	0.02770244090295888
8.999999999999984	0.9421793346916778	0.027923082794068986
9.099999999999984	0.9421727674382906	0.02821071501986664
9.199999999999983	0.9421655026283736	0.028628193698609625
9.299999999999983	0.9421580774004957	0.029071575251140135
9.399999999999983	0.9421513028397069	0.029450037194979527
9.499999999999982	0.9421440873192062	0.029779333028297033
9.599999999999982	0.9421369107971019	0.030076742838517877
9.699999999999982	0.9421293098783696	0.030353105415661934
9.799999999999981	0.9421220708478147	0.03064759283316312
9.89999999999998	0.9421145093790317	0.030971837839777694
9.99999999999998	0.9421076918059237	0.03132947146565799
10.09999999999998	0.9421004641384404	0.03176006530002969
10.19999999999998	0.9420932147740709	0.0322165178983725
10.29999999999998	0.942085689657318	0.032549817347101474
10.399999999999979	0.9420784164006939	0.03271998877567402
10.499999999999979	0.9420715101056569	0.032850822807677815
10.599999999999978	0.9420640618159798	0.03303936326424781
10.699999999999978	0.9420571818490546	0.033279478651763054
10.799999999999978	0.9420504038108581	0.033552406914808715
10.899999999999977	0.9420433335352112	0.033834233918354294
10.999999999999977	0.942036515153292	0.034113666394490046
11.099999999999977	0.9420287849332676	0.034435568835496595
11.199999999999976	0.9420212314803685	0.03480870093923433
11.299999999999976	0.9420138473000735	0.035156213801953516
11.399999999999975	0.9420071116638056	0.03545373469548679
11.499999999999975	0.9420001232245737	0.0357538199913682
11.599999999999975	0.9419924207937606	0.036020615796170455
11.699999999999974	0.9419849846314755	0.036136323964922994
11.799999999999974	0.9419777740765488	0.03608158758455057
11.899999999999974	0.9419704678233333	0.03594544275240996
11.999999999999973	0.9419629816923666	0.03583041312445376
12.099999999999973	0.9419557574588411	0.03581218622813832
12.199999999999973	0.941949307904097	0.03588431595439025
12.299999999999972	0.9419420683037084	0.0359478281799202
12.399999999999972	0.9419350017331134	0.03595370035883693
12.499999999999972	0.9419281962076346	0.03596730539639923
12.599999999999971	0.9419209473698578	0.036011033016297614
12.69999999999997	0.9419136090343051	0.03603588963232848
12.79999999999997	0.9419066954567493	0.036063195139741905
12.89999999999997	0.9418991078774859	0.0361717841484158
12.99999999999997	0.9418917958378524	0.036369054111018546
13.09999999999997	0.9418846644131236	0.03661055982535983
13.199999999999969	0.9418772654570106	0.03685952327112441
13.299999999999969	0.9418697315491364	0.037097455608412
13.399999999999968	0.9418624712190953	0.03736968946718543
13.499999999999968	0.9418552544170304	0.03775241057460658
13.599999999999968	0.9418477874103026	0.03819772659445796
13.699999999999967	0.9418402765273595	0.038554817199536115
13.799999999999967	0.9418329345627403	0.03877059079258955
13.899999999999967	0.941825950690004	0.038910055594737904
13.999999999999966	0.9418184736783113	0.03901806319327479
14.099999999999966	0.9418111431185001	0.03911561648964376
14.199999999999966	0.9418042958968038	0.03925234366815552
14.299999999999965	0.941796577649966	0.039468266830023024
14.399999999999965	0.9417897060381805	0.03977466308577107
14.499999999999964	0.9417824062241666	0.0401646518766375
14.599999999999964	0.941775502588945	0.040560168119315225
14.699999999999964	0.9417682533118397	0.040870296951585644
14.799999999999963	0.9417607621417968	0.04113102943450669
14.899999999999963	0.9417535951210936	0.041447140138151886
14.999999999999963	0.9417462602046541	0.04181141516180438
15.099999999999962	0.9417393682477564	0.04212805888067594
15.199999999999962	0.9417324181840817	0.04236020685896516
15.299999999999962	0.941725186735498	0.042532375773868085
15.399999999999961	0.9417182093706112	0.04268800717796627
15.499999999999961	0.9417111441932088	0.0428771271832837
15.59999999999996	0.9417036662613198	0.04310434229668153
15.69999999999996	0.941696892414954	0.043323868904406274
15.79999999999996	0.941690192848491	0.04353920804746295
15.89999999999996	0.9416827926045942	0.04377198227796594
15.99999999999996	0.9416752631908989	0.04395537067995544
16.09999999999996	0.9416682939758557	0.04401770463239667
16.19999999999996	0.941661329317117	0.04402723578652785
16.29999999999996	0.9416539567259496	0.044120932109137145
16.399999999999963	0.9416466000282256	0.04436290433933596
16.499999999999964	0.9416394706386795	0.04473397028896598
16.599999999999966	0.9416325200115283	0.04516923173621089
16.699999999999967	0.9416252242651995	0.04560588134431264
16.79999999999997	0.9416185309718199	0.04605349628750727
16.89999999999997	0.9416113134894778	0.046556362489718034
16.99999999999997	0.9416037347139922	0.047072112464507355
17.099999999999973	0.9415971750748597	0.047525068666019264
17.199999999999974	0.9415900103132011	0.04792653221661905
17.299999999999976	0.9415826328285766	0.04830917497751652
17.399999999999977	0.9415766146367865	0.04863138119606091
17.49999999999998	0.9415693418098128	0.048856948130262874
17.59999999999998	0.9415620640519112	0.04902102885707583
17.69999999999998	0.9415556550167588	0.04919757037630434
17.799999999999983	0.9415485997289711	0.049460405358592044
17.899999999999984	0.9415414191915339	0.049818869518392546
17.999999999999986	0.9415337664844787	0.05016913051280829
18.099999999999987	0.9415267936996478	0.050398455091777
18.19999999999999	0.9415204264086612	0.05052914478456317
18.29999999999999	0.941513055384937	0.05064905675728485
18.39999999999999	0.941505676347083	0.05077216408899371
18.499999999999993	0.9414991878843346	0.05088531326591893
18.599999999999994	0.9414925166335512	0.051019619460116156
18.699999999999996	0.9414852765115811	0.051198968486668044
18.799999999999997	0.9414777482904297	0.0514065553793117
18.9	0.9414709584437544	0.05160468499002851
19.0	0.9414637041298841	0.05174418410621533
19.1	0.9414562868464	0.05181181426582328
19.200000000000003	0.941449100653594	0.0518756173950487
19.300000000000004	0.9414420309054704	0.05198066587948374
19.400000000000006	0.9414347513610979	0.052043565475387916
19.500000000000007	0.9414277839833359	0.05196758868198277
19.60000000000001	0.941420308710222	0.05178617572154852
19.70000000000001	0.9414131144640866	0.0515994131322476
19.80000000000001	0.9414056815254265	0.05148225628357917
19.900000000000013	0.9413981402124574	0.05147237954426096
20.000000000000014	0.941390725941246	0.05156716869206365
20.100000000000016	0.9413835153130082	0.05173910529793708
20.200000000000017	0.9413765258124122	0.05197804514906781
20.30000000000002	0.9413690182992405	0.05225575174795026
20.40000000000002	0.9413616785390423	0.05248615337872253
20.50000000000002	0.9413543807201068	0.05263361409907567
20.600000000000023	0.9413479501849585	0.0527852285105629
20.700000000000024	0.9413406496018629	0.053018907980919204
20.800000000000026	0.9413333292372198	0.05329621712870356
20.900000000000027	0.9413261758534562	0.053538973464663075
21.00000000000003	0.9413191736063142	0.05371594330133401
21.10000000000003	0.9413120272049659	0.0538496546360161
21.20000000000003	0.9413047175398632	0.053998988336017226
21.300000000000033	0.9412971628025955	0.05419125328881909
21.400000000000034	0.9412897280943344	0.054368336727802814
21.500000000000036	0.941283019800673	0.054471750973482044
21.600000000000037	0.9412758357850859	0.054524983863063155
21.70000000000004	0.9412690533545631	0.05454757394183619
21.80000000000004	0.9412618403224929	0.05450528399594627
21.90000000000004	0.941254165552399	0.054404311796143606
22.000000000000043	0.9412472191214608	0.054339612650824674
22.100000000000044	0.9412401561987762	0.05440496131015991
22.200000000000045	0.9412332323097271	0.054613473754773434
22.300000000000047	0.9412265984441714	0.05489655505363456
22.40000000000005	0.9412193806509855	0.05514436910283006
22.50000000000005	0.9412121736512061	0.05530642305448977
22.60000000000005	0.9412055156707336	0.055441175098599464
22.700000000000053	0.941198329829306	0.055598366972614784
22.800000000000054	0.9411909887064738	0.05573657318909887
22.900000000000055	0.941183791764421	0.055818282406407585
23.000000000000057	0.9411765185368932	0.05587806451562301
23.10000000000006	0.9411694885089755	0.055948025050865303
23.20000000000006	0.9411623872017109	0.05602238025271666
23.30000000000006	0.9411548120189658	0.05610196130266782
23.400000000000063	0.941147682337584	0.05621025407637212
23.500000000000064	0.941140915814417	0.05639429762982463
23.600000000000065	0.9411335870611748	0.05669623936080144
23.700000000000067	0.9411259814994101	0.057071872627695336
23.800000000000068	0.9411183637427913	0.05739658137441875
23.90000000000007	0.9411115245088363	0.0576217170041143
24.00000000000007	0.9411043012955572	0.05783451877002342
24.100000000000072	0.9410968664054153	0.058125828864792055
24.200000000000074	0.9410894943147006	0.05850497724027458
24.300000000000075	0.9410825184013165	0.058945301979334966
24.400000000000077	0.9410754918658665	0.05942167623548125
24.500000000000078	0.9410685270275683	0.05990726748377346
24.60000000000008	0.9410613179892281	0.06037727141291408
24.70000000000008	0.9410544394104996	0.06078756925161379
24.800000000000082	0.9410472765722331	0.061086030000499815
24.900000000000084	0.9410402100210359	0.061289422965529826
25.000000000000085	0.9410327961623225	0.06147923246646906
25.100000000000087	0.9410252912669197	0.061665646723412355
25.200000000000088	0.9410181069929827	0.061770380515936425
25.30000000000009	0.9410109777962232	0.06176119963770404
25.40000000000009	0.9410036693044266	0.061708556396238234
25.500000000000092	0.9409967998915194	0.0617104259817611
25.600000000000094	0.9409894209221309	0.061823057861012685
25.700000000000095	0.9409823369073775	0.06202658892011658
25.800000000000097	0.9409752990906182	0.06224467600630981
25.900000000000098	0.9409682022567479	0.0624304505978544
26.0000000000001	0.9409605642253734	0.06259393522265279
26.1000000000001	0.9409531182135574	0.06271869484695236
26.200000000000102	0.9409459919585784	0.06276375260661625
26.300000000000104	0.9409388169321	0.0627621690213773
26.400000000000105	0.9409316152710467	0.06281066116095262
26.500000000000107	0.9409242980778354	0.0629481907420491
26.600000000000108	0.9409166852317817	0.06311946969169444
26.70000000000011	0.9409093167883109	0.06324866696689552
26.80000000000011	0.9409020328453895	0.06330406325293829
26.900000000000112	0.9408944973271212	0.06332811143820707
27.000000000000114	0.9408873803860675	0.0633926654644601
27.100000000000115	0.940879863264224	0.06349629618776152
27.200000000000117	0.9408729620092026	0.06356306819177189
27.300000000000118	0.9408664869084924	0.06356774709369369
27.40000000000012	0.9408592094836655	0.06356413805413583
27.50000000000012	0.9408535967768599	0.06358298235753136
27.600000000000122	0.9408468335785255	0.06362543525755847
27.700000000000124	0.9408398135851274	0.06371562582804653
27.800000000000125	0.9408322469340858	0.06390225893732679
27.900000000000126	0.9408247508880332	0.06420398775094734
28.000000000000128	0.9408175019508308	0.06457435575508591
28.10000000000013	0.9408103544271708	0.0648997297873972
28.20000000000013	0.9408033428366338	0.0650739500668876
28.300000000000132	0.9407959644233692	0.06511178600380749
28.400000000000134	0.9407887613162043	0.06511475902254327
28.500000000000135	0.9407818473603273	0.06512600545262709
28.600000000000136	0.9407748993450618	0.06510519926571558
28.700000000000138	0.9407676521867266	0.06502955461729498
28.80000000000014	0.9407602321864892	0.06492290489798506
28.90000000000014	0.9407531508413016	0.06481065024717719
29.000000000000142	0.9407465215605104	0.06470106998640597
29.100000000000144	0.9407392009278222	0.06458941031893031
29.200000000000145	0.9407323516196207	0.0644736324353944
29.300000000000146	0.9407252711893375	0.06438940792569096
29.400000000000148	0.9407189451105724	0.06436431432729064
29.50000000000015	0.9407112985604897	0.06434285227547477
29.60000000000015	0.9407039978705408	0.06424154223913477
29.700000000000152	0.9406971341573295	0.06408562661433849
29.800000000000153	0.9406903803889111	0.06399322651085466
29.900000000000155	0.9406830359965039	0.06404038398838059
30.000000000000156	0.9406757168733089	0.06421043714278635
30.100000000000158	0.9406682310684126	0.06443369093876813
30.20000000000016	0.9406609330192831	0.0646421687216119
30.30000000000016	0.9406536893986701	0.06481496720196811
30.400000000000162	0.940646391468691	0.06495800923905395
30.500000000000163	0.9406388697804918	0.06504961453435731
30.600000000000165	0.9406317511782417	0.06507129795509833
30.700000000000166	0.9406245666857331	0.06507940924539211
30.800000000000168	0.940617860220434	0.06515135996303313
30.90000000000017	0.9406106889875553	0.06527951358580172
31.00000000000017	0.9406042840400988	0.0654025585569328
31.100000000000172	0.9405972558824184	0.06551165998498618
31.200000000000173	0.9405907884120878	0.06566516227291008
31.300000000000175	0.9405841408118013	0.06593144119144766
31.400000000000176	0.9405767621585608	0.06631665153083506
31.500000000000178	0.940569929477806	0.06673316892824646
31.60000000000018	0.9405624664764884	0.06707963502497746
31.70000000000018	0.9405550318802312	0.06734212117503546
31.800000000000182	0.9405481671067615	0.06756364372498003
31.900000000000183	0.9405408289498679	0.06775409893095542
32.000000000000185	0.9405334175538833	0.06790619979725335
32.100000000000186	0.94052616943222	0.06806095907281487
32.20000000000019	0.9405188263403157	0.06826803533274264
32.30000000000019	0.9405117176333875	0.06851272025539573
32.40000000000019	0.9405044616646672	0.06872239460232461
32.50000000000019	0.9404974772092995	0.0688190949881003
32.60000000000019	0.9404905351205128	0.06879543703414008
32.700000000000195	0.9404839602991752	0.0687337290704683
32.800000000000196	0.9404764306905191	0.06871592607441793
32.9000000000002	0.9404695432476795	0.06872045641276403
33.0000000000002	0.9404624726802088	0.06868772463452756
33.1000000000002	0.9404552184124308	0.06863033546549491
33.2000000000002	0.9404479684518237	0.06861437073065922
33.3000000000002	0.9404406468534097	0.06867895866486769
33.400000000000205	0.9404334923931366	0.06882420393568275
33.500000000000206	0.9404263380893423	0.06904133219700859
33.60000000000021	0.9404191721114128	0.06932210334899894
33.70000000000021	0.9404122185228234	0.06964921276311946
33.80000000000021	0.9404049556726565	0.06996525214860184
33.90000000000021	0.9403972910459327	0.0701735944238532
34.00000000000021	0.940390777810062	0.07023425563481137
34.100000000000215	0.9403837493707461	0.07023670560503756
34.200000000000216	0.9403768798758199	0.07029625905111753
34.30000000000022	0.9403696342394193	0.07042923641522833
34.40000000000022	0.9403623158359902	0.0705762939278374
34.50000000000022	0.9403550519886092	0.07069507905754863
34.60000000000022	0.9403477481840675	0.07078924842005087
34.70000000000022	0.9403406262844456	0.07088399478842847
34.800000000000225	0.9403336620126503	0.07098852880749712
34.900000000000226	0.9403260164841041	0.07107742168836259
35.00000000000023	0.9403187764169711	0.07113879607010157
35.10000000000023	0.9403115139613667	0.07120906791136007
35.20000000000023	0.940304345696427	0.07130178068928288
35.30000000000023	0.9402975116990002	0.07136020526530881
35.40000000000023	0.9402903278991265	0.07134517946558255
35.500000000000234	0.9402831966021115	0.071311471514714
35.600000000000236	0.940276167929694	0.07134841027997091
35.70000000000024	0.9402693423834082	0.0714771053816843
35.80000000000024	0.9402621620803743	0.07162709930345132
35.90000000000024	0.9402551883655967	0.07168815553327647
36.00000000000024	0.9402477762234001	0.07160270630947316
36.10000000000024	0.9402404093026313	0.07140414559056199
36.200000000000244	0.9402330973539945	0.07114728596325914
36.300000000000246	0.9402256233667313	0.0708435350713083
36.40000000000025	0.9402184843091238	0.07050798314493031
36.50000000000025	0.9402116074447078	0.07020832803338768
36.60000000000025	0.9402042447223699	0.06999800796722763
36.70000000000025	0.9401970937187829	0.06985055992656555
36.80000000000025	0.9401901285200485	0.06971408495819811
36.900000000000254	0.9401826249271509	0.06958175261722394
37.000000000000256	0.9401753706194342	0.06950192865771768
37.10000000000026	0.9401680050411022	0.06952955680223176
37.20000000000026	0.9401607764881093	0.06964231854444393
37.30000000000026	0.9401533678110292	0.06973879842430311
37.40000000000026	0.9401467282128713	0.0697514269194215
37.50000000000026	0.9401399515791211	0.06972283745265663
37.600000000000264	0.9401324400865483	0.06972792835413079
37.700000000000266	0.9401258108664827	0.06978382998250282
37.80000000000027	0.9401188544588774	0.0698800027147533
37.90000000000027	0.9401121403919156	0.07001586612347176
38.00000000000027	0.9401050922283694	0.07018633074302767
38.10000000000027	0.9400983228813413	0.07035289175898918
38.20000000000027	0.9400916447489749	0.07044751498373293
38.300000000000274	0.9400844677579615	0.07042139013633861
38.400000000000276	0.9400773966450517	0.07031224244759979
38.50000000000028	0.9400707312636588	0.07023300151606295
38.60000000000028	0.9400633576480225	0.07024684949711836
38.70000000000028	0.9400559497744615	0.07030556934824943
38.80000000000028	0.9400487944552357	0.07034912060636182
38.90000000000028	0.9400412568110875	0.07039141451910848
39.000000000000284	0.9400340949717025	0.07048298397499177
39.100000000000286	0.9400268315866755	0.0706436266297779
39.20000000000029	0.9400192608216891	0.07084424248019978
39.30000000000029	0.9400123343775066	0.07103158020812712
39.40000000000029	0.9400048533597136	0.07117875993538761
39.50000000000029	0.9399980014139605	0.07128063781530523
39.60000000000029	0.9399909493450477	0.07130849411417006
39.700000000000294	0.9399835871712208	0.07121694582988586
39.800000000000296	0.9399768211412525	0.07103669967754173
39.9000000000003	0.9399693536890011	0.07088603168353229
40.0000000000003	0.939962134273463	0.07085106997663819
40.1000000000003	0.9399547418268025	0.07090570201029035
40.2000000000003	0.9399477975963846	0.0709647964812502
40.3000000000003	0.9399413568756675	0.0709754425935689
40.400000000000304	0.9399337661919495	0.07095787674105379
40.500000000000306	0.9399262704323393	0.07096870781917647
40.60000000000031	0.9399192294199182	0.07102739178969736
40.70000000000031	0.9399122455499751	0.07110865592689436
40.80000000000031	0.9399050020800997	0.07121350227167085
40.90000000000031	0.9398985397580542	0.07137835478889532
41.00000000000031	0.9398913232308677	0.071607197155251
41.100000000000314	0.9398839519670791	0.07184975387633086
41.200000000000315	0.9398774095485343	0.0720811287928744
41.30000000000032	0.939870535421182	0.07233991131618395
41.40000000000032	0.9398637521073718	0.07266682715841773
41.50000000000032	0.9398567311421667	0.07303336372911759
41.60000000000032	0.9398490760766975	0.07333747603259344
41.70000000000032	0.9398425178092643	0.07347813761006905
41.800000000000324	0.9398354210096573	0.07346062315395883
41.900000000000325	0.939828158457951	0.0733809761850338
42.00000000000033	0.9398207984878684	0.07331486390852007
42.10000000000033	0.9398133842081295	0.0732687499670405
42.20000000000033	0.9398063185501102	0.07324273320827994
42.30000000000033	0.9397991332040864	0.07326141392250902
42.40000000000033	0.9397919212434591	0.07332469418060757
42.500000000000334	0.9397845822450702	0.0733873386137674
42.600000000000335	0.9397775546079059	0.07339768750718846
42.70000000000034	0.9397703226973495	0.0733520036538407
42.80000000000034	0.9397633989235804	0.07330336195969714
42.90000000000034	0.9397559584950921	0.07329991086654707
43.00000000000034	0.9397487753810227	0.07330151901955427
43.10000000000034	0.9397418910118516	0.07321801199903653
43.200000000000344	0.9397346962909124	0.07303355271926452
43.300000000000345	0.9397281100532449	0.07282694817772672
43.40000000000035	0.9397207934979044	0.07267299245919892
43.50000000000035	0.9397131963698988	0.07257290076152378
43.60000000000035	0.9397062795979555	0.07248325114741935
43.70000000000035	0.9396991330506561	0.07236851848749366
43.80000000000035	0.9396919690910845	0.0722169341572736
43.900000000000354	0.9396850959951101	0.07201962229053376
44.000000000000355	0.9396779504208244	0.07175427997376477
44.10000000000036	0.9396707973291681	0.07142478015283353
44.20000000000036	0.9396636975785813	0.07111592304917302
44.30000000000036	0.9396560892282324	0.07093917186889963
44.40000000000036	0.9396486424386756	0.07091234102430728
44.50000000000036	0.9396415882952107	0.07095493287464469
44.600000000000364	0.9396343438960657	0.07099594118997787
44.700000000000365	0.9396272987090882	0.07104015741300691
44.80000000000037	0.9396198057417955	0.07112793231710454
44.90000000000037	0.9396131453534942	0.07126499058904671
45.00000000000037	0.9396061640516282	0.07139790194835531
45.10000000000037	0.9395987951771585	0.07146311760267293
45.20000000000037	0.9395920373947872	0.07144985189612714
45.300000000000374	0.9395849358302784	0.07138534724243503
45.400000000000375	0.9395778528687949	0.07126850178563324
45.50000000000038	0.9395705427813923	0.07108880913718696
45.60000000000038	0.9395636144565794	0.0708933470427025
45.70000000000038	0.9395562382777263	0.07076664961952488
45.80000000000038	0.9395492044736031	0.07073076720410361
45.90000000000038	0.9395418837136014	0.07071512931271615
46.000000000000384	0.9395342448522537	0.07062078227954344
46.100000000000385	0.9395271792981004	0.07041518328968145
46.20000000000039	0.9395199069961854	0.07016341356111337
46.30000000000039	0.9395127046947249	0.06995491969006096
46.40000000000039	0.9395051672682082	0.0698098685263169
46.50000000000039	0.9394977365936722	0.06969498530189193
46.60000000000039	0.9394907857691847	0.06960560257402616
46.700000000000394	0.9394837940022605	0.06956804388730141
46.800000000000395	0.9394766393217483	0.06957353875561259
46.9000000000004	0.9394691950482783	0.06957793716618235
47.0000000000004	0.9394619738297995	0.06955900163833706
47.1000000000004	0.9394542240069736	0.06954156026304459
47.2000000000004	0.939447214565491	0.06955168823264116
47.3000000000004	0.939440050560378	0.06956298650299518
47.400000000000404	0.9394326164754232	0.06949533834514732
47.500000000000405	0.9394253886633379	0.0693061407481401
47.600000000000406	0.9394182987912431	0.06906890301572831
47.70000000000041	0.9394120707792027	0.06891127177747437
47.80000000000041	0.9394048096234089	0.06889319142267146
47.90000000000041	0.9393974674901728	0.06898260629271465
48.00000000000041	0.9393904014094492	0.0691339499897156
48.10000000000041	0.939383220843018	0.0693272667785232
48.200000000000415	0.9393759022019001	0.0695460483031306
48.300000000000416	0.9393688750744732	0.06975548719122628
48.40000000000042	0.9393614552401456	0.06992402687908533
48.50000000000042	0.9393549291956959	0.07006238147041696
48.60000000000042	0.939347652845604	0.07023192814858521
48.70000000000042	0.9393404705195416	0.07045940965791365
48.80000000000042	0.9393333006653926	0.07068183707602156
48.900000000000425	0.9393258409134889	0.07082038184129806
49.000000000000426	0.9393184956180836	0.07088039915221914
49.10000000000043	0.9393112711106832	0.07093726672745722
49.20000000000043	0.9393045038203676	0.071032171051743
49.30000000000043	0.9392976250095656	0.07112854526451137
49.40000000000043	0.9392901468585401	0.0711537055727927
49.50000000000043	0.9392836886713719	0.07106752947292741
49.600000000000435	0.9392764990646708	0.07089503539884257
49.700000000000436	0.9392692971937966	0.0706745377339003
49.80000000000044	0.9392620040073063	0.0704226271109485
49.90000000000044	0.9392544626318433	0.07017164918715753
50.00000000000044	0.9392480765343767	0.07000035781424152
50.10000000000044	0.9392408727042373	0.06996912972728754
50.20000000000044	0.9392336614697229	0.07003293394997477
50.300000000000445	0.9392264088161918	0.07008550096146435
50.400000000000446	0.9392190091726871	0.0700627898017542
50.50000000000045	0.9392117936385995	0.06998804781996505
50.60000000000045	0.9392043793087501	0.0699232175919655
50.70000000000045	0.9391973756629016	0.0698820368545182
50.80000000000045	0.9391899513333355	0.06981129066206491
50.90000000000045	0.9391826885291898	0.06966678065628701
51.000000000000455	0.9391760645424017	0.0694742342739488
51.100000000000456	0.9391687896534098	0.06928720122336934
51.20000000000046	0.9391613851623175	0.0691177127846393
51.30000000000046	0.9391543759762553	0.06895994597511008
51.40000000000046	0.9391474152773758	0.06883986851784576
51.50000000000046	0.9391400613182805	0.06879162725536317
51.60000000000046	0.9391326616829284	0.06879571695777342
51.700000000000465	0.9391257140321321	0.06877186829436745
51.800000000000466	0.9391182179842815	0.06864845652181079
51.90000000000047	0.939111575771897	0.06844499649529526
52.00000000000047	0.9391042811948238	0.06826923974321086
52.10000000000047	0.9390973923006274	0.06820338717425135
52.20000000000047	0.9390902803142542	0.06822577374180723
52.30000000000047	0.9390828475902899	0.06826569330180414
52.400000000000475	0.9390754932946503	0.06828890195455731
52.500000000000476	0.9390685866709654	0.0682968181837687
52.60000000000048	0.9390615388175363	0.06827330431944102
52.70000000000048	0.9390539661383216	0.06818131995590422
52.80000000000048	0.9390475053595448	0.06800113075686003
52.90000000000048	0.9390402970608109	0.06775887749213666
53.00000000000048	0.9390326659351299	0.06748967745076949
53.100000000000485	0.9390253179211451	0.06718096660509344
53.200000000000486	0.9390180730876199	0.06678262338514189
53.30000000000049	0.939010587385916	0.06630015714779833
53.40000000000049	0.9390033285094239	0.06583727403973355
53.50000000000049	0.9389960324507435	0.06550193525287067
53.60000000000049	0.9389890779410875	0.0653027405668358
53.70000000000049	0.938981685543925	0.06516170840264804
53.800000000000495	0.9389741017262736	0.06500533629389552
53.900000000000496	0.938967633555931	0.06481779812677516
54.0000000000005	0.9389604362231521	0.06462061841155854
54.1000000000005	0.9389531936830564	0.06442362653155714
54.2000000000005	0.9389462479985999	0.06422370706610694
54.3000000000005	0.9389391933817848	0.0640502000687952
54.4000000000005	0.9389317787660011	0.06395806354566634
54.500000000000504	0.9389250684652378	0.06395011198919333
54.600000000000506	0.9389179867275937	0.06395184236890594
54.70000000000051	0.938910601337597	0.06389587573583055
54.80000000000051	0.9389033943907817	0.06380060268399355
54.90000000000051	0.938895985865223	0.06373499088116649
55.00000000000051	0.9388885373982703	0.06372560897660011
55.10000000000051	0.9388817507755359	0.06372097164092273
55.200000000000514	0.938874763405019	0.06365147786619953
55.300000000000516	0.9388676366546197	0.06351201464429873
55.40000000000052	0.9388602770765395	0.06337025087410562
55.50000000000052	0.9388525852224661	0.06328694377865604
55.60000000000052	0.9388452531722717	0.06327319390340352
55.70000000000052	0.9388380904762083	0.06333373853174812
55.80000000000052	0.9388306317894225	0.06349045665375128
55.900000000000524	0.9388233615865842	0.06372887896631943
56.000000000000526	0.93881627205807	0.06396339040287222
56.10000000000053	0.9388091410504393	0.06409319727003768
56.20000000000053	0.9388020740425962	0.06408805670627954
56.30000000000053	0.938794601026979	0.06401039809153877
56.40000000000053	0.9387871779011585	0.06394217638998007
56.50000000000053	0.9387800239178455	0.06389098619248515
56.600000000000534	0.9387729203866331	0.06379522823998417
56.700000000000536	0.9387657110184178	0.06362247340575157
56.80000000000054	0.93875882268981	0.06341480008341852
56.90000000000054	0.9387517244178313	0.06322625150598357
57.00000000000054	0.9387444548469395	0.06306296315236584
57.10000000000054	0.9387372844788695	0.06290518952517117
57.20000000000054	0.938730687400851	0.0627547920739321
57.300000000000544	0.9387235927191786	0.0626275444892452
57.400000000000546	0.9387164428555219	0.06251166574277102
57.50000000000055	0.9387089517880632	0.062360296208561636
57.60000000000055	0.9387032887089877	0.06215069994649863
57.70000000000055	0.938696264720576	0.06195214751172173
57.80000000000055	0.9386889388762922	0.06187568685174043
57.90000000000055	0.9386819372869994	0.0619564396102813
58.000000000000554	0.938675594465741	0.06211474577376888
58.100000000000556	0.9386686299653793	0.06224849327780828
58.20000000000056	0.938660949754582	0.06231872526738243
58.30000000000056	0.9386540524625989	0.062337830950758774
58.40000000000056	0.9386471975890175	0.06231606926244244
58.50000000000056	0.9386398007531777	0.062239729957194775
58.60000000000056	0.9386324319927448	0.062104347102522876
58.700000000000564	0.938625220226729	0.06194472770071639
58.800000000000566	0.9386186193946596	0.06180044698301384
58.90000000000057	0.9386113604335226	0.061659747348711394
59.00000000000057	0.9386043005895772	0.06148213495985365
59.10000000000057	0.9385972110414764	0.06128625731531364
59.20000000000057	0.9385903062456482	0.06115365345768182
59.30000000000057	0.9385830774861014	0.061131561794829696
59.400000000000574	0.9385758652219778	0.061164773382933975
59.500000000000576	0.9385686948198073	0.061144359999661134
59.60000000000058	0.9385614751203244	0.0610077130657728
59.70000000000058	0.9385542009867964	0.060781363773246624
59.80000000000058	0.9385468339156537	0.06053127395549621
59.90000000000058	0.938539639512325	0.060286416148722564
60.00000000000058	0.9385324656167138	0.060040881021997276
60.100000000000584	0.9385249288261543	0.05980377685700233
60.200000000000585	0.93851795134755	0.05959544153219701
60.30000000000059	0.9385108219104947	0.05938921316266755
60.40000000000059	0.9385033567340785	0.05911011207693273
60.50000000000059	0.9384964946260518	0.05871578270784321
60.60000000000059	0.9384897135779955	0.058249425592567926
60.70000000000059	0.938482556112994	0.05779603452945098
60.800000000000594	0.9384761522690568	0.05738773501630888
60.900000000000595	0.9384688842706013	0.05698391582111512
61.0000000000006	0.9384615993042966	0.05653521590888417
61.1000000000006	0.9384544984260984	0.056074123455684806
61.2000000000006	0.9384475853079887	0.0556931178289888
61.3000000000006	0.9384399727851866	0.055445563442123806
61.4000000000006	0.9384329692176107	0.055309922938546766
61.500000000000604	0.938426030588405	0.05524760371403836
61.600000000000605	0.9384190436707226	0.055234442691666004
61.70000000000061	0.9384118133753703	0.05523794868655062
61.80000000000061	0.9384050369561913	0.05519157195703125
61.90000000000061	0.9383974606851959	0.05504206546918991
62.00000000000061	0.9383905119052849	0.05480711802333799
62.10000000000061	0.9383831689032596	0.05458053033026045
62.200000000000614	0.9383757203060444	0.05443880885894054
62.300000000000615	0.9383685664661746	0.05435773074085249
62.40000000000062	0.9383624144473164	0.054250864985564085
62.50000000000062	0.9383558122276769	0.054083825420939306
62.60000000000062	0.9383485282427565	0.053898779432457786
62.70000000000062	0.9383414225297106	0.05374155762871435
62.80000000000062	0.9383342244230075	0.0536054288913834
62.900000000000624	0.9383267135876285	0.0534571347231482
63.000000000000625	0.9383196824471493	0.05328562331898039
63.10000000000063	0.9383128501760889	0.05311133157612864
63.20000000000063	0.9383057759432241	0.05294269389508617
63.30000000000063	0.9382985535024736	0.052756518960767246
63.40000000000063	0.9382918046360453	0.05255246354646023
63.50000000000063	0.938285002840757	0.05239554264375952
63.600000000000634	0.9382777062901181	0.0523546942873894
63.700000000000635	0.9382702811714458	0.05240293011489822
63.80000000000064	0.9382629038883854	0.05242300920706028
63.90000000000064	0.9382564779714646	0.05231584111667497
64.00000000000064	0.9382491775923484	0.05208057086825148
64.10000000000063	0.938241874899248	0.051782807864232984
64.20000000000063	0.9382352024970162	0.05147614216941041
64.30000000000062	0.9382278215854989	0.051169863093584816
64.40000000000062	0.9382207464477275	0.05086589780233552
64.50000000000061	0.9382135024168616	0.05059960311372952
64.6000000000006	0.9382060946676454	0.0504045992738797
64.7000000000006	0.9381992334944974	0.05026174174982736
64.8000000000006	0.9381923056529031	0.05013472564908921
64.90000000000059	0.9381852271994948	0.05003800875301248
65.00000000000058	0.9381779332790053	0.05002632980011838
65.10000000000058	0.9381708993931185	0.05011043502982266
65.20000000000057	0.9381638506229453	0.050218151656491565
65.30000000000057	0.9381567437956356	0.0502557953347873
65.40000000000056	0.9381497787097143	0.05020449901365679
65.50000000000055	0.9381426384377403	0.050137832755677035
65.60000000000055	0.9381354311852944	0.05013528388759747
65.70000000000054	0.938128129467442	0.05019962534763158
65.80000000000054	0.9381207945802981	0.05028097813667589
65.90000000000053	0.9381134790305137	0.05034536825278805
66.00000000000053	0.9381063660105508	0.05037896673940461
66.10000000000052	0.938098904124736	0.05034612405659737
66.20000000000051	0.9380921134889395	0.050196966298773724
66.30000000000051	0.9380847417078604	0.04992917684213251
66.4000000000005	0.9380773477132242	0.04961013770553349
66.5000000000005	0.9380709289221074	0.049326435702490845
66.60000000000049	0.9380638601416224	0.049097012108711445
66.70000000000049	0.9380564607813894	0.04886355888051662
66.80000000000048	0.9380491902165471	0.0485828423760065
66.90000000000047	0.9380434429515238	0.04829586774148743
67.00000000000047	0.9380363701706582	0.04808204079973855
67.10000000000046	0.9380291920539258	0.047952283537125995
67.20000000000046	0.9380218673428647	0.047843969905369134
67.30000000000045	0.9380155874256175	0.047689463315495756
67.40000000000045	0.9380082857907874	0.04746609182067315
67.50000000000044	0.9380009528655342	0.04717316372542401
67.60000000000043	0.9379945758277879	0.04679893433276468
67.70000000000043	0.9379874848922519	0.046342592180443
67.80000000000042	0.9379805349827417	0.045855370925036304
67.90000000000042	0.9379732152915752	0.045431445982347204
68.00000000000041	0.9379663163554233	0.04511541690692153
68.1000000000004	0.9379591337703682	0.04484685445621871
68.2000000000004	0.9379516499522351	0.04452972510117948
68.3000000000004	0.9379445622104088	0.04414200184673573
68.40000000000039	0.9379374893513175	0.043745283831827464
68.50000000000038	0.9379302952337087	0.04340206621951801
68.60000000000038	0.9379229553811927	0.043112093532937865
68.70000000000037	0.937915940308789	0.042838303689768306
68.80000000000037	0.9379088741915975	0.042572281205904464
68.90000000000036	0.9379015958234267	0.04234519980479858
69.00000000000036	0.9378946808737644	0.04217158574165206
69.10000000000035	0.9378878067903499	0.042028345233989656
69.20000000000034	0.937880812596691	0.04190156123098008
69.30000000000034	0.937873798036748	0.04182027169486358
69.40000000000033	0.9378667219477368	0.04179938124389622
69.50000000000033	0.9378596282403637	0.041774226164323185
69.60000000000032	0.9378523143694242	0.041629879294273454
69.70000000000032	0.9378457794389722	0.04130696844414264
69.80000000000031	0.937838905759667	0.040858104885826974
69.9000000000003	0.9378318693841188	0.040394139880707856
70.0000000000003	0.9378248731509136	0.0399799093624102
70.10000000000029	0.9378175540471632	0.03960475162179241
70.20000000000029	0.9378106196674065	0.03923998437272093
70.30000000000028	0.9378035267921716	0.03889609575109357
70.40000000000028	0.9377964164138956	0.038588434021282154
70.50000000000027	0.937789504580083	0.03829266626445185
70.60000000000026	0.9377822295894016	0.03797586792516775
70.70000000000026	0.9377752383231043	0.03765127423403703
70.80000000000025	0.937768268337422	0.037367230041263584
70.90000000000025	0.9377608502337824	0.03713738639475226
71.00000000000024	0.9377541944448171	0.03690416050719921
71.10000000000024	0.9377468285752946	0.03660364712585818
71.20000000000023	0.9377393752984905	0.03625195489552062
71.30000000000022	0.9377325874149289	0.03594237131784145
71.40000000000022	0.9377256820340654	0.035743930594458836
71.50000000000021	0.9377184808915401	0.03562555496941953
71.60000000000021	0.9377114643501229	0.03550235810138897
71.7000000000002	0.9377051775434669	0.03532687781745059
71.8000000000002	0.9376978658880311	0.035102813439168844
71.90000000000019	0.9376910991721705	0.03483629248933217
72.00000000000018	0.9376839676930366	0.03452842853786635
72.10000000000018	0.9376768665726193	0.03420878479416365
72.20000000000017	0.9376696072923848	0.033952844995674455
72.30000000000017	0.9376623370987223	0.033828923240542125
72.40000000000016	0.9376557282173977	0.03381980700242552
72.50000000000016	0.9376487348741407	0.03384266826196459
72.60000000000015	0.9376413433215118	0.03384468255210804
72.70000000000014	0.9376337257965223	0.033860374809646474
72.80000000000014	0.937626985980357	0.03394020738357338
72.90000000000013	0.937619864197555	0.034063624597876506
73.00000000000013	0.93761254576209	0.034145433916825806
73.10000000000012	0.9376054989100688	0.03412076093087487
73.20000000000012	0.9375984698760234	0.033993737513377635
73.30000000000011	0.9375915953982974	0.03380469618474006
73.4000000000001	0.9375845797430223	0.03357699228784204
73.5000000000001	0.9375772446627426	0.03331866728098256
73.6000000000001	0.937570232042054	0.03306286383928069
73.70000000000009	0.9375635140686784	0.03286099266444755
73.80000000000008	0.9375562799993125	0.03270642326396916
73.90000000000008	0.9375489614646222	0.03251219227964129
74.00000000000007	0.9375418267970818	0.032196156382760334
74.10000000000007	0.9375346001654479	0.03177315622497458
74.20000000000006	0.9375277510822335	0.031339803566264396
74.30000000000005	0.9375205354127175	0.030976513049561644
74.40000000000005	0.9375130748761882	0.03068011045960525
74.50000000000004	0.937506882731531	0.030400029516546145
74.60000000000004	0.9375004926441216	0.030123413989767398
74.70000000000003	0.9374937986246188	0.029882664468928604
74.80000000000003	0.9374868892154913	0.02969148321660072
74.90000000000002	0.9374796920987697	0.02951753759452218
75.00000000000001	0.9374729875617277	0.029330866405436543
75.10000000000001	0.9374659828724129	0.029141508121288278
75.2	0.9374585141405576	0.02895580455803901
75.3	0.9374515285353398	0.028724414468428296
75.39999999999999	0.9374449291994271	0.028375806009883583
75.49999999999999	0.9374377554940981	0.027903887994194947
75.59999999999998	0.9374304465016796	0.027402823414769083
75.69999999999997	0.9374231083186392	0.026996534378117307
75.79999999999997	0.9374154339383056	0.026724051332824503
75.89999999999996	0.9374083655931614	0.026522147023153034
75.99999999999996	0.9374013435820605	0.02632114240482569
76.09999999999995	0.9373941196076774	0.026109903265811824
76.19999999999995	0.9373867213665307	0.025902605717684834
76.29999999999994	0.9373797539416311	0.025685172272553253
76.39999999999993	0.9373729466506395	0.02543511434995399
76.49999999999993	0.9373660516057959	0.025165331665801476
76.59999999999992	0.9373587409118574	0.02491874979920161
76.69999999999992	0.937352095484347	0.024703375488480606
76.79999999999991	0.9373449248934126	0.02446507960310211
76.8999999999999	0.9373377340968254	0.024142810378210214
76.9999999999999	0.9373300879993298	0.02375697553224011
77.0999999999999	0.9373226859417921	0.02339261800902623
77.19999999999989	0.9373157051615874	0.023093638810643174
77.29999999999988	0.9373084031923954	0.022798773260996642
77.39999999999988	0.937301317887949	0.022408521904555504
77.49999999999987	0.9372942942067826	0.021885135288402656
77.59999999999987	0.9372870296576807	0.021271790960065547
77.69999999999986	0.9372797597408378	0.020630354626306715
77.79999999999986	0.937272331169327	0.0199966091233605
77.89999999999985	0.9372654849632944	0.019397406436621613
77.99999999999984	0.9372581665427975	0.018889933970859592
78.09999999999984	0.9372513267503454	0.018521175235962382
78.19999999999983	0.9372448177237396	0.018260309951737278
78.29999999999983	0.9372376493166867	0.018009174550396106
78.39999999999982	0.9372305644567572	0.017706396822116797
78.49999999999982	0.9372233269978466	0.01739108774341447
78.59999999999981	0.9372162598977124	0.017135022421746568
78.6999999999998	0.9372090180184296	0.016940770229793765
78.7999999999998	0.9372017422731113	0.016732429048439006
78.89999999999979	0.9371952329688442	0.01644696173834459
78.99999999999979	0.9371884066413492	0.016106750092084034
79.09999999999978	0.9371810387793498	0.01578454316637564
79.19999999999978	0.9371739255227004	0.0155176022930229
79.29999999999977	0.9371661163909444	0.01529369542626525
79.39999999999976	0.9371596217116397	0.0151022303465703
79.49999999999976	0.9371524154369526	0.014961805487073357
79.59999999999975	0.937145279201417	0.014856439851160419
79.69999999999975	0.9371381515245473	0.014710876489637724
79.79999999999974	0.9371311716938563	0.014460621291516679
79.89999999999974	0.9371240478491192	0.01413656896376657
79.99999999999973	0.9371168051225752	0.013854258910958017
80.09999999999972	0.9371100652428552	0.013701316772660408
80.19999999999972	0.9371029320951463	0.013651362353049751
80.29999999999971	0.9370957412611012	0.013609712044343872
80.39999999999971	0.9370886877959216	0.013528746579739204
80.4999999999997	0.9370809791152303	0.013435067171910717
80.5999999999997	0.9370738922695188	0.01334797278691244
80.69999999999969	0.9370662945076328	0.013235728749917993
80.79999999999968	0.9370588849295637	0.01305597345214976
80.89999999999968	0.9370526702861328	0.012812918454705266
80.99999999999967	0.9370456339703357	0.012540105975064976
81.09999999999967	0.9370388422888711	0.012229780098113123
81.19999999999966	0.9370328153473828	0.011832667370525853
81.29999999999966	0.937025482102817	0.011338749437289177
81.39999999999965	0.9370182692834924	0.010836101876598633
81.49999999999964	0.9370118096166289	0.010460140285177024
81.59999999999964	0.9370046526152109	0.010255910280045088
81.69999999999963	0.936997503012702	0.010125720404809002
81.79999999999963	0.9369911707176556	0.009953020821089755
81.89999999999962	0.9369840615389271	0.009718725727486903
81.99999999999962	0.936976541574892	0.00947525370354299
82.09999999999961	0.9369700184889052	0.009255888903063569
82.1999999999996	0.9369628747110448	0.009050696549391245
82.2999999999996	0.9369556802049331	0.008855348705089812
82.3999999999996	0.9369487723597176	0.00870901620852011
82.49999999999959	0.9369416468528398	0.0086422948802528
82.59999999999958	0.936934571560454	0.008602339988449215
82.69999999999958	0.9369276111812557	0.00849978722626777
82.79999999999957	0.9369202882644375	0.008323640171230516
82.89999999999957	0.9369133803886854	0.008163816413479406
82.99999999999956	0.9369063882248737	0.008095895800402507
83.09999999999955	0.9368992662384947	0.008068579056814405
83.19999999999955	0.9368921544339394	0.007954799732344208
83.29999999999954	0.936885384928416	0.0076891013833223585
83.39999999999954	0.9368780876021563	0.007328056961340824
83.49999999999953	0.9368708109593101	0.006982117588460442
83.59999999999953	0.936863607475714	0.00670901478231593
83.69999999999952	0.9368565559184291	0.006501025627056899
83.79999999999951	0.9368495386343879	0.006370612273245862
83.89999999999951	0.9368426223078116	0.006369704481835557
83.9999999999995	0.936835196188873	0.006485778651791852
84.0999999999995	0.93682821549579	0.0065973973523917075
84.19999999999949	0.9368209770344675	0.006597246940791863
84.29999999999949	0.9368141010245088	0.00651327932459779
84.39999999999948	0.9368072159563687	0.0064861102868461855
84.49999999999947	0.9368001036230944	0.006609922480819561
84.59999999999947	0.9367928636690466	0.00681976888918103
84.69999999999946	0.9367856372257596	0.006981396767504816
84.79999999999946	0.9367789217085621	0.007053381720570396
84.89999999999945	0.9367716718701469	0.007119319937231799
84.99999999999945	0.936764054412188	0.0072706533692576715
85.09999999999944	0.9367574095367452	0.007504411246508449
85.19999999999943	0.9367517189292551	0.0077688523232610305
85.29999999999943	0.9367446691297767	0.008056654253257516
85.39999999999942	0.9367372419675087	0.00839239668276918
85.49999999999942	0.9367303528869674	0.008744594287500112
85.59999999999941	0.9367227703011825	0.009011585557139627
85.6999999999994	0.9367154965563627	0.009116702110842992
85.7999999999994	0.9367084451471683	0.009102160701141204
85.8999999999994	0.9367012115065011	0.009111184317018559
85.99999999999939	0.9366940266731629	0.009252416475107873
86.09999999999938	0.9366867662643884	0.009500627699740426
86.19999999999938	0.9366794236325996	0.009767866422899573
86.29999999999937	0.9366719324701244	0.010027425410492216
86.39999999999937	0.9366646710121365	0.010322858478256706
86.49999999999936	0.936657127550883	0.010679575274973985
86.59999999999935	0.9366496474221448	0.011064388113103714
86.69999999999935	0.9366431476011718	0.011436067832448932
86.79999999999934	0.9366358869563849	0.01179667049316005
86.89999999999934	0.9366287580630269	0.012169117228918004
86.99999999999933	0.9366215163943705	0.012527295152387019
87.09999999999933	0.9366147365990911	0.012803572786748407
87.19999999999932	0.9366073752145345	0.01297943382097657
87.29999999999932	0.936600509370712	0.013140200293769668
87.39999999999931	0.9365945522400119	0.013404299646596689
87.4999999999993	0.9365877653097692	0.013795581997799787
87.5999999999993	0.9365804655718452	0.014226750281152419
87.69999999999929	0.936573252573354	0.014603728429527554
87.79999999999929	0.9365667633112779	0.014910365822503052
87.89999999999928	0.9365595904186814	0.015187150053536146
87.99999999999928	0.9365524090948164	0.015464118149877358
88.09999999999927	0.9365451080704542	0.015737575072498705
88.19999999999926	0.9365381295791206	0.01601911155219974
88.29999999999926	0.936530845503384	0.016355631042945025
88.39999999999925	0.9365237394370709	0.016774347338652597
88.49999999999925	0.9365165643134287	0.017229070263052027
88.59999999999924	0.936509219989522	0.01764636968578765
88.69999999999924	0.9365020008754936	0.018015634739886176
88.79999999999923	0.936494781689969	0.01839671253406862
88.89999999999922	0.9364874558345934	0.018830328345329737
88.99999999999922	0.9364808382847519	0.019266777790204085
89.09999999999921	0.9364739478934561	0.019600864346098423
89.1999999999992	0.9364666930243841	0.019777011991200886
89.2999999999992	0.9364599021036573	0.019835447365880207
89.3999999999992	0.9364536948214021	0.019856480119885573
89.49999999999919	0.9364464187926616	0.019887533970983706
89.59999999999918	0.9364397678681207	0.01994651885994568
89.69999999999918	0.9364325338710695	0.020060958138994785
89.79999999999917	0.9364254870921531	0.020264096188223255
89.89999999999917	0.9364189394324591	0.020536928947004193
89.99999999999916	0.9364122556242478	0.020805743269984533
90.09999999999916	0.9364051733911917	0.021017634561895135
90.19999999999915	0.9363977685949085	0.021206470127744147
90.29999999999914	0.936390684209351	0.021458085705795316
90.39999999999914	0.9363838983568664	0.021808130857280283
90.49999999999913	0.9363765266601229	0.022202131013429383
90.59999999999913	0.9363695596116746	0.022574082512064747
90.69999999999912	0.9363630689202811	0.022927575539583373
90.79999999999912	0.9363563756937178	0.023319216358542012
90.89999999999911	0.9363491575319904	0.02377813151094518
90.9999999999991	0.9363423047042769	0.024277860653286923
91.0999999999991	0.936335641412259	0.02478028679408352
91.1999999999991	0.9363290997525499	0.02527540781449986
91.29999999999909	0.9363217941329245	0.02575506051702288
91.39999999999908	0.9363146659417417	0.026180917413141862
91.49999999999908	0.9363075482095704	0.02651346300645141
91.59999999999907	0.9363002738278651	0.02678296752643145
91.69999999999906	0.936293242027018	0.027101171540530145
91.79999999999906	0.9362869145245938	0.027563623835900344
91.89999999999905	0.9362800680603556	0.028157210585142024
91.99999999999905	0.9362732162380273	0.028790922327672958
92.09999999999904	0.9362660953424362	0.029398709363632283
92.19999999999904	0.9362591275649121	0.02998868693913323
92.29999999999903	0.9362517829635373	0.030587223360106573
92.39999999999903	0.9362445368762824	0.03118283841340259
92.49999999999902	0.9362374370234611	0.031736270790451604
92.59999999999901	0.9362303147447693	0.032232941260873414
92.69999999999901	0.9362231497019556	0.03269384772864608
92.799999999999	0.936216163612817	0.033125888693206755
92.899999999999	0.9362088264643117	0.03349905765290537
92.99999999999899	0.9362017548371195	0.03380391345272859
93.09999999999899	0.9361949488636845	0.034096713388958144
93.19999999999898	0.9361878006146611	0.03446178888107241
93.29999999999897	0.936180567241299	0.03491612508637215
93.39999999999897	0.9361737904883642	0.03538090015758703
93.49999999999896	0.936166761962493	0.03576476796832139
93.59999999999896	0.9361595476238135	0.03605855996642891
93.69999999999895	0.9361528410732819	0.03633238982995865
93.79999999999895	0.9361458122210297	0.03665595092120565
93.89999999999894	0.9361387421661759	0.037049083882255425
93.99999999999893	0.936131359091074	0.037510095671413106
94.09999999999893	0.9361245957747286	0.03805579044192073
94.19999999999892	0.9361177990201688	0.03868971767976718
94.29999999999892	0.9361106343247036	0.03936310161256541
94.39999999999891	0.9361039552761895	0.04000667300727376
94.4999999999989	0.9360971524195083	0.04059637076261185
94.5999999999989	0.936089735158528	0.04117309890467828
94.6999999999989	0.9360830482994251	0.04177423403587008
94.79999999999889	0.9360761996156027	0.04236045159543289
94.89999999999888	0.9360689919580967	0.0428496642045935
94.99999999999888	0.9360617035208268	0.043213726939406484
95.09999999999887	0.9360544648447606	0.04351919116709971
95.19999999999887	0.9360471643153258	0.04386181056307513
95.29999999999886	0.9360401568407646	0.04428145406898513
95.39999999999885	0.9360329855649318	0.044756777704875655
95.49999999999885	0.9360259974100749	0.045260277650431335
95.59999999999884	0.9360192282185604	0.045780717951552016
95.69999999999884	0.9360118051150113	0.04628846481103871
95.79999999999883	0.936004889331287	0.0467312983166909
95.89999999999883	0.9359981990524034	0.04707970564994422
95.99999999999882	0.9359913555668685	0.04738014071603563
96.09999999999881	0.9359842164900256	0.04772007771518755
96.19999999999881	0.9359765823175175	0.048130540852107426
96.2999999999988	0.9359702303093989	0.048554806488451244
96.3999999999988	0.9359636024318043	0.04891576160262895
96.49999999999879	0.9359564312304807	0.049206978797410844
96.59999999999879	0.9359492180261859	0.04948486674780764
96.69999999999878	0.935942238420196	0.04978194970041845
96.79999999999878	0.935934784656923	0.050069910901531636
96.89999999999877	0.9359277207033142	0.050304607470685304
96.99999999999876	0.9359204148288696	0.05047850274031258
97.09999999999876	0.9359131671475787	0.05061547468943057
97.19999999999875	0.9359060438763896	0.05072817241582395
97.29999999999875	0.9358987905150432	0.0508212528200482
97.39999999999874	0.9358918778518422	0.05094218487629616
97.49999999999874	0.9358844563615571	0.05118331038977416
97.59999999999873	0.9358773802828891	0.051603160941422636
97.69999999999872	0.9358703207450859	0.05215334533824133
97.79999999999872	0.9358638988956387	0.05272079567440992
97.89999999999871	0.9358568995027139	0.053233068741298496
97.9999999999987	0.9358499883111184	0.05370922931685477
98.0999999999987	0.9358426997590782	0.05419985093169233
98.1999999999987	0.9358358440744136	0.05471357702365506
98.29999999999869	0.9358288902532943	0.05521618955007357
98.39999999999868	0.9358217011235972	0.05569160002358326
98.49999999999868	0.9358149080683695	0.056161895987454406
98.59999999999867	0.9358077672844524	0.05663830121959913
98.69999999999867	0.9358005972665473	0.05709947046115571
98.79999999999866	0.9357933238463376	0.057530377368075966
98.89999999999866	0.9357863223499158	0.057964434480611574
98.99999999999865	0.9357796160358094	0.058450735051960405
99.09999999999864	0.9357728080713689	0.05897579224567006
99.19999999999864	0.9357657493767193	0.05945854269410219
99.29999999999863	0.9357591564409975	0.059834040404099405
99.39999999999863	0.9357527381772961	0.060132216278852284
99.49999999999862	0.9357458386852869	0.060454350924226734
99.59999999999862	0.9357384971118359	0.060877590255874525
99.69999999999861	0.9357322554552104	0.06139731209014809
99.7999999999986	0.9357252065183919	0.061967965392260384
99.8999999999986	0.9357182307602419	0.06256421961198738
99.9999999999986	0.935711933830119	0.0631707283802517
100.09999999999859	0.9357045255495442	0.0637437013615977
100.19999999999858	0.9356974702050522	0.06423703316578291
100.29999999999858	0.9356903463914805	0.06464932366434338
100.39999999999857	0.9356831744982508	0.06503796295881442
100.49999999999856	0.9356761168075016	0.06545218183603223
100.59999999999856	0.9356688901029963	0.06587140797205293
100.69999999999855	0.9356614969521341	0.06624137774137591
100.79999999999855	0.9356544040153381	0.06656507328140948
100.89999999999854	0.9356474646792372	0.06692622930648554
100.99999999999854	0.9356402266402193	0.06740915006761748
101.09999999999853	0.9356331004282197	0.0680179812369459
101.19999999999852	0.9356263164046944	0.06868884629412778
101.29999999999852	0.935618965273239	0.06936464569870261
101.39999999999851	0.9356116768442466	0.07003241776286716
101.49999999999851	0.9356046366307897	0.07069069843728826
101.5999999999985	0.9355973299071274	0.07132477150036988
101.6999999999985	0.9355902082854627	0.07193960614806971
101.79999999999849	0.9355832103517289	0.07258827411811922
101.89999999999849	0.9355760359327361	0.07332998239190033
101.99999999999848	0.9355690831635285	0.0741509677424383
102.09999999999847	0.9355621260217677	0.07495757418349716
102.19999999999847	0.9355552598238982	0.07566514918618684
102.29999999999846	0.9355479209252805	0.07627593938385877
102.39999999999846	0.9355407962891994	0.07684982349498957
102.49999999999845	0.9355342809152968	0.07741622924009418
102.59999999999845	0.9355274247227657	0.07793974155706038
102.69999999999844	0.9355203030687802	0.07837849507235757
102.79999999999843	0.9355129762986591	0.07874416544649436
102.89999999999843	0.9355060251363505	0.07908665241320925
102.99999999999842	0.9354988586751004	0.07944030676124747
103.09999999999842	0.9354918432300476	0.07981464654072765
103.19999999999841	0.9354847166291592	0.08023484297295637
103.2999999999984	0.9354776332053462	0.08074473971242986
103.3999999999984	0.9354706974157998	0.0813439137076275
103.4999999999984	0.9354642800476904	0.08195057920161554
103.59999999999839	0.9354573327765886	0.08245796446411968
103.69999999999838	0.9354500291533325	0.08283355863221956
103.79999999999838	0.9354431523838405	0.08314569797936215
103.89999999999837	0.9354364466501341	0.08347905989133257
103.99999999999837	0.93542911907716	0.08385187090347967
104.09999999999836	0.9354217575896755	0.08422712382148359
104.19999999999835	0.9354148341206525	0.08458232195232461
104.29999999999835	0.9354074359236156	0.08493488833603428
104.39999999999834	0.9354006326377893	0.08530283104336553
104.49999999999834	0.9353932971916863	0.08567065813819381
104.59999999999833	0.9353859190393892	0.08602450339849299
104.69999999999833	0.9353785396177856	0.08638948715808624
104.79999999999832	0.9353712456105318	0.0868025587746525
104.89999999999831	0.9353639996081751	0.08725245413433508
104.99999999999831	0.9353569389573816	0.08768047242329483
105.0999999999983	0.9353500064114155	0.0880588479397264
105.1999999999983	0.935343074783483	0.08844920767291137
105.29999999999829	0.9353358120383739	0.08895052820144689
105.39999999999829	0.9353291613304453	0.08959818484691183
105.49999999999828	0.9353219523895847	0.09032482566949987
105.59999999999827	0.9353152484310544	0.09103925158969899
105.69999999999827	0.9353079126273249	0.09169244235670666
105.79999999999826	0.9353003543459247	0.09227485929668376
105.89999999999826	0.9352936652436301	0.09277703963482199
105.99999999999825	0.9352863625471377	0.09318405487300366
106.09999999999825	0.9352794067238961	0.09352007478797682
106.19999999999824	0.9352723196967407	0.09384884939504955
106.29999999999824	0.9352651065696966	0.09421077787739998
106.39999999999823	0.9352578141586385	0.0945799991092316
106.49999999999822	0.9352505333600467	0.0949054098333092
106.59999999999822	0.9352435104659533	0.09519626402812137
106.69999999999821	0.9352362100970256	0.09552839771622489
106.7999999999982	0.9352290571141331	0.09595862975901394
106.8999999999982	0.9352222759442524	0.09645686302185344
106.9999999999982	0.9352149314625161	0.09694136743917245
107.09999999999819	0.9352079148596252	0.09736870151952745
107.19999999999818	0.9352008274277189	0.09776238204696726
107.29999999999818	0.9351945709559448	0.09816701225045163
107.39999999999817	0.9351872081075139	0.09860022953252152
107.49999999999817	0.9351808874508425	0.09907662947405621
107.59999999999816	0.9351738378430747	0.09962541706182966
107.69999999999816	0.9351669396204436	0.10026613811755664
107.79999999999815	0.9351616816308987	0.10095452430130869
107.89999999999814	0.9351545734452243	0.10159005921314801
107.99999999999814	0.935147718030655	0.10211894365894032
108.09999999999813	0.9351414155226216	0.10258187972265635
108.19999999999813	0.9351343364043244	0.10306322282590431
108.29999999999812	0.9351271686533571	0.1036024870327336
108.39999999999812	0.9351199682098958	0.10416783356865161
108.49999999999811	0.9351127230132994	0.10472416407849947
108.5999999999981	0.9351054538810486	0.10529644936747212
108.6999999999981	0.9350981985525775	0.1059383527155399
108.7999999999981	0.9350913977147173	0.10667100407180645
108.89999999999809	0.9350841056135425	0.10747134757640743
108.99999999999808	0.9350767043930169	0.10832098934564725
109.09999999999808	0.9350694097202542	0.10921300114627179
109.19999999999807	0.9350623923155137	0.11011419180053403
109.29999999999806	0.9350560638366918	0.11094701438246442
109.39999999999806	0.9350485007962691	0.1116428358174047
109.49999999999805	0.9350411166949741	0.11222416460076576
109.59999999999805	0.9350341691651967	0.11279017564958892
109.69999999999804	0.9350266694694144	0.11341628036387323
109.79999999999804	0.935019651425375	0.1140856959627189
109.89999999999803	0.9350121875046166	0.11472370517378049
109.99999999999802	0.9350053228978302	0.11529100959264116
110.09999999999802	0.9349981261664837	0.11580536463257621
110.19999999999801	0.9349910489313343	0.11629258441482938
110.29999999999801	0.9349841142838113	0.11675001728366236
110.399999999998	0.9349767650934778	0.11717249214314697
110.499999999998	0.9349695300203147	0.11759042919115938
110.59999999999799	0.9349626082678336	0.118043027320501
110.69999999999798	0.9349553146846079	0.1185291175344155
110.79999999999798	0.9349486936100546	0.1190117871859712
110.89999999999797	0.9349417376187772	0.11948552762823127
110.99999999999797	0.9349353035761393	0.12001578201607405
111.09999999999796	0.9349287499720096	0.12066910617782063
111.19999999999796	0.9349214414927416	0.12142477437248365
111.29999999999795	0.9349145652374665	0.12218034804358624
111.39999999999795	0.9349074623904923	0.12283914223819052
111.49999999999794	0.9349002135876425	0.12338649698446304
111.59999999999793	0.934893033268353	0.1238666515939346
111.69999999999793	0.9348857805702941	0.12431654600724247
111.79999999999792	0.934878341254543	0.12475259911062254
111.89999999999792	0.9348716485799763	0.12520318668491473
111.99999999999791	0.9348646623714425	0.12571051188576723
112.0999999999979	0.9348572718382958	0.12628630753666273
112.1999999999979	0.9348500608430508	0.12688166830625075
112.2999999999979	0.9348429642213614	0.1274417129833813
112.39999999999789	0.9348355710023288	0.12797645038818484
112.49999999999788	0.9348282600489024	0.1285497954032109
112.59999999999788	0.9348217714228841	0.12919258383082216
112.69999999999787	0.934814717561555	0.12985094594142352
112.79999999999787	0.9348075610514153	0.13044491240171804
112.89999999999786	0.9348004230594205	0.13095714823572363
112.99999999999785	0.9347930899224881	0.13144165259081317
113.09999999999785	0.9347858042823681	0.13195611724198117
113.19999999999784	0.934778758964	0.1325054022480956
113.29999999999784	0.9347714459472135	0.13306518231151027
113.39999999999783	0.9347645095880678	0.13362204818248266
113.49999999999783	0.9347571768190468	0.1341599522028422
113.59999999999782	0.9347501754033898	0.1346299274569403
113.69999999999781	0.9347432223547394	0.13496856217488115
113.79999999999781	0.934736392162784	0.13517369479909816
113.8999999999978	0.9347288617557272	0.13533198395900933
113.9999999999978	0.934722068408086	0.13555133418509754
114.09999999999779	0.934715855188561	0.13586409741623873
114.19999999999779	0.9347086816908283	0.136224234105111
114.29999999999778	0.9347010515684565	0.13659342931714
114.39999999999777	0.9346947371584959	0.13699932902669723
114.49999999999777	0.9346878365749419	0.13749021318045504
114.59999999999776	0.9346807944058724	0.13807126452162005
114.69999999999776	0.9346738069292718	0.13870088344629417
114.79999999999775	0.9346667857741693	0.13934181559910236
114.89999999999775	0.9346596073666916	0.13998581641435517
114.99999999999774	0.9346521283175058	0.14061993720642776
115.09999999999773	0.9346450847089672	0.14120899161906542
115.19999999999773	0.9346381346144659	0.14173768539042422
115.29999999999772	0.9346307148489679	0.14225875169410623
115.39999999999772	0.9346237536874581	0.14286501987235792
115.49999999999771	0.9346175887698831	0.14358929688740577
115.5999999999977	0.9346104248367605	0.14436102368934514
115.6999999999977	0.934603326174498	0.1450826557307655
115.7999999999977	0.9345966110783309	0.14572146458091803
115.89999999999769	0.9345893328596955	0.14631863231996675
115.99999999999768	0.9345823037306789	0.1469249319393963
116.09999999999768	0.9345755403027269	0.14754905389896084
116.19999999999767	0.9345687943289221	0.14818525778290986
116.29999999999767	0.9345617475078968	0.1488526762439175
116.39999999999766	0.9345545493229989	0.14957660565811357
116.49999999999766	0.9345474239740419	0.1503426370566845
116.59999999999765	0.9345399871921773	0.15110574155074535
116.69999999999764	0.93453287100666	0.15185454321697767
116.79999999999764	0.9345254753097841	0.1526267970980478
116.89999999999763	0.9345181829409074	0.15344871340800462
116.99999999999763	0.9345110602582603	0.15426590218742253
117.09999999999762	0.9345041908537454	0.1549748892739202
117.19999999999762	0.9344973162769531	0.15552141696749283
117.29999999999761	0.9344901019642485	0.15595484028764348
117.3999999999976	0.934483003931722	0.15637146931241494
117.4999999999976	0.9344757946204132	0.1568290110189017
117.59999999999759	0.9344689605924814	0.15733442050564406
117.69999999999759	0.9344616737781302	0.15788527995823995
117.79999999999758	0.9344549535533508	0.15849273830460006
117.89999999999758	0.9344478691216396	0.15914386820262597
117.99999999999757	0.9344408563145271	0.15979134360292593
118.09999999999756	0.934433200146131	0.16040123644733464
118.19999999999756	0.9344263342833701	0.1610076841823222
118.29999999999755	0.9344191248029423	0.16167842867100268
118.39999999999755	0.9344120749729904	0.1624350340070265
118.49999999999754	0.9344050524436739	0.1632206899269863
118.59999999999754	0.93439775437115	0.1639694370926753
118.69999999999753	0.934390701694881	0.16468853885906864
118.79999999999752	0.9343836520905511	0.1654425287739655
118.89999999999752	0.9343767543478738	0.1662694403883312
118.99999999999751	0.9343693986310231	0.1671329326661653
119.09999999999751	0.9343623713029973	0.16797085454143573
119.1999999999975	0.9343549979084096	0.16874582907078656
119.2999999999975	0.9343486530216686	0.16944824895475435
119.39999999999749	0.9343415736974283	0.1700595092948198
119.49999999999748	0.9343348308459124	0.1705683052485192
119.59999999999748	0.9343278907952952	0.17101511133087013
119.69999999999747	0.9343206456437994	0.17149754393269004
119.79999999999747	0.9343131981016202	0.17209077149707935
119.89999999999746	0.9343059723959297	0.1727743627144339
119.99999999999746	0.9342985244502016	0.17346189477407933
120.09999999999745	0.9342912002040937	0.17409919742659322
120.19999999999744	0.9342848154239493	0.1747104847928298
120.29999999999744	0.9342776588473974	0.1753385024915693
120.39999999999743	0.9342707549262901	0.1759779341293349
120.49999999999743	0.9342632374893237	0.17657792890953797
120.59999999999742	0.9342560112427084	0.17710785485507713
120.69999999999742	0.93424943757512	0.17758117008576144
120.79999999999741	0.9342422407320292	0.17801513540910782
120.8999999999974	0.9342350732261006	0.1784083475866032
120.9999999999974	0.9342280097403951	0.17876845519849338
121.0999999999974	0.9342206503654593	0.1791455014572326
121.19999999999739	0.9342136638360584	0.17959819479121777
121.29999999999738	0.9342069492045324	0.18011729056522854
121.39999999999738	0.9342002068968505	0.1806156473951193
121.49999999999737	0.9341930285316287	0.1810165251097951
121.59999999999737	0.93418588728921	0.18133818372421343
121.69999999999736	0.9341792564745335	0.18167410590412442
121.79999999999735	0.9341719567619841	0.18209753325056124
121.89999999999735	0.9341656174748485	0.1826185975113636
121.99999999999734	0.9341587983544013	0.18321307955565921
122.09999999999734	0.934151874800455	0.18387709340549932
122.19999999999733	0.9341445561528918	0.18461380802387836
122.29999999999733	0.9341371205778671	0.18539510431990847
122.39999999999732	0.9341300357192481	0.18617184207100312
122.49999999999731	0.9341227935702735	0.18692518128437757
122.59999999999731	0.9341151351033212	0.18768047322491185
122.6999999999973	0.9341080972986318	0.18844873528358647
122.7999999999973	0.9341011795078009	0.18917577815405312
122.89999999999729	0.9340941469541024	0.18978899463066967
122.99999999999729	0.934086800282104	0.19028607461135766
123.09999999999728	0.9340797919864054	0.1907571550084662
123.19999999999727	0.93407280563477	0.19130066507599755
123.29999999999727	0.93406587372492	0.19193898043856425
123.39999999999726	0.9340591385340041	0.19262510000793792
123.49999999999726	0.9340523532666775	0.19331186890957527
123.59999999999725	0.934045186774029	0.19398717085204795
123.69999999999725	0.9340379715990559	0.19464222157384248
123.79999999999724	0.9340307834493763	0.19525495008827945
123.89999999999723	0.9340235189964775	0.19582482369715754
123.99999999999723	0.93401629287392	0.19640166889769686
124.09999999999722	0.9340092507594027	0.19705014757117323
124.19999999999722	0.9340026191043388	0.1977730270836445
124.29999999999721	0.9339955119504735	0.19850168026274845
124.3999999999972	0.933988203197181	0.19917899270753023
124.4999999999972	0.9339810601983585	0.19982465850273026
124.5999999999972	0.9339737975456663	0.20050189462394144
124.69999999999719	0.9339666027687463	0.2012294985264283
124.79999999999718	0.9339595568757357	0.201953208204719
124.89999999999718	0.9339520673045565	0.20260948430630563
124.99999999999717	0.9339455624579331	0.2031915404344786
125.09999999999717	0.9339383558227615	0.20373429975176935
125.19999999999716	0.9339311128093604	0.2042745991972209
125.29999999999715	0.9339239363331981	0.20483832808434435
125.39999999999715	0.9339170082285554	0.20547368767138113
125.49999999999714	0.9339109144440343	0.20624572495295912
125.59999999999714	0.9339036650560371	0.20716714068392875
125.69999999999713	0.9338965153325797	0.2081660045802219
125.79999999999713	0.9338896876487693	0.20913728851612162
125.89999999999712	0.9338825791882552	0.21004031843439347
125.99999999999712	0.9338753832811186	0.21092036556197039
126.09999999999711	0.9338682172367498	0.21183018256850683
126.1999999999971	0.9338611098521359	0.21275901988257126
126.2999999999971	0.9338546829894124	0.2136523718286781
126.39999999999709	0.9338474838967358	0.2144814208258355
126.49999999999709	0.9338407263828865	0.21527105431484928
126.59999999999708	0.9338334809837319	0.216045801590256
126.69999999999708	0.9338258808794949	0.21680062955890836
126.79999999999707	0.933818778360985	0.21752732127626703
126.89999999999706	0.933811702928079	0.21824487894405611
126.99999999999706	0.9338047805871051	0.21897213399760465
127.09999999999705	0.9337984411087912	0.21967737183373043
127.19999999999705	0.9337913172177859	0.22028533217828755
127.29999999999704	0.9337843791690015	0.22077091705295612
127.39999999999704	0.9337771806144176	0.2212025734045251
127.49999999999703	0.9337700037660487	0.22169701965239114
127.59999999999702	0.933763033742798	0.2223103210163014
127.69999999999702	0.9337562290154215	0.2230072962726963
127.79999999999701	0.933748983851737	0.2237240529162053
127.89999999999701	0.9337423529254081	0.22443385434195645
127.999999999997	0.9337355252125272	0.22513381311490413
128.099999999997	0.9337282568713721	0.22580544691684376
128.199999999997	0.9337216142803785	0.22641915619023156
128.299999999997	0.9337144798511062	0.22697528917629098
128.399999999997	0.9337073957947338	0.22751373686629947
128.499999999997	0.9337003572850954	0.22805593989671197
128.59999999999698	0.9336936157462404	0.22857256967941603
128.69999999999698	0.9336866129754369	0.2290273924983
128.79999999999697	0.9336798549617014	0.229454341363044
128.89999999999696	0.9336728310671003	0.22994779879875274
128.99999999999696	0.9336665561148787	0.230575532103075
129.09999999999695	0.9336589900661194	0.23130355455817822
129.19999999999695	0.9336526389661325	0.23204721343685175
129.29999999999694	0.9336459074472403	0.23274885673918058
129.39999999999694	0.9336391936596172	0.23341672229105634
129.49999999999693	0.9336319869560905	0.23407716601897494
129.59999999999692	0.9336247495201269	0.2347397797024049
129.69999999999692	0.9336180033387524	0.2354178742635693
129.7999999999969	0.9336107260662374	0.23614654433066415
129.8999999999969	0.9336034952409211	0.23695308915323737
129.9999999999969	0.9335967156280169	0.23780045044035397
130.0999999999969	0.9335893807545951	0.23860005475970347
130.1999999999969	0.9335826844750184	0.2392993557004224
130.29999999999688	0.9335756091329901	0.23992691285235873
130.39999999999688	0.9335682840523246	0.2405438440212524
130.49999999999687	0.9335613641691588	0.24115831481870742
130.59999999999687	0.9335541540134269	0.241714275708067
130.69999999999686	0.9335468723271708	0.24217056271770257
130.79999999999686	0.9335396389284633	0.24255851762255268
130.89999999999685	0.9335322591178357	0.2429526668659643
130.99999999999685	0.9335252999554383	0.24340603020563809
131.09999999999684	0.9335177387818387	0.24393183248204917
131.19999999999683	0.9335110675250388	0.24454320020552348
131.29999999999683	0.9335044324465751	0.24525164400441285
131.39999999999682	0.9334976555669163	0.24602856293547112
131.49999999999682	0.9334905775449267	0.2467930533375902
131.5999999999968	0.9334835113684687	0.24747156630724063
131.6999999999968	0.9334764121679799	0.24807719141972795
131.7999999999968	0.9334692594925769	0.24869551989058514
131.8999999999968	0.9334626166375302	0.2493924691240633
131.9999999999968	0.9334555590217518	0.2501482277765153
132.09999999999678	0.9334488904494367	0.25090211750057845
132.19999999999678	0.9334419380239919	0.2516306891754508
132.29999999999677	0.9334343304775914	0.25236500592712785
132.39999999999677	0.9334280219319828	0.2531355472658609
132.49999999999676	0.9334213254595062	0.2539286502960078
132.59999999999675	0.9334143735012841	0.25472343510027384
132.69999999999675	0.9334071610865305	0.255525462060996
132.79999999999674	0.9334003203196393	0.2563489055554421
132.89999999999674	0.9333936831092434	0.25717352604934063
132.99999999999673	0.9333867533053324	0.2579609569293926
133.09999999999673	0.9333796729661263	0.25872318960547314
133.19999999999672	0.9333727505284387	0.25954417987010814
133.29999999999671	0.9333664949587729	0.26050626167425484
133.3999999999967	0.9333595262493679	0.26159643701162694
133.4999999999967	0.933352718551647	0.26271668716734736
133.5999999999967	0.9333457876183369	0.26376992459098464
133.6999999999967	0.9333386238195877	0.26473010540000075
133.7999999999967	0.9333312259338625	0.2656166657632717
133.89999999999668	0.933324200500427	0.2664385198103083
133.99999999999667	0.9333174574419563	0.26718768494148454
134.09999999999667	0.9333100608876205	0.2678779134647049
134.19999999999666	0.9333031998939518	0.2685517413710797
134.29999999999666	0.9332962524080044	0.26922822997694645
134.39999999999665	0.9332889481098084	0.26988111461858816
134.49999999999665	0.9332818989855772	0.2704880154889511
134.59999999999664	0.9332751833297959	0.27108637430966037
134.69999999999663	0.9332678612284655	0.27174935551760154
134.79999999999663	0.9332610440805861	0.27250406195821664
134.89999999999662	0.9332544592038889	0.27328579833422445
134.99999999999662	0.9332479090367758	0.274010315560645
135.0999999999966	0.9332412219691801	0.27465850262720337
135.1999999999966	0.9332340653434372	0.2752892021040063
135.2999999999966	0.9332273216636313	0.2759662472077279
135.3999999999966	0.9332201220484019	0.2767070490011155
135.4999999999966	0.9332131470835178	0.27750733869328975
135.59999999999658	0.9332059871512094	0.27836532053187935
135.69999999999658	0.9331991494531746	0.27926963499919866
135.79999999999657	0.9331920458909306	0.2801623208519399
135.89999999999657	0.9331851149381878	0.2809684901270637
135.99999999999656	0.9331779733248242	0.281666150159973
136.09999999999656	0.9331707379575104	0.2823161656623523
136.19999999999655	0.933163583438064	0.28298973671127386
136.29999999999654	0.9331566898202315	0.28369102005531327
136.39999999999654	0.9331497535669918	0.28436792899340896
136.49999999999653	0.9331426020880887	0.28499642382641943
136.59999999999653	0.9331361549163051	0.2856265690791635
136.69999999999652	0.9331290191719952	0.28632830075211063
136.79999999999652	0.9331220978756121	0.2871232075749809
136.8999999999965	0.9331148443053326	0.2879759351501944
136.9999999999965	0.933107824705812	0.2888470875643855
137.0999999999965	0.9331009940045238	0.2897131794771921
137.1999999999965	0.9330942584350238	0.29053845488476526
137.2999999999965	0.9330876232868676	0.2912702277199612
137.39999999999648	0.9330813866721519	0.2918842340067058
137.49999999999648	0.9330750780740957	0.29243568865720815
137.59999999999647	0.9330678459764381	0.29301741192997727
137.69999999999646	0.9330616095215198	0.29366965640943554
137.79999999999646	0.9330547831551587	0.294337006818832
137.89999999999645	0.9330482547601474	0.2949412255596959
137.99999999999645	0.9330412483040086	0.29546448227141237
138.09999999999644	0.9330337907298372	0.29595310427423366
138.19999999999644	0.9330276122153853	0.2964496814108463
138.29999999999643	0.9330206530220873	0.2969464662733492
138.39999999999642	0.9330135742173612	0.29743081510880476
138.49999999999642	0.9330072228666325	0.2979209669059453
138.5999999999964	0.932999706518679	0.29844557105951897
138.6999999999964	0.9329928957343935	0.2990124796590015
138.7999999999964	0.9329857954736922	0.29960947298580903
138.8999999999964	0.9329781860939698	0.30025913207479127
138.9999999999964	0.9329719938042539	0.3010256403111187
139.09999999999638	0.9329649822933164	0.30193667217130793
139.19999999999638	0.9329580612878905	0.3029280766200487
139.29999999999637	0.9329510006619319	0.30387962348800374
139.39999999999637	0.9329438871598148	0.3047188221451971
139.49999999999636	0.9329371680022316	0.3054712242363465
139.59999999999636	0.9329298126740428	0.3062033648981801
139.69999999999635	0.9329228411450308	0.306952318604533
139.79999999999634	0.9329152518932875	0.3077143713383791
139.89999999999634	0.9329084885308879	0.30849470416066166
139.99999999999633	0.9329012521996791	0.30931215904691095
140.09999999999633	0.932894386056306	0.3101675991500842
140.19999999999632	0.9328871717998075	0.3110239786187529
140.29999999999632	0.9328798198109477	0.31185653428534604
140.3999999999963	0.932872410667166	0.31269345367212387
140.4999999999963	0.932865410770152	0.31358552474605816
140.5999999999963	0.932858381393153	0.31452929030177734
140.6999999999963	0.9328509746058	0.3154522746164015
140.7999999999963	0.9328437490714139	0.316293076602214
140.89999999999628	0.9328370748601262	0.31707433542409763
140.99999999999628	0.9328299877762691	0.31787815256975527
141.09999999999627	0.9328227580564299	0.3187586328881974
141.19999999999627	0.9328161172000053	0.3196979783834257
141.29999999999626	0.9328090667919393	0.3206408240582581
141.39999999999625	0.9328019720793688	0.3215538213072957
141.49999999999625	0.93279527750739	0.3224148920191592
141.59999999999624	0.9327878949296411	0.3231881973721596
141.69999999999624	0.9327811689649406	0.32384783518187393
141.79999999999623	0.9327745447846356	0.32442527280241
141.89999999999623	0.9327673900921711	0.3250097667060147
141.99999999999622	0.9327601069088653	0.3256750338515262
142.09999999999621	0.9327529818444232	0.3264131547302216
142.1999999999962	0.9327456619482808	0.3271675979843398
142.2999999999962	0.9327385505213166	0.32792250813143015
142.3999999999962	0.932731130750147	0.328729414007501
142.4999999999962	0.9327243419023505	0.3296428858830453
142.5999999999962	0.9327179384830613	0.3306495890366332
142.69999999999618	0.9327108551636721	0.331680307646569
142.79999999999617	0.932704388457209	0.33268616658928657
142.89999999999617	0.932697526404072	0.3336544877318856
142.99999999999616	0.9326904853365315	0.33458468804225305
143.09999999999616	0.9326834220258393	0.335467853968105
143.19999999999615	0.9326767571906471	0.3363142996536452
143.29999999999615	0.9326694278578318	0.3371787518233823
143.39999999999614	0.9326629377446983	0.33812128998266694
143.49999999999613	0.9326556486262568	0.3391220554244522
143.59999999999613	0.9326483549066911	0.34008854107160885
143.69999999999612	0.932641327034895	0.3409392134912393
143.79999999999612	0.9326339832371515	0.34168047915882904
143.8999999999961	0.9326270935834924	0.34238529121208244
143.9999999999961	0.9326206072939005	0.3431032084975791
144.0999999999961	0.9326136365943221	0.3438260875899819
144.1999999999961	0.932606582458289	0.34453437183226593
144.2999999999961	0.9325997194000533	0.34524202401204573
144.39999999999608	0.9325924210883927	0.34597735655870804
144.49999999999608	0.9325855524914705	0.3467421381270307
144.59999999999607	0.9325783936372423	0.34751476326119346
144.69999999999607	0.9325714129550214	0.34829531569383226
144.79999999999606	0.9325646204443029	0.34910969231341094
144.89999999999606	0.932557078287506	0.34994781144241743
144.99999999999605	0.9325496812581968	0.3507332992975011
145.09999999999604	0.9325428938345599	0.3513787075183476
145.19999999999604	0.9325355781082427	0.35187502035215096
145.29999999999603	0.9325285232962623	0.35231080226654043
145.39999999999603	0.932521410901509	0.3527868490521153
145.49999999999602	0.932515127787233	0.35333743459877825
145.59999999999602	0.9325078810646534	0.3539332121313961
145.699999999996	0.9325009517208411	0.35455411563570327
145.799999999996	0.9324938865884298	0.35520355697617606
145.899999999996	0.9324868467332905	0.3558806640613227
145.999999999996	0.9324795857328323	0.3565613016246534
146.099999999996	0.9324728364587772	0.35723750797884424
146.19999999999598	0.9324658173393063	0.3579456863341992
146.29999999999598	0.9324583887757742	0.3587309157859174
146.39999999999597	0.932451918393152	0.35958508433771275
146.49999999999596	0.9324454355502427	0.36044360639944034
146.59999999999596	0.9324384281988612	0.36126702734437327
146.69999999999595	0.9324321432093315	0.36209729710904326
146.79999999999595	0.9324249311622215	0.36300346167130365
146.89999999999594	0.9324180636242337	0.36399978292853236
146.99999999999594	0.9324106439491335	0.3650147269705848
147.09999999999593	0.9324037294059031	0.3659652694179659
147.19999999999592	0.932397268663223	0.3668179292927548
147.29999999999592	0.9323901162648083	0.36757993274489054
147.3999999999959	0.932383345675002	0.3682650001197467
147.4999999999959	0.9323760821699015	0.3688893892615124
147.5999999999959	0.9323694322644169	0.3695083150785616
147.6999999999959	0.9323622159789062	0.37019701095541624
147.7999999999959	0.9323551081032959	0.37099081469063055
147.89999999999588	0.9323479071641474	0.3718417942849689
147.99999999999588	0.932341066984538	0.37267571496312296
148.09999999999587	0.9323344266720096	0.3734769779803664
148.19999999999587	0.9323275816957566	0.3742960952214454
148.29999999999586	0.9323204758339652	0.37517575349811777
148.39999999999586	0.9323132052783532	0.3760845042047134
148.49999999999585	0.9323063502371798	0.37695540929805565
148.59999999999584	0.9322992599473082	0.3777588222012059
148.69999999999584	0.9322919251284305	0.3785220812000272
148.79999999999583	0.9322851281797176	0.3792836886860921
148.89999999999583	0.9322783768291398	0.38005698749375133
148.99999999999582	0.9322712370537666	0.38085146741513254
149.09999999999582	0.9322652063018323	0.3816997341343533
149.1999999999958	0.9322582040121775	0.3826149185853205
149.2999999999958	0.9322521443645666	0.38355324521787626
149.3999999999958	0.9322453819975449	0.3844265206099839
149.4999999999958	0.9322391738940402	0.38520064159126766
149.5999999999958	0.9322319729219507	0.38593473579563226
149.69999999999578	0.9322248625845401	0.386732586664811
149.79999999999578	0.9322178501540566	0.38764287231319877
149.89999999999577	0.9322106355447908	0.3886370128480428
149.99999999999577	0.9322036826445281	0.38967310277963996


==> Pics/kdv__long_time_tol_1em3_relaxation.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.24909178976686464	0.9428090415791012	0.003460920249617052
0.4982768137054958	0.9428090415791035	0.004515653273809409
0.7475492519572837	0.9428090415791065	0.005036974219396492
0.9968981690653964	0.9428090415791068	0.005298433986475601
1.2462889074937433	0.9428090415791062	0.005671672839365721
1.4956812175440377	0.9428090415791065	0.005771101274340721
1.7451152564980725	0.9428090415791068	0.006305623485037785
1.994534382708803	0.9428090415791077	0.00575938047257941
2.244030262803946	0.9428090415791055	0.006195997545649151
2.493534560330976	0.9428090415791055	0.006996503237208541
2.7430641794621407	0.9428090415791032	0.007113523614995347
2.992612259348813	0.9428090415791042	0.006755014744498824
3.2421606370074985	0.9428090415791015	0.006526674379041307
3.491700565644429	0.9428090415791015	0.006298355930670661
3.7412374666862345	0.9428090415791055	0.007321240274837161
3.9907618659817734	0.9428090415791094	0.008051578802204015
4.240275368557844	0.9428090415791062	0.008045775934141122
4.489779206972095	0.9428090415791062	0.008615572741049042
4.739274720993207	0.9428090415791074	0.008984644491967543
4.988756787691637	0.9428090415791051	0.008664771670832861
5.238238791352228	0.9428090415791032	0.008184702404648253
5.487721117341498	0.9428090415791042	0.007679043641890077
5.737202878810087	0.9428090415791028	0.007676424710151246
5.986659259265613	0.9428090415791035	0.008580730290103176
6.236120741114735	0.9428090415791046	0.008514733360449804
6.485583717489589	0.9428090415791042	0.008388853634865426
6.7350558536523195	0.9428090415791028	0.008688675220733352
6.984530233381423	0.9428090415791035	0.009154013750075164
7.2340185664620025	0.9428090415791038	0.009666152148375672
7.4835067656420815	0.9428090415791058	0.010566657355453334
7.732997589786981	0.9428090415791097	0.011089735934250762
7.98248307143368	0.9428090415791068	0.012307022981809992
8.231969363520093	0.9428090415791058	0.013010846782451119
8.481418724039207	0.9428090415791085	0.01296476281051923
8.730849555800654	0.9428090415791104	0.012721322580005938
8.98029428431497	0.942809041579112	0.013030774200878895
9.22975562009496	0.9428090415791108	0.013348395293179922
9.479223133999975	0.942809041579113	0.014151039494787767
9.728685469445107	0.9428090415791097	0.01444106235801679
9.978147590717619	0.9428090415791104	0.014881353031354285
10.227609983241097	0.9428090415791085	0.0156366842342703
10.477085668372553	0.9428090415791082	0.016068264747693222
10.726566760001264	0.9428090415791032	0.01602568908653752
10.97604856061285	0.9428090415791055	0.016495128804295173
11.225512606894561	0.9428090415791046	0.016981284273541442
11.474991762774044	0.9428090415791074	0.017662732266445193
11.724457185324745	0.9428090415791077	0.018031236110082543
11.973938283205259	0.9428090415791077	0.01764625837488627
12.223399436798497	0.9428090415791068	0.01719246032629331
12.472859589855526	0.9428090415791082	0.017163809967942534
12.722327605876611	0.9428090415791112	0.016873330221165765
12.971787395805553	0.9428090415791139	0.016777066403432492
13.221169177414065	0.9428090415791135	0.01703221204755776
13.470552273714077	0.9428090415791157	0.01745568294765623
13.719939711873625	0.942809041579117	0.01823959595585407
13.969378240252322	0.9428090415791186	0.018558339550865798
14.21883890683264	0.9428090415791157	0.01844402731854942
14.468300022133116	0.9428090415791154	0.018832155987581107
14.717761247176625	0.9428090415791139	0.01958755906328873
14.967225460722565	0.9428090415791112	0.020074308419601387
15.21668265680167	0.9428090415791104	0.020670944579166274
15.466136947815935	0.9428090415791147	0.020880633912537326
15.71557673162349	0.9428090415791163	0.02117838278970557
15.965014220875787	0.9428090415791204	0.021528397840721556
16.21445364632692	0.9428090415791228	0.021565993890550732
16.463891707164617	0.94280904157912	0.021582311918963995
16.713308438006774	0.94280904157912	0.022481654962671377
16.962722212875494	0.9428090415791193	0.023423534480392576
17.21211818616154	0.9428090415791147	0.02444983584252248
17.46153157236548	0.9428090415791108	0.025068591187642243
17.71095193133668	0.9428090415791097	0.02538747595279998
17.96037562732047	0.9428090415791097	0.025846392254342904
18.209809080669388	0.9428090415791097	0.026474759873110165
18.45924350505893	0.9428090415791104	0.02648068882200976
18.708662715849012	0.9428090415791082	0.026742415602648298
18.95808340427818	0.9428090415791074	0.02708409227417075
19.20750688259388	0.9428090415791051	0.027303898522518855
19.45692408224978	0.9428090415791035	0.02726395139866954
19.70635873944818	0.9428090415791023	0.026916958578468108
19.955784978739718	0.9428090415791058	0.026433496567310828
20.20519630451758	0.9428090415791028	0.02680912980211321
20.4546149911168	0.9428090415791038	0.02729680413603456
20.7040261953686	0.9428090415791032	0.02766530715230573
20.953418501427937	0.9428090415791	0.02814473053603097
21.20282199611665	0.9428090415791012	0.028543686528967684
21.452218878523873	0.9428090415790988	0.02879916946596003
21.701636946684907	0.9428090415790985	0.02899610477940204
21.95106497322055	0.9428090415790976	0.028718528169420224
22.200494498316754	0.9428090415790996	0.02871613773696414
22.449927562801264	0.9428090415791012	0.029326278334998256
22.699355619706004	0.9428090415791005	0.02970685805082644
22.94876173804419	0.9428090415790988	0.029862683249298753
23.19815537654274	0.942809041579097	0.029979541207624298
23.447544838744157	0.9428090415791005	0.030124998536403814
23.696945452112118	0.9428090415791035	0.030684865729602512
23.946346053172984	0.9428090415791035	0.031437886690378045
24.195777586172678	0.9428090415791055	0.03198757376836377
24.44519531546036	0.9428090415791038	0.03307747555821386
24.69458424030058	0.9428090415791062	0.03420575051632245
24.94398570072306	0.9428090415791051	0.0348919482328923
25.193404786156506	0.9428090415791058	0.035170298581284995
25.442806687016894	0.9428090415791038	0.035232635191839216
25.692212311916393	0.9428090415791042	0.035284957420102486
25.941611180999825	0.9428090415791015	0.035902249957077643
26.191012773373984	0.9428090415791055	0.03617984894208078
26.44040901761005	0.9428090415791065	0.036281976174190024
26.68980491357111	0.9428090415791038	0.03657467188176765
26.93920160747125	0.9428090415791032	0.03689252951353177
27.188594954192276	0.9428090415791038	0.036952041101783545
27.43797827230472	0.9428090415791028	0.037135120275799856
27.687356410497372	0.9428090415791023	0.03717570583416936
27.936698649532513	0.9428090415791008	0.0377987978550393
28.186064964775706	0.9428090415790976	0.03863201342370014
28.43543826156664	0.9428090415791008	0.03893339146523123
28.68484302622563	0.9428090415791005	0.038787776290529166
28.93422862422634	0.9428090415791	0.03873129133136722
29.18361279337079	0.9428090415790953	0.03845268583777251
29.432995493505704	0.942809041579095	0.03840089296550091
29.682388532761767	0.9428090415790962	0.03829686301267104
29.931779796988515	0.9428090415790973	0.03825902841350169
30.18116407507991	0.942809041579095	0.03876268465926868
30.430544765099924	0.9428090415790923	0.03940555604534924
30.679921596381632	0.9428090415790943	0.0395404602345073
30.929303646281078	0.9428090415790966	0.03978120645902597
31.178683253074453	0.9428090415790962	0.04022088171414507
31.428061161986662	0.942809041579097	0.04097689111170814
31.67743551339635	0.9428090415790988	0.042018674187871946
31.926815539553363	0.9428090415791005	0.04268233405282093
32.176187167457755	0.9428090415791005	0.04313117318105895
32.42555319418448	0.9428090415791046	0.04377651959988489
32.674912930493264	0.9428090415791058	0.044065010501733844
32.92425876284837	0.9428090415791082	0.04398290662089413
33.17361805099026	0.9428090415791068	0.0440880770719947
33.42300249947416	0.9428090415791088	0.044367735368179596
33.67235625486437	0.9428090415791094	0.045154740449713175
33.92171280610685	0.9428090415791058	0.046000014116341206
34.17107876980884	0.9428090415791032	0.0463380471102243
34.42044136888985	0.9428090415791051	0.04660695721984387
34.66981112475988	0.9428090415791058	0.04718757526701985
34.91920162880898	0.9428090415791077	0.04752156826693901
35.16858176227784	0.9428090415791074	0.047914858517376833
35.41796294404044	0.9428090415791065	0.048200235464969446
35.66734636049754	0.9428090415791042	0.04848726529843258
35.91673082142049	0.9428090415791032	0.04889151931320068
36.166113723568635	0.9428090415791015	0.048948978836412534
36.41549671869158	0.9428090415791015	0.04826795727776061
36.66491674790556	0.942809041579102	0.047900551449999176
36.91433472704009	0.9428090415791065	0.047822005726031146
37.163727717433325	0.9428090415791074	0.048034074316944564
37.413135893090775	0.9428090415791042	0.04842827694587293
37.662541026005016	0.9428090415791055	0.04877384769689354
37.91194191472392	0.9428090415791058	0.04913033278785178
38.161348498889026	0.9428090415791058	0.04984916674101395
38.41076233468389	0.9428090415791082	0.05008532141265914
38.6601717215332	0.9428090415791094	0.05016792446956402
38.90957996318912	0.9428090415791062	0.050566424439233974
39.15903829631918	0.9428090415791068	0.05119292806757755
39.40844233156976	0.9428090415791062	0.051843120339850494
39.65786442247827	0.9428090415791058	0.052319209720134624
39.907271277822076	0.9428090415791062	0.05221943099321813
40.15666767236879	0.9428090415791062	0.05236620535851098
40.40606013134408	0.9428090415791012	0.052809164981313106
40.655474535781636	0.9428090415791008	0.053133588717967785
40.90484485207638	0.9428090415790993	0.05366823805716978
41.15425881839845	0.9428090415790985	0.05457056289415132
41.40366830460673	0.9428090415790953	0.055542482440955485
41.653097904773425	0.9428090415790973	0.056556061432787665
41.902523626578954	0.942809041579097	0.05703330208355273
42.15193395202418	0.942809041579097	0.057043254658760624
42.40137854990856	0.9428090415791012	0.0574255457476229
42.65080808196459	0.9428090415790985	0.057903770287177886
42.900247147597554	0.9428090415791012	0.058149933806185196
43.14970007001134	0.9428090415790982	0.05833335331947365
43.39912515578606	0.9428090415790958	0.058351872678863874
43.64857584571131	0.9428090415790958	0.05832027160362229
43.89800510226702	0.9428090415790958	0.05842106459643135
44.147432333120534	0.9428090415790976	0.05809977487111757
44.39684242888905	0.9428090415790996	0.05795097489960687
44.646266322437015	0.9428090415790985	0.058462408666550454
44.895678497175865	0.9428090415790993	0.059171569223091636
45.145122887692374	0.9428090415790988	0.05969785373390309
45.394532227519406	0.9428090415790993	0.06004794007611766
45.64394627241994	0.9428090415790996	0.05997261296420818
45.89336985328324	0.9428090415791005	0.060152947064551994
46.14279799549073	0.9428090415791032	0.06033414213869142
46.392210044994485	0.9428090415791023	0.06022730732182243
46.64161832285955	0.9428090415791032	0.06030651487856559
46.89104658754103	0.9428090415791046	0.06081953499597987
47.14047233189184	0.9428090415791068	0.06118267064958408
47.38987863286678	0.9428090415791065	0.061545609012453435
47.63931869594344	0.9428090415791042	0.06160305066723472
47.8887606854543	0.9428090415791046	0.06180069618511436
48.13817290313478	0.9428090415791082	0.0626528406316195
48.387604436239194	0.9428090415791097	0.06370293691098271
48.637031201457276	0.9428090415791094	0.06445960515600199
48.88646521694099	0.9428090415791117	0.06537686824198163
49.1359051228463	0.9428090415791135	0.0660925216608103
49.38533586751354	0.9428090415791166	0.06660805563409908
49.63474596285156	0.9428090415791174	0.06687136123033412
49.8841613437698	0.9428090415791186	0.06675528557507633
50.133595310134254	0.9428090415791177	0.0668271813210048
50.38301850210479	0.9428090415791166	0.0674882388882158
50.63243668114015	0.9428090415791204	0.0679136719408226
50.88187835257781	0.9428090415791193	0.06809291671010796
51.13131257209588	0.9428090415791186	0.06823702321387595
51.38073589895614	0.9428090415791193	0.06833427651853667
51.63018738164675	0.9428090415791177	0.06868826829620903
51.87960023452485	0.9428090415791147	0.06908824554621017
52.12902660487304	0.9428090415791193	0.06925889263841296
52.37848009945435	0.9428090415791204	0.06978513308939013
52.627934879554054	0.9428090415791204	0.07046290394450444
52.87739688170331	0.94280904157912	0.07058144687991717
53.12685695019774	0.9428090415791209	0.07036734151865737
53.37629164694025	0.942809041579117	0.06992987556556836
53.62570678967127	0.9428090415791174	0.06964425373704179
53.875133952207776	0.9428090415791204	0.06986436493862413
54.1245560091832	0.942809041579118	0.0700861228966204
54.373985889469544	0.9428090415791147	0.07014711991422683
54.62342879775627	0.9428090415791186	0.07066490030340916
54.87283635109586	0.942809041579118	0.0711847950865142
55.122271801189974	0.9428090415791166	0.07158425277209592
55.37171610176167	0.9428090415791163	0.07196638774538569
55.62115203470355	0.9428090415791154	0.07239904123862408
55.870566215161055	0.9428090415791144	0.07320211543444344
56.11997767629826	0.9428090415791108	0.07437175899744698
56.36940152958543	0.9428090415791135	0.07492287195677824
56.6188256162403	0.9428090415791163	0.07516413084078824
56.86825400830144	0.9428090415791157	0.07540435527595163
57.11767875564575	0.9428090415791157	0.07558188105468748
57.36710932746578	0.942809041579118	0.0757956450476639
57.616542415255644	0.9428090415791163	0.07613138332273564
57.86595933607422	0.942809041579113	0.0764509653070967
58.115392440206854	0.942809041579115	0.0773481759024803
58.36481676775952	0.9428090415791154	0.07824253148716677
58.61426607083187	0.942809041579117	0.0785988904494866
58.86368864122668	0.9428090415791209	0.07879855416678962
59.113151006726966	0.9428090415791204	0.07914199804237805
59.36258085677591	0.9428090415791224	0.07954037152536349
59.61199417961444	0.94280904157912	0.08013745493570396
59.861413448580784	0.9428090415791177	0.08033948321741631
60.11084279972959	0.9428090415791193	0.08030363655344734
60.360274248948826	0.9428090415791177	0.080449836028811
60.60969932453791	0.942809041579117	0.08032793142089958
60.85912051462772	0.9428090415791163	0.07981506384472924
61.10855282813385	0.9428090415791163	0.07953242029406525
61.357978818463096	0.942809041579113	0.0795501342051769
61.60740640162528	0.9428090415791088	0.08006724698009013
61.856824040088455	0.9428090415791046	0.0808023263101737
62.106245285636966	0.9428090415791015	0.08107275149629885
62.35566095474933	0.9428090415790996	0.08130503962354114
62.60507828163419	0.9428090415790982	0.08180483290854437
62.85448781506663	0.942809041579097	0.0821334686498437
63.10390817700722	0.9428090415790958	0.08240714073877344
63.35332890051185	0.9428090415790996	0.08279147779993569
63.602745285655494	0.9428090415790996	0.08318601815425034
63.85217175452711	0.9428090415791	0.08387232633854125
64.10159158749003	0.9428090415791	0.08426557995445476
64.35100994721405	0.9428090415790993	0.08412654278347849
64.60045822205974	0.9428090415791	0.08421001192925648
64.84988580497426	0.9428090415790985	0.08476619782725449
65.09931151324537	0.9428090415790966	0.08545546905355395
65.348750223516	0.9428090415790982	0.08639797973400269
65.59817636802242	0.942809041579095	0.08717300075054622
65.84760259704923	0.9428090415790958	0.08795404815349628
66.09703460772022	0.9428090415790976	0.08882574174806367
66.34646987933164	0.9428090415790973	0.08922249619104847
66.59589842511134	0.942809041579097	0.08914826723477798
66.845325515653	0.9428090415790966	0.08939764103718026
67.094746816193	0.9428090415790946	0.08974067453415217
67.34419771828058	0.9428090415790953	0.09014156437250535
67.59361525028613	0.9428090415790958	0.0903160022304993
67.84303503624693	0.9428090415790962	0.09005650929928706
68.09244587610212	0.9428090415790958	0.08987522072119836
68.34186457532813	0.9428090415790962	0.09007070544659221
68.59130955797558	0.9428090415790985	0.09004950265498084
68.8407415131547	0.9428090415790973	0.09021471694082028
69.0901937026266	0.9428090415790958	0.09073290604390476
69.33965673218195	0.942809041579095	0.09136813374856437
69.58913419083956	0.9428090415790946	0.09197495719019212
69.83859427084994	0.9428090415790934	0.09214576889675746
70.08802151854205	0.9428090415790962	0.09179546585496463
70.33746532168288	0.9428090415790943	0.09181675767234602
70.58688908413887	0.942809041579095	0.09207340484844521
70.83632204228127	0.9428090415790985	0.09220095161577548
71.08576132344102	0.9428090415790953	0.09243306855390263
71.33517879444916	0.9428090415790931	0.0927145478164554
71.58462447102015	0.942809041579097	0.09306691302587909
71.83403569175034	0.9428090415790982	0.09358946063124736
72.0834515345784	0.9428090415790985	0.09381627335789275
72.33285974338328	0.9428090415790993	0.09411362406515146
72.58226208341573	0.9428090415790943	0.09510927309666756
72.83166062925766	0.9428090415790953	0.09624377029109332
73.08109033966038	0.9428090415790931	0.09718151837238716
73.33053221013797	0.9428090415790904	0.09784063190279105
73.57995365830088	0.9428090415790911	0.09811640345986672
73.82938426827965	0.9428090415790962	0.0984133146963825
74.0788181707566	0.9428090415790934	0.0987668463071748
74.32823343365237	0.9428090415790962	0.09870925396727954
74.57767113594436	0.9428090415790934	0.09887023688469859
74.82709580893814	0.9428090415790907	0.09942602629845246
75.07651789383044	0.9428090415790904	0.09992639995095857
75.32593649855052	0.9428090415790893	0.10023585009663091
75.57533739116407	0.9428090415790904	0.10030423274421149
75.82475325189874	0.9428090415790884	0.10025214357368496
76.07415173266115	0.9428090415790881	0.1007778157482238
76.32354748436222	0.9428090415790911	0.10136926852634702
76.57295178313828	0.9428090415790904	0.1016649517852551
76.82237697254833	0.9428090415790893	0.10198496296089919
77.0717866812447	0.9428090415790907	0.10226059954623327
77.32122157634515	0.9428090415790896	0.10221494219101447
77.57065221529069	0.9428090415790884	0.10203246736542392
77.82005950014894	0.942809041579087	0.10149796875768675
78.0694802102848	0.9428090415790851	0.10125064968014603
78.3189043231594	0.9428090415790842	0.10168631333810783
78.56833510673042	0.9428090415790789	0.1021675157759009
78.8177701310353	0.9428090415790762	0.10242940362319707
79.06720241992444	0.9428090415790719	0.10282390329991732
79.31663851265955	0.94280904157907	0.10318988729342411
79.56606050449162	0.9428090415790692	0.10377450751800917
79.81547726585919	0.94280904157907	0.1044053308878737
80.06490521871798	0.9428090415790683	0.10483934311316292
80.31432038183561	0.9428090415790676	0.1055779824139704
80.56374373145954	0.9428090415790695	0.10657536513717783
80.81319297079457	0.9428090415790695	0.1070611884522197
81.0625912813648	0.9428090415790726	0.10718398842946995
81.31199463432681	0.94280904157907	0.10716225131358259
81.56139995133869	0.9428090415790706	0.10724587113580454
81.81078871714388	0.9428090415790676	0.10782139487022487
82.0602042891744	0.9428090415790683	0.10842932459193187
82.30963716770435	0.9428090415790673	0.10886678137702326
82.55907694210093	0.9428090415790646	0.10963628695214746
82.80849120181229	0.9428090415790614	0.11041507480801627
83.05790808172438	0.9428090415790588	0.11080684299840851
83.30733414050354	0.942809041579058	0.11106069034562492
83.55675019177022	0.94280904157906	0.11117541715693467
83.80619851011345	0.94280904157906	0.11154826918563708
84.05560861582036	0.9428090415790553	0.11219452995450088
84.30505215960724	0.942809041579058	0.11236032611490336
84.55448994359261	0.94280904157906	0.11207838707029773
84.80391164379434	0.9428090415790606	0.11192190879490975
85.05335063492821	0.9428090415790618	0.1116726088996983
85.30277963082038	0.9428090415790606	0.11151002256438548
85.55219935454947	0.94280904157906	0.11148550015723947
85.801630378294	0.9428090415790576	0.11160161478983575
86.051060393767	0.9428090415790553	0.11223231448035108
86.30049941710624	0.9428090415790525	0.11308854943105613
86.54992377278485	0.9428090415790482	0.11335604795425744
86.7993645775022	0.9428090415790502	0.11348350565218493
87.04879412108133	0.9428090415790525	0.11372196721586797
87.29820869425323	0.9428090415790511	0.11408170829457974
87.54763301567766	0.9428090415790495	0.11461343510203859
87.79706427976316	0.9428090415790538	0.1150030000125079
88.04649137337753	0.9428090415790538	0.11518558046395946
88.29591692963504	0.9428090415790518	0.1157122429979857
88.54533907382127	0.9428090415790518	0.11607725564925253
88.79476276011319	0.9428090415790525	0.11610256339015464
89.04418350579826	0.9428090415790541	0.11631416717812675
89.29361941699928	0.9428090415790505	0.1169027778266123
89.54303396813812	0.9428090415790505	0.11787882020502088
89.7924430668768	0.9428090415790472	0.11907591666211365
90.0418469691999	0.9428090415790464	0.11975606585374514
90.29125407092695	0.9428090415790482	0.1202192677793927
90.5406645070968	0.9428090415790472	0.12082189230810635
90.79006530506771	0.9428090415790455	0.12113126042187135
91.03947206135096	0.942809041579046	0.12120490195339484
91.2888634100383	0.9428090415790469	0.12135124024230787
91.53828890912317	0.9428090415790469	0.12152081632526814
91.787706231691	0.9428090415790488	0.1219237409306865
92.03709988062685	0.9428090415790464	0.12215169466454569
92.28652169438995	0.942809041579046	0.12179075916350425
92.5359650184461	0.9428090415790472	0.12157073856383002
92.78539083433887	0.9428090415790482	0.12178564964936353
93.03478734949294	0.9428090415790488	0.12211849500793028
93.2842113169148	0.9428090415790475	0.12260723164030543
93.53362024601714	0.942809041579046	0.12305294176834576
93.78300517003778	0.9428090415790469	0.1234048876010675
94.03241218253856	0.9428090415790469	0.12390966735812561
94.28179475524212	0.9428090415790442	0.1239624470184948
94.53118388397353	0.9428090415790429	0.12356978394534315
94.78054754529336	0.9428090415790407	0.12347940429839437
95.02991521304098	0.9428090415790413	0.12374340775970628
95.27928962945714	0.9428090415790407	0.1241197910342775
95.52864318655483	0.9428090415790363	0.12454909434949325
95.77801919049807	0.942809041579039	0.12465927086167551
96.0273686798425	0.942809041579038	0.12493356459078592
96.27670145977491	0.9428090415790387	0.12557696218753614
96.52603017419213	0.9428090415790407	0.12609494661468848
96.77534463028675	0.9428090415790419	0.12663601870667038
97.02467278588306	0.942809041579041	0.1276059544955446
97.27399105553505	0.9428090415790422	0.1286265431704901
97.52333427840148	0.9428090415790449	0.12959434958895855
97.77266868617853	0.9428090415790429	0.13007760113875796
98.02200644804887	0.9428090415790419	0.1300029977481538
98.27132517907869	0.9428090415790422	0.13011066868750337
98.5206287113114	0.942809041579041	0.1305213750245154
98.76994848732649	0.9428090415790429	0.13072935733170635
99.01927251440013	0.9428090415790464	0.13104018004049067
99.26859566508764	0.9428090415790464	0.13143688925335853
99.51793196922652	0.9428090415790499	0.13184565165213652
99.76725372221068	0.9428090415790544	0.13230803842239053
100.01657758669175	0.9428090415790588	0.1324244476496937
100.26590738241067	0.9428090415790623	0.13237490951339106
100.51523597757462	0.9428090415790638	0.13289381008974122
100.76455955965804	0.9428090415790646	0.13356465283207264
101.01388091760384	0.942809041579065	0.1339596061356168
101.26318968254213	0.9428090415790626	0.13411293436113375
101.51251652877531	0.9428090415790603	0.13391633698962319
101.7618191491803	0.9428090415790594	0.1337103579178322
102.01114325766366	0.9428090415790594	0.13363231559877126
102.26043912488296	0.9428090415790591	0.13329824759861025
102.50973255618656	0.9428090415790588	0.13318533236382962
102.7590355478271	0.9428090415790591	0.13370029154211724
103.00834471910169	0.942809041579058	0.13430549559076937
103.25763937951872	0.9428090415790603	0.13481487178193333
103.50694202395545	0.9428090415790561	0.13513576936411206
103.75630383423714	0.9428090415790553	0.1353451429661866
104.00566340444637	0.94280904157906	0.13600048002922574
104.25501929795489	0.9428090415790571	0.13686667545954165
104.5043878994546	0.9428090415790576	0.13739187628389368
104.75374965718797	0.942809041579058	0.13799473337838866
105.0030995467177	0.9428090415790588	0.13863313633895685
105.25243122806575	0.9428090415790588	0.13901620257668199
105.50177301036747	0.9428090415790571	0.13919859375395782
105.7511062899084	0.9428090415790561	0.13914101600995665
106.00044752125447	0.9428090415790568	0.1392267922177587
106.24981288611872	0.9428090415790611	0.14003524553221788
106.4991796673884	0.94280904157906	0.1409056208873645
106.74854272356872	0.9428090415790603	0.14150163812924993
106.99789783410785	0.94280904157906	0.14208385310370036
107.24726789812507	0.9428090415790641	0.1425756718138616
107.49663633084909	0.9428090415790606	0.1429935172169535
107.74596677985478	0.9428090415790564	0.14338329109087378
107.99532360133904	0.9428090415790594	0.14342181621017702
108.24467436591219	0.9428090415790561	0.14365160165563076
108.49401586394619	0.9428090415790544	0.1441741911068543
108.74334969888154	0.9428090415790538	0.14429426250774455
108.99269262244438	0.9428090415790541	0.14397347982102837
109.24201637354028	0.9428090415790534	0.1435906523270315
109.49136278969472	0.9428090415790491	0.1432791475308043
109.7406915016366	0.9428090415790502	0.1434687211148586
109.9900564085639	0.9428090415790525	0.14382297921469028
110.23940141436624	0.9428090415790538	0.1440631133173411
110.4887302833677	0.9428090415790568	0.14463956170576955
110.73807260533229	0.9428090415790534	0.14535956539553824
110.98738997871371	0.9428090415790505	0.14568045641626728
111.2367175606161	0.9428090415790488	0.14581398204349652
111.48604437384084	0.9428090415790482	0.1458748817147129
111.7353650247274	0.9428090415790505	0.14616910451691031
111.98469818770289	0.9428090415790511	0.1468848198700313
112.23401926081199	0.9428090415790482	0.14733935388950925
112.48332471730863	0.9428090415790511	0.14743339939443237
112.73262915808242	0.9428090415790495	0.14771954376317512
112.9819525114329	0.9428090415790518	0.14804904096400234
113.23126354539805	0.9428090415790505	0.14838544285999614
113.48059411029449	0.9428090415790502	0.14890357903981855
113.72993796242669	0.9428090415790488	0.14951484932709536
113.9792569975858	0.9428090415790538	0.15056850949483966
114.22859247379753	0.9428090415790531	0.1518154301196761
114.47792585762707	0.9428090415790544	0.15245342144138677
114.72727211454603	0.9428090415790525	0.15267076627508172
114.97662328204768	0.9428090415790499	0.15293629570955375
115.22599696601475	0.9428090415790502	0.15314292424506493
115.4753578142433	0.9428090415790531	0.1534543971405716
115.72472032819101	0.9428090415790531	0.15363627521922563
115.97408606966428	0.9428090415790525	0.15363030475143477
116.2234378844536	0.9428090415790544	0.15389511187278226
116.47278497526703	0.9428090415790576	0.1541410518637839
116.72215741511211	0.9428090415790549	0.15391580960933438
116.97152441313321	0.9428090415790558	0.15378920588440667
117.22090333374265	0.9428090415790544	0.15398662770003138
117.47027782483937	0.9428090415790549	0.15453200626217778
117.71965798229384	0.9428090415790568	0.15529155843849043
117.96905622698377	0.9428090415790564	0.15566120106630144
118.21842794334883	0.9428090415790568	0.15569307532917703
118.46780432335196	0.9428090415790606	0.1559141047023737
118.71717620847282	0.9428090415790584	0.15591801374707095
118.96656147969193	0.9428090415790588	0.1556944940946797
119.21593971384479	0.9428090415790584	0.15564655017687978
119.46530571617099	0.9428090415790561	0.15583752360219566
119.71468027951948	0.94280904157906	0.15636412211740947
119.96402035975063	0.942809041579058	0.15696961889590352
120.21339748306137	0.9428090415790576	0.1570845513404642
120.46277110197038	0.9428090415790591	0.15727900067634046
120.71214337062159	0.9428090415790571	0.1579464668571223
120.96152319022892	0.9428090415790561	0.1587227333352724
121.21089517530768	0.9428090415790568	0.1595784681394174
121.46029463334378	0.9428090415790549	0.16043685078871292
121.70969957573341	0.9428090415790561	0.1611586002892708
121.95911843829016	0.9428090415790568	0.16194971982337522
122.20851680875246	0.9428090415790588	0.16234552345712874
122.45790670052065	0.9428090415790591	0.16215188712287043
122.70728364176406	0.9428090415790611	0.16215641129704209
122.95663858270498	0.9428090415790614	0.1625419252428168
123.20600367697409	0.9428090415790584	0.16303682210892037
123.45535317902292	0.9428090415790584	0.16356549939177223
123.70469255007704	0.94280904157906	0.16382973978818513
123.95400907357308	0.9428090415790576	0.16404418574106625
124.20333614142362	0.9428090415790584	0.16455120883826363
124.45267184657341	0.9428090415790603	0.16481827855274023
124.70201179528723	0.9428090415790623	0.1649160044295173
124.95135244725442	0.9428090415790623	0.16532632773657638
125.20068924486203	0.942809041579063	0.1658463705311927
125.45002407927224	0.9428090415790646	0.16624764673097148
125.69934881579528	0.9428090415790641	0.1663042186430948
125.94868848314572	0.9428090415790623	0.16577983468455224
126.19799404051857	0.94280904157906	0.16541320008890434
126.44728942416559	0.9428090415790606	0.16545669712375485
126.6966128146356	0.9428090415790611	0.16547267802952942
126.94594454200833	0.9428090415790626	0.16562631304933806
127.19526872305939	0.9428090415790656	0.16609793780729967
127.4446147361054	0.94280904157906	0.16664664865391357
127.69394646773958	0.9428090415790606	0.1673123882191454
127.94328593082737	0.9428090415790633	0.16768577151436595
128.1926231291702	0.942809041579065	0.1678269696172169
128.44196578872513	0.9428090415790641	0.16844416824448408
128.69130114721764	0.9428090415790669	0.16937039289967867
128.94064510022216	0.9428090415790633	0.1700350998212657
129.18998825905732	0.9428090415790626	0.17052948761310602
129.43933221634643	0.9428090415790576	0.17076736592451885
129.68867492911917	0.9428090415790584	0.17096612433206218
129.93801217571388	0.9428090415790561	0.17130601393335732
130.18732339660147	0.942809041579058	0.17143465362551236
130.43665795246994	0.9428090415790553	0.17165704721937933
130.68598159858135	0.9428090415790588	0.17251890203696663
130.93532658565925	0.9428090415790606	0.17349416365583778
131.18466091193818	0.9428090415790618	0.17423956502086857
131.4339958068567	0.94280904157906	0.1746937351270117
131.6833334903699	0.9428090415790576	0.1748518226798705
131.9326643369222	0.9428090415790549	0.17520877306827023
132.18199722716642	0.9428090415790568	0.17571651276682573
132.43135458113917	0.9428090415790564	0.17582885084391858
132.68069707959464	0.9428090415790544	0.17590998843046965
132.9300474197595	0.9428090415790541	0.17613539608786757
133.17937420711507	0.9428090415790538	0.17613724003466655
133.42869952817375	0.9428090415790538	0.17593846155978493
133.6780010786507	0.9428090415790531	0.1755405154425959
133.92733423418628	0.9428090415790525	0.17524293728347792
134.17663997961975	0.9428090415790491	0.17566217855694063
134.42593570600258	0.9428090415790488	0.1763530919033232
134.6752524683103	0.9428090415790488	0.17676820068131593
134.9245759555021	0.9428090415790472	0.17720284623761232
135.17390194656022	0.9428090415790511	0.17760173366095436
135.4232277679044	0.9428090415790518	0.17789975883916698
135.67253540147593	0.9428090415790522	0.1781650557223355
135.92186149723304	0.9428090415790499	0.17820077715394012
136.17119699354103	0.9428090415790522	0.17839702974348964
136.42052811416954	0.9428090415790505	0.17910685093946538
136.6698734854811	0.9428090415790502	0.1796139164610032
136.91916158902887	0.9428090415790495	0.17976635171119806
137.16850011973375	0.9428090415790491	0.17989170906272142
137.4178513131203	0.9428090415790568	0.18013540866723712
137.66718412164224	0.9428090415790591	0.1807743824144359
137.91650543885146	0.9428090415790571	0.18165711721090602
138.16584605711301	0.9428090415790611	0.18235069698833953
138.41514984132175	0.9428090415790618	0.18326963435602048
138.66446077464497	0.9428090415790641	0.18430862882006707
138.91377129241167	0.9428090415790618	0.18486112017826306
139.1630761396611	0.9428090415790611	0.18500834918279838
139.41237432421815	0.9428090415790603	0.1850118352938201
139.66168778351314	0.9428090415790611	0.18508421189809535
139.91099228482943	0.942809041579063	0.18555896515367235
140.16030336970522	0.9428090415790614	0.18587871050388355
140.4096092442733	0.9428090415790588	0.18580458795321836
140.65891578000125	0.9428090415790594	0.18587212232767575
140.9082006983407	0.9428090415790614	0.1860282646941761
141.15748442496226	0.9428090415790611	0.1860594257020352
141.40681411374172	0.9428090415790584	0.18618724981218832
141.6561392432073	0.9428090415790618	0.18638630659729186
141.90546905234527	0.9428090415790603	0.18692641303638918
142.1548101580369	0.9428090415790594	0.18775693794296833
142.4041628264544	0.9428090415790623	0.18805989397352255
142.6535342696668	0.9428090415790626	0.1878698994269746
142.9029030987029	0.9428090415790614	0.18775145534597334
143.15227491854165	0.9428090415790594	0.18767411509019385
143.40165602232514	0.9428090415790588	0.1877314628688079
143.6510254125135	0.9428090415790571	0.1878960788080487
143.90039244612174	0.9428090415790544	0.18802224365286133
144.14975401575313	0.9428090415790534	0.18853241267517304
144.39907982662382	0.9428090415790558	0.1892203701105318
144.6484079028942	0.9428090415790584	0.18950324354136894
144.8977494038657	0.9428090415790584	0.189769556711237
145.14710417372024	0.9428090415790588	0.19038580474534403
145.39645948571214	0.9428090415790606	0.1912756603630037
145.64579153758507	0.9428090415790638	0.19239076407663114
145.89516291837984	0.9428090415790626	0.19317026836838944
146.14452023074932	0.9428090415790611	0.1935421856320628
146.39387857611143	0.9428090415790626	0.1940087656590211
146.64321829912927	0.9428090415790623	0.1943135340961986
146.89256031308443	0.942809041579063	0.19425088216658107
147.1419286395069	0.9428090415790673	0.1943245635592821
147.39126807931783	0.9428090415790646	0.1946450809425299
147.6406219336201	0.9428090415790646	0.19527562226560172
147.88995762412299	0.9428090415790669	0.1960006597799361
148.13931741264298	0.9428090415790689	0.1962258479497235
148.38866521619383	0.94280904157907	0.19626770208744135
148.6380050170876	0.9428090415790722	0.19666563518919747
148.8873554519944	0.9428090415790739	0.1970612515186453
149.13673086537617	0.9428090415790749	0.1973895238985373
149.3861112441026	0.9428090415790715	0.19770999695713407
149.63546298577768	0.9428090415790722	0.1979079707635322
149.88480697538023	0.9428090415790722	0.19815058086593662
150.13415981732285	0.9428090415790742	0.1981490779113945
150.38352771647726	0.9428090415790742	0.19755733402540732
150.63288407673758	0.9428090415790762	0.19712645890112396
150.88224703919667	0.9428090415790735	0.19723318546694504
151.13158498536063	0.9428090415790739	0.19758480744993576
151.38094223758466	0.9428090415790762	0.19809280236658286
151.63027411795227	0.9428090415790739	0.19851301402903776
151.87959783503698	0.9428090415790742	0.1988842066141671
152.12893321477736	0.9428090415790749	0.1995450856754661
152.3782629676164	0.9428090415790735	0.20004878542839866
152.62760709549886	0.9428090415790745	0.20027883376674907
152.87693500529718	0.9428090415790795	0.20082143514386575
153.1262700340926	0.9428090415790789	0.20159589901512123
153.375596824331	0.9428090415790807	0.20231383464595995
153.62495184617057	0.9428090415790811	0.20278266138345008
153.8742927334679	0.9428090415790792	0.20275488656420537
154.12362288086183	0.9428090415790772	0.20276560936969845
154.37295436881345	0.9428090415790762	0.2032354236214753
154.62228378947356	0.9428090415790769	0.20369666595044325
154.8716406246097	0.9428090415790775	0.2042043423064792
155.12096309138295	0.9428090415790772	0.20501596929322868
155.37027725250638	0.9428090415790795	0.20586999351879562
155.61960472136613	0.9428090415790804	0.20665613540687142
155.8689405098898	0.9428090415790837	0.2070696911818832
156.1182838029404	0.9428090415790857	0.20700555782429794
156.3676055945979	0.9428090415790854	0.20720427422317386
156.61693576747774	0.9428090415790831	0.20770113910325974
156.8662762148603	0.9428090415790851	0.2079434801687656
157.115620467807	0.9428090415790851	0.20798760644354988
157.36496340384844	0.9428090415790834	0.20787973063069456
157.61429947556059	0.9428090415790834	0.2076824254709522
157.86363854852033	0.9428090415790854	0.2076535715811944
158.11298208000161	0.9428090415790807	0.2074798247132393
158.36233117280358	0.9428090415790819	0.20733519607523493
158.61166726853506	0.9428090415790801	0.20784528086061396
158.86097847564784	0.9428090415790807	0.20864951848721555
159.11030584242113	0.9428090415790784	0.20922108988753324
159.3596518789549	0.9428090415790801	0.209549322725703
159.60899228178496	0.9428090415790795	0.2095875932741566
159.85833721442086	0.9428090415790804	0.20974847573198227
160.10765995661924	0.9428090415790831	0.21016076606563977
160.35699891960763	0.9428090415790824	0.2103334290392456
160.60633291481685	0.9428090415790775	0.21051234271446506
160.8556548566532	0.9428090415790804	0.21104331455635134
161.10497082601898	0.9428090415790792	0.21151931049147185
161.35433989540726	0.9428090415790784	0.21183250910274673
161.60370344209323	0.9428090415790765	0.21200993227888668
161.85305137955487	0.9428090415790762	0.21222646721080185
162.10238575224685	0.9428090415790792	0.21306535378016309
162.3517400145014	0.9428090415790775	0.2142331561405002
162.60111213937793	0.9428090415790804	0.21506925292824308
162.85043430271585	0.9428090415790789	0.21579140116292164
163.09975422791393	0.9428090415790792	0.21643578700437194
163.3490784216805	0.9428090415790804	0.2168125444589594
163.5984111068018	0.9428090415790819	0.2170253218976424
163.84774914155423	0.9428090415790827	0.21695703205787417
164.09708442313288	0.9428090415790837	0.21692893434037136
164.3464366614234	0.9428090415790851	0.2174095855043704
164.5957688521765	0.942809041579087	0.21784121755347408
164.84511437386126	0.9428090415790873	0.21783817185717005
165.09443974824217	0.942809041579092	0.2177804078495211
165.34376320580142	0.9428090415790904	0.21777486678582159
165.5931262238273	0.9428090415790896	0.21801956810959194
165.84248480706313	0.942809041579094	0.21848293586532297
166.09183303922057	0.9428090415790943	0.21876611991254782
166.34116891171072	0.942809041579095	0.2191584205639439
166.59048758404808	0.9428090415790911	0.2197895394836909
166.83980262898103	0.9428090415790943	0.21999753894740973
167.08911457784492	0.9428090415790962	0.21977044057649883
167.3384347420067	0.9428090415790973	0.21944293916839333
167.58775945365036	0.9428090415790982	0.21926650946500653
167.8370765524369	0.9428090415791012	0.219582033069287
168.0864354280149	0.9428090415791012	0.22003831922465736
168.33578653687078	0.9428090415791051	0.2202241701019429
168.58511975952018	0.9428090415791055	0.22062588409412248
168.83444902441929	0.9428090415791058	0.2212382282938573
169.08378895808968	0.9428090415791088	0.22172053786960344
169.33311905559538	0.94280904157911	0.22222758760833275
169.58244642922526	0.9428090415791117	0.2228225514307688
169.83177170515768	0.9428090415791144	0.22366278533254125
170.081082743556	0.942809041579115	0.22482717224079765
170.33041460656773	0.9428090415791166	0.22554742033790748
170.57974307703444	0.9428090415791177	0.2256715063190872
170.82905972694417	0.9428090415791209	0.22579189666381855
171.07840327533378	0.9428090415791186	0.22594898267126007
171.32775623005332	0.9428090415791216	0.22614968532893334
171.57714244094373	0.9428090415791243	0.22647186997080393
171.82648729337632	0.9428090415791259	0.22677178986537386
172.07582406053865	0.9428090415791263	0.22735506120064183
172.3251344048746	0.9428090415791239	0.22813973248347647
172.57448267272204	0.9428090415791246	0.2284298174981243
172.82382927834672	0.9428090415791252	0.22844908442846698
173.07316446426177	0.9428090415791213	0.228684844934199
173.32248944172247	0.9428090415791209	0.2290875792979278
173.57180932083725	0.9428090415791193	0.22962396555383818
173.82113004153715	0.9428090415791193	0.22992233120960387
174.07045220664287	0.9428090415791174	0.22978896522205655
174.31977545973817	0.9428090415791166	0.22973915877036344
174.56910808603135	0.9428090415791166	0.22965635414855387
174.818450677998	0.9428090415791189	0.22924258631422997
175.06778127735728	0.9428090415791174	0.22897246351457468
175.31712422942942	0.9428090415791209	0.22911209145470493
175.56645417586589	0.9428090415791243	0.22965293456928906
175.8158044963624	0.9428090415791255	0.2304540101913278
176.06514399634787	0.9428090415791239	0.23090020795861205
176.3144755473724	0.9428090415791243	0.23109299850559328
176.5638139461705	0.9428090415791246	0.23160390000917647
176.8131634654999	0.9428090415791259	0.23218307884998182
177.06252509035764	0.9428090415791281	0.2326351996048822
177.3118532157569	0.9428090415791293	0.23316005890833166
177.56118840014332	0.9428090415791331	0.23365622664838298
177.81051810390278	0.9428090415791339	0.23424678296267018
178.05985390330318	0.9428090415791301	0.23472729705267742
178.30921595502153	0.9428090415791325	0.23465987605651578
178.5585683814922	0.9428090415791293	0.23461653193152598
178.80793176929623	0.9428090415791275	0.2351384795556545
179.05728722833004	0.9428090415791252	0.23589869781066647
179.30664151347588	0.9428090415791263	0.23675248962104548
179.55597822660312	0.9428090415791259	0.23750412380324396
179.80531028981218	0.9428090415791233	0.23806782883820987
180.0546389408063	0.9428090415791209	0.23872335700083694
180.30400173494138	0.9428090415791213	0.23913730619136553
180.55334622504407	0.9428090415791219	0.23906810819929442
180.80266361283574	0.942809041579118	0.23914186930244385
181.05198102140486	0.94280904157912	0.23948677742034144
181.3013198825177	0.9428090415791204	0.23977774506476035
181.55065635173128	0.9428090415791209	0.23987952568849047
181.79999460566526	0.9428090415791193	0.2395561747790685
182.04933149057445	0.9428090415791189	0.2391782369699638
182.29865140982554	0.942809041579118	0.23926628487701307
182.54799951840897	0.9428090415791209	0.2394360897226445
182.7973355112669	0.9428090415791228	0.23960393140567426
183.0466529531833	0.9428090415791252	0.24013011642905185
183.29600359273414	0.9428090415791219	0.24078644884894382
183.5453470608811	0.9428090415791224	0.2413858690218769
183.79468301339276	0.9428090415791236	0.24168851400919206
184.04401894259763	0.9428090415791246	0.24151269350669174
184.2933251559076	0.9428090415791252	0.241512830884656
184.5426190938752	0.9428090415791259	0.24198326287739838
184.79192827308293	0.9428090415791252	0.24236563395943497
185.04123676938772	0.9428090415791259	0.24265798283738746
185.2905608511813	0.9428090415791266	0.24297886423417886
185.53987437888568	0.9428090415791281	0.24330612252087397
185.7891764243532	0.9428090415791286	0.24379761477011058
186.03855633142916	0.9428090415791278	0.2442101471211733
186.2879441365071	0.9428090415791316	0.24453999856576458
186.53732670324894	0.9428090415791355	0.24542904671143181
186.78670987217998	0.9428090415791381	0.2466503144424837
187.03609744879475	0.9428090415791367	0.2475836068579011
187.285486501361	0.9428090415791339	0.24815894611887251
187.53487220303603	0.9428090415791361	0.24836997499612773
187.78427408471978	0.9428090415791351	0.24848880750308466
188.03361211146654	0.9428090415791344	0.24879742800559723
188.28298965465834	0.9428090415791316	0.24886496269640176
188.53235569379152	0.9428090415791331	0.24884993335458255
188.78172991297174	0.9428090415791335	0.2492110453269734
189.03108734154802	0.9428090415791335	0.24960560337505863
189.28047274179977	0.9428090415791328	0.24975662912091964
189.52987374697838	0.9428090415791286	0.24972993786069436
189.77926990426496	0.9428090415791278	0.2496191283488866
190.028668877853	0.9428090415791289	0.24996057779034314
190.27805928450357	0.9428090415791301	0.2506735902649374
190.5274573045794	0.9428090415791228	0.25108384213906254
190.77682343170497	0.9428090415791246	0.25131486010619425
191.0261847537202	0.9428090415791255	0.2515567057591458
191.27557237626556	0.9428090415791233	0.25156625878570954
191.5249343975303	0.9428090415791216	0.2514290045052269
191.77431379121154	0.9428090415791197	0.2511382036361367
192.02369733038338	0.9428090415791219	0.2509387718834444
192.2730933827181	0.9428090415791239	0.2513877687757003
192.5224295487337	0.9428090415791233	0.25207009449111045
192.7717653845515	0.9428090415791239	0.25243233946398175
193.0211387422218	0.9428090415791224	0.2527633258057387
193.27051911929289	0.9428090415791236	0.25320454206954773
193.51990248718926	0.9428090415791219	0.2538146065910981
193.76928336462421	0.9428090415791239	0.25462529619660157
194.01863494287946	0.9428090415791255	0.25527733695394744
194.2679944779396	0.9428090415791252	0.2559561201138802
194.5173777690516	0.9428090415791255	0.25690032689825715
194.76672376655782	0.9428090415791243	0.25750380956874497
195.01607866458286	0.9428090415791239	0.25756486851597776
195.265433709078	0.9428090415791246	0.25749815271047344
195.51481495484884	0.9428090415791219	0.2575234718931906
195.76415774381414	0.9428090415791255	0.25797795859638806
196.0134796297065	0.9428090415791255	0.2586321991816764
196.2628036997963	0.9428090415791233	0.2590119990005935
196.51214218747208	0.9428090415791255	0.25945478592057014
196.7614776317998	0.9428090415791269	0.2600828354631831
197.0108524232121	0.9428090415791263	0.2604221590722585
197.2602205723339	0.9428090415791266	0.2605761115019605
197.50956517282546	0.9428090415791255	0.26071182621012406
197.75892662446043	0.9428090415791305	0.2609775559400961
198.0082552241109	0.9428090415791351	0.26154942747030935
198.25759900734317	0.9428090415791387	0.2618370699878899
198.50694583423186	0.9428090415791381	0.2615092153985541
198.75627723608977	0.942809041579141	0.2611769563058494
199.0056065197027	0.9428090415791401	0.26099216698637373
199.2549449329302	0.9428090415791394	0.2608815438612389
199.5042972862209	0.9428090415791387	0.26097777098710306
199.75363524517158	0.9428090415791378	0.2612069398638979
200.00299273381768	0.9428090415791394	0.2617524776741595
200.25234235601397	0.9428090415791401	0.2626381701781343
200.50170085384264	0.9428090415791394	0.2631398475146297
200.75102850709118	0.9428090415791401	0.2632812817883458
201.00036304460306	0.9428090415791387	0.263607193894567
201.24971785536658	0.9428090415791351	0.2641340933580074
201.49905311353572	0.9428090415791344	0.2648135096557688
201.74840361793753	0.9428090415791361	0.26540557463532294
201.99774200006718	0.942809041579137	0.26566360294722496
202.24709024357722	0.9428090415791378	0.2660117766439469
202.49642372580195	0.9428090415791361	0.266452003386
202.7457480432629	0.9428090415791339	0.2665568078600908
202.99509183594	0.9428090415791344	0.26669795209833735
203.24442797677523	0.9428090415791348	0.26725456812589526
203.49378489854377	0.9428090415791348	0.26814756493577774
203.74315011764222	0.9428090415791328	0.2692396322318675
203.9924877123382	0.9428090415791325	0.26997007247066057
204.24184325313377	0.9428090415791286	0.27022268824610185
204.49119828941275	0.9428090415791281	0.2705904385236671
204.74055118985473	0.9428090415791301	0.27094349109220717
204.98988918638727	0.9428090415791293	0.27102876441517626
205.23923962286597	0.9428090415791269	0.27110493115320666
205.48860916569382	0.9428090415791269	0.2712131837042376
205.7379749575248	0.9428090415791275	0.27140248022596336
205.9873371226847	0.9428090415791289	0.27157119611770386
206.23670537393687	0.9428090415791308	0.2712454583338558
206.4860391678457	0.9428090415791316	0.2708348005565836
206.7353754986304	0.9428090415791321	0.2709725264206721
206.98476343762587	0.9428090415791281	0.2714167602485359
207.23414327143928	0.9428090415791278	0.2719471188701627
207.4835192211981	0.9428090415791275	0.27247393381207347
207.73289370908012	0.9428090415791266	0.27283173965940943
207.98226756578126	0.9428090415791246	0.2732583950603916
208.23163884349128	0.9428090415791252	0.27354605377819713
208.48101024558565	0.9428090415791259	0.2733683884426877
208.73037955934564	0.9428090415791275	0.2733111780426702
208.97975389219806	0.9428090415791266	0.27371560190945077
209.22911976911487	0.9428090415791255	0.2742394634342524
209.47849083650985	0.9428090415791246	0.2747255481729311
209.72785864048106	0.9428090415791252	0.27495345370177227
209.9772377286582	0.9428090415791236	0.2751115179081331
210.22660135936314	0.9428090415791243	0.2756987355663273
210.47593936061753	0.9428090415791269	0.2764079211100681
210.72528389375924	0.9428090415791281	0.27700558464178227
210.97465141540673	0.9428090415791269	0.27788173607665984
211.22403399632265	0.9428090415791236	0.27890565965686864
211.4734037997179	0.9428090415791269	0.27976476955037183
211.72277955456877	0.9428090415791293	0.28025898157361534
211.97214649521433	0.9428090415791289	0.2801812442259842
212.22152258229875	0.9428090415791275	0.2800723428263728
212.4708816389058	0.9428090415791281	0.280399285383966
212.72023799505922	0.9428090415791289	0.28069334740719665
212.96957881964792	0.9428090415791298	0.280845883532543
213.21891879050966	0.9428090415791301	0.2810679631177752
213.46825712106633	0.9428090415791263	0.28127257605006584
213.7176067217325	0.9428090415791263	0.2815380582525411
213.96698098794633	0.9428090415791305	0.28168417892295666
214.21636184231662	0.9428090415791301	0.28161516206129855
214.4657556720042	0.9428090415791313	0.2819468146915095
214.71515049443227	0.9428090415791305	0.28268661292843045
214.96454263674664	0.9428090415791301	0.28317001442548617
215.21394347313958	0.9428090415791308	0.2833063377846305
215.4633427674728	0.9428090415791301	0.28314877683740103
215.7127398504187	0.9428090415791331	0.28290455303236484
215.9621211450539	0.9428090415791358	0.28290035747330633
216.21150248610866	0.9428090415791358	0.2828564336652426
216.46086972812773	0.9428090415791401	0.2827972522620138
216.7102486374675	0.9428090415791401	0.28326157533475343
216.95964688076387	0.9428090415791432	0.2839819546574329
217.20903609962002	0.9428090415791424	0.2845330452387645
217.45842393841494	0.9428090415791424	0.2849265663126837
217.70781997704896	0.9428090415791401	0.2852199483910162
217.9572121759091	0.9428090415791378	0.28583780410818826
218.20660207274452	0.9428090415791394	0.2868585664568615
218.45599748915956	0.9428090415791414	0.2876243448690201
218.70536595647638	0.9428090415791397	0.28815673447053325
218.95472113364454	0.9428090415791401	0.28873052856047027
219.204091900886	0.9428090415791381	0.28909680739501814
219.4534689417821	0.9428090415791387	0.28923026667205853
219.70286325066368	0.9428090415791378	0.2892084798361042
219.9522595049633	0.9428090415791348	0.2892057831043346
220.20168158213036	0.9428090415791316	0.2897794732462566
220.45112647130333	0.9428090415791325	0.2906622133414557
220.70057745266078	0.9428090415791348	0.2911828463743582
220.95002270966	0.9428090415791351	0.2915140965877396
221.19946014561117	0.9428090415791328	0.29184985157149634
221.44889381434007	0.9428090415791394	0.2921544363074667
221.69829857209277	0.9428090415791414	0.29251270262765156
221.94771350734277	0.942809041579142	0.2926721477785738
222.19711689346653	0.9428090415791397	0.29276267130946537
222.44654499030963	0.9428090415791414	0.2931528046271715
222.69595588928388	0.942809041579142	0.29334350672678483
222.94540256072267	0.9428090415791394	0.29300039730626254
223.19484135816484	0.9428090415791401	0.2925441051321799
223.44427302026114	0.942809041579139	0.2922571672547145
223.69368141788382	0.9428090415791381	0.29241039747239755
223.94310718061044	0.9428090415791405	0.29293342212402457
224.19256062732313	0.9428090415791405	0.2933235317427231
224.44201298964398	0.9428090415791394	0.2937885004120822
224.69147823955507	0.9428090415791397	0.29452079594241337
224.94092003392296	0.9428090415791394	0.295023604643335
225.19036976524893	0.9428090415791355	0.29525958966292637
225.43982072676312	0.9428090415791325	0.29549887904211536
225.68924337765566	0.9428090415791344	0.2958868114232667
225.93869965996245	0.942809041579137	0.29664191019829367
226.18813253165453	0.942809041579137	0.2973107473841684
226.43757094925482	0.9428090415791348	0.29745166949055823
226.68702170224378	0.9428090415791331	0.29756638782163514
226.93643217199087	0.9428090415791339	0.29789296741905236
227.1858346689531	0.9428090415791355	0.29824920116509807
227.43521647870324	0.9428090415791351	0.2987595496928293
227.68462521930076	0.9428090415791339	0.29938746472027095
227.93401810817502	0.9428090415791344	0.30023049267450735
228.18342235645872	0.9428090415791348	0.30133515004161954
228.43286191430494	0.942809041579137	0.30201549445259224
228.6823150090089	0.9428090415791437	0.30209435943044666
228.9317422205436	0.9428090415791417	0.3021772557002735
229.18117554206134	0.9428090415791417	0.3023711454673905
229.43063881429075	0.9428090415791405	0.30262100352222643
229.68011032594828	0.9428090415791401	0.3028216014946278
229.92952939361055	0.942809041579141	0.30274264169092907
230.178979098213	0.9428090415791381	0.30272410953642886
230.42842843833253	0.9428090415791351	0.30287321563742636
230.67788664123015	0.9428090415791348	0.30270841212721883
230.927332719889	0.9428090415791344	0.30248083197612063
231.1767622300917	0.9428090415791331	0.302667936805679
231.4262157356689	0.9428090415791328	0.3032247516227918
231.67567274794612	0.9428090415791331	0.3040090218193333
231.925124192819	0.9428090415791351	0.3045378941500269
232.17456753222658	0.9428090415791387	0.30459056127261863
232.4239976427593	0.942809041579137	0.3047227873011751
232.67340930409677	0.9428090415791361	0.30494083119988896
232.92283463708517	0.9428090415791355	0.30493645423713606
233.1722602414915	0.9428090415791367	0.305007838429533
233.42169123713006	0.942809041579137	0.3053094569694712
233.6711333435926	0.9428090415791375	0.3058297351782763
233.92059105545326	0.9428090415791397	0.30647522099222557
234.17003868881983	0.9428090415791424	0.30675559440265515
234.41947324671762	0.9428090415791405	0.3068659612902653
234.6689120351978	0.942809041579137	0.3074773730793755
234.9183399887003	0.9428090415791375	0.30839216598240854
235.167755112743	0.9428090415791361	0.3092996574609954
235.41718647899702	0.9428090415791358	0.31016242180550496
235.6665775994006	0.9428090415791348	0.3108196182235842
235.9159680290639	0.9428090415791361	0.31141063016286824
236.16535705439355	0.9428090415791378	0.3118158327445305
236.41473608835702	0.9428090415791387	0.3116677587599456
236.66412892326747	0.9428090415791375	0.3114883464656591
236.91349841820204	0.9428090415791378	0.31176482842452846
237.16287199551377	0.942809041579137	0.3122025675242314
237.41224856412475	0.9428090415791375	0.3125843472319848
237.66163623597194	0.9428090415791378	0.3127395526194767
237.91104060513365	0.9428090415791351	0.3127210335060607
238.1604487210929	0.9428090415791325	0.3129917426876843
238.40986005798163	0.9428090415791308	0.31334311741388715
238.65924726655808	0.9428090415791301	0.31346816980592773
238.90865370296126	0.9428090415791293	0.3137820593499218
239.1580389836051	0.9428090415791298	0.31430749366634353
239.40743416901827	0.9428090415791316	0.31469650049389053
239.65681808253916	0.9428090415791313	0.3147807220689922
239.9061868536448	0.9428090415791316	0.31437461432129316
240.15558473203208	0.9428090415791281	0.31393056313069223
240.40495571952368	0.9428090415791269	0.3140195366049805
240.65433648966194	0.9428090415791269	0.3142827640722331
240.90372639403506	0.9428090415791259	0.31451774243255376
241.1531181843897	0.9428090415791239	0.3149799475316257
241.40252093297462	0.9428090415791236	0.3155594119332732
241.65193476969966	0.9428090415791209	0.3161984719793216
241.90132635172338	0.9428090415791219	0.31674525855036617
242.15073798162632	0.942809041579118	0.31703078391294304
242.40015391912632	0.9428090415791186	0.31760481581656813
242.64956241875814	0.942809041579117	0.31863069555533763
242.89896113371717	0.942809041579117	0.3194548972878559
243.14836416235246	0.9428090415791144	0.3199121965120151
243.39773302403233	0.9428090415791135	0.32011237924406233
243.64711486916306	0.9428090415791139	0.32018150432350584
243.8964998486481	0.9428090415791124	0.3204236418374832
244.1458783997609	0.9428090415791124	0.32064898877161646
244.39524727305698	0.9428090415791112	0.3207956598155844
244.64463419543048	0.9428090415791112	0.32140443569605204
244.89401850479916	0.9428090415791097	0.3222949439028084
245.14342439561312	0.9428090415791088	0.32291226273938994
245.392818818152	0.9428090415791074	0.3232207088475757
245.64221584368738	0.94280904157911	0.32328449053123454
245.89163713933786	0.9428090415791127	0.32345574604466204
246.14103929889907	0.942809041579113	0.3239373877013832
246.39046094408502	0.942809041579112	0.32419380851841934
246.63986859687324	0.942809041579113	0.3241645012637691
246.88929938946185	0.9428090415791127	0.3242414246101891
247.13869309956644	0.9428090415791139	0.3242110511727969
247.3880754400887	0.9428090415791139	0.323964261698236
247.63745887688594	0.9428090415791147	0.32362765018572226
247.88682227514542	0.9428090415791177	0.32336717931684233
248.1361618775285	0.9428090415791166	0.323698792310905
248.38550719022643	0.942809041579118	0.3245169201119421
248.6348337134473	0.9428090415791213	0.3250888046156039
248.88419388342643	0.9428090415791255	0.32547268861212386
249.13355950146527	0.9428090415791252	0.325902666733644
249.38291854445225	0.9428090415791259	0.3262916024016883
249.632264477612	0.9428090415791289	0.3267003036983168
249.8816333986506	0.9428090415791281	0.3269965910028432
250.13099718031532	0.9428090415791243	0.3272610920584071
250.3803699810708	0.9428090415791275	0.3279145427855746
250.62973632837725	0.9428090415791281	0.3285637330658643
250.8791174836944	0.9428090415791269	0.3287337475568214
251.1285001402725	0.9428090415791252	0.32877624953461776
251.37789205364743	0.9428090415791255	0.3289961621005753
251.62725043871865	0.9428090415791243	0.3295669014153327
251.87664439633318	0.9428090415791236	0.3304753780496962
252.126029875193	0.9428090415791224	0.3312311996133036
252.37540870110934	0.9428090415791216	0.33191315310863273
252.62478364080482	0.9428090415791193	0.33276706432329906
252.87418674828083	0.9428090415791204	0.33330041846051195
253.12358468772894	0.9428090415791219	0.33335748122070025
253.3729611057085	0.9428090415791209	0.33328470732975357
253.62232339949398	0.9428090415791228	0.33328959116473417
253.87167580913095	0.9428090415791209	0.33360550740721734
254.12102009512958	0.9428090415791246	0.3339455785365732
254.37039068122613	0.9428090415791269	0.3338077043739102
254.61976906023534	0.9428090415791289	0.3335928615407344
254.86915538566961	0.9428090415791278	0.33362524823237444
255.11852759456502	0.9428090415791278	0.333666541701751
255.36790842507406	0.9428090415791301	0.33379570987741536
255.61726279994903	0.9428090415791331	0.334077213555336
255.86661252057422	0.9428090415791361	0.3345648374406098
256.1159557649921	0.9428090415791394	0.3353547608689128
256.3652857226996	0.9428090415791358	0.33584525737813486
256.61465529635825	0.9428090415791375	0.3357252980376978
256.86402743977317	0.9428090415791344	0.3355869117351778
257.11340145140883	0.9428090415791325	0.3356681840980678
257.36275724795127	0.9428090415791301	0.33587944990783214
257.61213499135516	0.9428090415791281	0.33621032276643015
257.8614928946914	0.9428090415791298	0.3364615764422225
258.11085706648134	0.9428090415791305	0.3368541450214776
258.36024829051576	0.9428090415791308	0.3375272341837968
258.6096278677225	0.9428090415791281	0.3379590972389087
258.8589998358492	0.9428090415791286	0.33821314680781034
259.108377648556	0.9428090415791269	0.33882306640870197
259.35775982833655	0.9428090415791281	0.33976217969440325
259.607139435676	0.9428090415791305	0.3408555057114787
259.8565429752877	0.9428090415791331	0.3417043340421569
260.1059357254017	0.9428090415791328	0.3420055996234619
260.3553112399505	0.9428090415791321	0.3422229266212063
260.604694892056	0.9428090415791313	0.3424932392760507
260.8540843206534	0.9428090415791308	0.3424677266457485
261.1034808777378	0.9428090415791325	0.34242358802214246
261.3528759946448	0.9428090415791316	0.3426394351341193
261.60229687221624	0.9428090415791313	0.3430711966674116
261.85169020209406	0.9428090415791321	0.3436187126678792
262.10106412876644	0.9428090415791325	0.3438150072831036
262.35047043339506	0.9428090415791308	0.3436718751421456
262.5998672669664	0.9428090415791308	0.34386279561642963
262.84924040504654	0.9428090415791286	0.34432509623882435
263.09863128779944	0.9428090415791269	0.34470159092679786
263.3480052935875	0.9428090415791281	0.34502818643668265
263.59738088357005	0.9428090415791255	0.3452206434050664
263.8467649918939	0.9428090415791216	0.345351974502659
264.0961505400547	0.9428090415791213	0.3453984447819362
264.3455444299999	0.9428090415791216	0.34499442882555104
264.5949255657541	0.9428090415791204	0.34454857219862295
264.8442981241666	0.9428090415791204	0.34469438581777967
265.0936906779599	0.9428090415791213	0.3452001858877086
265.34307581641923	0.9428090415791224	0.3457782675249009
265.5924604583714	0.9428090415791252	0.34628023384084816
265.84184469482864	0.9428090415791216	0.3466470388197099
266.0912403360707	0.9428090415791246	0.3472370479095559
266.34062265461597	0.9428090415791239	0.3479385094368309
266.5900094541746	0.9428090415791246	0.3483682765344396
266.8393900951762	0.9428090415791177	0.3489081689370172
267.0887592775641	0.9428090415791197	0.34973484133413235
267.33817662633606	0.9428090415791193	0.35047118401949184
267.58753164139	0.9428090415791193	0.3509168888727602
267.8369084998554	0.9428090415791174	0.3509121442352233
268.086307148407	0.9428090415791166	0.3507630599416151
268.33567506723574	0.9428090415791189	0.35108590303531234
268.5850695959371	0.9428090415791197	0.35162137863626314
268.8344689275171	0.942809041579118	0.3520617312836117
269.0838377693775	0.9428090415791174	0.3526620660819747
269.3332571750228	0.9428090415791139	0.3533473515537894
269.58264965380056	0.942809041579115	0.3539313019588759
269.83201580655475	0.9428090415791144	0.3542897807534793
270.08142326195366	0.9428090415791144	0.35423325876413686
270.3308367280368	0.9428090415791127	0.3542519515962881
270.58022488791454	0.9428090415791135	0.3547023595325786
270.82965067088645	0.9428090415791124	0.3550302526300881
271.07904991796	0.9428090415791124	0.3549945446215382
271.32847315518904	0.9428090415791154	0.3547886579012047
271.5778910078202	0.9428090415791147	0.35449960979351525
271.8272677687027	0.9428090415791147	0.3543876531564544
272.0766816827981	0.9428090415791124	0.3543684288680707
272.3260396556066	0.9428090415791124	0.3543177949827796
272.5754127086186	0.9428090415791144	0.35474493858585165
272.8247907908988	0.9428090415791154	0.3556200496642657
273.07418228537495	0.9428090415791144	0.3563046374682126
273.32358190063894	0.9428090415791163	0.35667532832940846
273.5729539270287	0.9428090415791124	0.3568258323532859
273.82237445431343	0.9428090415791124	0.35702507485318036
274.07172124441604	0.942809041579112	0.35756200005947597
274.321103400948	0.9428090415791135	0.3580258703517477
274.57047522243994	0.9428090415791127	0.35826904990953123
274.8198537423701	0.9428090415791117	0.3587161880728508
275.0692384225458	0.9428090415791085	0.35921702901003966
275.3186290624797	0.9428090415791085	0.35950717381032704
275.5680033098055	0.9428090415791065	0.3596962696310232
275.8173770808773	0.9428090415791065	0.35991910474831573
276.06673494988024	0.9428090415791085	0.36060583157044923
276.3161128415139	0.9428090415791051	0.3617626477920134
276.56547603684135	0.9428090415791074	0.3626546908263361
276.8148576871182	0.94280904157911	0.36318281357444915
277.0642272092435	0.9428090415791112	0.36364448779966324
277.3136278489793	0.9428090415791104	0.3639285164917955
277.56299617524945	0.9428090415791097	0.36405933833272386
277.8123736461726	0.9428090415791065	0.3640307791162185
278.06171220573617	0.9428090415791046	0.36391450530144154
278.3111201111561	0.9428090415791058	0.3641652698893771
278.56053361619985	0.9428090415791046	0.364550812366885
278.809943262395	0.9428090415791074	0.3644871474062441
279.05939581380176	0.9428090415791085	0.3642327529174045
279.30878308385905	0.9428090415791077	0.3641432587747233
279.55820518071323	0.9428090415791042	0.3643367583414219
279.8075826842646	0.9428090415791015	0.36484856551271105
280.0569517986726	0.9428090415791	0.3652909717003056
280.30633459807507	0.9428090415790996	0.36563141887388867
280.55573094628465	0.9428090415790985	0.3661855727493988
280.8050991787941	0.9428090415790966	0.36653636588774136
281.0544849368042	0.9428090415790946	0.36640292792825985
281.3038603116483	0.9428090415790996	0.3661715601009019
281.55322060331594	0.9428090415790993	0.3661258791335309
281.80258984884955	0.9428090415791015	0.3664903424397442
282.0519523589266	0.9428090415791035	0.3671057299801799
282.3013388768602	0.9428090415791038	0.36743121407964024
282.5506988908878	0.9428090415791028	0.36769958257429863
282.8000709764382	0.9428090415791023	0.36827034526992575
283.04943646977875	0.9428090415791032	0.3688488094745461
283.29879295888367	0.9428090415791065	0.3694023349139606
283.5481701694769	0.9428090415791012	0.37007138201181894
283.7975298836576	0.9428090415790988	0.3708799237359649
284.04688993420297	0.9428090415790966	0.3719218917761113
284.29625633853755	0.9428090415790962	0.3727017989229973
284.54560904869356	0.9428090415790976	0.3727749567042578
284.794961888882	0.942809041579097	0.37267651108452066
285.0443079311891	0.9428090415790962	0.37276157086205736
285.29365442863275	0.942809041579097	0.37292078728591704
285.5430066348227	0.942809041579097	0.37317437613248167
285.79236084211215	0.9428090415790985	0.37340017402890785
286.04171649558015	0.9428090415791015	0.3736998240219841
286.2910869721444	0.9428090415791023	0.3742437927330962
286.54044100705613	0.9428090415791038	0.37452142333042004
286.7897812976166	0.9428090415791023	0.37442710554030456
287.0391301784144	0.9428090415791035	0.37453738100247497
287.28847953714273	0.9428090415791015	0.3749447777058908
287.53783092283686	0.9428090415791008	0.3754659177682441
287.7871361159649	0.9428090415791042	0.37583566906883276
288.03646746973465	0.9428090415791051	0.37573449477914644
288.28587039112983	0.9428090415791074	0.3755359200442879
288.53518942845386	0.9428090415791055	0.375500233750272
288.7845360014789	0.9428090415791062	0.3752857323192079
289.03395546518874	0.9428090415791046	0.37508596162301555
289.28331838085586	0.9428090415791035	0.3753070270525105
289.5327092144252	0.9428090415791055	0.37589022501821423
289.78206676949054	0.9428090415791035	0.37669761901856974
290.03145434143244	0.9428090415791085	0.37729562952689716
290.2808719343607	0.9428090415791082	0.3775204393164755
290.5302989518663	0.9428090415791058	0.37797638134092865
290.77968236717606	0.9428090415791082	0.37872410332964007
291.0291202669692	0.9428090415791077	0.3793696150810815
291.2785491578876	0.9428090415791068	0.37995978612181036
291.52794871785545	0.9428090415791082	0.38049675102098224
291.77735507909324	0.9428090415791094	0.3809798162353635
292.0267681325624	0.9428090415791077	0.38140414752880275
292.276213151728	0.9428090415791058	0.38141301007421535
292.5255979002742	0.9428090415791068	0.3812481093929045
292.77496407822696	0.9428090415791046	0.38161362500586116
293.0243517360713	0.9428090415791062	0.3823658992231477
293.27373120639106	0.9428090415791051	0.38311773888061434
293.52310828038526	0.9428090415791058	0.3837395318103906
293.77248985545054	0.9428090415791088	0.38411840082112203
294.02188600971675	0.9428090415791112	0.38450776883862703
294.2712809941697	0.9428090415791139	0.38489699648976267
294.5206900391309	0.9428090415791139	0.38489976745407295
294.7700854538814	0.9428090415791135	0.38485443101218564
295.0194816972652	0.9428090415791139	0.38512707905415555
295.268881847531	0.9428090415791139	0.38539531685912587
295.51827802006216	0.9428090415791144	0.38542453576276786
295.7676800129573	0.9428090415791124	0.38510137537750433
296.0170777812176	0.9428090415791094	0.3846282749815858
296.2664693213818	0.9428090415791117	0.3846142630079538
296.5158611213905	0.9428090415791117	0.38494753701594747
296.76525311056696	0.9428090415791108	0.3852380066459189
297.01463750789156	0.9428090415791127	0.385730326722469
297.2640251501472	0.9428090415791127	0.3864274445001153
297.5134211494578	0.9428090415791112	0.3870463183859448
297.7628018639542	0.9428090415791108	0.3874532059052436
298.0121469502551	0.9428090415791085	0.38748283901737546
298.2615171870102	0.9428090415791082	0.3875277925604938
298.5109459225108	0.94280904157911	0.388077779138878
298.7603763098666	0.9428090415791085	0.3886966364044766
299.00976240471954	0.9428090415791097	0.3890439910105872
299.25917733572254	0.9428090415791082	0.3893247820317352
299.50857068503325	0.9428090415791082	0.3895957670628161
299.7579439575969	0.9428090415791068	0.38999472618249253
300.00733752857343	0.9428090415791082	0.39048342586881324
300.2567017265612	0.9428090415791074	0.39087391164430796
300.5060905141847	0.94280904157911	0.39159558354250534
300.7554416749548	0.9428090415791097	0.39274530963225707
301.0048019896888	0.9428090415791097	0.3936558598298695
301.25416722032236	0.9428090415791082	0.3940953548529096
301.503543357479	0.9428090415791104	0.39419800109448544
301.75294340249127	0.9428090415791094	0.3941783396136258
302.00234584746	0.9428090415791112	0.3943711440752519
302.25172408060655	0.94280904157911	0.39452590236677015
302.50110725453254	0.9428090415791062	0.3944385340258037
302.75052160912077	0.9428090415791042	0.39455321220061135
302.9999034700517	0.9428090415791032	0.39482587250617596
303.24927720722314	0.9428090415791023	0.39487648537119624
303.49867118241514	0.9428090415791035	0.39477111774569057
303.7480593347938	0.9428090415791032	0.39465942359530354
303.99743070072935	0.942809041579102	0.39490774172736015
304.2468037995157	0.9428090415791055	0.3956561809090862
304.4961911612013	0.9428090415791042	0.39625376232394033
304.7455816175064	0.9428090415791046	0.3964710631366977
304.99493575656135	0.9428090415791046	0.3966635723844366
305.2442986505383	0.9428090415791062	0.3967592048707602
305.4936911909774	0.9428090415791005	0.39671989030013194
305.7430871452689	0.9428090415790982	0.39663176289946206
305.9924637175803	0.9428090415790973	0.3965788143669685
306.2418233636854	0.9428090415790996	0.39698936699678017
306.49120803093604	0.9428090415790988	0.3977683314641748
306.7405937962655	0.9428090415790996	0.39824616186251866
306.9899904205224	0.9428090415790988	0.39850976345497424
307.2393982070297	0.9428090415790982	0.3989366377489814
307.4888034825423	0.9428090415791	0.3995757136993409
307.7382136244167	0.9428090415790988	0.40044769517507756
307.9876329329933	0.9428090415790985	0.4012539058856605
308.2370498480144	0.9428090415790976	0.40188724469837317
308.4864691456237	0.9428090415790982	0.4026630802824191
308.7358814752076	0.9428090415790993	0.40326509251558923
308.98530962595794	0.9428090415791028	0.4032898542987223
309.2347645633807	0.9428090415791038	0.4031051497864932
309.48422656595807	0.9428090415791028	0.4030668232602249
309.7337010107709	0.9428090415791005	0.4033782040877393
309.9831826371952	0.9428090415791008	0.4039663780314297
310.23266415563717	0.9428090415790973	0.4043144155430474
310.4821420164953	0.9428090415790982	0.4044836218576113
310.7315977931459	0.9428090415791	0.40487149147947127
310.9810501417598	0.9428090415790982	0.40519139785665703
311.2304965462233	0.9428090415790973	0.4053143631450516
311.47994633983404	0.9428090415790976	0.4054655984290776
311.72940016835696	0.9428090415790985	0.4057286754267289
311.9788428710077	0.9428090415791	0.4062143285653403
312.22829709853613	0.9428090415791012	0.40657803192292785
312.4777658275437	0.9428090415790996	0.4063188956880554
312.72722495758427	0.9428090415791	0.40587649109919155
312.97667066202484	0.9428090415790982	0.4057207929185637
313.22611056233666	0.9428090415790982	0.4057473253022007
313.47555632996773	0.9428090415790976	0.4059629629830575
313.7250120909811	0.9428090415791005	0.4063311676825347
313.97446771888536	0.9428090415791032	0.4068653860803164
314.22392726568484	0.9428090415791015	0.40771366365312556
314.4733973840636	0.9428090415790996	0.4083936508694747
314.7228646042577	0.9428090415790996	0.4086347727578793
314.9723312952095	0.9428090415790985	0.4089882303774486
315.2217985279878	0.942809041579097	0.4096582076467158
315.471263770025	0.9428090415790934	0.4104431890189986
315.720731425122	0.9428090415790953	0.4111357639742371
315.97018942226083	0.9428090415790943	0.4114397652397795
316.2196469846859	0.942809041579095	0.41161039824355605
316.469103604058	0.9428090415790943	0.41195427588652855
316.7185680197204	0.9428090415790931	0.41212963184953744
316.96802351424196	0.942809041579095	0.41221051889624893
317.2174667646644	0.9428090415790953	0.41266275990002543
317.466907957384	0.9428090415790966	0.41345614226675315
317.71634115934717	0.9428090415790923	0.4143861758442963
317.9657643971632	0.9428090415790934	0.4150466964162522
318.21517773824786	0.9428090415790931	0.4151760336810492
318.46458498335966	0.9428090415790946	0.415299569531482
318.71398069666253	0.9428090415790976	0.4156232871901413
318.9633696237984	0.9428090415790966	0.4157686936906773
319.2127549157536	0.9428090415790962	0.4157973369099337
319.46212953662075	0.9428090415790976	0.41585297224777606
319.71149175664846	0.9428090415790982	0.41590561905427303
319.9608498242621	0.942809041579097	0.41596766912966093
320.2101876527973	0.9428090415790946	0.4157118277271404
320.4595330532376	0.9428090415790958	0.41526294981452544
320.7088900188006	0.9428090415790962	0.4153296366193162
320.95823512690964	0.942809041579097	0.4159008245893221
321.2075793789868	0.9428090415790976	0.4165386240186013
321.45692361519474	0.9428090415790985	0.41711981825364536
321.70626172319777	0.9428090415791	0.41752786150474214
321.9556068430867	0.9428090415791055	0.41791422989563126
322.2049502899814	0.9428090415791008	0.41832896754231386
322.4542983070017	0.9428090415791005	0.41841389471954704
322.70363542849964	0.942809041579102	0.41843474847051804
322.9529724112726	0.9428090415791028	0.41889333178305077
323.2022976467329	0.9428090415791023	0.4195219568359983
323.45162860614414	0.9428090415791005	0.42001407913734434
323.70092302194763	0.9428090415791012	0.4202570507873292
323.950187426019	0.9428090415790996	0.4203471925880942
324.19943297109336	0.9428090415790973	0.42079372972560614
324.4486711879939	0.9428090415790985	0.42158037811716975
324.69789814990594	0.9428090415790993	0.422254022365008
324.94715671736293	0.9428090415790996	0.42300184141892544
325.1964444713232	0.9428090415790982	0.4239096058727734
325.4457492387942	0.9428090415790958	0.42463970499397297
325.6950482496377	0.9428090415790976	0.4250222208896196
325.9443750532834	0.9428090415790973	0.4249286289712179
326.1937183828501	0.9428090415790973	0.4246738962315752
326.44305754108984	0.9428090415790993	0.42484904172099003
326.6924093098091	0.9428090415791	0.42517613597103104
326.9417558511472	0.9428090415791005	0.4252472377621948
327.19110828600185	0.942809041579102	0.42526722653271953
327.4404708520808	0.9428090415791035	0.425314418595195
327.6898261513039	0.9428090415791023	0.42542077713616433
327.93916361199405	0.9428090415790996	0.42557910967471874
328.1885179690715	0.9428090415791008	0.42560259088862085
328.4378694078944	0.9428090415791028	0.4258568700145974
328.6872347511299	0.9428090415791008	0.4265979446430106
328.9365984742906	0.9428090415791028	0.4272093495899211
329.1859657916969	0.9428090415791042	0.4273643625045718
329.43534503782274	0.9428090415791082	0.4272407441943624
329.6847064782873	0.9428090415791058	0.427038966686997
329.9340760950734	0.9428090415791074	0.4270888274822118
330.18346546825654	0.94280904157911	0.42728717674008626
330.4328415078206	0.94280904157911	0.42738682744427847
330.68222630018346	0.9428090415791117	0.42779113504966215
330.9316258798758	0.9428090415791104	0.4285399480326242
331.18101841256475	0.9428090415791068	0.4291440463163564
331.4304145697089	0.9428090415791082	0.42955070499687137
331.6798315091031	0.9428090415791074	0.4299147883054597
331.9292316026353	0.9428090415791062	0.4305162609692514
332.17861842379665	0.9428090415791058	0.4315575448707245
332.4279987648023	0.9428090415791055	0.43248226735210665
332.6773968175417	0.9428090415791062	0.43296488026379454
332.92677027142275	0.9428090415791082	0.4333553307063955
333.17614019106713	0.9428090415791117	0.43364135501397627
333.4255034562748	0.9428090415791124	0.4336929340783756
333.6748683850618	0.9428090415791108	0.4336397982337178
333.92422508351217	0.94280904157911	0.43358702858107506
334.17358979441894	0.9428090415791082	0.4339316954556191
334.4229292208323	0.9428090415791082	0.4346816834300793
334.6722368687591	0.9428090415791068	0.43514912552541474
334.92151857131716	0.9428090415791085	0.4352576474480512
335.1705498783183	0.9428090415791104	0.4354411073894523
335.4196489432862	0.9428090415791108	0.4356973440178727
335.6688334866964	0.9428090415791094	0.4360379787462286
335.91802540860783	0.9428090415791104	0.43632848879380964
336.1672847683043	0.9428090415791082	0.43642239841669495
336.41655101070376	0.9428090415791117	0.4366717484536686
336.6658429186498	0.9428090415791112	0.4369050737788558
336.91515383907915	0.9428090415791088	0.4366513971922549
337.1645086697326	0.9428090415791117	0.4361816297800605
337.4138728375004	0.942809041579113	0.43595476746782813
337.6632578012306	0.9428090415791139	0.43616021400141725
337.91264602368653	0.9428090415791127	0.4367836305262886
338.1620569209106	0.9428090415791144	0.4373579948454741
338.4114528559764	0.9428090415791117	0.43778922415181976
338.6608698103628	0.9428090415791154	0.4384517943536968
338.910288409555	0.9428090415791139	0.43909939267117115
339.1596893448103	0.9428090415791144	0.4394677150899998
339.4090829459355	0.942809041579118	0.43981613976270406
339.65848024091025	0.9428090415791189	0.44030278354483193
339.9078708225878	0.9428090415791219	0.44103302574918857
340.15723916913123	0.9428090415791209	0.4417626651511067
340.40661867046975	0.94280904157912	0.44195587776076967
340.6560080590277	0.9428090415791213	0.44188822409113054
340.90538570169133	0.9428090415791219	0.44208981169201544
341.1547600008859	0.9428090415791197	0.4424482673167566
341.40411975503645	0.9428090415791189	0.4429108377269505
341.65347688583785	0.9428090415791197	0.44349241753223084
341.90283029337047	0.9428090415791213	0.44416334397407664
342.15219731349663	0.9428090415791219	0.44502085191719193
342.4015371971109	0.9428090415791219	0.44565883605071016
342.65088009543734	0.9428090415791233	0.4456761765325591
342.90024542339046	0.9428090415791236	0.44557979031105355
343.1495619544512	0.9428090415791252	0.4457326030257554
343.3988349711898	0.9428090415791263	0.44598398900009556
343.6480864695214	0.9428090415791275	0.4461846830036612
343.89735453552845	0.9428090415791263	0.44611313142325687
344.1466737739767	0.9428090415791281	0.44590818001322446
344.3959861509435	0.9428090415791289	0.4459248898481714
344.64532074178607	0.9428090415791316	0.44587201486452194
344.8946817782325	0.9428090415791316	0.44567923351599115
345.144094992092	0.9428090415791358	0.44585127597992874
345.3934929510437	0.9428090415791351	0.4464751939747534
345.64290640498706	0.9428090415791355	0.4472942125805229
345.89231529950524	0.9428090415791344	0.4479545227019701
346.14173788225173	0.9428090415791331	0.44812485108973527
346.39118367434054	0.9428090415791361	0.44820852042780035
346.6406239495819	0.9428090415791361	0.44854567376598725
346.89007824634695	0.9428090415791313	0.44879933064545047
347.1395505660057	0.9428090415791316	0.4489828870422846
347.3889975111904	0.9428090415791321	0.4493447079962573
347.63843050466375	0.9428090415791335	0.4498458437648249
347.8878842166991	0.9428090415791339	0.4504285045450096
348.1372967470584	0.9428090415791361	0.450787103375116
348.3866738105365	0.9428090415791387	0.4508703876765251
348.6360688760535	0.9428090415791381	0.45133483879228575
348.88547079586795	0.9428090415791401	0.4522865986384726
349.13489602314877	0.9428090415791417	0.45323846475145574
349.38429560066714	0.9428090415791397	0.4540376905870061
349.6336902625254	0.942809041579142	0.45460564143218596
349.88311341962526	0.9428090415791405	0.454995017336554
350.1325183419596	0.9428090415791437	0.45530102690977636
350.38186882617373	0.9428090415791456	0.4552182458209192
350.6312538689354	0.9428090415791459	0.4549317560005143
350.88063321399613	0.9428090415791459	0.45504255956450296
351.12999384623504	0.942809041579147	0.4554286836650612
351.3793342952834	0.9428090415791517	0.45569826741008035
351.6287400818719	0.9428090415791482	0.4557500261729278
351.87810336890897	0.9428090415791517	0.4556048644097408
352.12750676483773	0.9428090415791532	0.4556861633720504
352.37690989473606	0.9428090415791579	0.4560871477789276
352.62628815536294	0.9428090415791562	0.456372400378411
352.8757004302709	0.9428090415791609	0.45666232543435675
353.1251007423553	0.9428090415791601	0.45718671524258747
353.37442735719816	0.9428090415791598	0.4576239908020055
353.6238235670346	0.9428090415791579	0.4577590746479648
353.87322745784905	0.9428090415791625	0.45750322605662724
354.1226194056068	0.9428090415791621	0.4571099817999357
354.37193804633836	0.9428090415791621	0.45720481553155934
354.6212907114984	0.9428090415791625	0.4576828815275713
354.87071043875125	0.9428090415791632	0.45806507764438253
355.12009553058743	0.9428090415791625	0.4584911071870972
355.3695067613081	0.9428090415791621	0.4590577682350301
355.61886633978486	0.9428090415791628	0.4596719492737242
355.868265967259	0.9428090415791632	0.4602943861277067
356.11763034530975	0.9428090415791615	0.46074356239827247
356.36700031377404	0.9428090415791606	0.4612860076648635
356.61636892360286	0.9428090415791579	0.46227952699946884
356.8657493936988	0.9428090415791598	0.4632072165608985
357.115113278564	0.9428090415791598	0.46362634581511625
357.364464584979	0.9428090415791609	0.4637153804726782
357.6138259409767	0.9428090415791628	0.4636725801894917
357.8631931002729	0.9428090415791641	0.4637753225535414
358.11256890042876	0.9428090415791618	0.46401979215159583
358.36193773246913	0.9428090415791598	0.46415720356013945
358.6113162846199	0.9428090415791568	0.4645107407772414
358.8607395256217	0.9428090415791575	0.4652230630088954
359.11012821920957	0.9428090415791575	0.46575734981794
359.3595291485159	0.9428090415791575	0.46593978672723685
359.60891791369687	0.9428090415791548	0.46594320220481916
359.8583220796128	0.9428090415791539	0.46603274906365855
360.1077133759273	0.9428090415791536	0.4664684191786761
360.35712378734456	0.9428090415791539	0.46687683579992856
360.6065276427646	0.9428090415791539	0.46687273909875215
360.8559281381617	0.9428090415791532	0.46680829067830554
361.10531726459476	0.9428090415791474	0.466772799845705
361.3547100413614	0.9428090415791486	0.4665668359228193
361.60409745008053	0.9428090415791506	0.46631195800829617
361.85347670071667	0.9428090415791512	0.466172309794768
362.1028845067709	0.9428090415791552	0.46648245131086763
362.3522818062926	0.9428090415791552	0.46735174699987825
362.6016882113969	0.9428090415791562	0.46811248240905073
362.8510611202116	0.9428090415791548	0.46850891607390316
363.10047853047035	0.9428090415791568	0.46892252796661604
363.34988172856146	0.9428090415791571	0.46941225454276725
363.59931001244706	0.9428090415791582	0.46994109716782606
363.84873072907754	0.9428090415791556	0.470439557682931
364.0981565482186	0.9428090415791606	0.47080165221627235
364.3475557723497	0.9428090415791595	0.471340353742231
364.59693866488004	0.9428090415791582	0.47198756974554457
364.8462956926206	0.9428090415791559	0.47219937212910945
365.09566280979436	0.9428090415791591	0.4721255594524755
365.3450609788467	0.9428090415791586	0.4722587085209786
365.5944400098446	0.9428090415791568	0.4727523391846156
365.8438114227269	0.9428090415791575	0.47359504386673096
366.09318205118313	0.9428090415791568	0.4743821310209711
366.3425670805352	0.9428090415791559	0.4749037221275336
366.5919487693835	0.9428090415791512	0.4754938457750192
366.8413229255253	0.9428090415791512	0.475986367496293
367.09068673859844	0.9428090415791532	0.47603687220604723
367.34008343211735	0.9428090415791536	0.4759139840626343
367.58949398337165	0.9428090415791539	0.4758944852948058
367.838871966919	0.9428090415791552	0.4761092014031699
368.0882908853844	0.9428090415791556	0.47642356935816726
368.33767286311485	0.9428090415791529	0.47632973899479053
368.5871090450144	0.9428090415791532	0.4759485709007309
368.8365138720256	0.9428090415791521	0.47585396056056034
369.08594512017993	0.9428090415791502	0.475975081403699
369.3353780628298	0.9428090415791486	0.476183028991103
369.58481282241894	0.9428090415791502	0.476566415358752
369.8342246596188	0.9428090415791479	0.4771005553259372
370.08361829344074	0.942809041579149	0.47784756308603915
370.3330119152839	0.9428090415791512	0.47848265559198944
370.582440482534	0.9428090415791494	0.4785331258404003
370.831844282559	0.9428090415791467	0.47840533197147556
371.081269776296	0.9428090415791456	0.47859562613849116
371.3306947347411	0.9428090415791447	0.4789811989778103
371.5801290985138	0.9428090415791467	0.47943467531199657
371.82956206725476	0.942809041579144	0.479789221099386
372.0789751887716	0.942809041579147	0.48009270211867044
372.3284052971011	0.942809041579144	0.48064256409966105
372.5777979176405	0.9428090415791401	0.4811655457370251
372.8272324637595	0.942809041579137	0.4814604130305172
373.07666424856797	0.9428090415791378	0.48199776379391607
373.3260907128033	0.9428090415791367	0.48293131111324994
373.57553584277724	0.9428090415791344	0.48398158578580464
373.82495353450236	0.9428090415791361	0.48480447764769646
374.07438555587885	0.9428090415791375	0.4850701776983064
374.3238023327295	0.942809041579139	0.4850669833018785
374.57324501252367	0.9428090415791397	0.48522115892715245
374.822660040565	0.9428090415791378	0.4852615491703342
375.07207578468405	0.9428090415791331	0.48515964663682665
375.3215108437017	0.9428090415791335	0.48525606720126346
375.57092811043367	0.9428090415791308	0.48554580579291184
375.82034997334625	0.9428090415791313	0.48591817932450987
376.06981248401365	0.9428090415791313	0.4860898019095309
376.3192609590326	0.9428090415791331	0.48590625541145893
376.5687165241882	0.9428090415791335	0.4859459001855668
376.81816445227525	0.9428090415791344	0.48645644661293036
377.0676147341894	0.942809041579139	0.48697980642655875
377.3170547467418	0.942809041579139	0.48735298630259727
377.56648894511494	0.942809041579137	0.48758131440712105
377.8159366375198	0.9428090415791375	0.48768269696033956
378.06538273730433	0.9428090415791367	0.4877590779396876
378.3148105975697	0.9428090415791378	0.487575980227806
378.56426003022557	0.9428090415791375	0.48723333604337643
378.8137033745603	0.9428090415791375	0.4873884155406056
379.0631405122038	0.9428090415791367	0.48802504548938397
379.31257490830336	0.9428090415791361	0.48869118084749047
379.56201812870114	0.942809041579139	0.48922749443977537
379.81144199102397	0.942809041579139	0.4896103729732168
380.0608515332381	0.9428090415791401	0.49012252143839363
380.3102685143689	0.9428090415791401	0.4909098680692907
380.5596716540083	0.942809041579141	0.49154878850638156
380.8090672458146	0.9428090415791432	0.49209234698386906
381.0584727096724	0.9428090415791424	0.4928616242935004
381.30789138786895	0.9428090415791397	0.49358190287953213
381.5572926519123	0.9428090415791401	0.4939536703073428
381.80670679658084	0.9428090415791417	0.4939214060494773
382.05614480352193	0.9428090415791414	0.49367252473052814
382.3055630030351	0.9428090415791424	0.49380300579859326
382.5549879731442	0.9428090415791424	0.49433566217945063
382.80439403415176	0.9428090415791417	0.49476633689718763
383.05380201319036	0.9428090415791417	0.4951606337598032
383.3032337524155	0.9428090415791401	0.4956611680994493
383.55263683581785	0.942809041579139	0.4960902814910194
383.8020454529037	0.9428090415791387	0.4963727282368145
384.05146136847395	0.9428090415791387	0.49637997743061674
384.3008725845585	0.9428090415791361	0.49634010835583653
384.55028308543365	0.9428090415791375	0.49670849729150923
384.79968557412184	0.9428090415791405	0.49713430570890593
385.04907683738776	0.9428090415791444	0.49712026694755207
385.2984539911284	0.9428090415791459	0.4968392319062204
385.5478410867891	0.9428090415791482	0.49652481855744046
385.7972099169364	0.942809041579149	0.4963912865829198
386.0465106697009	0.9428090415791509	0.4965130304722265
386.2958653534541	0.9428090415791497	0.4966582807411042
386.54524173071997	0.9428090415791494	0.4970668991408903
386.7946305871444	0.9428090415791494	0.49794423828729045
387.043974701601	0.9428090415791479	0.49876121828659
387.29331501043987	0.9428090415791486	0.499206613838334
387.54268159809146	0.9428090415791482	0.4994521713702814
387.79205258200113	0.9428090415791502	0.49973561321379445
388.04145252097396	0.9428090415791479	0.5003372835518146
388.2908398364502	0.9428090415791474	0.5010153580945024
388.54022705235593	0.9428090415791486	0.5013624075546302
388.78961990142545	0.9428090415791479	0.5016706236579985
389.03900757454204	0.9428090415791486	0.5020981862135178
389.28836922559896	0.9428090415791502	0.5023647042305627
389.5377458050699	0.9428090415791506	0.5025199828017256
389.7871327152081	0.942809041579149	0.5027323936863302
390.03653344267764	0.9428090415791506	0.5032825164451332
390.28592593174005	0.9428090415791497	0.5043120425056818
390.5353365768206	0.9428090415791517	0.5052228842945738
390.78474001844313	0.9428090415791506	0.5056207834251061
391.03413365630655	0.9428090415791509	0.5058613499469046
391.28351931391785	0.9428090415791479	0.5060569863031542
391.5329152370815	0.9428090415791459	0.5061460628454978
391.7823010147295	0.942809041579144	0.5061459753367314
392.03169315496245	0.9428090415791432	0.5060297153153739
392.281069232854	0.9428090415791444	0.5060938414058614
392.53045550528316	0.9428090415791444	0.5063855450806216
392.779822991474	0.9428090415791464	0.5063439499702385
393.0292018338755	0.9428090415791437	0.5059963155890057
393.2785929778069	0.9428090415791456	0.5058450190066612
393.52796091805027	0.9428090415791464	0.5060645149787133
393.7773397798095	0.942809041579147	0.5066385773361302
394.026724114139	0.9428090415791479	0.5072549192622772
394.2760933311755	0.9428090415791474	0.5076507400299977
394.5254623399975	0.9428090415791502	0.5081230252167097
394.77484012582676	0.9428090415791497	0.508582910780857
395.0241982985532	0.9428090415791502	0.5086274296207711
395.2735556752741	0.9428090415791494	0.5085009621291283
395.5229302642701	0.9428090415791506	0.5085802323410099
395.7722948503298	0.9428090415791536	0.5089984365317546
396.02166056193573	0.9428090415791532	0.5096787155580023
396.27100561473276	0.9428090415791512	0.510125977931787
396.5203586331165	0.9428090415791509	0.5103075877478979
396.7697148861336	0.9428090415791517	0.510742091985856
397.01907480670917	0.9428090415791517	0.5113782040967443
397.26844076831446	0.9428090415791497	0.5119841473491059
397.5178140355878	0.9428090415791467	0.5126700056113805
397.7671927016656	0.9428090415791486	0.5134464001696213
398.0165719814876	0.9428090415791467	0.5143319516931949
398.26594109239073	0.9428090415791482	0.5150672539390327
398.515316682689	0.9428090415791486	0.5151482293012271
398.7647089006041	0.9428090415791459	0.5148752718804789
399.01409765645525	0.942809041579147	0.5148392024239781
399.2634926684453	0.9428090415791456	0.5149911837348246
399.51287099874213	0.9428090415791456	0.51518909219685
399.76225796689596	0.9428090415791486	0.5153539018478555
400.01164684270367	0.9428090415791497	0.5154715512227728
400.2610283390958	0.9428090415791521	0.5157811842412959
400.51041857665774	0.9428090415791521	0.5160642378106142
400.75981897613576	0.9428090415791486	0.5160122596546068
401.0091793225137	0.9428090415791467	0.5160631930081131
401.2585854258674	0.9428090415791494	0.5165112621349659
401.5079956675339	0.9428090415791509	0.5170998515063105
401.7573744895923	0.9428090415791526	0.517536324916487
402.00677048066564	0.9428090415791509	0.5175264806070148
402.2561648926512	0.9428090415791512	0.5172672046949391
402.50553982090196	0.9428090415791532	0.517222919417597
402.7549338846618	0.9428090415791562	0.5172246272311922
403.00432875131133	0.9428090415791575	0.5171652082261344
403.2537186470067	0.9428090415791591	0.5174264977679038
403.5031278592157	0.9428090415791598	0.5180576607827734
403.7525249237294	0.9428090415791575	0.5188633195867219
404.00191322215403	0.9428090415791552	0.5195404193430124
404.25133213015505	0.9428090415791539	0.5198465719284024
404.500740810601	0.9428090415791568	0.5202291037306498
404.75015581308344	0.9428090415791568	0.5210350980409527
404.9995514971964	0.9428090415791562	0.5218495443730542
405.2489985577245	0.9428090415791571	0.5224663096998583
405.4983935768926	0.9428090415791536	0.5229592394291314
405.7478085856695	0.9428090415791526	0.523320167838999
405.997197211291	0.9428090415791529	0.5236084678471491
406.246613005955	0.9428090415791545	0.5236381647414029
406.4960002889856	0.9428090415791552	0.5234199415034488
406.74538507012085	0.9428090415791582	0.5235923945614142
406.99475380566156	0.9428090415791628	0.5242696626553655
407.24412363307863	0.9428090415791625	0.5249575185719698
407.49348631517347	0.9428090415791606	0.5254410150659987
407.7428559064357	0.9428090415791606	0.5256852422192893
407.9921969262048	0.9428090415791628	0.5258799759583307
408.2415424008977	0.9428090415791618	0.5262094078278883
408.49088545363145	0.9428090415791625	0.5263435598768996
408.7401940763651	0.9428090415791645	0.5262884457041477
408.9895321409211	0.9428090415791641	0.5264795732639637
409.2388526656354	0.9428090415791645	0.5267565006291602
409.4881740485119	0.9428090415791651	0.5267736040851818
409.73751629553834	0.9428090415791651	0.52647600397287
409.98687700920703	0.9428090415791687	0.5260250248602905
410.2362162491928	0.9428090415791713	0.5259526377578506
410.48556188782646	0.9428090415791703	0.5264143272268595
410.73488716190775	0.9428090415791703	0.5269103236411172
410.9842116736928	0.942809041579171	0.5274169505681511
411.23355222077845	0.942809041579171	0.5281103164805653
411.4828823559188	0.9428090415791707	0.5287805484304224
411.7321906783866	0.9428090415791726	0.5292687102104294
411.98144863152555	0.9428090415791776	0.5294895387961137
412.2307341721663	0.942809041579174	0.5296187367380129
412.48001691462315	0.9428090415791733	0.530162226142253
412.7293222881749	0.9428090415791752	0.5309197152120261
412.97862523157403	0.9428090415791749	0.5313418939617518
413.2279332374184	0.9428090415791779	0.5315240038077449
413.4772589540255	0.942809041579179	0.5317044003034068
413.7265906105002	0.9428090415791814	0.5320007352255319
413.97590896697164	0.9428090415791838	0.5324803065818721
414.22526313159955	0.9428090415791849	0.5329339309918876
414.4746226369614	0.9428090415791845	0.5335117819547184
414.72396911643943	0.9428090415791864	0.5344813792837718
414.97337526511967	0.9428090415791868	0.5353576454912647
415.22278355140133	0.9428090415791838	0.5356982387025149
415.4721171725877	0.9428090415791822	0.5356774970322137
415.72148577454715	0.9428090415791822	0.5355608918075975
415.97085262997985	0.9428090415791825	0.5356475856950004
416.2202521402342	0.9428090415791829	0.5358490365094927
416.46963421666715	0.9428090415791806	0.5357925755872123
416.7190393503673	0.9428090415791783	0.5357064266129584
416.9684478535014	0.9428090415791802	0.5358384482245732
417.2178385774302	0.9428090415791819	0.5358707332327781
417.46727626720576	0.9428090415791822	0.5357488088083744
417.7166723884299	0.9428090415791849	0.5356884724076715
417.96613041038677	0.9428090415791832	0.535941310633122
418.2155410342648	0.9428090415791849	0.5366979364562338
418.46494519076964	0.9428090415791852	0.5374780089354755
418.7143459221079	0.9428090415791822	0.537789136943035
418.96376221746823	0.942809041579181	0.5379343705533861
419.21315624878036	0.9428090415791825	0.5381089744082109
419.4625770614686	0.9428090415791829	0.5382102467156621
419.71198560386244	0.9428090415791825	0.538293371899306
419.96139386894805	0.9428090415791838	0.5384013369761217
420.2107922546972	0.9428090415791822	0.5387831386714731
420.46018109256755	0.9428090415791845	0.5395487558350011
420.7095632381285	0.9428090415791814	0.5401368621002298
420.9589509383018	0.942809041579181	0.5403706087936777
421.2083441640092	0.9428090415791799	0.5407204085698409
421.45773702474645	0.942809041579181	0.5413683329997079
421.70715324726206	0.9428090415791832	0.5422561213383027
421.9565650241462	0.9428090415791849	0.5431400315173551
422.2059820416642	0.9428090415791864	0.5437438338687524
422.45538694110496	0.9428090415791855	0.5442952574732988
422.7047964812569	0.9428090415791845	0.5447994450747944
422.95419074268045	0.9428090415791829	0.5448208212338084
423.20361255090614	0.9428090415791864	0.5445287434420888
423.4530437683201	0.9428090415791832	0.5443905831814762
423.7024850247308	0.942809041579181	0.5445808655488161
423.9519263764139	0.942809041579179	0.5450522469800279
424.2013495657681	0.942809041579181	0.5453739084666392
424.4507734780449	0.9428090415791825	0.5453773688517017
424.7001814771939	0.9428090415791806	0.545522432971425
424.9495875444727	0.9428090415791783	0.5458275049973464
425.19901153663153	0.9428090415791783	0.5460099552054798
425.4484482979981	0.9428090415791776	0.5461967531058105
425.69787544837504	0.9428090415791776	0.546502239911007
425.9473019039612	0.9428090415791749	0.5469502557670018
426.1967369688374	0.9428090415791763	0.5473626609465795
426.4461747562033	0.9428090415791779	0.547250734746143
426.6956031993546	0.9428090415791767	0.546794336318421
426.9450262396984	0.9428090415791737	0.5466405042006416
427.19443368512697	0.9428090415791779	0.546824107859751
427.44387745718615	0.9428090415791772	0.5471752916809728
427.693328549717	0.9428090415791799	0.5476498681887311
427.9427934099203	0.9428090415791799	0.5481924512625903
428.1922550409843	0.9428090415791814	0.5489466083765391
428.44172803023525	0.9428090415791796	0.5497135985731104
428.69119660888094	0.9428090415791799	0.5500938307265947
428.9406600935149	0.9428090415791806	0.5504343862462984
429.1901373116357	0.9428090415791819	0.5511364286110182
429.43963170494385	0.9428090415791825	0.5519885643474058
429.6891282505491	0.9428090415791814	0.5526973047917431
429.9386274628783	0.9428090415791776	0.5530057782016854
430.1881287561457	0.9428090415791772	0.5530131652292397
430.4376132275099	0.9428090415791749	0.5531684867512523
430.6870993204266	0.9428090415791726	0.5533649815936321
430.936595239313	0.942809041579171	0.5534227857652296
431.1860557938036	0.9428090415791733	0.5537198750241054
431.4355197337716	0.9428090415791721	0.5543788771229465
431.6849936413824	0.942809041579169	0.5551466330721099
431.9344831287401	0.942809041579168	0.5557143375178076
432.1839807699228	0.9428090415791687	0.555795338685913
432.4334753291567	0.9428090415791698	0.5557412550206833
432.68297108162307	0.9428090415791687	0.5560002997170883
432.9324642145032	0.9428090415791683	0.5562691676472855
433.1819369197967	0.9428090415791663	0.5563271547948945
433.43141726318566	0.942809041579166	0.556342258413149
433.68088041062816	0.9428090415791668	0.5563321211531377
433.9303487310443	0.9428090415791651	0.5563225804789839
434.1798228826392	0.9428090415791648	0.5561671631006989
434.4293154064619	0.9428090415791618	0.5558150939742522
434.6788079036166	0.9428090415791628	0.5558523893631679
434.9282964116627	0.9428090415791615	0.5565215985065729
435.1777872807056	0.9428090415791595	0.5573197589111378
435.42727668150843	0.9428090415791601	0.5579687030101502
435.67676782960325	0.9428090415791598	0.5584328370523874
435.9262392022117	0.9428090415791606	0.5588186503432646
436.17572349629864	0.9428090415791609	0.559305119368944
436.4252167600532	0.9428090415791615	0.5596464104338321
436.67472045066756	0.9428090415791628	0.5597990829030354
436.9242148584253	0.9428090415791645	0.5602419152544066
437.173699734976	0.9428090415791657	0.5609182939061153
437.4231871001828	0.9428090415791683	0.5614142396871226
437.6726800486611	0.9428090415791687	0.5616249631983283
437.9221581795987	0.942809041579168	0.5616616800680445
438.1716239584393	0.9428090415791683	0.5619631370305729
438.4211055739613	0.9428090415791698	0.5627273981761026
438.6706068630083	0.9428090415791687	0.5634847661386684
438.92010583953237	0.942809041579168	0.5641202106935544
439.1696079095573	0.942809041579166	0.564851222937737
439.4190941112141	0.9428090415791625	0.5654649481167755
439.66858023739434	0.9428090415791625	0.5657457371048915
439.91806511078215	0.9428090415791648	0.5656441682444958
440.1675480353804	0.9428090415791615	0.5653429360181422
440.4170211675252	0.9428090415791625	0.5653814444119836
440.6665145356319	0.9428090415791641	0.5657224015981265
440.9160114668398	0.9428090415791632	0.5658147402997149
441.16550369792736	0.9428090415791648	0.5656970605076898
441.4150080084672	0.9428090415791645	0.5656285467338078
441.6645108711873	0.9428090415791657	0.5656709901963883
441.9140002328314	0.942809041579166	0.565865056088381
442.1634808222214	0.9428090415791687	0.5660568852982265
442.4129657964315	0.9428090415791694	0.5663549250109389
442.66245601140366	0.942809041579171	0.567084575310643
442.91194411040914	0.9428090415791743	0.5678355930575296
443.16143161389044	0.9428090415791737	0.5680980093619028
443.4109072356339	0.9428090415791767	0.5680249071100636
443.6603783802469	0.942809041579176	0.5679161208476794
443.90984506117763	0.9428090415791733	0.5680516607626166
444.15929874142313	0.9428090415791717	0.568436180409481
444.40876123010526	0.9428090415791703	0.5687286193626171
444.65822342511154	0.9428090415791671	0.5690899706097617
444.9076940895614	0.942809041579168	0.5697712383747092
445.1571639507339	0.9428090415791694	0.5704129716202655
445.4066374631419	0.9428090415791694	0.5708263116267139
445.65610024923706	0.9428090415791683	0.5712145636587451
445.9055558739381	0.9428090415791687	0.5718092272284127
446.1550087955637	0.9428090415791717	0.5727997649317645
446.4044650754289	0.9428090415791703	0.5737884193351462
446.6539300008875	0.9428090415791698	0.5742514471932689
446.90339137896575	0.9428090415791687	0.5744326807626436
447.1528554043359	0.9428090415791648	0.5745872193761298
447.4023143387997	0.942809041579169	0.574589833946807
447.6517669565595	0.9428090415791707	0.5745007679736717
447.9012220307834	0.942809041579169	0.5744350546954194
448.15068107894524	0.9428090415791668	0.5746261634359694
448.4001463585237	0.9428090415791645	0.57521024613212
448.6496066384226	0.9428090415791645	0.5756537527545192
448.89908054405197	0.9428090415791645	0.575657992463808
449.14854407835844	0.9428090415791651	0.5756572971318674
449.39800543412866	0.9428090415791707	0.5758803581992112
449.6474639319714	0.9428090415791737	0.576259288087518
449.8969257657846	0.942809041579173	0.576642614331623
450.1463935598775	0.9428090415791733	0.5768119989540992
450.395858524476	0.9428090415791749	0.5769720685818553
450.64531733601365	0.9428090415791743	0.5772003399277333
450.89477489912633	0.9428090415791721	0.5770694243833946
451.14424283508646	0.9428090415791717	0.5766686060569346
451.3937071941473	0.9428090415791717	0.5765269629777684
451.64317023529986	0.942809041579171	0.5768419052136179
451.89261532881346	0.9428090415791694	0.5775606857372667
452.142048728519	0.9428090415791713	0.5782791959682462
452.39148454228695	0.9428090415791721	0.5787410364010726
452.6409063189341	0.9428090415791707	0.5793081155284421
452.8903241062298	0.942809041579173	0.5800243650305295
453.13975865599593	0.9428090415791703	0.5805442595700318
453.3892201787114	0.9428090415791721	0.58098225820808
453.638658593289	0.9428090415791752	0.581535713989409
453.88809996569194	0.9428090415791757	0.5822337421852407
454.1375234561486	0.9428090415791749	0.5829226999470762
454.3869720233004	0.9428090415791733	0.5831311960051823
454.63642156390137	0.9428090415791717	0.5829310055511544
454.8858789716766	0.942809041579171	0.582963278741053
455.1353259856942	0.942809041579171	0.5833075540604248
455.3847874351419	0.942809041579171	0.5837438980671087
455.63424456922075	0.9428090415791733	0.5842532948984231
455.8836900401299	0.9428090415791752	0.5847862998457187
456.1331275058093	0.9428090415791752	0.5854102557545895
456.3825695745174	0.9428090415791767	0.5859461734044425
456.6320253931476	0.9428090415791757	0.5859718010619563
456.8814855713016	0.9428090415791737	0.5857834131479136
457.13093854424756	0.9428090415791726	0.5858941906570472
457.3803886953187	0.9428090415791713	0.5861810022347271
457.6298298403318	0.942809041579169	0.5863806624836961
457.8792683678647	0.942809041579168	0.5863044478304625
458.1287222536497	0.9428090415791641	0.586012148343816
458.378171451464	0.9428090415791675	0.5859156403786434
458.62763152031704	0.942809041579166	0.5859601848543946
458.8770949858124	0.9428090415791671	0.5859206116582921
459.12656467780465	0.9428090415791671	0.5861553417097419
459.37603566353306	0.9428090415791641	0.586852922906687
459.62549322621624	0.9428090415791618	0.5877376376563509
459.8749407479702	0.9428090415791618	0.5884674049459915
460.1243808976169	0.9428090415791618	0.5887498154422405
460.37383233762165	0.9428090415791615	0.5888421560652984
460.623297198025	0.9428090415791618	0.5892356743137804
460.87276931647204	0.9428090415791632	0.5897090212375075
461.1222432767066	0.9428090415791628	0.5900247920501226
461.37171738138767	0.9428090415791657	0.5903915569934928
461.6211703967289	0.9428090415791663	0.5908530235716561
461.8706172553208	0.9428090415791698	0.5913386458345846
462.12006635911536	0.9428090415791671	0.5916871928730665
462.36952093298277	0.942809041579168	0.5917809519341359
462.6189782663161	0.942809041579169	0.5921258457525849
462.8684376574144	0.9428090415791687	0.5930216367231405
463.11791118261874	0.942809041579169	0.5939835195704372
463.3673560478987	0.9428090415791698	0.594679269252564
463.6168079579346	0.942809041579169	0.5950966583199646
463.8662424343383	0.942809041579169	0.595305675776764
464.115696521198	0.942809041579168	0.5954671918233926
464.36514866327406	0.9428090415791675	0.5954226881053605
464.6146113107436	0.9428090415791675	0.5951338903494187
464.864075570254	0.9428090415791694	0.595117681522284
465.1135330119846	0.9428090415791663	0.595437092000921
465.36299235978964	0.9428090415791628	0.595647650920187
465.61244074377083	0.9428090415791628	0.5956039276675669
465.86189184718455	0.9428090415791628	0.5954045586845952
466.11134915171135	0.9428090415791628	0.5954124876150197
466.36080671267024	0.9428090415791598	0.5958587109273318
466.61028397430874	0.9428090415791621	0.5963438276145434
466.8597575086245	0.9428090415791615	0.5967134769896562
467.10921783837506	0.9428090415791595	0.5972288981940984
467.3586860279181	0.9428090415791609	0.5977283166616761
467.60815966251045	0.9428090415791591	0.5979330134731292
467.8576236710064	0.9428090415791568	0.5978199609173972
468.1070968283752	0.9428090415791532	0.597574976144921
468.3565515902463	0.9428090415791509	0.5977324872986935
468.6060135750276	0.9428090415791497	0.5983555587186908
468.8554928832252	0.9428090415791509	0.5988998702844922
469.1049726724231	0.9428090415791548	0.5993008823016709
469.3544499669369	0.9428090415791536	0.5998044959200727
469.60392750046213	0.9428090415791529	0.6003911460234319
469.8534016415385	0.9428090415791526	0.6010291092884129
470.1028545302099	0.9428090415791529	0.6015867677272647
470.3523095312991	0.9428090415791552	0.6021412761339037
470.6017881057248	0.9428090415791545	0.6030267855550314
470.8512434916478	0.9428090415791536	0.6039333641323531
471.1007101244244	0.9428090415791509	0.6042932096585796
471.3501843082287	0.9428090415791539	0.6042246098331361
471.59964611791713	0.9428090415791548	0.6040571086139581
471.84911452044025	0.9428090415791536	0.6040474863696772
472.09857444395436	0.9428090415791548	0.6042571289494504
472.34802562653994	0.9428090415791586	0.6044080736713537
472.5974909139487	0.9428090415791595	0.6045946117623229
472.8469304951092	0.9428090415791591	0.6050930752502783
473.09637122743476	0.9428090415791618	0.6055401982110662
473.34580360202733	0.9428090415791609	0.605649842793891
473.5952545489665	0.9428090415791591	0.6056182774559766
473.84469040963364	0.9428090415791618	0.6057186623303444
474.09413753320325	0.9428090415791618	0.6061567812829384
474.3435841457805	0.9428090415791628	0.6066747111145939
474.5930197657189	0.9428090415791621	0.6067668968434253
474.8424623046362	0.9428090415791641	0.6066353102168037
475.09190599503563	0.9428090415791618	0.6065871696092504
475.34136145846344	0.9428090415791568	0.606489281204206
475.59082272895097	0.9428090415791595	0.6063683340994638
475.8402772421132	0.9428090415791606	0.6063985708545211
476.08973515490385	0.9428090415791595	0.6067940098326711
476.33918903011556	0.9428090415791571	0.6076888678052452
476.58864510632463	0.9428090415791545	0.6085709572786046
476.83810433232384	0.9428090415791536	0.6090191649652318
477.0875655975977	0.9428090415791521	0.609389829642886
477.33703080691134	0.9428090415791539	0.6099372236026708
477.5865024689637	0.9428090415791575	0.6105718911480823
477.8359862625475	0.9428090415791556	0.6111879771097422
478.085461174867	0.9428090415791556	0.6116269292693497
478.3349159621258	0.9428090415791532	0.612051594258819
478.58436730071145	0.9428090415791512	0.6125768437370896
478.8338297670386	0.9428090415791517	0.6127694665582905
479.08328771322033	0.9428090415791509	0.6126114612672481
479.33275261965326	0.9428090415791482	0.612631635909846
479.58222136199254	0.9428090415791459	0.6130616714655768
479.83168989136976	0.9428090415791459	0.6138153736596448
480.0811331295874	0.9428090415791447	0.6145401286142252
480.3305864718345	0.9428090415791467	0.6149272718744336
480.58002583800516	0.9428090415791424	0.6152595964233786
480.82946446443435	0.9428090415791437	0.6156266870890422
481.0789298852716	0.9428090415791428	0.6156839862198284
481.3283758035725	0.942809041579144	0.6155437908152465
481.5778311550875	0.9428090415791459	0.6155202061407663
481.8272927599303	0.9428090415791482	0.6156949520420258
482.0767549062705	0.9428090415791467	0.6159577600790647
482.3262147125947	0.9428090415791494	0.6158868137161203
482.57565762488423	0.9428090415791482	0.6154622818845105
482.8250949804465	0.9428090415791506	0.615289316497688
483.07453201667363	0.9428090415791512	0.6155087789969079
483.3239845650494	0.9428090415791532	0.6158711022177022
483.57341401008046	0.9428090415791562	0.6163677096052244
483.8228586887462	0.9428090415791559	0.6169775710526313
484.07228092792303	0.9428090415791545	0.6177131787746218
484.32171192067256	0.9428090415791552	0.6184011254634085
484.5711467961109	0.9428090415791552	0.6186103935492168
484.8205905835246	0.9428090415791562	0.6185524612556379
485.07003236161523	0.9428090415791548	0.6188136374828358
485.3194675922701	0.9428090415791571	0.6193487587614626
485.56889665550125	0.9428090415791562	0.6198870973194985
485.8183220598886	0.9428090415791582	0.6202682878331047
486.0677536938252	0.9428090415791582	0.6204967456105317
486.3171795341171	0.9428090415791598	0.6208866612946223
486.5666322145666	0.9428090415791628	0.6213969870080209
486.816076683309	0.9428090415791618	0.6217329237664959
487.0655263720684	0.9428090415791595	0.6221964429517731
487.314959158532	0.9428090415791641	0.6230475512507673
487.5643807048058	0.9428090415791648	0.6240011464542494
487.8138075969953	0.9428090415791675	0.6246962302604135
488.06324188846145	0.9428090415791683	0.6248555500689219
488.31266190239495	0.942809041579168	0.6246750225507596
488.5620920941649	0.9428090415791694	0.6246713261780322
488.811526186017	0.9428090415791671	0.6247429710155674
489.0609613408936	0.9428090415791675	0.6246508866719903
489.3103967149703	0.9428090415791668	0.6246430983355189
489.55982347187535	0.9428090415791645	0.6248146773137707
489.8092484386915	0.9428090415791637	0.6250467714351688
490.05867738912013	0.9428090415791618	0.6251578121192239
490.30810885252595	0.9428090415791609	0.6250001124386235
490.55753564074575	0.9428090415791615	0.6250010494851799
490.8069792463675	0.9428090415791615	0.6255509563056983
491.05643449767484	0.9428090415791637	0.6262375406242394
491.3058815397083	0.9428090415791645	0.6266950305759634
491.5553072753575	0.9428090415791618	0.6269514086853742
491.8047242987649	0.9428090415791606	0.6270675785529288
492.0541617882338	0.9428090415791621	0.627174220195047
492.30362103409385	0.9428090415791609	0.6271771244404515
492.553076780928	0.9428090415791609	0.6270242147187398
492.8025288802246	0.9428090415791601	0.6272265877519831
493.0519777439481	0.9428090415791598	0.6279391069776944
493.30143591116286	0.9428090415791586	0.6286776484610792
493.5508877930822	0.9428090415791579	0.6291983669097924
493.80033603353144	0.9428090415791556	0.629560705691567
494.04979701510206	0.9428090415791552	0.6300228792744341
494.29923309594193	0.9428090415791548	0.6308083695532603
494.5486787216271	0.9428090415791571	0.631580526120535
494.79812887173205	0.9428090415791568	0.6321417602658246
495.0475729969116	0.9428090415791559	0.6327807855694737
495.297014892287	0.9428090415791545	0.6333918032380057
495.5464501520096	0.9428090415791545	0.6336484986528478
495.7958760634984	0.9428090415791545	0.6335175182819883
496.04531461989797	0.9428090415791526	0.6331943177214198
496.2947574284539	0.9428090415791517	0.6331836369740934
496.5441924128877	0.9428090415791459	0.6336503247473487
496.7936460965328	0.942809041579142	0.6340738864983096
497.04310657404244	0.942809041579141	0.6343130329973915
497.29256151992865	0.942809041579141	0.6346094233083405
497.54199756425635	0.942809041579141	0.6349157633105083
497.7914424938015	0.9428090415791381	0.635143620692133
498.040886690046	0.9428090415791351	0.635218769951691
498.2903563775978	0.9428090415791351	0.6352330855667402
498.5398393693082	0.9428090415791308	0.6355736495871918
498.789307255807	0.9428090415791325	0.6360628889113352
499.03877993202804	0.9428090415791321	0.6361295521048883
499.28825202289477	0.9428090415791301	0.635834139021886
499.5377136250089	0.9428090415791275	0.635541445382292
499.7871667775371	0.9428090415791289	0.6354836394580753
500.0366460831014	0.9428090415791289	0.6357462386856725
500.2861206852132	0.9428090415791328	0.6360951958397029
500.53558850055407	0.9428090415791344	0.6365617035054372
500.78505716612483	0.9428090415791348	0.6374097493772093
501.03450903177855	0.9428090415791355	0.6382867888914756
501.2839651036167	0.9428090415791361	0.6387810580119577
501.5334159309994	0.9428090415791358	0.6390637386042651
501.7828762431682	0.9428090415791367	0.6394210717404464
502.03233421655085	0.9428090415791361	0.6400676488361591
502.2818061531768	0.9428090415791401	0.6408319716219143
502.53127735308647	0.9428090415791387	0.6412382249453895
502.78073963875175	0.9428090415791381	0.6414076864623837
503.0301761934439	0.9428090415791381	0.6416767257103156
503.2796304130659	0.9428090415791375	0.6418814068897241
503.52907070845924	0.9428090415791358	0.6419738374915607
503.77853618196	0.9428090415791355	0.642149870467553
504.0280074483341	0.9428090415791355	0.6426101409892737
504.2774616590885	0.9428090415791387	0.6434827330248404
504.5269159578418	0.9428090415791405	0.6443126828943332
504.77636489760135	0.9428090415791394	0.6445979023390986
505.02582108932654	0.9428090415791394	0.6446297561269466
505.2752933925862	0.9428090415791378	0.6447280766114768
505.5247664193375	0.9428090415791339	0.6448208829023071
505.7742531442769	0.9428090415791316	0.6448616041499904
506.0237394455328	0.9428090415791335	0.6447938697288722
506.27322812602335	0.9428090415791328	0.6447789673975963
506.52271061750446	0.9428090415791305	0.6449694619262617
506.7721969077878	0.9428090415791278	0.6449640652076288
507.02168913009154	0.9428090415791281	0.6446325136076481
507.27117465941	0.9428090415791305	0.644491868861493
507.5206523198223	0.9428090415791252	0.6448184548248135
507.7701098598267	0.9428090415791243	0.6455147591689374
508.01959253823145	0.9428090415791252	0.6462725648789647
508.26906374741407	0.9428090415791233	0.6467692653490552
508.51854018941765	0.9428090415791219	0.6472035839844524
508.7680141116043	0.9428090415791216	0.6477027596900368
509.01748537751365	0.9428090415791233	0.6479271867335851
509.26695722991275	0.9428090415791275	0.6479373460569942
509.51643379437706	0.9428090415791239	0.6481333074900019
509.76590308816174	0.9428090415791219	0.6486334817398297
510.01537777957185	0.9428090415791216	0.6493215557528501
510.26486125593533	0.94280904157912	0.6497947478931327
510.51433969101475	0.9428090415791157	0.6499166690809856
510.76382478007537	0.9428090415791139	0.6502017005853585
511.0133060771593	0.9428090415791135	0.6508175252607322
511.2627846303429	0.942809041579113	0.6514705424590728
511.5122728421701	0.942809041579112	0.6521321232863386
511.76174480861374	0.9428090415791104	0.6528334907131973
512.0112175547492	0.9428090415791097	0.6535492122168067
512.2606792059089	0.9428090415791154	0.6541233429515149
512.5101420169251	0.9428090415791139	0.6541423432136375
512.7596079528618	0.9428090415791117	0.6537568835181632
513.0090735238716	0.9428090415791104	0.6536066677669047
513.2585405471423	0.9428090415791082	0.653756855515452
513.5080098552803	0.9428090415791094	0.6539394678878836
513.7574740288783	0.9428090415791124	0.6540348171722945
514.0069428885429	0.9428090415791104	0.654035604122096
514.2564152985613	0.9428090415791085	0.6541739575213992
514.505889865299	0.9428090415791104	0.6544251499006647
514.7553710392482	0.94280904157911	0.6544735970829693
515.0048579323102	0.9428090415791068	0.654572995334248
515.254333450849	0.942809041579102	0.6550829630103489
515.5037925050871	0.9428090415791012	0.6557679540954103
515.7532340760229	0.942809041579102	0.6562624082177704
516.0026898457006	0.9428090415791012	0.656323513350531
516.2521668351068	0.9428090415790973	0.6560956686366722
516.5016400651753	0.9428090415790976	0.6560846533102743
516.7510822227246	0.942809041579095	0.6562755839699366
517.0005417481314	0.9428090415790923	0.6564207345282331
517.2500022969867	0.9428090415790926	0.6567552518863607
517.4994582586259	0.94280904157909	0.6574144999357026
517.7489055951273	0.9428090415790911	0.6581973532592648
517.9983595008741	0.9428090415790934	0.6588591239964909
518.2478168284757	0.9428090415790953	0.6592048564005252
518.4972810096573	0.9428090415790962	0.6595656184428762
518.746748225688	0.9428090415791	0.6603675241472263
518.9962153716291	0.9428090415791008	0.661270227586875
519.245673773682	0.9428090415791012	0.6618795922110208
519.4951489011102	0.9428090415790982	0.6622541610937427
519.7446157453128	0.9428090415790962	0.6624603133916788
519.9940859537016	0.9428090415791005	0.6625806627986167
520.2435472373805	0.9428090415790988	0.6625531696406672
520.4930074439144	0.942809041579097	0.662322985780495
520.7424688508163	0.9428090415790993	0.6623730965500524
520.9919445547622	0.9428090415791008	0.6629459984909217
521.2414285173081	0.9428090415791015	0.6635580018038472
521.4908898969319	0.9428090415791046	0.663891786977457
521.740341564599	0.9428090415791082	0.6639918397374505
521.9898067415522	0.9428090415791074	0.6640681115644735
522.2392703669082	0.9428090415791062	0.6643510970732484
522.4887350701362	0.9428090415791085	0.6646014716017724
522.7381916920982	0.9428090415791062	0.6646368074524261
522.9876410043263	0.9428090415791046	0.6647941987719657
523.2370946116007	0.9428090415791051	0.6650689147373339
523.4865484473933	0.9428090415791028	0.6651005125984056
523.7359956077981	0.9428090415791051	0.6648337088469476
523.9854471284111	0.9428090415791065	0.6644725630769358
524.2348960183217	0.9428090415791051	0.6644788084678592
524.4843480954783	0.9428090415791028	0.6650675820869082
524.7338164812658	0.9428090415791	0.6657634561943432
524.9832796341964	0.9428090415790982	0.6663328727961901
525.2327346790191	0.9428090415790993	0.6669952349508381
525.4821861879151	0.942809041579097	0.6676787058237218
525.7316394530079	0.9428090415790988	0.6682175183568939
525.981094519302	0.9428090415790966	0.6685568089707471
526.230562038757	0.942809041579097	0.6688033134069876
526.4800293238205	0.9428090415790982	0.6693508712448802
526.7294896341753	0.9428090415790962	0.6701235931298717
526.9789441071807	0.9428090415790966	0.6705404979753582
527.22841047016	0.9428090415790962	0.6705846814405242
527.4778781820817	0.942809041579095	0.6706148990161679
527.7273400274396	0.942809041579095	0.670813770940209
527.9768078167147	0.9428090415790953	0.6712379751451889
528.2262779451022	0.9428090415790943	0.6716980643357959
528.47573702185	0.9428090415790953	0.672181422474237
528.725195404041	0.942809041579094	0.6729458694136281
528.9746364898418	0.9428090415790946	0.6736790462547235
529.2240952125538	0.9428090415790943	0.6739034804417113
529.4735644461061	0.9428090415790923	0.6737629402485601
529.7230406060144	0.9428090415790953	0.6735991530728135
529.9725026445427	0.942809041579095	0.6736681325032072
530.2219614411167	0.9428090415790943	0.6739008001585606
530.4714204226007	0.9428090415790976	0.6738916969217547
530.7208872629604	0.9428090415790958	0.673720850853489
530.9703406796468	0.9428090415791005	0.6737367118587516
531.2197905890994	0.9428090415790976	0.6737795503674285
531.4692694360767	0.9428090415790966	0.6737183877117103
531.7187424242401	0.9428090415790976	0.6737694104871568
531.9682240794679	0.9428090415790996	0.6741452233202312
532.2176856928635	0.9428090415791023	0.6749722972887272
532.4671556157243	0.9428090415791062	0.6758595012775547
532.7166376055461	0.9428090415791058	0.6762625019385993
532.9661178785228	0.9428090415791074	0.6763934033284066
533.2155965469171	0.9428090415791074	0.6766153242676686
533.4650650119239	0.9428090415791082	0.6768629945644178
533.7145286898457	0.9428090415791082	0.677102193803699
533.9640092715465	0.9428090415791065	0.6773513398147764
534.2134938321785	0.9428090415791065	0.6777499640649783
534.4629802033337	0.9428090415791055	0.6784351440974993
534.7124654717089	0.9428090415791062	0.6789978313764634
534.9619476139784	0.9428090415791082	0.6791796228078737
535.2114124533844	0.9428090415791094	0.6794356289575895
535.4608950635867	0.9428090415791104	0.6800630545451676
535.7103812880252	0.9428090415791094	0.6809417795740921
535.959888368587	0.9428090415791108	0.681794148617012
536.2093882875533	0.9428090415791139	0.6823175790568973
536.4588691935304	0.9428090415791108	0.6826529969212994
536.7083559426488	0.9428090415791117	0.6829642985431104
536.9578553918475	0.9428090415791085	0.6829325174779497
537.2073358038518	0.9428090415791077	0.6825858184212428
537.4568336369932	0.9428090415791112	0.6823972246035888
537.7063352636223	0.9428090415791112	0.6825503342966752
537.9558232707516	0.94280904157911	0.6829372671624645
538.2053229582258	0.9428090415791088	0.6831877671777061
538.4548208011591	0.9428090415791085	0.6830976317063181
538.7043094407114	0.9428090415791074	0.6830987319037807
538.9537883288868	0.9428090415791065	0.6834014510711673
539.2032724808437	0.9428090415791042	0.6837084689513913
539.4527686425494	0.9428090415791042	0.683999212107029
539.7022676422519	0.9428090415791012	0.6843887588648814
539.9517627854201	0.9428090415790985	0.6848624650307271
540.2012697244988	0.9428090415790966	0.6852806120604372
540.4507671339608	0.9428090415790985	0.6852620690458067
540.7002603906601	0.9428090415791008	0.6848843472596493
540.9497556765294	0.9428090415791023	0.6848019539183052
541.1992433337242	0.942809041579102	0.6851601053908416
541.4487465635076	0.9428090415791046	0.6856754695444633
541.6982487307351	0.9428090415791068	0.6862221720120496
541.9477468345052	0.9428090415791055	0.6867673857741723
542.197237179895	0.9428090415791077	0.6874349446785057
542.4467282528806	0.9428090415791077	0.6881737355902511
542.6962124093927	0.9428090415791074	0.6886324952920314
542.945700527905	0.9428090415791094	0.6889985743538718
543.1952086700811	0.9428090415791085	0.6896983823283511
543.4447175102848	0.9428090415791082	0.6905531250657736
543.6942304205766	0.9428090415791077	0.6911824889134951
543.9437285691843	0.9428090415791094	0.6913691371842478
544.193236554238	0.9428090415791104	0.6912158272662241
544.4427472454573	0.94280904157911	0.6911890944830397
544.6922544941493	0.9428090415791117	0.6913390062537537
544.94175953023	0.9428090415791124	0.6914048614513703
545.1912636685312	0.9428090415791097	0.6916079728330072
545.440794271352	0.942809041579112	0.6921376343583265
545.690312392841	0.9428090415791097	0.6927520160687732
545.9398162439502	0.9428090415791088	0.6931645187318117
546.1893218237626	0.9428090415791085	0.6931737777016891
546.4388183283158	0.9428090415791077	0.693056921773499
546.6883203892456	0.9428090415791094	0.6932955062206649
546.9378296725378	0.9428090415791085	0.6936726371389114
547.187343377631	0.9428090415791112	0.6938098595046013
547.436848448905	0.9428090415791097	0.6938058575567649
547.6863518552441	0.9428090415791055	0.6937685642124893
547.9358643226441	0.9428090415791046	0.6937330852949641
548.1853749116185	0.9428090415791028	0.6936509214642536
548.4348756996723	0.9428090415790966	0.6934596205520566
548.6843772782534	0.942809041579097	0.693597221504422
548.9338937393505	0.9428090415790943	0.694364303609934
549.1834249519037	0.9428090415790934	0.6952901005321226
549.432960319591	0.9428090415790931	0.6959737220139222
549.6824710876652	0.942809041579095	0.6964325742153421
549.9319822494914	0.9428090415790931	0.6968244429292844
550.1815010756906	0.942809041579094	0.6973480119719291
550.4310199059568	0.942809041579095	0.6978355005524647
550.6805417909796	0.9428090415790943	0.6981130113660093
550.9300635923325	0.9428090415790958	0.6985269694794655
551.1795658858291	0.9428090415790958	0.6991424620020238
551.429095891685	0.9428090415790966	0.6995555997981827
551.6786437341127	0.9428090415790982	0.6996447359764764
551.928181969883	0.9428090415791005	0.699594374636017
552.1777148331768	0.9428090415791015	0.6998055725079628
552.4272345469997	0.9428090415790993	0.7005054392011688
552.6767567827379	0.942809041579102	0.7012633378163
552.9262628036711	0.9428090415791062	0.7017891513183236
553.175756284947	0.9428090415791077	0.7022989215550538
553.4252439617165	0.9428090415791082	0.7027364149739138
553.6747373318567	0.9428090415791127	0.7028902587143329
553.9242369168077	0.9428090415791127	0.7027438357707608
554.1737443627785	0.9428090415791154	0.702457743037764
554.423255172195	0.9428090415791157	0.7024587663854299
554.6727692797116	0.9428090415791163	0.7027850783642966
554.9222822938102	0.942809041579113	0.7028875563497755
555.1717900546661	0.9428090415791077	0.7026815756421667
555.4212832252459	0.9428090415791088	0.7025267878178036
555.670783068618	0.9428090415791117	0.7025775283419412
555.9202869219322	0.94280904157911	0.7028541169450797
556.1698109845414	0.9428090415791094	0.7032145496968336
556.4193153631179	0.9428090415791058	0.7036400228345772
556.6688282860113	0.9428090415791032	0.7043844778656693
556.9183477153146	0.9428090415791028	0.7051880924845385
557.1678587928144	0.9428090415791038	0.7055202128487604
557.4173629429011	0.9428090415791051	0.705485695626025
557.6668699297837	0.9428090415791032	0.7054713360813446
557.9163810975228	0.9428090415791035	0.7057284725534542
558.1658734893476	0.9428090415791023	0.7062420778523913
558.4153800535478	0.9428090415791	0.7066590852474163
558.664877931634	0.942809041579102	0.7069846002734287
558.9143970687611	0.9428090415791032	0.7075367066381614
559.16391069916	0.9428090415791035	0.7081217461253843
559.4134291251987	0.942809041579102	0.708504627530815
559.6629322269753	0.9428090415791	0.7088752291936766
559.9124323456828	0.9428090415790985	0.7094638207606665
560.1619356399104	0.9428090415791	0.7103814262982009
560.4114322703791	0.9428090415791008	0.7112941578475006
560.6609403669223	0.942809041579102	0.7116571815538454
560.9104460874146	0.9428090415791015	0.7116292981773513
561.1599535191122	0.9428090415791028	0.7116102312697841
561.4094746944832	0.9428090415791028	0.7115595832138137
561.658991579612	0.9428090415791028	0.7114476047452566
561.9084964689589	0.9428090415790988	0.7113729898576875
562.1579883596885	0.9428090415791035	0.7114857946831973
562.4074817946592	0.9428090415791015	0.7119157619854679
562.656982820641	0.9428090415791012	0.7122728957333431
562.9065068550167	0.9428090415791008	0.7122165109657539
563.1560061166983	0.9428090415791035	0.7121472587777707
563.4055130424525	0.9428090415791042	0.7124127852685163
563.6550307778075	0.9428090415791062	0.7129062663733406
563.9045344363949	0.9428090415791062	0.7134020112034752
564.1540299253747	0.9428090415791074	0.7136626189798351
564.4035258264689	0.9428090415791097	0.7138058281743129
564.6530147816698	0.9428090415791104	0.7140136264069051
564.9024970197678	0.9428090415791117	0.7139916518599566
565.1519952575927	0.9428090415791127	0.7137190831617527
565.4015038256352	0.942809041579113	0.7136977492881975
565.6510132169327	0.9428090415791139	0.7141550778744886
565.9005226742116	0.942809041579115	0.7149523301317986
566.150025972545	0.9428090415791154	0.7157150237485504
566.3995331393279	0.9428090415791163	0.7161711988815566
566.6490269787191	0.9428090415791163	0.7166448824516064
566.8985166635676	0.9428090415791189	0.7173426472266646
567.1480124645353	0.9428090415791204	0.7179544993921756
567.3975114818292	0.9428090415791243	0.7184422745902019
567.6470113085827	0.9428090415791255	0.7189928265266023
567.8965155619376	0.9428090415791293	0.7196102558760926
568.146011723555	0.9428090415791259	0.7201473058165945
568.3955054915879	0.9428090415791224	0.7202432777446032
568.644985316788	0.9428090415791213	0.7199182047023565
568.8944601928562	0.9428090415791233	0.7198026674729473
569.1439398273628	0.9428090415791213	0.7201024663914315
569.3934276513949	0.94280904157912	0.7205212159175884
569.6429106348162	0.9428090415791213	0.7209372847907337
569.8923976077757	0.9428090415791252	0.7213268792901173
570.141884615849	0.9428090415791278	0.7217485629133363
570.3913737770087	0.9428090415791286	0.7221408117771269
570.6408665876507	0.9428090415791298	0.722165620878645
570.890341088941	0.9428090415791308	0.7219848670726322
571.1398157726567	0.9428090415791321	0.7221115661068878
571.3892971228211	0.9428090415791308	0.7224685628723929
571.6387863063361	0.9428090415791331	0.7226948015515425
571.88827811864	0.9428090415791375	0.7226094375513592
572.1377699242353	0.9428090415791351	0.7222992020271535
572.3872513384465	0.9428090415791381	0.7221756889490943
572.6367343133442	0.9428090415791361	0.7223278679817162
572.8862281000839	0.9428090415791335	0.7224869217550338
573.1357091276012	0.9428090415791331	0.7228382021281892
573.3851868681703	0.9428090415791289	0.7236103735988235
573.6346675159913	0.9428090415791275	0.7245371573279416
573.8841508430198	0.9428090415791293	0.7252694093199678
574.1336402424085	0.9428090415791266	0.7255932513143631
574.3831163707298	0.9428090415791246	0.7257248022166017
574.6325824226769	0.9428090415791246	0.7261580420109589
574.8820638162563	0.9428090415791275	0.7267655427526423
575.1315466938299	0.9428090415791281	0.7271740675663665
575.3810193956057	0.9428090415791243	0.7274887304303111
575.6304854685559	0.9428090415791255	0.7278354043800715
575.8799687921179	0.9428090415791255	0.7281772335155491
576.129452264267	0.9428090415791266	0.7284238815496394
576.3789363060521	0.9428090415791278	0.7284936368200439
576.6284299289256	0.9428090415791281	0.7287641150340075
576.8779070752661	0.9428090415791301	0.7295711328812653
577.127390418789	0.9428090415791278	0.730477592390831
577.3768706313253	0.9428090415791298	0.7310311252099216
577.6263428406131	0.9428090415791331	0.7312519430425354
577.8758055991061	0.9428090415791355	0.731293338660566
578.1252927039751	0.9428090415791335	0.7313395054386461
578.3747707495677	0.9428090415791355	0.7313065741916943
578.6242434175617	0.9428090415791331	0.7310711780144823
578.8737214119018	0.9428090415791351	0.7310060541888445
579.1231973090754	0.9428090415791367	0.7312644636054328
579.3726697428482	0.9428090415791331	0.7314334835093711
579.6221463909066	0.9428090415791335	0.7313277403576871
579.8716169830265	0.9428090415791335	0.7311211503243178
580.1211005926962	0.9428090415791328	0.7311671813119599
580.3705774371805	0.9428090415791321	0.7317044816094767
580.6200638188121	0.9428090415791321	0.7323711217260092
580.8695535232214	0.9428090415791305	0.7328543303978785
581.1190427377652	0.9428090415791275	0.733364869999461
581.3685149758063	0.9428090415791289	0.7338759962820575
581.6179860788101	0.9428090415791281	0.7341299262286252
581.8674681689973	0.9428090415791286	0.7341114602564438
582.1169536473451	0.9428090415791298	0.7340153953148317
582.3664315589967	0.9428090415791305	0.7342662554758512
582.6159124325133	0.9428090415791263	0.734962021845202
582.8653922474531	0.9428090415791275	0.735569642201774
583.1148681448941	0.9428090415791289	0.7359051081067617
583.364338822062	0.9428090415791289	0.7362809363354302
583.613805685808	0.9428090415791328	0.7367972456885666
583.8632563191256	0.9428090415791321	0.7374052189189235
584.1127285404559	0.9428090415791344	0.7379900890887651
584.3621991206008	0.9428090415791335	0.7385333039053351
584.6116744794228	0.9428090415791325	0.7392835216462871
584.8611465560405	0.9428090415791328	0.7400482352108898
585.1106192106907	0.9428090415791305	0.7402773315147909
585.3600773262749	0.9428090415791298	0.7400326302840697
585.6095356344127	0.9428090415791321	0.7397424968305396
585.8590049729361	0.9428090415791331	0.7396762558678012
586.1084710554252	0.9428090415791301	0.7398614071257296
586.3579460296552	0.9428090415791269	0.7400126492276714
586.6074150604113	0.9428090415791286	0.7400956679693619
586.8568795432265	0.9428090415791278	0.7404058560290303
587.1063491740908	0.9428090415791298	0.7407558626640843
587.3558105293977	0.9428090415791289	0.7408355729353612
587.6052683885923	0.9428090415791286	0.7408239162516266
587.8547319027602	0.9428090415791266	0.7410061862979646
588.1042028652165	0.9428090415791252	0.7415204387324381
588.3536732495783	0.9428090415791236	0.742117574594419
588.6031446769495	0.9428090415791246	0.742288058976731
588.8526081180659	0.9428090415791219	0.7421319052899288
589.102088974716	0.9428090415791209	0.7420771103718181
589.3515815039286	0.9428090415791166	0.7420979026517153
589.6010577319458	0.9428090415791174	0.7421347884154055
589.8505337883095	0.9428090415791154	0.7423259492631736
590.1000045908581	0.9428090415791177	0.7428199915431574
590.3494742189852	0.942809041579118	0.7437047498903342
590.598966586276	0.9428090415791174	0.7445896661287486
590.848456436519	0.942809041579115	0.7450366957434378
591.0979388811548	0.9428090415791124	0.7453534742074699
591.3474113058375	0.9428090415791104	0.7459120604847828
591.5969009094941	0.94280904157911	0.7466180459185959
591.8463735878832	0.9428090415791065	0.7472691939600741
592.0958456539831	0.9428090415791058	0.7476926934786008
592.3453053620718	0.9428090415791051	0.7479767297429822
592.594782191893	0.9428090415791015	0.7483022048847455
592.8442547939865	0.9428090415791015	0.748389523752982
593.0937341370342	0.942809041579102	0.7481491699829232
593.3432124979346	0.9428090415791042	0.7480784578016265
593.5926898863353	0.9428090415791042	0.7484559038656539
593.8421768603511	0.9428090415791038	0.7491304439263784
594.0916640010241	0.9428090415791028	0.7497425011191714
594.3411505709438	0.9428090415791042	0.7499927752797735
594.5906363235341	0.9428090415791035	0.7501270601237591
594.8401140150751	0.9428090415791032	0.7503810266358575
595.0895978318196	0.9428090415791015	0.7504837331938443
595.339084107774	0.9428090415790996	0.7504016542821296
595.5885603852845	0.9428090415790996	0.7504225556531771
595.8380261612162	0.9428090415791008	0.7506147878749789
596.087498265009	0.9428090415790966	0.750844920015895
596.3369857964839	0.942809041579097	0.7507818362419052
596.5864756852873	0.942809041579097	0.7503837047449978
596.835966911392	0.9428090415790973	0.7502290399763143
597.0854512119059	0.9428090415790973	0.750580817217514
597.3349406227507	0.9428090415790976	0.7511355063486004
597.5844228141569	0.9428090415790982	0.7517508093258777
597.8338986889762	0.9428090415790976	0.7524159813883787
598.0833637752994	0.9428090415790934	0.75313098312979
598.3328411918421	0.9428090415790887	0.7538038607118215
598.5823243722732	0.9428090415790893	0.7541017931102706
598.8318159626568	0.9428090415790904	0.7541353062027574
599.0813065636166	0.9428090415790893	0.7544587222562579
599.3307938237585	0.9428090415790887	0.7550839914888103
599.5802758217117	0.9428090415790854	0.7556423272911755
599.8297541166122	0.9428090415790819	0.7559505768375312
600.0792308416319	0.9428090415790846	0.756057263822681
600.3287137154675	0.9428090415790854	0.756285279588778
600.5781983397878	0.9428090415790887	0.7567180319729062
600.8276970634472	0.9428090415790864	0.7570701091435195
601.0771846450032	0.9428090415790861	0.7574801196082358
601.326683333286	0.9428090415790881	0.7582240585633162
601.5761685595039	0.9428090415790907	0.7590494709401642
601.8256448568093	0.9428090415790873	0.7595717307242712
602.0751249121691	0.9428090415790884	0.7595893768471935
602.3246063215236	0.9428090415790873	0.7592974774970584
602.5740787977647	0.9428090415790893	0.7592072400163632
602.8235452687211	0.9428090415790887	0.7593122544640986
603.0730184165881	0.9428090415790881	0.7592745119932981
603.3224945114133	0.942809041579087	0.7592129636830917
603.5719691535447	0.9428090415790864	0.7592979164206175
603.8214489009432	0.9428090415790887	0.7594452763849993
604.0709221364963	0.9428090415790896	0.7595260971386815
604.3203936645289	0.9428090415790873	0.7594480893512856
604.5698709704556	0.9428090415790864	0.7595368518759554
604.8193433135724	0.9428090415790854	0.7601786850001282
605.0688174119053	0.9428090415790861	0.7610084271588494
605.3182932192052	0.9428090415790854	0.7615451006323448
605.5677764920084	0.9428090415790846	0.761802839598405
605.8172544438464	0.9428090415790842	0.7619326456109254
606.0667241883259	0.9428090415790837	0.762086374167094
606.3161889240287	0.9428090415790842	0.7622298561266065
606.5656502895619	0.9428090415790851	0.7622598157416349
606.815127720758	0.9428090415790854	0.7625335182390733
607.0645976342123	0.9428090415790884	0.763253240889022
607.3140726110463	0.9428090415790857	0.7639799246620715
607.5635438282773	0.9428090415790837	0.7644201406614978
607.813007316377	0.9428090415790854	0.7647006474030208
608.0624665984982	0.9428090415790877	0.7651084413805331
608.311927965384	0.9428090415790916	0.7658643026802566
608.5613959508793	0.9428090415790923	0.7666707168579545
608.8108738691801	0.9428090415790943	0.7672050785814211
609.060346239733	0.942809041579097	0.7676732570946113
609.3098180783749	0.9428090415791012	0.7681051050739974
609.5592863437496	0.9428090415790976	0.7682107254280255
609.8087572055912	0.9428090415790976	0.7679624423428241
610.0582399212066	0.9428090415791	0.7675940252514833
610.3077210801271	0.9428090415791008	0.7675319173035487
610.5572063623205	0.9428090415791058	0.7679406944111022
610.8066943772529	0.9428090415791042	0.768335648759054
611.0561809976464	0.9428090415791032	0.7684558933083958
611.3056670298905	0.9428090415791055	0.7685822542705039
611.5551480802347	0.9428090415791032	0.7688077744089868
611.8046298493891	0.9428090415791051	0.769042106498703
612.0541083824924	0.9428090415791074	0.7692144302936321
612.3035700155322	0.9428090415791085	0.769350935721314
612.5530335686788	0.94280904157911	0.7697286404968385
612.8024943523507	0.9428090415791135	0.7702480866668487
613.0519646684029	0.9428090415791135	0.77036568251781
613.3014413075306	0.9428090415791157	0.770078464249058
613.5509147058164	0.9428090415791157	0.7698346412643656
613.8003965652276	0.9428090415791147	0.7699042256224508
614.0498803578837	0.9428090415791157	0.7703179689712144
614.2993547531912	0.9428090415791157	0.7708308132001663
614.5488230020145	0.9428090415791166	0.7713592636344806
614.7982898908281	0.9428090415791154	0.7721433616888723
615.0477630549781	0.9428090415791135	0.7729880435731148
615.2972583752158	0.9428090415791166	0.7734910816268816
615.5467533697055	0.9428090415791147	0.7737847418517131
615.7962370139143	0.942809041579115	0.7741898719187204
616.0457009498663	0.9428090415791154	0.7748584296853689
616.2951619706541	0.9428090415791177	0.7756072099371298
616.5446354018773	0.9428090415791193	0.775965800184304
616.7941102496587	0.94280904157912	0.775966881777624
617.0435863093292	0.9428090415791216	0.7760300302666346
617.2930563637252	0.9428090415791224	0.7761350121107383
617.5425345364267	0.9428090415791239	0.7761761710553895
617.7920129906962	0.9428090415791219	0.7763106558182656
618.0414929630903	0.9428090415791259	0.776706130766696
618.2909705835668	0.9428090415791275	0.7774285499192747
618.5404486032437	0.9428090415791281	0.7781133316042216
618.789929944881	0.9428090415791275	0.778279379420576
619.0394038530329	0.9428090415791269	0.778167003524666
619.2888848653681	0.9428090415791281	0.7782071182474651
619.5383722706202	0.9428090415791286	0.7783573806378927
619.7878546490138	0.9428090415791289	0.7784684733753507
620.037348775683	0.9428090415791289	0.7784586139278238
620.2868314327578	0.9428090415791255	0.7784217430923097
620.5363154282933	0.9428090415791224	0.7785379193687474
620.7857942058565	0.9428090415791209	0.778551149715492
621.0352806376388	0.9428090415791197	0.7782953548692676
621.2847688841001	0.9428090415791193	0.7782374591418715
621.5342603843189	0.9428090415791233	0.7787051448085823
621.7837603806364	0.9428090415791216	0.7795397395813887
622.0332509060369	0.9428090415791177	0.780383027271754
622.2827362875754	0.9428090415791197	0.7809218818665088
622.5322216354323	0.9428090415791209	0.7813164620142927
622.781709525242	0.9428090415791213	0.7818068897135374
623.0312149869161	0.9428090415791216	0.7821446833710478
623.2807082708996	0.94280904157912	0.7822747109301502
623.530211394543	0.9428090415791186	0.7825422373143635
623.7797165126781	0.94280904157912	0.7830642762012938
624.0292109992586	0.942809041579117	0.7836815408247523
624.2786914353921	0.9428090415791163	0.7840564951978811
624.5281709159033	0.9428090415791174	0.7840686125175264
624.7776496782488	0.9428090415791186	0.784209119566847
625.0271242602785	0.942809041579118	0.7847618395954471
625.2766035867897	0.9428090415791186	0.7854200068682574
625.5260917306013	0.942809041579117	0.7860216664566082
625.7755738462332	0.942809041579117	0.7865960329311696
626.0250526278224	0.9428090415791189	0.7871229179777292
626.2745389305531	0.9428090415791197	0.787500122645413
626.5240172244738	0.9428090415791216	0.7874279875044515
626.7734940798089	0.9428090415791216	0.7869930138631315
627.0229763286909	0.9428090415791243	0.7867958853155579
627.2724543281557	0.9428090415791246	0.786967484950461
627.5219371954242	0.9428090415791269	0.7871585144021267
627.7714321115467	0.9428090415791269	0.787194241694536
628.0209175827333	0.9428090415791269	0.7871116865769959
628.2703930532676	0.9428090415791255	0.7871567145985555
628.5198834279204	0.9428090415791286	0.7874124796951368
628.7693728855908	0.9428090415791263	0.78760034561496
629.0188643108223	0.9428090415791275	0.7878233824724611
629.2683507757046	0.9428090415791278	0.7884195345422256
629.517845780065	0.9428090415791281	0.7891888268798459
629.7673446194682	0.9428090415791255	0.7897191707962424
630.0168478532908	0.9428090415791243	0.7898141071995346
630.2663513508481	0.9428090415791266	0.7896393679649771
630.5158415748629	0.9428090415791259	0.7896894257549132
630.7653410553412	0.9428090415791252	0.7900366642975645
631.0148335307546	0.9428090415791269	0.7903540338710572
631.2643262193099	0.9428090415791275	0.7907307225623631
631.5138205144245	0.9428090415791269	0.7913474411601671
631.7633255886343	0.9428090415791278	0.7920516989940706
632.0128189856522	0.9428090415791328	0.7926287054148545
632.2623010282116	0.9428090415791325	0.7929563981948291
632.5117655788775	0.9428090415791316	0.7932972148400786
632.7612321357317	0.9428090415791335	0.7940574558291742
633.0107038422095	0.9428090415791286	0.7949558908422537
633.2601779008722	0.9428090415791281	0.795492811130814
633.5096470796743	0.9428090415791266	0.7956848369275639
633.7591170013637	0.9428090415791298	0.7957014239835721
634.0085923721534	0.9428090415791321	0.7956627151380598
634.2580716890548	0.9428090415791331	0.795566576700044
634.5075433709527	0.9428090415791331	0.7953441376950154
634.7570099869628	0.9428090415791348	0.795337808953287
635.0064724453849	0.9428090415791351	0.795809338469391
635.2559346309962	0.9428090415791375	0.796335309635013
635.5053999493763	0.9428090415791335	0.796542974959367
635.7548720581943	0.9428090415791335	0.7965336411290024
636.0043540245998	0.9428090415791344	0.7965760070382886
636.2538278483271	0.9428090415791351	0.7968886107747644
636.5032976083893	0.9428090415791358	0.7972694411926827
636.7527634573344	0.9428090415791339	0.7974317149402601
637.0022294626634	0.9428090415791339	0.7975983712829741
637.2516978799807	0.9428090415791331	0.7978654198137206
637.5011709797304	0.9428090415791301	0.7979271074342096
637.7506454945118	0.9428090415791335	0.7977149055989735
638.0001409595149	0.9428090415791335	0.7974766186818729
638.2496211162833	0.9428090415791331	0.7976149667336934
638.4990955509201	0.9428090415791331	0.7983203188475658
638.7485638467397	0.9428090415791313	0.7991419194023509
638.9980372229867	0.9428090415791358	0.799733784784983
639.2475196175667	0.9428090415791378	0.8003172793523986
639.4970078124327	0.9428090415791355	0.8009607562402097
639.7464997752221	0.9428090415791335	0.8015131875252902
639.9959883075516	0.9428090415791331	0.8019169357494405
640.2454789914407	0.9428090415791339	0.8022369771584589
640.4949744676071	0.9428090415791351	0.8027583556131987
640.7444667718904	0.9428090415791321	0.8034501812977711
640.9939621151461	0.9428090415791328	0.8037784262006651
641.2434573269023	0.9428090415791344	0.8036576191497826
641.4929483999882	0.9428090415791381	0.8035262856707509
641.74243844557	0.9428090415791351	0.8036423187189029
641.9919286380858	0.9428090415791335	0.8040208763980177
642.2414211619715	0.9428090415791328	0.8044610245277074
642.4909157094742	0.9428090415791281	0.8048601861791578
642.7403990092703	0.9428090415791275	0.805426655874037
642.9898890366118	0.9428090415791266	0.805994765680133
643.2393795431202	0.9428090415791259	0.8061217018763758
643.4888646180029	0.9428090415791275	0.8059131107051402
643.7383468084968	0.9428090415791246	0.8057633205671731
643.9878202173816	0.9428090415791255	0.8058794958896262
644.2373088235895	0.9428090415791239	0.806157457797917
644.4867893802952	0.9428090415791246	0.8061957679906394
644.7362695265791	0.9428090415791233	0.8059827717768109
644.9857396600867	0.9428090415791219	0.8059202040533223
645.2352015130958	0.9428090415791204	0.8059981749810066
645.484673775543	0.9428090415791189	0.8060526291118756
645.734144598854	0.9428090415791157	0.8062407138678895
645.9836240781939	0.9428090415791177	0.8067568222039838
646.2330946511244	0.9428090415791154	0.8076476654980528
646.482569380722	0.9428090415791154	0.8085706613651732
646.7320368807967	0.9428090415791135	0.8090109626562666
646.9815056380711	0.9428090415791124	0.8091240955701603
647.2309813737237	0.9428090415791135	0.8093693060350089
647.4804553086726	0.9428090415791139	0.8097358137912394
647.7299213211347	0.9428090415791135	0.8100888112092774
647.9793936638533	0.9428090415791157	0.8103992207291252
648.2288644125712	0.9428090415791139	0.8107532790343376
648.4783263373226	0.9428090415791135	0.8112890826197905
648.727795202631	0.9428090415791144	0.8117358537751594
648.9772620011352	0.9428090415791124	0.8118410450105261
649.226723975648	0.9428090415791127	0.8120020155081794
649.4761936619701	0.9428090415791127	0.8125803844524401
649.7256479565254	0.9428090415791097	0.8134186050593071
649.975142614143	0.9428090415791094	0.8141781580542785
650.2246316885635	0.9428090415791097	0.8145656700428591
650.4741174065784	0.9428090415791088	0.8146925369399285
650.723605132444	0.9428090415791097	0.8148134795732692
650.9730800206795	0.9428090415791088	0.814731703668747
651.2225469976638	0.9428090415791074	0.8143864924538805
651.4720303173658	0.9428090415791062	0.8141861092783207
651.7215182009112	0.9428090415791055	0.8143269234331655
651.9709983785873	0.9428090415791042	0.8146519695137128
652.2204849905087	0.9428090415791038	0.8148309973579728
652.4699734679523	0.9428090415791042	0.8146878019030241
652.7194638839624	0.9428090415791032	0.8146307434730922
652.9689623150656	0.9428090415791015	0.8149777597654047
653.2184555239634	0.9428090415791035	0.8154472435390094
653.4679480513822	0.9428090415790996	0.8158697217599128
653.7174277224565	0.9428090415790993	0.8163332602838322
653.9669078124866	0.9428090415790985	0.8168300339189909
654.2163775786245	0.9428090415790996	0.8172393202323133
654.4658365966928	0.9428090415791	0.817282424651768
654.7152964330985	0.9428090415791032	0.8170035202344876
654.9647608829539	0.9428090415791035	0.8170046387446782
655.2142369219337	0.9428090415791028	0.8174932618038092
655.4637212985327	0.9428090415791032	0.8181162628709959
655.7132032393106	0.9428090415791023	0.8186615126335243
655.9626776309726	0.9428090415791	0.8191343638789288
656.2121439526306	0.9428090415791008	0.8196815009027671
656.4616037916031	0.9428090415791008	0.8203398975732583
656.7110647398617	0.9428090415791023	0.8208273502494844
656.9605421431781	0.9428090415791	0.8212005594796888
657.210018438395	0.9428090415791008	0.8218436531131329
657.4594918359313	0.942809041579102	0.8226250747002533
657.7089576112163	0.9428090415791051	0.8231188852562824
657.9584319597044	0.9428090415791058	0.8231338519095814
658.2079121985778	0.9428090415791046	0.8228225819539622
658.4573917638635	0.9428090415791042	0.8226507201014488
658.7068733187934	0.9428090415791077	0.8227572258435828
658.9563591892633	0.9428090415791055	0.82284294324072
659.2058484544056	0.9428090415791062	0.8229754710172327
659.4553280811218	0.9428090415791062	0.8233683236040992
659.7048091527107	0.9428090415791065	0.8238458232485312
659.9542923046471	0.9428090415791094	0.8241398001217118
660.2037711612446	0.94280904157911	0.8241179145831518
660.4532516022628	0.9428090415791127	0.8240253630073308
660.7027241708452	0.942809041579112	0.8243064833623284
660.9521869716374	0.9428090415791097	0.8248004552704931
661.2016367281373	0.9428090415791135	0.8250327158087022
661.4510860682242	0.9428090415791147	0.8250205928548411
661.7005726013464	0.9428090415791189	0.8249657168515699
661.95004904932	0.9428090415791204	0.8249463532713173
662.1995277905677	0.9428090415791216	0.8249546075935144
662.4489818298434	0.9428090415791197	0.8249381557698374
662.6984390559129	0.9428090415791193	0.8251972146234136
662.9478993364387	0.9428090415791233	0.8260242807970222
663.1973498151067	0.9428090415791233	0.8270037692090737
663.4468320949596	0.9428090415791243	0.8276720790331918
663.6963158160679	0.9428090415791255	0.828074496792523
663.945790374145	0.9428090415791233	0.8284455717757513
664.1952535510825	0.9428090415791228	0.8289810148499354
664.4447115480211	0.9428090415791236	0.8295462380767852
664.6941878506724	0.9428090415791281	0.829887513864428
664.9436730321006	0.9428090415791266	0.8302205288060186
665.1931568438105	0.9428090415791266	0.83068976673684
665.44264019266	0.9428090415791243	0.8309661228247012
665.692127308856	0.9428090415791228	0.8309103044748457
665.9416051474773	0.9428090415791228	0.8307593317535396
666.1910841094759	0.9428090415791228	0.8308925456632734
666.4405497159178	0.9428090415791193	0.8315145003565096
666.6900214405675	0.9428090415791189	0.8322255684584979
666.9395030218027	0.9428090415791193	0.832639037275842
667.1889852229014	0.9428090415791213	0.8329379093989637
667.4384720908962	0.9428090415791266	0.8332168623109164
667.68795604471	0.9428090415791275	0.8333012307888209
667.9374452002443	0.9428090415791286	0.8331641326414024
668.1869199499387	0.9428090415791301	0.8329426199908028
668.4364047026705	0.9428090415791305	0.832963736207489
668.6858963999509	0.9428090415791301	0.8332822761493219
668.935391379671	0.9428090415791286	0.8334028813385813
669.1848789476065	0.9428090415791278	0.8331607533270462
669.4343577025305	0.9428090415791281	0.8329699286882294
669.6838380661793	0.9428090415791246	0.8330818658113908
669.9333248360244	0.9428090415791246	0.8334865629048451
670.1828063974182	0.9428090415791252	0.8340154536943029
670.4322777854732	0.9428090415791243	0.8345612532601633
670.6817401891146	0.9428090415791228	0.835302845318951
670.9312092269795	0.9428090415791228	0.8361012519788836
671.1806881045702	0.9428090415791228	0.8364756971317555
671.4301769644343	0.9428090415791216	0.8364748137726329
671.6796642495651	0.9428090415791233	0.8365313625879186
671.9291468846527	0.9428090415791213	0.8368842953185286
672.1786303352604	0.9428090415791216	0.8374635153188169
672.4281175531805	0.9428090415791209	0.8379092143215762
672.677599504274	0.9428090415791224	0.8381442678154057
672.9270845956919	0.9428090415791224	0.8385108109800176
673.1765649524378	0.9428090415791236	0.8389814350903966
673.4260442198278	0.9428090415791266	0.8393146512612149
673.6755147801962	0.9428090415791239	0.8396413512189289
673.9249865494131	0.9428090415791252	0.8401841567161907
674.1744451981639	0.9428090415791255	0.8409956210889123
674.4239184174464	0.9428090415791219	0.8417698826704382
674.6733900074731	0.9428090415791255	0.8420006577280187
674.9228480168823	0.9428090415791289	0.8417863477830281
675.1723197497424	0.9428090415791266	0.8416155160019675
675.4217870900341	0.9428090415791259	0.8415392901889114
675.6712524516994	0.9428090415791275	0.8414478681525527
675.9207218816487	0.9428090415791275	0.8413775195001838
676.1702008337444	0.9428090415791281	0.8414400757081407
676.4196833429964	0.9428090415791278	0.8417461591398161
676.6691616328925	0.9428090415791286	0.8420342063902111
676.9186374959804	0.9428090415791266	0.8419777644509494
677.168108387697	0.9428090415791275	0.8419146948833655
677.4175815008326	0.9428090415791269	0.842258058895383
677.6670555044218	0.9428090415791252	0.8428886643925501
677.9165293522832	0.9428090415791216	0.8434947788483699
678.1660236550259	0.9428090415791228	0.8438285986663029
678.4155125948946	0.9428090415791252	0.8439661329578778
678.664999060868	0.9428090415791239	0.8441554556124956
678.9144766043239	0.9428090415791255	0.8442340203504772
679.1639526784234	0.9428090415791275	0.8441057501846235
679.4134382240952	0.9428090415791266	0.8441875509023606
679.6629443732488	0.9428090415791286	0.844731745195477
679.9124405940508	0.9428090415791266	0.8455481834750139
680.1619401692581	0.9428090415791298	0.8462735635718451
680.411425000568	0.9428090415791325	0.8466663236552362
680.6609048115992	0.9428090415791321	0.847025006253267
680.9103788761205	0.9428090415791286	0.8476607122873371
681.1598569862166	0.9428090415791293	0.8483177944272221
681.4093348154488	0.9428090415791286	0.8488147737248319
681.6588181144423	0.9428090415791269	0.8492938222556122
681.9083097214711	0.9428090415791316	0.8497760827886087
682.1577929440091	0.9428090415791298	0.850127026409985
682.4072766461695	0.9428090415791293	0.8500851778357762
682.6567651687224	0.9428090415791298	0.849662278377424
682.9062627966433	0.9428090415791263	0.8494361977080149
683.1557601623052	0.9428090415791281	0.8496956798969812
683.405259296188	0.9428090415791281	0.8501063872500338
683.6547567999237	0.9428090415791263	0.8504354363939111
683.9042468904045	0.9428090415791243	0.8506885408680191
684.1537295757201	0.9428090415791259	0.8509569810223658
684.4032118647574	0.9428090415791263	0.8512557985452736
684.6527041336828	0.9428090415791289	0.8513334528602562
684.9021988936498	0.9428090415791331	0.8512393511773068
685.1516929382321	0.9428090415791355	0.8514220915937013
685.4011845821908	0.9428090415791355	0.8518593148322936
685.6506720131271	0.9428090415791358	0.8521333410647914
685.9001594060105	0.9428090415791344	0.8520555934403875
686.149642699379	0.9428090415791335	0.8517607286437086
686.3991252469026	0.9428090415791344	0.8516635096943711
686.648607155624	0.9428090415791367	0.8519322549523907
686.8980794879128	0.942809041579137	0.8522870938732134
687.147547193471	0.9428090415791355	0.8527448293939084
687.3970206595756	0.9428090415791367	0.8535314383187583
687.6464948009345	0.9428090415791358	0.8544456612082892
687.8959752762739	0.9428090415791367	0.8551439721973211
688.1454414088446	0.9428090415791367	0.8554681248221713
688.3949058711922	0.9428090415791361	0.8556244052287756
688.6443662620685	0.9428090415791361	0.8560687117408526
688.893826705616	0.9428090415791339	0.8567342260863533
689.1432954331162	0.9428090415791351	0.8571676057808726
689.3927503246205	0.9428090415791351	0.8573662786306157
689.642197167871	0.9428090415791348	0.857536877919908
689.8916573947791	0.9428090415791339	0.8577111389065069
690.14111469297	0.9428090415791348	0.8578420559392326
690.3905562367434	0.9428090415791351	0.8578786807639337
690.640012153562	0.9428090415791367	0.8580854365841886
690.8894772159017	0.9428090415791405	0.8587781183442543
691.1389431556005	0.9428090415791424	0.8595891446773557
691.388405445045	0.9428090415791397	0.8600087455637672
691.6378663274378	0.9428090415791394	0.860058391374899
691.8873138173832	0.9428090415791387	0.8599824976794151
692.1367812587657	0.9428090415791397	0.859982737156081
692.3862487136855	0.9428090415791361	0.8600051627876305
692.6357147185175	0.9428090415791325	0.8598660150693267
692.8851744463226	0.9428090415791331	0.8597953229014547
693.1346255315904	0.9428090415791325	0.8599993500209194
693.3840865771206	0.9428090415791339	0.8601525871395769
693.6335509794105	0.9428090415791381	0.8600384546789939
693.8830317231715	0.9428090415791375	0.859872920167314
694.1325134022619	0.9428090415791397	0.8600127813486292
694.3819930597246	0.9428090415791394	0.8606629058377806
694.6314752429537	0.9428090415791387	0.8614858554142498
694.8809459909077	0.942809041579139	0.8620665840982555
695.1304032930752	0.9428090415791394	0.8625473300298865
695.3798654004663	0.9428090415791378	0.8630388976246942
695.6293407808228	0.9428090415791387	0.86333976079839
695.8788180162494	0.942809041579137	0.8634074232816814
696.1282950592064	0.9428090415791375	0.8634212893032359
696.3777631595756	0.9428090415791367	0.863724017990296
696.6272296208098	0.9428090415791348	0.8644112964911532
696.8766856307803	0.9428090415791361	0.8649979233390895
697.1261444869417	0.942809041579139	0.8652235637280857
697.3756338673738	0.9428090415791417	0.8654329871484883
697.6251217982992	0.9428090415791479	0.865852676486207
697.8746043819377	0.9428090415791486	0.8664232447329528
698.1240729119294	0.9428090415791506	0.8670006339458383
698.3735379710005	0.9428090415791494	0.8674994736542251
698.6229944577146	0.9428090415791467	0.8680877055164038
698.8724565355099	0.9428090415791502	0.8686742977233269
699.1219344099609	0.9428090415791512	0.8687821808279853
699.3714158549643	0.942809041579149	0.8684119893541189
699.6208881392879	0.9428090415791486	0.868043910521337
699.8703497315075	0.9428090415791502	0.8679634597130638
700.1198092995103	0.942809041579149	0.8681504804797845
700.3692642770953	0.9428090415791517	0.8683048372664013
700.6187267997756	0.9428090415791512	0.8683174446713326
700.8681899173883	0.9428090415791509	0.8684801647091805
701.1176713748819	0.9428090415791512	0.868775232300429
701.3671504495379	0.9428090415791521	0.8689055539951189
701.6166188119685	0.9428090415791526	0.8689781064783826
701.8660822461499	0.9428090415791539	0.8692769060392789
702.1155367722095	0.9428090415791539	0.8698823659780297
702.3650316819833	0.9428090415791548	0.8705456636636838
702.6145137837493	0.9428090415791586	0.8707861332824368
702.8639835581766	0.9428090415791609	0.8706353163101751
703.1134407256466	0.9428090415791606	0.8705819312666689
703.3629081273339	0.9428090415791591	0.870716578977544
703.6123792159068	0.9428090415791591	0.8709075569720952
703.8618656603111	0.9428090415791615	0.8712157449665608
704.1113540544939	0.9428090415791601	0.8717515566537929
704.3608320962313	0.9428090415791621	0.8725703235734485
704.6102976685905	0.9428090415791609	0.8733834197520302
704.8597617296381	0.9428090415791645	0.8737926586348561
705.1092377853485	0.9428090415791595	0.8740402097016896
705.3587199849716	0.9428090415791615	0.8745685345386671
705.6081983921092	0.9428090415791621	0.8752957304153647
705.8576801820807	0.9428090415791628	0.8759298112310144
706.1071630588033	0.9428090415791637	0.8762717453547952
706.3566454175291	0.9428090415791625	0.876383737504697
706.606127376341	0.9428090415791663	0.8764950310797132
706.8556048575828	0.9428090415791637	0.8764738582065754
707.1050730192479	0.9428090415791606	0.8761877039984062
707.3545360703674	0.9428090415791571	0.876048349587026
707.603991794362	0.9428090415791575	0.8763685561345615
707.8534825395437	0.9428090415791575	0.8769681651933466
708.1029424220833	0.9428090415791545	0.8774695920889167
708.3524095370119	0.9428090415791526	0.8776102672463582
708.6018989105526	0.9428090415791526	0.8776153357193107
708.8513813690671	0.9428090415791521	0.8778132310652167
709.1008659326416	0.9428090415791509	0.8780131056572956
709.3503544475269	0.9428090415791529	0.8780509532241355
709.5998498278688	0.9428090415791532	0.8781367939432314
709.8493324659185	0.9428090415791529	0.8783592363222499
710.0987991714826	0.9428090415791486	0.8785790940124706
710.3482662707802	0.9428090415791479	0.8785425284403608
710.5977362956395	0.942809041579147	0.8782126508214775
710.8472234028717	0.942809041579149	0.8781165257729338
711.0967146180495	0.942809041579149	0.8785866249460184
711.3462034029334	0.9428090415791517	0.8793064930305017
711.5956825024617	0.9428090415791506	0.8800012380613185
711.8451566362103	0.9428090415791545	0.8806607166998203
712.0946314073472	0.9428090415791536	0.8813194930096359
712.3441143690154	0.9428090415791579	0.8819473724891393
712.593623286152	0.9428090415791595	0.882302420725384
712.8431308670579	0.9428090415791615	0.8824072869582044
713.0926274887152	0.9428090415791637	0.8827398046625894
713.3421314789938	0.9428090415791632	0.8833690445052884
713.5916308861089	0.9428090415791641	0.8838809510414251
713.8411221637676	0.9428090415791648	0.8840571847270506
714.0906030286403	0.9428090415791648	0.8840026555964018
714.3400847892811	0.9428090415791671	0.8840619107205094
714.5895586792119	0.9428090415791641	0.8844005273164656
714.8390526189114	0.9428090415791637	0.8847544799966941
715.0885478558589	0.9428090415791609	0.8851079758471694
715.3380502354499	0.9428090415791562	0.8857129320215598
715.5875426165485	0.9428090415791575	0.8863951541822594
715.8370374112322	0.9428090415791571	0.8867696458871158
716.0865309206393	0.9428090415791539	0.8866822632218527
716.3360150520529	0.9428090415791536	0.8863401612493459
716.5855066738626	0.9428090415791548	0.8862270385246193
716.834999271705	0.9428090415791532	0.8863938735609057
717.0844945962637	0.9428090415791532	0.8864427259281233
717.3339763517441	0.9428090415791536	0.8863607826935307
717.5834641169819	0.9428090415791539	0.8863772977395874
717.8329541658782	0.9428090415791575	0.886485630483892
718.0824390514302	0.9428090415791586	0.8865894487841597
718.331940204822	0.9428090415791609	0.8866326328117141
718.5814332298623	0.9428090415791651	0.886849761629966
718.830919044888	0.9428090415791641	0.8875793071797718
719.0804113492626	0.9428090415791645	0.8885196555450157
719.3298924883942	0.9428090415791668	0.8891204306298038
719.5793830834875	0.9428090415791663	0.8893639543891142
719.8288730486806	0.9428090415791648	0.8894950871226783
720.0783689423105	0.942809041579169	0.889696311187553
720.3278654243943	0.942809041579171	0.8899535228928541
720.5773628738774	0.942809041579166	0.8901223734648291
720.8268588098773	0.9428090415791671	0.8904135002257291
721.0763477741577	0.9428090415791683	0.8910538133545746
721.3258340783905	0.942809041579169	0.8916971731692716
721.5753126343341	0.942809041579169	0.8920225653837559
721.8247950243873	0.9428090415791717	0.8921935713154124
722.0742961678786	0.942809041579173	0.8925350934235635
722.3237952012062	0.9428090415791737	0.8932396758186586
722.5732895762543	0.942809041579173	0.8940319645678835
722.8227803322196	0.9428090415791743	0.8945066253497717
723.0722585227913	0.9428090415791757	0.8947858222355335
723.3217269146112	0.9428090415791783	0.895018545256624
723.5711961060083	0.9428090415791832	0.8950008070662027
723.8206746020005	0.9428090415791819	0.8946840471524098
724.0701673626864	0.9428090415791825	0.8943055097818828
724.3196580235712	0.9428090415791832	0.8942254503878255
724.5691440206554	0.9428090415791861	0.8945881860414855
724.818633877061	0.9428090415791841	0.894957483893491
725.0681271700804	0.9428090415791868	0.8950037067721187
725.3176121561062	0.9428090415791879	0.8950129418809525
725.5670937067755	0.9428090415791879	0.895211707642079
725.8165895264425	0.9428090415791875	0.8955224494276035
726.0660823728025	0.9428090415791879	0.895832944014801
726.3155708604662	0.9428090415791849	0.8961114718569035
726.5650482645361	0.9428090415791806	0.8965356011073188
726.814522473042	0.9428090415791779	0.8970697415317662
727.0640048070799	0.9428090415791806	0.8972448519052351
727.3134875087185	0.942809041579179	0.8969972679916511
727.5629440877728	0.9428090415791822	0.8968097519658386
727.8124070362315	0.9428090415791829	0.8969943020929139
728.0618764889406	0.9428090415791879	0.8975289298292927
728.3113486185155	0.9428090415791864	0.8981409063349339
728.56083068536	0.9428090415791868	0.8986720316683167
728.8103164566463	0.9428090415791894	0.8993366701195117
729.0598106425979	0.9428090415791899	0.9000906862169504
729.3093175301827	0.9428090415791875	0.9005780378748502
729.5587904005164	0.9428090415791864	0.9008597882962829
729.8082588112247	0.9428090415791902	0.9012638770498834
730.0577191485849	0.9428090415791875	0.9019057632534644
730.3071945558021	0.9428090415791864	0.9025774330221873
730.5566645092692	0.9428090415791861	0.9028337875715696
730.8061252259154	0.9428090415791872	0.9026555298350132
731.0555976975231	0.9428090415791855	0.9025141165224465
731.3050823754758	0.9428090415791888	0.9025296853829796
731.5545728192408	0.9428090415791855	0.9025515482655853
731.8040666241186	0.9428090415791852	0.9026544734131287
732.0535588168952	0.9428090415791819	0.9029810992575033
732.3030397197113	0.9428090415791802	0.9035636168423887
732.5525270757367	0.942809041579179	0.9041183055949651
732.8020170152422	0.9428090415791806	0.9042168305486645
733.0514792058622	0.9428090415791829	0.9040400791582244
733.3009495855204	0.9428090415791829	0.9040792353332484
733.5504303272094	0.9428090415791829	0.9043338854167446
733.7999019621901	0.9428090415791832	0.9045527269431411
734.049378592555	0.9428090415791855	0.9046084473869834
734.298842432106	0.9428090415791838	0.9045671668052392
734.5482977737875	0.9428090415791825	0.904634413342234
734.7977592713072	0.9428090415791855	0.9046898495199507
735.0472268843598	0.9428090415791868	0.9045549068195904
735.296695802672	0.9428090415791888	0.9046002841964776
735.5461790664449	0.9428090415791855	0.9051801711302603
735.7956678731548	0.9428090415791864	0.9061102421900914
736.0451550256766	0.9428090415791872	0.9069891092558933
736.2946268150664	0.9428090415791872	0.9075223345921387
736.5440929541008	0.9428090415791872	0.9078559556940772
736.7935612099434	0.9428090415791888	0.908307045433766
737.0430492860291	0.9428090415791908	0.9087251337392143
737.2925476352968	0.9428090415791914	0.9089431324997945
737.5420457437477	0.9428090415791872	0.9092111422536898
737.7915370123876	0.9428090415791884	0.9096701777924948
738.0410238559388	0.9428090415791852	0.9101569983985401
738.2905210601879	0.9428090415791852	0.9103905944002905
738.5400152721031	0.9428090415791832	0.9102832100058045
738.7895089224068	0.9428090415791829	0.9102867374151861
739.0389948723263	0.9428090415791852	0.910761094948233
739.2884794463059	0.9428090415791852	0.9114095250797354
739.5379605003034	0.9428090415791829	0.9119426145878894
739.787428003995	0.942809041579181	0.9123694618881585
740.0368961652473	0.9428090415791802	0.912717971004081
740.2863673231135	0.9428090415791829	0.9129381874095218
740.5358531677716	0.9428090415791845	0.9128259368015968
740.7853271596654	0.9428090415791868	0.9124117526017147
741.0347944709075	0.9428090415791855	0.9122160632087267
741.28425507227	0.9428090415791845	0.9124202164793247
741.5337140530905	0.9428090415791829	0.9126430290728319
741.7831847983327	0.9428090415791849	0.912644524798758
742.0326573996903	0.9428090415791849	0.9125113901544999
742.282141313362	0.9428090415791845	0.9125238767314383
742.5316233749991	0.9428090415791845	0.9128302767982125
742.7810847145379	0.9428090415791855	0.9131891357741501
743.030557466196	0.9428090415791841	0.9135582726344706
743.280037580013	0.9428090415791855	0.9142153187100983
743.5295216234028	0.9428090415791861	0.9150300942822455
743.7789996054041	0.9428090415791849	0.9155797067312793
744.0284785216462	0.9428090415791838	0.9156920646852361
744.2779460095517	0.9428090415791841	0.9155617261790332
744.527427929875	0.9428090415791819	0.9156582030624166
744.77690218877	0.9428090415791819	0.9161020709903992
745.0263758647264	0.9428090415791806	0.916527213724642
745.2758450406819	0.942809041579179	0.9168765324021646
745.5253060099304	0.9428090415791799	0.9173644670006301
745.7747644090874	0.9428090415791772	0.9179324313106482
746.0242465036117	0.9428090415791772	0.9183993546342348
746.2737337506339	0.9428090415791779	0.9186845282199618
746.5232153487059	0.942809041579181	0.9189922403610534
746.7726923119122	0.9428090415791829	0.9196758628566255
747.0221728534883	0.9428090415791814	0.9205147638613287
747.2716544906616	0.9428090415791838	0.9209581371611126
747.521133721222	0.9428090415791822	0.9209660462937848
747.7706174805621	0.942809041579181	0.9208064332558895
748.0201150778527	0.9428090415791855	0.92065549623179
748.2696089824824	0.9428090415791875	0.92053186661723


==> Pics/kdv__long_time_tol_1em4.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.25	0.9428131609620485	0.003458833188053505
0.49999999999999994	0.942817292597715	0.004488015608546579
0.7500000000000001	0.9428211405253966	0.004984265339508847
1.0000000000000002	0.9428251465215735	0.005207974523066232
1.2500000000000004	0.9428287818900181	0.005567818077838389
1.5000000000000007	0.9428325638081353	0.005650461555679359
1.7500000000000009	0.9428363019084229	0.006169226483964102
2.000000000000001	0.9428400298461027	0.005583729973518811
2.25	0.942843396262568	0.006001697987316805
2.499999999999999	0.9428472949749198	0.006793296731523407
2.7499999999999982	0.9428511700869762	0.006875072411463035
2.9999999999999973	0.9428548396594488	0.0065166357915921345
3.2499999999999964	0.9428584100671693	0.006212647487339554
3.4999999999999956	0.9428615499562775	0.005919379108350531
3.7499999999999947	0.9428648691190171	0.0069443325243988335
3.999999999999994	0.9428678282893135	0.007672984252146121
4.249999999999993	0.9428712146214435	0.007600237109230495
4.499999999999992	0.9428742315737865	0.008185271823354238
4.749999999999991	0.9428769512120438	0.008541538210205727
4.99999999999999	0.9428795293107518	0.008207132388652333
5.249999999999989	0.9428820010823465	0.007688362379307396
5.4999999999999885	0.9428845915633133	0.007156673103854616
5.749999999999988	0.9428866658809455	0.007149321597830986
5.999999999999987	0.9428886892577006	0.008061150413820705
6.249999999999986	0.942890994525246	0.00792882726567863
6.499999999999985	0.9428936291981584	0.007812531157681307
6.749999999999984	0.9428960880011088	0.008094237105751384
6.999999999999983	0.942899043113143	0.008515430613736531
7.249999999999982	0.9429011409243243	0.009010020570673193
7.499999999999981	0.9429030917531999	0.009928133605751347
7.7499999999999805	0.9429050787075943	0.010411013361680923
7.99999999999998	0.9429072156132469	0.011651092610361595
8.249999999999982	0.9429095700878799	0.012302319233971444
8.499999999999986	0.9429115753492113	0.012230627877237336
8.74999999999999	0.9429135396368556	0.011959321400497819
8.999999999999993	0.9429160345114657	0.012284577746586135
9.249999999999996	0.9429181682663089	0.012595738279255695
9.5	0.9429203042594854	0.013402737780195916
9.750000000000004	0.9429227520415537	0.013617267061445415
10.000000000000007	0.9429248623566933	0.014093867594078505
10.25000000000001	0.9429273247091237	0.014859291942691852
10.500000000000014	0.9429297142595431	0.0152186301460366
10.750000000000018	0.9429324484107348	0.01515386845378758
11.000000000000021	0.9429346345023997	0.015664754659540227
11.250000000000025	0.9429375223436788	0.016157517311165204
11.500000000000028	0.9429400658004806	0.016826408628666068
11.750000000000032	0.9429424563699709	0.01716274201783264
12.000000000000036	0.9429449931715684	0.01673903250262635
12.250000000000039	0.942947658168602	0.01632545094749536
12.500000000000043	0.9429503504180539	0.016293807476138705
12.750000000000046	0.9429528361820337	0.016023990812782943
13.00000000000005	0.94295532926115	0.015957210263105863
13.250000000000053	0.9429579491736636	0.0162418538770437
13.500000000000057	0.9429604335160552	0.0166974868008533
13.75000000000006	0.9429632422451292	0.01755123429234224
14.000000000000064	0.9429659415877167	0.017769084372339535
14.250000000000068	0.9429686773227636	0.01766306892684157
14.500000000000071	0.9429712846337742	0.01813010043812524
14.750000000000075	0.9429739128958904	0.018913677789347345
15.000000000000078	0.9429763756127661	0.019355359832727858
15.250000000000082	0.9429790810741446	0.019968021150372883
15.500000000000085	0.9429816969043302	0.020153933339365906
15.750000000000089	0.9429842455090163	0.020501592583918423
16.000000000000092	0.9429865617690096	0.020810567947826247
16.250000000000096	0.942989176542861	0.020849969297323388
16.5000000000001	0.9429920873042943	0.020949405845493055
16.750000000000103	0.9429949250071786	0.021932752820961063
17.000000000000107	0.9429969597203149	0.02286632676767025
17.25000000000011	0.9429993838225628	0.0239363819960275
17.500000000000114	0.9430026065865971	0.024483210822711165
17.750000000000117	0.9430046399970767	0.024804850785227192
18.00000000000012	0.9430077778218928	0.02533600628057559
18.250000000000124	0.9430102113062553	0.025957050303047666
18.500000000000128	0.9430126214841539	0.025914376969864095
18.75000000000013	0.9430151710332018	0.02626560785060241
19.000000000000135	0.9430178582299921	0.026629314616265387
19.25000000000014	0.9430199752848145	0.026846352761897754
19.500000000000142	0.9430226151656745	0.026769291480088404
19.750000000000146	0.9430252732111288	0.026409795458685048
20.00000000000015	0.9430276233915205	0.026051489828958954
20.250000000000153	0.9430297587123123	0.026546282841705657
20.500000000000156	0.9430327493354735	0.02702586010676396
20.75000000000016	0.9430357270992563	0.02744313617423674
21.000000000000163	0.94303789973617	0.027981027115590713
21.250000000000167	0.9430401078595252	0.0283407345074607
21.50000000000017	0.943041783643201	0.028654327297361448
21.750000000000174	0.9430439847395591	0.02881640143254286
22.000000000000178	0.9430469121798654	0.028545178616352227
22.25000000000018	0.9430490745356999	0.028688808033702513
22.500000000000185	0.9430513096783981	0.029409514463689303
22.75000000000019	0.9430527587441708	0.029724787914388987
23.000000000000192	0.9430555149042968	0.02992551730136786
23.250000000000195	0.9430582034411558	0.030057236049671473
23.5000000000002	0.9430609924143089	0.030339733298684
23.750000000000203	0.9430636481186344	0.03099216452214649
24.000000000000206	0.9430652129669914	0.03176146122898829
24.25000000000021	0.9430682718086129	0.03237793108908479
24.500000000000213	0.9430706152004694	0.03364151682443307
24.750000000000217	0.9430733655490656	0.034684925832522605
25.00000000000022	0.9430762159875905	0.03533436049791056
25.250000000000224	0.9430787376610337	0.03558538386234722
25.500000000000227	0.9430810154303052	0.0356735935920193
25.75000000000023	0.9430838131191464	0.035840385123507505
26.000000000000234	0.9430869960763814	0.03656810099024529
26.250000000000238	0.9430896582191782	0.03676784155928192
26.50000000000024	0.9430922490447806	0.036961662676708085
26.750000000000245	0.9430947299186259	0.037322122527845995
27.00000000000025	0.9430974711444846	0.03766809416704696
27.250000000000252	0.9430995859690832	0.0377576393105005
27.500000000000256	0.9431022358160757	0.03798644946660552
27.75000000000026	0.9431049139948924	0.038136961759503
28.000000000000263	0.9431079988487501	0.03899209623618271
28.250000000000266	0.9431108345777641	0.039776294338754944
28.50000000000027	0.9431130595075223	0.03997211548196432
28.750000000000274	0.9431156464985956	0.03989477700929497
29.000000000000277	0.9431185863610367	0.03988236204187421
29.25000000000028	0.9431211232332709	0.03965181231017598
29.500000000000284	0.9431237854696735	0.039717421736363064
29.750000000000288	0.9431264964479071	0.039672316066950944
30.00000000000029	0.9431291939003741	0.03979327991523963
30.250000000000295	0.9431319950623266	0.040499945383411506
30.5000000000003	0.9431347431842143	0.041094431087067784
30.750000000000302	0.9431374571545841	0.041260167782215744
31.000000000000306	0.943139835003078	0.04160737071156026
31.25000000000031	0.9431419364734339	0.04220715084573682
31.500000000000313	0.9431445183103597	0.04313275676246026
31.750000000000316	0.9431474094627936	0.0442243738471768
32.00000000000032	0.9431496448569434	0.0447782379037475
32.250000000000306	0.9431524729227801	0.04539627647686183
32.50000000000029	0.943154667658696	0.046056086068311144
32.75000000000028	0.9431573422221917	0.04626873563794988
33.00000000000026	0.9431607403523226	0.04624560019901695
33.25000000000025	0.9431632191317201	0.046546199850641026
33.500000000000234	0.9431652066542591	0.046965848866886914
33.75000000000022	0.9431670917037194	0.04797100978880731
34.000000000000206	0.9431698437760283	0.04873412322696677
34.25000000000019	0.9431724468800907	0.04907460940836903
34.50000000000018	0.9431751593884038	0.04947591252873031
34.75000000000016	0.943178068463546	0.05014804958410867
35.00000000000015	0.9431809138898738	0.05048820375996976
35.250000000000135	0.9431833680759567	0.0509984911366203
35.50000000000012	0.9431860638848601	0.05127556421617849
35.75000000000011	0.9431886374796389	0.051735755165255984
36.00000000000009	0.9431912392988604	0.052158064314937906
36.25000000000008	0.9431935772171173	0.052040134371213145
36.500000000000064	0.9431958013749603	0.051388717048077355
36.75000000000005	0.9431977179418167	0.05131525964974941
37.000000000000036	0.9431996920838167	0.0513647720192829
37.25000000000002	0.943201771229699	0.05177010107280282
37.50000000000001	0.9432034589838217	0.052253915056179365
37.74999999999999	0.9432051018907042	0.05266648413657733
37.99999999999998	0.9432073683185713	0.05321284448512267
38.249999999999964	0.9432097432114288	0.053961691881527794
38.49999999999995	0.9432118760727564	0.054120390843051334
38.749999999999936	0.9432136886266846	0.05438725648048802
38.99999999999992	0.9432158182481887	0.05498244783032112
39.24999999999991	0.9432179516558921	0.0557157239365234
39.49999999999989	0.9432199739560562	0.05645175017553999
39.74999999999988	0.9432219715097964	0.056785122897559284
39.999999999999865	0.9432244195611514	0.05675045310304012
40.24999999999985	0.9432269576516833	0.057162066244284625
40.49999999999984	0.943229083786606	0.0576935024685349
40.74999999999982	0.9432313468316	0.058078070834702386
40.99999999999981	0.9432336093474354	0.05890613239152486
41.249999999999794	0.9432359302866744	0.05992245307778036
41.49999999999978	0.9432379755610292	0.06102750367394537
41.749999999999766	0.9432401648366167	0.061955915450999474
41.99999999999975	0.9432423320789053	0.06229949955849295
42.24999999999974	0.9432444588912614	0.06242238713280857
42.49999999999972	0.943246530454593	0.06306072450657793
42.74999999999971	0.9432486679133764	0.0634856919572359
42.999999999999694	0.9432508980608681	0.06382797028754905
43.24999999999968	0.943253408221273	0.06401293594244452
43.499999999999666	0.9432558462415153	0.06409012272667723
43.74999999999965	0.9432580836388897	0.06418985819753156
43.99999999999964	0.9432604119334527	0.06432610903632069
44.24999999999962	0.9432626351058971	0.0639749418869847
44.49999999999961	0.9432647608281539	0.06425782219322622
44.749999999999595	0.9432669009861896	0.06501000773947901
44.99999999999958	0.9432691454324291	0.06578487501510505
45.24999999999957	0.9432709990096882	0.06629250011183396
45.49999999999955	0.9432727445607645	0.06662053384395386
45.74999999999954	0.9432743000036391	0.06662206498131104
45.999999999999524	0.9432758471997952	0.06703235066691458
46.24999999999951	0.9432773889300572	0.06714100263952848
46.499999999999496	0.9432791315737736	0.06718542791809544
46.74999999999948	0.9432808480416761	0.06756546549085422
46.99999999999947	0.9432825288310662	0.06819446964772434
47.24999999999945	0.9432844363113446	0.06860853832408144
47.49999999999944	0.9432865889435247	0.06902896733697593
47.749999999999424	0.9432886669968227	0.06910667764407526
47.99999999999941	0.9432906529914651	0.06969853524753221
48.249999999999396	0.9432925743466662	0.07086718152232935
48.49999999999938	0.9432943110355811	0.0718792148469393
48.74999999999937	0.9432958951334364	0.07274038597414534
48.99999999999935	0.9432974364192435	0.07375866384307381
49.24999999999934	0.9432990419100982	0.0744583854933114
49.499999999999325	0.9433003346863025	0.07495999149177911
49.74999999999931	0.943302278211991	0.07515985586255251
49.9999999999993	0.9433040165693433	0.07512331642043005
50.24999999999928	0.9433059112875904	0.0756307230825657
50.49999999999927	0.9433076161274357	0.07636452263181008
50.749999999999254	0.9433094220250533	0.07674850705675018
50.99999999999924	0.9433111383522603	0.07700033666080225
51.249999999999226	0.9433128854646292	0.07724511853079971
51.49999999999921	0.9433151119408927	0.07749018255040586
51.7499999999992	0.9433171825404373	0.07811229934392247
51.99999999999918	0.9433187858561592	0.07845027383271264
52.24999999999917	0.9433204204398509	0.07884851424002906
52.499999999999154	0.9433222744558064	0.07963290592263304
52.74999999999914	0.9433240314708788	0.08024974546794039
52.999999999999126	0.9433255749124986	0.08017863077825282
53.24999999999911	0.9433271980813848	0.08003013186446087
53.4999999999991	0.9433287934124428	0.07967522443306066
53.74999999999908	0.943330289540554	0.07981501688502239
53.99999999999907	0.9433319365297828	0.08019701412180341
54.249999999999055	0.9433335083628442	0.0804633588171641
54.49999999999904	0.9433351715357402	0.08078166829228377
54.74999999999903	0.9433368043680006	0.0815742695559783
54.99999999999901	0.9433384101331019	0.0820527733840142
55.249999999999	0.9433398633642224	0.08262067922086494
55.499999999998984	0.9433414824850062	0.08309228655496562
55.74999999999897	0.9433434058036929	0.0838121414809528
55.999999999998956	0.9433455255366013	0.0849650790734764
56.24999999999894	0.9433472962414359	0.08608501835476082
56.49999999999893	0.9433491085160374	0.08642103834336623
56.74999999999891	0.9433507519831347	0.0868253558497883
56.9999999999989	0.9433522448879805	0.08714038575547016
57.249999999998884	0.9433541393480992	0.08745011907666879
57.49999999999887	0.9433561610037057	0.08784832412991037
57.749999999998856	0.9433581425141949	0.08830068886356728
57.99999999999884	0.9433599457733634	0.08897910896365271
58.24999999999883	0.9433620828833047	0.09015311968860887
58.49999999999881	0.9433642055987805	0.09085403331469513
58.7499999999988	0.9433665023106607	0.09116133142683056
58.999999999998785	0.943368693816386	0.09158589228814412
59.24999999999877	0.9433708232618149	0.0920607778326173
59.49999999999876	0.9433721128121286	0.09270247839327642
59.74999999999874	0.9433736512339023	0.09329301406717498
59.99999999999873	0.9433757512218008	0.09341234949608412
60.249999999998714	0.9433772265601853	0.09356550755060526
60.4999999999987	0.9433788968877961	0.09381874620576469
60.749999999998685	0.9433798730490015	0.09352241934770097
60.99999999999867	0.9433809014626644	0.09323631395570751
61.24999999999866	0.9433818304791857	0.09324852212149394
61.49999999999864	0.9433829885189173	0.09370285339300763
61.74999999999863	0.9433842955456031	0.09453540086173759
61.999999999998614	0.9433852810008697	0.09521849842293768
62.2499999999986	0.9433863902275297	0.09543598988931767
62.499999999998586	0.9433877870734542	0.09605886593286193
62.74999999999857	0.9433892956410992	0.09658537957935408
62.99999999999856	0.9433909452480821	0.09699687958863834
63.24999999999854	0.9433931861722606	0.0974530184588829
63.49999999999853	0.9433951378924293	0.09803564858126429
63.749999999998515	0.9433969253247847	0.09863810455168545
63.9999999999985	0.9433988282053536	0.09947129005570049
64.2499999999985	0.9434009216022045	0.09958240830472691
64.49999999999848	0.9434030884485731	0.09964716736377019
64.74999999999847	0.9434051554764165	0.10014223499650611
64.99999999999845	0.9434072935803605	0.10100123228058917
65.24999999999844	0.9434092583153886	0.10191147039919062
65.49999999999842	0.9434112152418175	0.10299238337484097
65.74999999999841	0.9434135556182929	0.1037835743810934
65.9999999999984	0.9434160609969093	0.10484525973006496
66.24999999999838	0.9434185909157162	0.10558430480878513
66.49999999999837	0.9434210198372404	0.1057624205018894
66.74999999999835	0.9434236874074116	0.10594558394060753
66.99999999999834	0.9434261845906051	0.10650549454529232
67.24999999999832	0.9434286478545181	0.10694943422597918
67.49999999999831	0.9434314299288797	0.10744512002661478
67.7499999999983	0.9434343224640515	0.10747547183590518
67.99999999999828	0.943437068355917	0.10731224672152218
68.24999999999827	0.9434396557446556	0.10755096041790149
68.49999999999825	0.9434425779932204	0.10783639158441502
68.74999999999824	0.9434450641089396	0.10797425701128917
68.99999999999822	0.9434478429469144	0.10854727768844312
69.24999999999821	0.9434505934145284	0.10932971930196922
69.4999999999982	0.9434530896396147	0.11009796330335424
69.74999999999818	0.9434555345578952	0.11065083644073054
69.99999999999817	0.9434582188598283	0.11054704879921602
70.24999999999815	0.9434608684580295	0.11053093459331359
70.49999999999814	0.9434634106734118	0.11094328044103141
70.74999999999812	0.9434662196183073	0.11128647993009387
70.99999999999811	0.9434693538770427	0.11157190874324176
71.2499999999981	0.9434728415718965	0.11208933439083917
71.49999999999808	0.9434761807255806	0.11248764256072953
71.74999999999807	0.943479414042527	0.11317442106401127
71.99999999999805	0.9434825764768622	0.11367862822059342
72.24999999999804	0.9434855721226308	0.11404467783431271
72.49999999999802	0.9434885959303531	0.11490751072772906
72.74999999999801	0.9434913417419145	0.11632782444549056
72.999999999998	0.9434938961872015	0.11740509938725818
73.24999999999798	0.9434967523723288	0.11838777232379843
73.49999999999797	0.9434994270668897	0.11887499816428522
73.74999999999795	0.9435025129193827	0.11931044883638701
73.99999999999794	0.9435055785546842	0.11981020157804394
74.24999999999793	0.943508775459277	0.12011635681346519
74.49999999999791	0.9435119222684778	0.12019229136453129
74.7499999999979	0.9435150669793293	0.12092087738993058
74.99999999999788	0.943518336843321	0.12158981851081763
75.24999999999787	0.9435216002345147	0.12214604193773666
75.49999999999785	0.9435246068385315	0.12242990298474887
75.74999999999784	0.9435277271800966	0.12258124316105079
75.99999999999783	0.9435311976492197	0.12300632335297186
76.24999999999781	0.9435343297247203	0.12391812530543947
76.4999999999978	0.9435378847453217	0.12440755410814201
76.74999999999778	0.9435410818238963	0.12489323193665482
76.99999999999777	0.9435442337770019	0.12537947340904507
77.24999999999775	0.9435475332701979	0.12561374501524658
77.49999999999774	0.943550655832853	0.12561912702799424
77.74999999999773	0.9435535501359449	0.1254157533814391
77.99999999999771	0.9435563565314888	0.12513354469646393
78.2499999999977	0.943559388507615	0.12562578283908551
78.49999999999768	0.9435626324917505	0.12638322290225423
78.74999999999767	0.943565236491533	0.12682463453225318
78.99999999999766	0.9435679114692634	0.12735760143351924
79.24999999999764	0.9435706937566173	0.12795247030250495
79.49999999999763	0.9435735957706678	0.12861526389518016
79.74999999999761	0.9435770116316617	0.12945659462785628
79.9999999999976	0.9435801611571301	0.1301498183304804
80.24999999999758	0.9435830130175926	0.1308949581424559
80.49999999999757	0.9435862126237735	0.13211566562259203
80.74999999999756	0.9435894897256744	0.1329237183579301
80.99999999999754	0.9435931354687661	0.13330112156906695
81.24999999999753	0.9435967233292675	0.13347324300644367
81.49999999999751	0.9435999939672604	0.13370870232778073
81.7499999999975	0.9436032351844544	0.13430246810543575
81.99999999999748	0.9436064573149656	0.1352479963048823
82.24999999999747	0.9436094886631352	0.1357957767453628
82.49999999999746	0.9436122249694734	0.1366929696560202
82.74999999999744	0.943614465187208	0.13770910300725767
82.99999999999743	0.9436171724758178	0.13840744175765524
83.24999999999741	0.9436198066313506	0.13878121439051386
83.4999999999974	0.9436232197093146	0.13922028653994997
83.74999999999739	0.9436267663496928	0.13960190487323842
83.99999999999737	0.943630006490526	0.14048522959331644
84.24999999999736	0.9436329039938942	0.1409690998404699
84.49999999999734	0.9436360016294515	0.14096953391420702
84.74999999999733	0.9436390505680592	0.14090991453341217
84.99999999999731	0.9436421743594281	0.14098118342056135
85.2499999999973	0.9436457396726908	0.14090809997374687
85.49999999999729	0.9436490556587478	0.14115558878203627
85.74999999999727	0.9436522468097297	0.14138171126274737
85.99999999999726	0.9436557185075674	0.1421218213336029
86.24999999999724	0.9436589180313769	0.1432052846749105
86.49999999999723	0.9436621543746988	0.143855087994431
86.74999999999721	0.9436652190925285	0.1440832505888102
86.9999999999972	0.9436685698440744	0.14459326393256153
87.24999999999719	0.9436716033731483	0.14510295650138821
87.49999999999717	0.9436745663531616	0.1458206534972119
87.74999999999716	0.9436780617517505	0.14649576039630974
87.99999999999714	0.9436818806603059	0.14690143327105976
88.24999999999713	0.9436855232900602	0.14753519050865854
88.49999999999712	0.9436888113478695	0.14824277808149847
88.7499999999971	0.9436924595723662	0.1484933036679659
88.99999999999709	0.9436956411138362	0.1488464276732712
89.24999999999707	0.9436985713779763	0.149626709143858
89.49999999999706	0.9437015403515304	0.15071180225308647
89.74999999999704	0.9437044872262009	0.15215114178230746
89.99999999999703	0.9437079528900171	0.15315795817278027
90.24999999999702	0.9437117045144872	0.1538017669534068
90.499999999997	0.9437155066773824	0.15458654183912915
90.74999999999699	0.9437187184369838	0.15524661716334243
90.99999999999697	0.9437219661881362	0.15547441167017254
91.24999999999696	0.9437252604153982	0.15588678048732374
91.49999999999694	0.9437283207312132	0.1562416379179713
91.74999999999693	0.943731676071654	0.15685309019081267
91.99999999999692	0.9437346569965985	0.15735353663902718
92.2499999999969	0.9437376373909082	0.1573418461976728
92.49999999999689	0.9437406711001572	0.1571978858476413
92.74999999999687	0.9437436356483939	0.15770229062747668
92.99999999999686	0.943747058703271	0.15819521934281822
93.24999999999685	0.9437503891637662	0.1589348649355805
93.49999999999683	0.9437537562353295	0.15962018588023003
93.74999999999682	0.9437570083722728	0.16024168959147853
93.9999999999968	0.9437600260236035	0.16088423473873664
94.24999999999679	0.9437628809896647	0.1613766465034734
94.49999999999677	0.9437659904381568	0.16115492120348962
94.74999999999676	0.9437692606026806	0.16128445997001542
94.99999999999675	0.9437728105600476	0.1617544210869671
95.24999999999673	0.9437762490414511	0.16240427033160798
95.49999999999672	0.9437796550067916	0.16302325820634397
95.7499999999967	0.9437831224766831	0.16348472607533948
95.99999999999669	0.9437860214689695	0.1638759198446422
96.24999999999667	0.9437885989598256	0.1647978464971656
96.49999999999666	0.9437917274778415	0.16555290437899944
96.74999999999665	0.943794650789153	0.1663071683485677
96.99999999999663	0.9437969778587947	0.1674739586953241
97.24999999999662	0.943799499514328	0.1687655481881627
97.4999999999966	0.9438021825852774	0.16990800461667005
97.74999999999659	0.9438054309516956	0.17075414841875283
97.99999999999658	0.9438088190637037	0.1709231101809926
98.24999999999656	0.9438121378850872	0.1711895936233164
98.49999999999655	0.9438148416822355	0.1718800127559149
98.74999999999653	0.9438181857852327	0.17235873585665457
98.99999999999652	0.9438215995272355	0.1728570063206306
99.2499999999965	0.9438249183671372	0.1735249027632772
99.49999999999649	0.9438280193509896	0.17418841732843357
99.74999999999648	0.9438310470501396	0.17485947712228192
99.99999999999646	0.9438338329684761	0.17530938051255282
100.24999999999645	0.9438366273549582	0.1754530766847551
100.49999999999643	0.9438389392685214	0.17621286873083608
100.74999999999642	0.943841079082808	0.17713805372298658
100.9999999999964	0.9438438016515139	0.17781099530017097
101.24999999999639	0.9438468806003879	0.17819715665025757
101.49999999999638	0.9438495979934903	0.17834044799999363
101.74999999999636	0.9438523596486686	0.1782852151739111
101.99999999999635	0.9438549046883493	0.17855783218088866
102.24999999999633	0.9438578123569734	0.17847612857312356
102.49999999999632	0.9438600465867725	0.1786082624661937
102.7499999999963	0.9438622363288478	0.1793424232631432
102.99999999999629	0.9438644045397857	0.18030310570914224
103.24999999999628	0.9438676930253683	0.18096751989205995
103.49999999999626	0.9438710050781149	0.1816404591488996
103.74999999999625	0.9438743116238408	0.18205752916942125
103.99999999999623	0.9438775725336832	0.1829864519980988
104.24999999999622	0.9438809857685015	0.1840933670191048
104.4999999999962	0.9438831173136887	0.18494009150664542
104.74999999999619	0.943885609368428	0.18571302632101794
104.99999999999618	0.9438886261522579	0.18669983480764563
105.24999999999616	0.9438916049014745	0.18727438614441455
105.49999999999615	0.9438941510389665	0.18775742053757483
105.74999999999613	0.9438967861621562	0.18795828657867789
105.99999999999612	0.9438990896038665	0.18832233383402727
106.2499999999961	0.9439024612800342	0.18935797460406795
106.49999999999609	0.9439056748759074	0.19057594871301992
106.74999999999608	0.943909154143724	0.19136787390548385
106.99999999999606	0.9439121489113962	0.19224346181173838
107.24999999999605	0.943914688850874	0.19300505337155666
107.49999999999604	0.9439179848058216	0.19367393724801057
107.74999999999602	0.9439207489268618	0.19433337061639613
107.999999999996	0.9439236939311675	0.19467365940455347
108.24999999999599	0.9439269782437235	0.19512891548369748
108.49999999999598	0.9439301927901838	0.1959577873974713
108.74999999999596	0.943932862150658	0.1963537907140595
108.99999999999595	0.943935827921552	0.1962479760379426
109.24999999999594	0.9439388836493349	0.19619333509685297
109.49999999999592	0.9439419217649148	0.1961758740910874
109.74999999999591	0.9439446170440338	0.1966527628865535
109.9999999999959	0.9439468471138831	0.19731411890292033
110.24999999999588	0.9439497645846334	0.19787156339170975
110.49999999999586	0.943952959908748	0.19868027603252036
110.74999999999585	0.9439565583953968	0.19974496119951954
110.99999999999584	0.9439602666591554	0.2002765345091464
111.24999999999582	0.9439631642569655	0.2007231893636597
111.49999999999581	0.9439663717542152	0.20105406512596485
111.7499999999958	0.9439695175521492	0.2016792740934143
111.99999999999578	0.9439725357529583	0.20265320025430733
112.24999999999577	0.943975608470948	0.20344903360723054
112.49999999999575	0.9439783003635572	0.203717411906563
112.74999999999574	0.9439807757662098	0.2043806860901165
112.99999999999572	0.9439829100992196	0.2049794412295668
113.24999999999571	0.9439856090897369	0.20561964178813588
113.4999999999957	0.9439889890088486	0.20640634838850444
113.74999999999568	0.9439922827721126	0.20741543857479278
113.99999999999567	0.9439952461557755	0.2086776324934347
114.24999999999565	0.9439980056978947	0.21026290883877286
114.49999999999564	0.9440013438014931	0.21109381412580652
114.74999999999562	0.9440045326511983	0.2115977519090417
114.99999999999561	0.9440073151813014	0.21212381184386103
115.2499999999956	0.9440097931294311	0.21268511613646932
115.49999999999558	0.9440121208952384	0.21323621467316
115.74999999999557	0.9440153545778298	0.21376236076353533
115.99999999999555	0.9440177601471741	0.2140073104022629
116.24999999999554	0.9440205492428744	0.21462549482613064
116.49999999999552	0.944024405167637	0.21514264018905443
116.74999999999551	0.9440273475097665	0.215188173846635
116.9999999999955	0.9440308955968272	0.215383171578015
117.24999999999548	0.9440340634169928	0.2159950648909006
117.49999999999547	0.9440368904926741	0.2168320842237635
117.74999999999545	0.9440391683450621	0.21789586312313908
117.99999999999544	0.944042386090634	0.2185513447495683
118.24999999999542	0.944046044966688	0.21884212006204376
118.49999999999541	0.9440496321408358	0.21938514680797816
118.7499999999954	0.9440533666092181	0.21969095865880625
118.99999999999538	0.944056527512889	0.21976364076594354
119.24999999999537	0.9440589312407228	0.22006449163980601
119.49999999999535	0.9440611743045342	0.22065088803992902
119.74999999999534	0.944064269963766	0.22148033833763814
119.99999999999532	0.9440669305371204	0.22241453760020813
120.24999999999531	0.9440700659261202	0.22277519532836182
120.4999999999953	0.9440732255051456	0.22335943449685894
120.74999999999528	0.9440760448298001	0.22438746326523584
120.99999999999527	0.9440788147536052	0.22551899658173297
121.24999999999525	0.9440819769753381	0.22663348023965926
121.49999999999524	0.9440848268076056	0.2278695515155112
121.74999999999523	0.9440874906687221	0.228822025793652
121.99999999999521	0.9440905079467348	0.22993915916308635
122.2499999999952	0.9440941050147859	0.23052790091627545
122.49999999999518	0.9440978315745012	0.23063765450000923
122.74999999999517	0.9441008258811275	0.23097863597087034
122.99999999999515	0.9441035296394347	0.23181870258092813
123.24999999999514	0.9441064037882051	0.23255430434297833
123.49999999999513	0.9441092853039402	0.23343491478896855
123.74999999999511	0.9441118936169058	0.2339545219420508
123.9999999999951	0.9441145161702336	0.23454266033141075
124.24999999999508	0.9441172486477003	0.23534429762538125
124.49999999999507	0.9441203360721575	0.2359526389908603
124.74999999999505	0.9441233860822553	0.2363160381343088
124.99999999999504	0.9441262262492993	0.23717046932788813
125.24999999999503	0.9441290377540046	0.23798508396507229
125.49999999999501	0.944132108675857	0.23867113000794715
125.749999999995	0.9441360146884089	0.2389227653989319
125.99999999999498	0.9441395382923065	0.23871984107054137
126.24999999999497	0.9441431550263334	0.23873532948339107
126.49999999999496	0.9441467037588851	0.2392150319248698
126.74999999999494	0.9441492446597453	0.23953668685484175
126.99999999999493	0.9441517708981698	0.2401084308226281
127.24999999999491	0.9441546847686144	0.24098981140874248
127.4999999999949	0.9441580589417535	0.2418758735122758
127.74999999999488	0.9441614709100441	0.24284786012153436
127.99999999999487	0.944164758474307	0.2435196947416654
128.2499999999949	0.944168384059108	0.24400478966356712
128.49999999999497	0.9441720859802483	0.24506754544689102
128.74999999999503	0.9441759192596513	0.24637126115200148
128.99999999999508	0.9441797212589986	0.2472489245961357
129.24999999999514	0.94418336728535	0.24804637134166094
129.4999999999952	0.9441870160151121	0.24858910494114222
129.74999999999525	0.9441901286231547	0.2491573737374481
129.9999999999953	0.9441930691714542	0.2497974831437513
130.24999999999537	0.9441960977264643	0.25029499177000136
130.49999999999542	0.9441997167850993	0.25093898432603234
130.74999999999548	0.9442029552355571	0.2523155920274604
130.99999999999554	0.9442063388252061	0.25354063727116205
131.2499999999956	0.9442094379835446	0.2545809776029214
131.49999999999565	0.9442128012131475	0.25527698708258484
131.7499999999957	0.9442161989102289	0.2558020237738178
131.99999999999577	0.9442194468705186	0.25651052563956467
132.24999999999582	0.9442227343747597	0.2574087170622623
132.49999999999588	0.9442256669645794	0.25772247592912007
132.74999999999594	0.9442280202680324	0.2582354480793619
132.999999999996	0.9442303293002224	0.25879682796743286
133.24999999999605	0.9442329060832159	0.25910178474696227
133.4999999999961	0.9442360322437383	0.25913811831948597
133.74999999999616	0.9442396115798517	0.2591807026702628
133.99999999999622	0.9442429766786011	0.2593465143542746
134.24999999999628	0.9442467561926988	0.26033926879881414
134.49999999999633	0.9442502860757479	0.26132925694387715
134.7499999999964	0.944253883594476	0.26207948203742915
134.99999999999645	0.944257076096231	0.26285660179862785
135.2499999999965	0.9442592444195104	0.26362813451535927
135.49999999999656	0.9442616359064276	0.2642163957364402
135.74999999999662	0.9442638793031807	0.2648455849272359
135.99999999999667	0.9442663260578041	0.26520417768425336
136.24999999999673	0.9442689078792622	0.2659169290146833
136.4999999999968	0.944271867807926	0.26705093218718623
136.74999999999685	0.9442746855620977	0.2677923924160651
136.9999999999969	0.944278095920581	0.2682156402185507
137.24999999999696	0.944281229169127	0.26879770474010706
137.49999999999702	0.9442841073726893	0.26950708270823787
137.74999999999707	0.9442873134094505	0.2706191193160787
137.99999999999713	0.9442908616413492	0.27189623858855666
138.2499999999972	0.9442948592153331	0.27293017612494447
138.49999999999724	0.9442976880365488	0.27430043093709616
138.7499999999973	0.9443014732712336	0.27562403476770375
138.99999999999736	0.9443045268862194	0.27635038198982986
139.2499999999974	0.9443078706869685	0.27674958120313686
139.49999999999747	0.9443115607627335	0.27718421625779066
139.74999999999753	0.9443152044838948	0.2777006941446404
139.99999999999758	0.9443189638941804	0.27863117307419744
140.24999999999764	0.9443224083392656	0.27915847313636766
140.4999999999977	0.9443255008529914	0.27945407090266894
140.74999999999775	0.9443286199924673	0.27994930868022616
140.9999999999978	0.9443318769564096	0.28050826257943917
141.24999999999787	0.944335055380689	0.280856291289465
141.49999999999793	0.9443385485730955	0.281491081902577
141.74999999999798	0.9443416846920499	0.2821148805929288
141.99999999999804	0.944345377081479	0.2832188360281281
142.2499999999981	0.9443490390619749	0.28432564185912673
142.49999999999815	0.9443527658059434	0.2847998144916047
142.7499999999982	0.9443560992426936	0.2848885175495209
142.99999999999827	0.9443598809198597	0.28531241739818874
143.24999999999832	0.9443637044053311	0.2856001246400737
143.49999999999838	0.9443674279340197	0.28613929717851067
143.74999999999844	0.9443707830153152	0.28669804869396776
143.9999999999985	0.9443738344396482	0.2873420272717792
144.24999999999855	0.9443773529357508	0.2883240739424331
144.4999999999986	0.9443803154845116	0.28936967310435074
144.74999999999866	0.9443838034326006	0.28989576917074317
144.99999999999872	0.9443872833903351	0.2907099334259012
145.24999999999878	0.9443910523392467	0.29185359473716155
145.49999999999883	0.9443948334950127	0.2932540726042229
145.7499999999989	0.9443981574077691	0.2946854852802896
145.99999999999895	0.9444019586891518	0.295669648232994
146.249999999999	0.9444056776943119	0.29636698085796226
146.49999999999906	0.9444092277398467	0.29727306360199407
146.74999999999912	0.9444128980349005	0.2977953089935387
146.99999999999918	0.9444162687553862	0.29808580329890155
147.24999999999923	0.9444195343288894	0.2987346959920664
147.4999999999993	0.944422792284938	0.29957448656622343
147.74999999999935	0.9444260333128371	0.30066590904214996
147.9999999999994	0.9444295356148693	0.301677504988489
148.24999999999946	0.9444329411688104	0.3021486319326768
148.49999999999952	0.9444363353610004	0.3026620735950987
148.74999999999957	0.9444397840715295	0.30361853195527044
148.99999999999963	0.9444431648535314	0.3043461871387492
149.2499999999997	0.9444466095016195	0.3050891488619536
149.49999999999974	0.9444500683419554	0.30577402581663615
149.7499999999998	0.9444534965295583	0.3064048127150831
149.99999999999986	0.9444571839307079	0.3069701794783124
150.24999999999991	0.9444607830301275	0.3071795581970928
150.49999999999997	0.9444642036138566	0.3068924522291908
150.75000000000003	0.9444674667951812	0.3072160892988881
151.00000000000009	0.9444709141520953	0.30788948922189097
151.25000000000014	0.9444747435166836	0.30875465878057384
151.5000000000002	0.9444783282849984	0.30966487401462184
151.75000000000026	0.944481604712237	0.3105108202666892
152.0000000000003	0.9444850280420916	0.31131935941280037
152.25000000000037	0.9444879070719102	0.31250448985331514
152.50000000000043	0.9444906453654142	0.3132171772473252
152.75000000000048	0.944493510869526	0.3139448205431013
153.00000000000054	0.944496299788736	0.3150724226593029
153.2500000000006	0.9444990996434189	0.31631556778257086
153.50000000000065	0.9445026698205778	0.31726137476141325
153.7500000000007	0.9445065907436034	0.31799382804881604
154.00000000000077	0.9445108132200638	0.31825718324162117
154.25000000000082	0.9445136890586321	0.31893436254461766
154.50000000000088	0.9445165918083988	0.3199119772939142
154.75000000000094	0.9445206373738122	0.32079074489240733
155.000000000001	0.9445244355293323	0.32182665036179087
155.25000000000105	0.9445283976636532	0.3231851510707037
155.5000000000011	0.9445315995019836	0.32438168231560743
155.75000000000117	0.9445348632059579	0.325469840937169
156.00000000000122	0.9445382771130819	0.32604633917547005
156.25000000000128	0.944541875621834	0.326422363105782
156.50000000000134	0.9445454886540878	0.3272953959462314
156.7500000000014	0.944549022560678	0.3281779692748941
157.00000000000145	0.9445528744784973	0.32866614005500416
157.2500000000015	0.9445568623545466	0.32910254479594475
157.50000000000156	0.9445607444003628	0.3293921800676937
157.75000000000162	0.9445643620548245	0.32965233777332703
158.00000000000168	0.9445678346013818	0.3301139263862471
158.25000000000173	0.9445718839038355	0.33033013734039934
158.5000000000018	0.944575750293358	0.3309213593156796
158.75000000000185	0.9445795688915338	0.3321622080520659
159.0000000000019	0.9445835428392653	0.33335505985345737
159.25000000000196	0.9445875546016022	0.3341432643891462
159.50000000000202	0.9445914440405279	0.3348315390250055
159.75000000000207	0.9445946071400151	0.3352799218314912
160.00000000000213	0.9445979486963074	0.33608433365757673
160.2500000000022	0.9446016068884735	0.33685733363177195
160.50000000000225	0.944605279627438	0.3374353448695749
160.7500000000023	0.9446088412766649	0.3382170541791621
161.00000000000236	0.9446124365950497	0.33931054135286765
161.25000000000242	0.9446162266022897	0.3400407613964215
161.50000000000247	0.9446199625880398	0.3408008809057346
161.75000000000253	0.944623724684988	0.341391047517364
162.0000000000026	0.9446274236807451	0.34236461125231116
162.25000000000264	0.9446309735122503	0.3439352657871956
162.5000000000027	0.9446349719071474	0.34548287971942293
162.75000000000276	0.9446390361427129	0.346521062563482
163.0000000000028	0.9446426885991294	0.34775132860698194
163.25000000000287	0.9446461817673077	0.348682690803315
163.50000000000293	0.9446497253014728	0.3493792737798378
163.75000000000298	0.9446532570045861	0.3498944953505075
164.00000000000304	0.9446569926212963	0.35030022561081564
164.2500000000031	0.9446606630946125	0.35095346396347493
164.50000000000315	0.9446642387317589	0.3520426637134857
164.7500000000032	0.9446679067754673	0.35263840711305555
165.00000000000327	0.9446716159325595	0.3530096923680901
165.25000000000333	0.9446755229273738	0.3534690832279599
165.50000000000338	0.9446794972583419	0.3540686362505277
165.75000000000344	0.9446835090095951	0.35495097424768846
166.0000000000035	0.944687426977517	0.35585595278848203
166.25000000000355	0.9446913303082408	0.3565611886037234
166.5000000000036	0.9446951513464716	0.35762626058711194
166.75000000000367	0.9446993158663306	0.3585864450811288
167.00000000000372	0.9447036761658186	0.35886985969495033
167.25000000000378	0.9447076051910639	0.35905284583427355
167.50000000000384	0.9447117453898732	0.3593194399759328
167.7500000000039	0.9447155011122934	0.3598876519379306
168.00000000000395	0.9447197325876608	0.36086635037599
168.250000000004	0.944723672658051	0.3616994005921516
168.50000000000406	0.9447275826836586	0.36234337337901035
168.75000000000412	0.9447318645934417	0.36347218616543964
169.00000000000418	0.9447353928874315	0.36449745628669183
169.25000000000423	0.944738614899324	0.3654311267108463
169.5000000000043	0.9447422087097698	0.36646906205648955
169.75000000000435	0.9447463188020729	0.3677221627610797
170.0000000000044	0.9447500362766968	0.36920466070459246
170.25000000000446	0.944753708880808	0.3707267499500167
170.50000000000452	0.9447577146385502	0.371406118738848
170.75000000000458	0.9447617896345126	0.3719751121531231
171.00000000000463	0.9447658069271617	0.3726391300739659
171.2500000000047	0.9447696321117389	0.3733245721949687
171.50000000000475	0.9447736823633515	0.3740563029444412
171.7500000000048	0.9447778977147362	0.3749634712256038
172.00000000000486	0.9447817336226146	0.37580107620231856
172.25000000000492	0.9447855834779937	0.3771233641661065
172.50000000000497	0.9447894249678565	0.3781143680072137
172.75000000000503	0.9447937069507932	0.3786128303607126
173.0000000000051	0.9447979802520593	0.3792303431493914
173.25000000000514	0.9448022844288758	0.38019956371931535
173.5000000000052	0.9448056559108787	0.38110021856692117
173.75000000000526	0.9448092444712194	0.38207639924530445
174.00000000000531	0.9448136843290906	0.38255081832522136
174.25000000000537	0.9448173161651026	0.3828992450733605
174.50000000000543	0.9448215323374773	0.383396784749536
174.75000000000549	0.9448250896189434	0.3836441452313081
175.00000000000554	0.9448290319539808	0.383727813329633
175.2500000000056	0.9448330141559661	0.38433452541989693
175.50000000000566	0.9448368057061588	0.3852738828387965
175.7500000000057	0.9448405316727574	0.3865355676286828
176.00000000000577	0.9448439034836357	0.3876780913158872
176.25000000000583	0.9448474957876404	0.38834697472471935
176.50000000000588	0.9448515126986792	0.3892415424199067
176.75000000000594	0.9448553081376334	0.3904224271688563
177.000000000006	0.9448593078392433	0.3913661210231038
177.25000000000605	0.9448633638661686	0.39235056716894756
177.5000000000061	0.9448678460810257	0.39346661837744756
177.75000000000617	0.9448714031402862	0.3944415578419945
178.00000000000622	0.9448750639495769	0.3955304772356946
178.25000000000628	0.9448783738616066	0.39616316458303436
178.50000000000634	0.944881260015208	0.396512595648586
178.7500000000064	0.9448845122384102	0.3973888132851241
179.00000000000645	0.944888064545737	0.3987547584903559
179.2500000000065	0.9448917791174426	0.40000663991169216
179.50000000000657	0.9448956102262204	0.4013659207235927
179.75000000000662	0.9448994609034648	0.4024463046378586
180.00000000000668	0.9449032629587362	0.4035730118467905
180.25000000000674	0.944906824903343	0.4045983275203615
180.5000000000068	0.9449104819824647	0.40518740500255623
180.75000000000685	0.9449142714017083	0.4056131252611341
181.0000000000069	0.944917375787102	0.40655803679295877
181.25000000000696	0.9449210291323826	0.40734177726471393
181.50000000000702	0.9449247730563972	0.40804688704619413
181.75000000000708	0.9449282474568567	0.40837832805570606
182.00000000000713	0.9449321169132804	0.4084930634656331
182.2500000000072	0.9449359114424537	0.4089537059789656
182.50000000000725	0.9449399430716365	0.40983427550521984
182.7500000000073	0.9449435720072743	0.41042005364940565
183.00000000000736	0.9449471084380252	0.4114079134036601
183.25000000000742	0.944950925960828	0.41264897398255923
183.50000000000747	0.944954293579023	0.4137825205913819
183.75000000000753	0.9449576300049545	0.41465024275804924
184.0000000000076	0.9449605909220353	0.415175318399395
184.25000000000765	0.9449639105799936	0.4155434232079847
184.5000000000077	0.9449675539593168	0.41652607925470053
184.75000000000776	0.9449718555730784	0.4175276789304235
185.00000000000782	0.944975990846419	0.4183186716529698
185.25000000000787	0.9449797820940999	0.4191905947039256
185.50000000000793	0.944983123585555	0.42007332019376903
185.750000000008	0.9449867931922121	0.42102213772868646
186.00000000000804	0.9449910575022313	0.4220752075446067
186.2500000000081	0.9449948889905443	0.4229239647670688
186.50000000000816	0.9449986973356629	0.42417609618885144
186.7500000000082	0.9450022586205616	0.42601761810921246
187.00000000000827	0.9450056315600408	0.427505522009024
187.25000000000833	0.9450090427383059	0.4286280061492962
187.50000000000838	0.9450127690864039	0.42948324054542536
187.75000000000844	0.945015996068684	0.43011821115724225
188.0000000000085	0.9450191724943331	0.43089014119383234
188.25000000000855	0.945022229987775	0.4316929142474447
188.5000000000086	0.9450257354202789	0.43212677399639365
188.75000000000867	0.945028954548707	0.43299481835078013
189.00000000000873	0.9450325298924407	0.43400878634458406
189.25000000000878	0.9450364589044993	0.43474078457966636
189.50000000000884	0.9450400241199504	0.43523823931710726
189.7500000000089	0.9450435286801974	0.4357838593146479
190.00000000000895	0.9450471959712067	0.43651228621018845
190.250000000009	0.9450507669710744	0.43784356422327936
190.50000000000907	0.9450549069965914	0.4388540996766385
190.75000000000912	0.9450589529429435	0.4396320111090871
191.00000000000918	0.9450623721489916	0.4404263365893486
191.25000000000924	0.9450655849864091	0.44108879057190253
191.5000000000093	0.9450684846826987	0.44142923329291434
191.75000000000935	0.9450711809009196	0.4418497752230396
192.0000000000094	0.9450737294703283	0.442130789218497
192.25000000000946	0.9450763244401067	0.44306299493544377
192.50000000000952	0.9450790637934852	0.4443775888273696
192.75000000000958	0.9450824036642361	0.4453504920872486
193.00000000000963	0.945086518745314	0.446125441841227
193.2500000000097	0.9450905989113583	0.4472452437033035
193.50000000000975	0.9450946048678596	0.44833324405856506
193.7500000000098	0.9450984898897631	0.4496805129148589
194.00000000000986	0.9451022500631631	0.45096964303448434
194.25000000000992	0.9451061618265385	0.4521635844530421
194.50000000000998	0.9451097467464544	0.4536023621650057
194.75000000001003	0.9451139133417641	0.45489112598680725
195.0000000000101	0.9451173983990092	0.4554925301443342
195.25000000001015	0.9451208090749197	0.4559965563983394
195.5000000000102	0.9451240511381217	0.456617471070782
195.75000000001026	0.9451275948313775	0.4575603330281919
196.00000000001032	0.9451314999443112	0.45884036850803983
196.25000000001037	0.9451351446713998	0.45981533828644927
196.50000000001043	0.9451384472442292	0.46074366155517116
196.7500000000105	0.9451419386400656	0.4619886268147848
197.00000000001054	0.945145704779772	0.4629564884625225
197.2500000000106	0.9451501630059417	0.46359283999668716
197.50000000001066	0.9451542444990001	0.46441539618476374
197.75000000001071	0.945158075897283	0.465220090324814
198.00000000001077	0.9451618260078949	0.4663142362462379
198.25000000001083	0.9451656515712147	0.4672634401292713
198.50000000001089	0.9451695494583447	0.467565014402444
198.75000000001094	0.9451728439861159	0.4677019252515217
199.000000000011	0.9451763934534254	0.4682317463108929
199.25000000001106	0.9451804733928564	0.46866487759564024
199.5000000000111	0.9451844037839795	0.46936713017414733
199.75000000001117	0.9451876417492306	0.4702028729426704
200.00000000001123	0.9451917252189314	0.4713388200743328
200.25000000001128	0.9451955475433667	0.4727552722009604
200.50000000001134	0.94519964250412	0.47395154873994033
200.7500000000114	0.945203439584193	0.474566262161524
201.00000000001145	0.9452073645131226	0.47554646238960807
201.2500000000115	0.9452113653886738	0.47665345728797165
201.50000000001157	0.9452157859582251	0.47788944497323865
201.75000000001162	0.9452200150908537	0.47907895410091794
202.00000000001168	0.9452240240828624	0.4799890125916794
202.25000000001174	0.9452280198734194	0.4807882155621908
202.5000000000118	0.9452319458841454	0.4819301216039316
202.75000000001185	0.9452359320937449	0.48261783611790426
203.0000000000119	0.9452398439470635	0.4833102894692896
203.25000000001197	0.9452436557927231	0.484504201038466
203.50000000001202	0.9452475880754738	0.48603049980831314
203.75000000001208	0.94525120204176	0.48760860521425675
204.00000000001214	0.9452546895189399	0.48900574539256436
204.2500000000122	0.9452583363499034	0.48981457342636986
204.50000000001225	0.9452624386277441	0.4907428120057418
204.7500000000123	0.9452667545955813	0.49174848351089945
205.00000000001236	0.9452702786620913	0.4924197613662521
205.25000000001242	0.9452741333534649	0.4930828693875448
205.50000000001248	0.9452785095111607	0.49386029496207223
205.75000000001253	0.9452823690814798	0.4946203073506528
206.0000000000126	0.9452861736168165	0.49540207714087137
206.25000000001265	0.9452896278259687	0.495742978937278
206.5000000000127	0.9452933993323778	0.4958847655207214
206.75000000001276	0.9452971282138478	0.49673406753507254
207.00000000001282	0.9453010192303118	0.4978370727918366
207.25000000001288	0.9453045127945745	0.49892567494744844
207.50000000001293	0.945308560628122	0.5000843415384393
207.750000000013	0.945312192579531	0.501110002810651
208.00000000001305	0.945316010724413	0.5020199262978509
208.2500000000131	0.945319914668072	0.5030078074134757
208.50000000001316	0.9453236291562436	0.5034308812112599
208.75000000001322	0.945327419043556	0.5039779974653291
209.00000000001327	0.9453309860333695	0.5050454836377852
209.25000000001333	0.9453348113048773	0.5062510410481231
209.5000000000134	0.9453384332558387	0.507235199016487
209.75000000001344	0.9453421803170841	0.5081592748509483
210.0000000000135	0.9453457372116347	0.508890153882961
210.25000000001356	0.9453495333085927	0.5101446042840454
210.5000000000136	0.9453527098693688	0.5114741779899655
210.75000000001367	0.9453561652320362	0.512699824887371
211.00000000001373	0.9453597984855183	0.5141616437997467
211.25000000001378	0.945363297253683	0.5158765614108628
211.50000000001384	0.945367544202849	0.5171973902099547
211.7500000000139	0.9453712223096917	0.518325227913461
212.00000000001396	0.9453748381852467	0.5188407888632048
212.250000000014	0.945379052495057	0.5193420687454167
212.50000000001407	0.9453830549487239	0.5203394024990744
212.75000000001413	0.9453871891232306	0.5213442632149979
213.00000000001418	0.945391056234	0.5219971136053276
213.25000000001424	0.9453946336452369	0.5229300694757752
213.5000000000143	0.9453986444783127	0.5237977590557483
213.75000000001435	0.9454022197122343	0.5246435347153278
214.0000000000144	0.9454057374107034	0.525434957045226
214.25000000001447	0.9454093516813649	0.5260679747536144
214.50000000001452	0.9454131546854779	0.5270389853905896
214.75000000001458	0.9454168393539484	0.5284773877566199
215.00000000001464	0.9454206780860187	0.5295387067895105
215.2500000000147	0.9454247961173616	0.5302340641758561
215.50000000001475	0.9454287857217448	0.5307429057710741
215.7500000000148	0.9454326993321859	0.5311267326148932
216.00000000001486	0.9454360395276384	0.5318045091940666
216.25000000001492	0.9454398951878566	0.53244977442153
216.50000000001498	0.9454438276638508	0.5330387729910435
216.75000000001504	0.9454476721753258	0.5342145341860705
217.0000000000151	0.9454510699227436	0.5356658678453456
217.25000000001515	0.9454540394010362	0.5367075610453302
217.5000000000152	0.9454576157806583	0.5377626975260831
217.75000000001526	0.9454613770200855	0.538751082222913
218.00000000001532	0.9454645838047036	0.540027614641815
218.25000000001538	0.945468098963935	0.5416805166939486
218.50000000001543	0.945471770465878	0.543118534863516
218.7500000000155	0.9454752191461119	0.5441469255859582
219.00000000001555	0.9454785314809151	0.5454146905605962
219.2500000000156	0.9454822548671397	0.5463685819972276
219.50000000001566	0.9454862765853463	0.5471022405170882
219.75000000001572	0.9454904493491949	0.5477149714864257
220.00000000001577	0.9454942765853487	0.54848876485651
220.25000000001583	0.9454980976967957	0.5497279267249621
220.5000000000159	0.9455021539539903	0.5513295382986417
220.75000000001594	0.945506556734758	0.5523525346917664
221.000000000016	0.9455106481854018	0.5533454753173125
221.25000000001606	0.9455150747135592	0.5543481082391436
221.50000000001612	0.9455187614298348	0.5553027504192181
221.75000000001617	0.945521962621924	0.556262590345349
222.00000000001623	0.9455257481888755	0.5571599383976067
222.25000000001629	0.9455287434797248	0.5578324560679344
222.50000000001634	0.945532552351131	0.5589418788646602
222.7500000000164	0.9455367640956601	0.5597451800735248
223.00000000001646	0.9455405056223543	0.5599508139434684
223.2500000000165	0.9455435559101887	0.5601816600064536
223.50000000001657	0.9455466598086701	0.5607539942645102
223.75000000001663	0.9455506135478573	0.5615978971874148
224.00000000001668	0.9455547465628769	0.5628398898097055
224.25000000001674	0.945558259910356	0.5639078892168444
224.5000000000168	0.9455621447380314	0.5650302681664975
224.75000000001685	0.9455653280758242	0.5664371808135769
225.0000000000169	0.9455692416259884	0.5675428263848539
225.25000000001697	0.9455730729700251	0.5683762711804027
225.50000000001702	0.9455767205784138	0.5693370034600305
225.75000000001708	0.9455807626735524	0.5704518886656059
226.00000000001714	0.9455844126261991	0.571870233342967
226.2500000000172	0.945587704893319	0.5731720005580696
226.50000000001725	0.945591421792805	0.5738242798278225
226.7500000000173	0.9455955557012299	0.5746596235970989
227.00000000001737	0.9455999245424181	0.5757445270600132
227.25000000001742	0.9456036538289347	0.5767515187031326
227.50000000001748	0.9456078370733089	0.5779210437996923
227.75000000001754	0.9456110547997354	0.5793706421258303
228.0000000000176	0.9456146753473247	0.580830508869534
228.25000000001765	0.9456189467840734	0.5825815602489023
228.5000000000177	0.9456227381667826	0.5837864396268846
228.75000000001776	0.9456266484460052	0.5844403819551677
229.00000000001782	0.9456305884206775	0.585198228643785
229.25000000001788	0.9456342280127302	0.586206374557403
229.50000000001793	0.9456375506585497	0.5870501539806061
229.750000000018	0.9456413669195474	0.5879396466595377
230.00000000001805	0.9456451423459798	0.5884958055321006
230.2500000000181	0.9456486844804713	0.5892348410138493
230.50000000001816	0.9456522437519759	0.5900409753102851
230.75000000001822	0.9456563733452029	0.5905339825038334
231.00000000001828	0.9456601593453291	0.5910110511553373
231.25000000001833	0.9456641322588775	0.5921369919768384
231.5000000000184	0.9456681117608702	0.5933855154495551
231.75000000001845	0.9456713146180559	0.5948357672249979
232.0000000000185	0.9456749549513502	0.5959562010022507
232.25000000001856	0.9456781354925451	0.5966254235538923
232.50000000001862	0.945682354015192	0.5974369726183428
232.75000000001867	0.9456861198048094	0.5984338232091506
233.00000000001873	0.9456898445917782	0.5990148378851955
233.2500000000188	0.9456936183292863	0.5998410455068667
233.50000000001884	0.9456967663646504	0.600968164000878
233.7500000000189	0.9457005760991459	0.6021910234955723
234.00000000001896	0.9457042122120676	0.6034262508588335
234.250000000019	0.9457077241506813	0.6043454951192163
234.50000000001907	0.9457121481389357	0.605180333112383
234.75000000001913	0.9457156863763402	0.6066343031744929
235.00000000001918	0.9457195192145902	0.6082754378170364
235.25000000001924	0.9457235439127389	0.6097897203623106
235.5000000000193	0.9457276776995922	0.6113196606763273
235.75000000001936	0.9457323239098638	0.6125880522866598
236.0000000000194	0.9457361248835087	0.6138000577660723
236.25000000001947	0.9457401456358169	0.6147939489947988
236.50000000001953	0.9457439607081428	0.6152436308642578
236.75000000001958	0.9457478696608952	0.6158293071502869
237.00000000001964	0.9457520294391583	0.6170457824949923
237.2500000000197	0.9457558740222911	0.6181127018900571
237.50000000001975	0.945759854140621	0.6191231963641786
237.7500000000198	0.9457635164764819	0.6199619652270868
238.00000000001987	0.9457675582517032	0.620695669375775
238.25000000001992	0.9457709218877653	0.621685349794891
238.50000000001998	0.9457748724897024	0.622820109850269
238.75000000002004	0.945778842816522	0.623580243632497
239.0000000000201	0.9457831682270197	0.6247232205927173
239.25000000002015	0.9457873245025628	0.6259769156208469
239.5000000000202	0.9457909733745942	0.6269866583689288
239.75000000002026	0.9457949734613026	0.6275786797704003
240.00000000002032	0.9457991677203087	0.627889052103939
240.25000000002038	0.9458029795896883	0.6282551562434241
240.50000000002044	0.945806848966711	0.6292986300541784
240.7500000000205	0.9458109488113711	0.630238924221895
241.00000000002055	0.945814666670957	0.631233286456752
241.2500000000206	0.9458181964718275	0.6324994792000497
241.50000000002066	0.9458219105593128	0.6338254004544902
241.75000000002072	0.9458255163847687	0.6350616876112626
242.00000000002078	0.9458290819889354	0.6363323771203833
242.25000000002083	0.9458324745842708	0.6372829885454246
242.5000000000209	0.9458352485217794	0.6387196480192202
242.75000000002095	0.9458394779940926	0.6405260643116375
243.000000000021	0.9458432262725509	0.6418778983944006
243.25000000002106	0.9458473453157844	0.6428307156266033
243.50000000002112	0.9458512083366106	0.6437725351868371
243.75000000002117	0.9458548891281228	0.6445630525658946
244.00000000002123	0.9458583172614173	0.6455350793076555
244.2500000000213	0.9458615909562855	0.6464875331918462
244.50000000002134	0.9458653680813474	0.6474475819356378
244.7500000000214	0.9458691749346946	0.6489418987138709
245.00000000002146	0.9458729338330829	0.6505130814826684
245.25000000002152	0.9458769141339145	0.651656247145029
245.50000000002157	0.9458803492479474	0.6525835016499317
245.75000000002163	0.9458843739277791	0.6533943509893926
246.00000000002169	0.9458883523047592	0.6543651170291241
246.25000000002174	0.9458922217971866	0.6556548388207079
246.5000000000218	0.9458961333061501	0.6564602469660625
246.75000000002186	0.9458997929497915	0.6571272348537809
247.0000000000219	0.9459035926905104	0.6580126310991381
247.25000000002197	0.945907637204007	0.6586616842357332
247.50000000002203	0.9459110034670671	0.6589959539750938
247.75000000002208	0.9459149769928099	0.659552477779877
248.00000000002214	0.9459187801052131	0.6602056013276552
248.2500000000222	0.9459226313116093	0.6615269771646005
248.50000000002225	0.9459262267365317	0.6630833303934923
248.7500000000223	0.9459293139565	0.6642677959251297
249.00000000002237	0.9459330570771185	0.665279937203899
249.25000000002242	0.9459370682923658	0.6665343291266527
249.50000000002248	0.9459412304579891	0.6675798970121352
249.75000000002254	0.9459453685417494	0.668717728975238
250.0000000000226	0.9459494042924865	0.6696882947811745
250.25000000002265	0.9459532625902775	0.6708182986827493
250.5000000000227	0.9459567505105124	0.6722664643372157
250.75000000002277	0.945960151398515	0.6735007881390969
251.00000000002282	0.9459641952825559	0.6741576567457533
251.25000000002288	0.9459678839761447	0.6750903173859543
251.50000000002294	0.9459717832994592	0.6761762224568026
251.750000000023	0.9459752338679946	0.6776102786031701
252.00000000002305	0.9459791240301864	0.6792709855966175
252.2500000000231	0.9459827509527013	0.6806970581378375
252.50000000002316	0.9459864644724951	0.6820513382564846
252.75000000002322	0.9459902888093166	0.6836558106687196
253.00000000002328	0.9459942808166147	0.6846588807011673
253.25000000002333	0.9459980947907853	0.6852803087489608
253.5000000000234	0.9460017213082623	0.6860478703095002
253.75000000002345	0.9460055335343972	0.6869628329502058
254.0000000000235	0.946009409022026	0.688058006567094
254.25000000002356	0.9460133757733568	0.6890113197068742
254.50000000002362	0.946017427744706	0.6894929030439164
254.75000000002368	0.946021333660207	0.6901400250024451
255.00000000002373	0.9460246139362154	0.6910383305579896
255.2500000000238	0.9460279116515129	0.691815067361421
255.50000000002385	0.9460310180366385	0.6928135791079149
255.7500000000239	0.9460344466522255	0.6939582425793012
256.00000000002393	0.946037955835654	0.6953125737375665
256.250000000024	0.9460418269971346	0.696813497955286
256.50000000002404	0.9460459592253472	0.697768610435344
256.7500000000241	0.9460502400129912	0.6981779502390265
257.00000000002416	0.9460541274666237	0.699030880307857
257.2500000000242	0.9460579613133531	0.6999631856037127
257.5000000000243	0.9460620694076316	0.7009381415940699
257.75000000002433	0.9460658911115453	0.702032492374044
258.0000000000244	0.9460700763941627	0.7031246845977669
258.25000000002444	0.9460737030203504	0.7042933553852632
258.5000000000245	0.9460773967774933	0.7057492541012754
258.75000000002456	0.946081187217156	0.7067387483151771
259.0000000000246	0.9460851449808226	0.70784419219527
259.25000000002467	0.9460892268213034	0.7094128388017436
259.5000000000247	0.9460932360155567	0.7112296610092194
259.7500000000248	0.9460971784344505	0.71289432770866
260.00000000002484	0.9461012097163718	0.714247473020518
260.2500000000249	0.9461052562416447	0.7150857405383201
260.50000000002495	0.9461096142832011	0.7161689478880254
260.750000000025	0.9461139255664707	0.7170782320868703
261.00000000002507	0.9461177783596425	0.7177139603886791
261.2500000000251	0.9461221348458132	0.7185855860459144
261.5000000000252	0.946125904498167	0.7197944681987041
261.75000000002524	0.9461296295285587	0.7209515067683364
262.0000000000253	0.9461338967097133	0.722197789847346
262.25000000002535	0.9461378512086549	0.7229410734363203
262.5000000000254	0.9461419276200861	0.7236086470005033
262.75000000002547	0.9461459276179096	0.7248315942269271
263.0000000000255	0.9461503452404696	0.726116350249785
263.2500000000256	0.9461544964957875	0.7271088668894661
263.50000000002564	0.9461585251721033	0.7282000449835817
263.7500000000257	0.9461626885379343	0.7291444519346216
264.00000000002575	0.9461664583040895	0.7299687775890119
264.2500000000258	0.9461706599285327	0.730610552010798
264.50000000002586	0.9461745407279665	0.7308844574682366
264.7500000000259	0.9461785490571315	0.7315285740268508
265.000000000026	0.9461824611779104	0.7327796547927059
265.25000000002603	0.9461860858406418	0.734092279965355
265.5000000000261	0.9461902065534169	0.7353725326149863
265.75000000002615	0.9461941759586527	0.7366015768086034
266.0000000000262	0.9461980235362175	0.7377137486315053
266.25000000002626	0.946202149808891	0.7392235629708043
266.5000000000263	0.9462060996907065	0.7405670347337165
266.7500000000264	0.9462102657764432	0.7416739190600166
267.00000000002643	0.9462142148932238	0.7431587180904321
267.2500000000265	0.9462181449941829	0.7448366858428502
267.50000000002655	0.9462220322637741	0.7460062120913004
267.7500000000266	0.9462259696479027	0.7470039878951928
268.00000000002666	0.9462303730562658	0.7476395627084516
268.2500000000267	0.9462343811831433	0.7484736858381543
268.5000000000268	0.946238471201823	0.7497780912270045
268.75000000002683	0.9462420912547937	0.7511137215725843
269.0000000000269	0.9462462344954441	0.7522667626721357
269.25000000002694	0.9462500587984485	0.7537902770396083
269.500000000027	0.9462541965916418	0.7551560835641489
269.75000000002706	0.9462580965470784	0.756381229385313
270.0000000000271	0.9462618665905496	0.7572574610644952
270.25000000002717	0.9462661493070974	0.7579714481554024
270.5000000000272	0.9462705430095035	0.7590336164242732
270.7500000000273	0.9462747170874718	0.7603866179496536
271.00000000002734	0.9462790999813703	0.7611545994720107
271.2500000000274	0.9462833352074622	0.7618184124510006
271.50000000002746	0.9462876081208453	0.7624117518387014
271.7500000000275	0.9462916586607135	0.7629704239331202
272.00000000002757	0.9462956003144614	0.7637580964575621
272.2500000000276	0.9462996800697046	0.7646210572842194
272.5000000000277	0.9463039564254917	0.7655012463082108
272.75000000002774	0.9463080075171528	0.7670972601720936
273.0000000000278	0.9463116313740004	0.7687453234926572
273.25000000002785	0.9463156204431453	0.7698731830890391
273.5000000000279	0.9463191167076332	0.7708563586674823
273.75000000002797	0.9463225603717682	0.7718489121425663
274.000000000028	0.9463266456863697	0.7729944578647233
274.2500000000281	0.9463302740323674	0.7743446581193261
274.50000000002814	0.9463345771222058	0.775430736901087
274.7500000000282	0.9463371441830379	0.7764937690472671
275.00000000002825	0.9463413651781707	0.7778584890605335
275.2500000000283	0.9463455064563573	0.778953674203224
275.50000000002836	0.9463497334361879	0.7799207029367907
275.7500000000284	0.9463537158080371	0.7809380337903818
276.0000000000285	0.9463574796377741	0.7821798790291752
276.25000000002854	0.9463615757635111	0.7839700523930238
276.5000000000286	0.9463657429864331	0.785887842087949
276.75000000002865	0.94636975814795	0.7871127037407528
277.0000000000287	0.9463736498280678	0.7883631753825061
277.25000000002876	0.9463774934357009	0.7895785767841419
277.5000000000288	0.9463814228821011	0.7904844472417225
277.7500000000289	0.9463855768157364	0.7912670745452559
278.00000000002893	0.946389863644753	0.7921089727653853
278.250000000029	0.9463940994476068	0.7929230620564917
278.50000000002905	0.9463981902664722	0.7941882255488315
278.7500000000291	0.9464024829234936	0.7951161686008431
279.00000000002916	0.9464065620978026	0.7956457003500829
279.2500000000292	0.946410836900803	0.7962918939907568
279.5000000000293	0.9464152389910554	0.7973020656928114
279.75000000002933	0.9464192035784086	0.7984731569632026
280.0000000000294	0.9464233120977833	0.7998570949958398
280.25000000002944	0.9464274493227759	0.800934123860558
280.5000000000295	0.9464315801518899	0.8022150554561717
280.75000000002956	0.946435699596915	0.8035228566189047
281.0000000000296	0.9464399859687506	0.8042851820838408
281.2500000000297	0.9464445548708101	0.8047837604494948
281.50000000002973	0.9464488160156302	0.8056395102435919
281.7500000000298	0.9464528611930293	0.8066167585520035
282.00000000002984	0.9464572779559186	0.8079988975587489
282.2500000000299	0.9464614611116752	0.8093076691685541
282.50000000002996	0.9464654982236456	0.8102520750738506
282.75000000003	0.9464697756185377	0.8114802834591331
283.00000000003007	0.9464740734124354	0.8129925949370215
283.2500000000301	0.9464784057470331	0.8142371159165388
283.5000000000302	0.9464824471802628	0.8156253390348246
283.75000000003024	0.9464864568359449	0.8172484049507572
284.0000000000303	0.9464903269153198	0.8189531203754051
284.25000000003035	0.9464944229262588	0.8206351925635954
284.5000000000304	0.9464985014804261	0.8216700342197442
284.75000000003047	0.9465027556475054	0.8223135522214867
285.0000000000305	0.9465070606255156	0.82321935323727
285.2500000000306	0.9465116525278939	0.8242298096808538
285.50000000003064	0.9465158830035887	0.8252161482862852
285.7500000000307	0.9465201362717249	0.826380061716341
286.00000000003075	0.9465244103209273	0.8273960566336056
286.2500000000308	0.9465283197090756	0.8286885920412091
286.50000000003087	0.9465326375641067	0.8299617020472962
286.7500000000309	0.9465366978568284	0.8307119819174387
287.000000000031	0.9465409642718807	0.8314801058247889
287.25000000003104	0.9465455258385815	0.8328500153092516
287.5000000000311	0.946549032743522	0.8341034804538564
287.75000000003115	0.946552921693551	0.8353206760207278
288.0000000000312	0.9465562579049662	0.8361972082496727
288.25000000003126	0.9465594617276505	0.8367891326767553
288.5000000000313	0.9465634190687559	0.8374951692249162
288.7500000000314	0.9465677576054793	0.8383041411671068
289.00000000003143	0.9465722787424657	0.8388117111208468
289.2500000000315	0.946576548077088	0.839802997092498
289.50000000003155	0.9465808311351721	0.8411632698891519
289.7500000000316	0.9465848826806962	0.8427294230590027
290.00000000003166	0.9465888462179173	0.844162942775232
290.2500000000317	0.9465926470185233	0.8452453996066596
290.5000000000318	0.946597190930754	0.8463145355978873
290.75000000003183	0.9466018641411502	0.8479450723566696
291.0000000000319	0.9466062334105229	0.8493594308948921
291.25000000003195	0.9466108392548707	0.8506718789961685
291.500000000032	0.9466138515759612	0.8520931184648044
291.75000000003206	0.9466180152416384	0.8533594836093313
292.0000000000321	0.9466225222733704	0.8544937881893179
292.2500000000322	0.9466269422918242	0.8555220114600944
292.50000000003223	0.9466315768787101	0.8561148318659112
292.7500000000323	0.9466362794502419	0.8571344176238441
293.00000000003234	0.9466405662430987	0.8587853632372985
293.2500000000324	0.946644437313733	0.8603138790554984
293.50000000003246	0.9466487831023651	0.861680140463495
293.7500000000325	0.9466534762542902	0.8629682953885991
294.00000000003257	0.9466577333670219	0.8641229817249682
294.2500000000326	0.9466618359424444	0.8653223558695735
294.5000000000327	0.9466659980772616	0.8662812646014703
294.75000000003274	0.9466698591127889	0.8669898374925388
295.0000000000328	0.946674448835163	0.8681236921122454
295.25000000003286	0.9466788904984084	0.8692637063705202
295.5000000000329	0.946683260943766	0.8701201509920744
295.75000000003297	0.946687617741562	0.8707350668573066
296.000000000033	0.946691820355747	0.8711522513629797
296.2500000000331	0.946695741460397	0.8718135829037319
296.50000000003314	0.9466999774659395	0.873128008199971
296.7500000000332	0.9467037828327737	0.8742214336822075
297.00000000003325	0.9467081791545535	0.8754151798099236
297.2500000000333	0.9467121583936742	0.8769820134702873
297.50000000003337	0.9467161200618639	0.8784525314986696
297.7500000000334	0.9467205301958294	0.8795438749486157
298.0000000000335	0.9467252927560663	0.8805619870812644
298.25000000003354	0.9467295108803268	0.8813502945472085
298.5000000000336	0.9467337812992836	0.8826395330248262
298.75000000003365	0.9467383942703566	0.8841313564732304
299.0000000000337	0.9467419847063397	0.8853136544329198
299.25000000003376	0.9467461029575747	0.8863137677722237
299.5000000000338	0.9467503155460003	0.887484559108637
299.7500000000339	0.9467545769387785	0.8885967610756517
300.00000000003394	0.9467589293163279	0.8899418575805929
300.250000000034	0.9467630845976909	0.8911385634379627
300.50000000003405	0.9467671564578973	0.8925632174538125
300.7500000000341	0.9467713938250983	0.8945158142116835
301.00000000003416	0.9467756999255932	0.8962959194945158
301.2500000000342	0.9467802254395725	0.8974165934696431
301.5000000000343	0.9467844191032226	0.8984581889338876
301.75000000003433	0.9467884232900273	0.8992926403740992
302.0000000000344	0.9467921794816084	0.9002255786987826
302.25000000003445	0.9467957785172969	0.9013400134113335
302.5000000000345	0.9467989923722675	0.9021512019564626
302.75000000003456	0.9468026430624943	0.9029821632161555
303.0000000000346	0.9468067770816406	0.9042074749244801
303.2500000000347	0.9468110407272108	0.9051394795074434
303.50000000003473	0.9468150759524679	0.9057943333045293
303.7500000000348	0.9468195748335719	0.9066218597921457
304.00000000003485	0.9468235643443047	0.9076948435679186
304.2500000000349	0.9468273483769105	0.9092375524743546
304.50000000003496	0.9468308211242218	0.9107104991573928
304.750000000035	0.9468341765968257	0.911732678005802
305.0000000000351	0.9468380195754679	0.9127348173634539
305.25000000003513	0.9468414786436883	0.9137574782261374
305.5000000000352	0.9468455865448911	0.9144678852818902
305.75000000003524	0.9468490469272404	0.9153061711025691
306.0000000000353	0.9468527026312042	0.9161193473452561
306.25000000003536	0.9468566462428974	0.9172760141589297
306.5000000000354	0.9468608551040822	0.91890059526051
306.75000000003547	0.9468648087304423	0.9202652768948272
307.0000000000355	0.9468685613286519	0.9211521439194407
307.2500000000356	0.9468723371773458	0.9224937767594454
307.50000000003564	0.9468763514749935	0.9239465321636086
307.7500000000357	0.9468802546127366	0.9255174703231783
308.00000000003575	0.9468845544161918	0.9271390126927158
308.2500000000358	0.9468888165308762	0.928631352766755
308.50000000003587	0.9468929735440081	0.9300572032618734
308.7500000000359	0.9468965353643211	0.9315584913339076
309.000000000036	0.946900829460777	0.932376335675734
309.25000000003604	0.9469055751052547	0.9330168380326067
309.5000000000361	0.9469091342403964	0.9338612225107885
309.75000000003615	0.9469135559327908	0.935032219162242
310.0000000000362	0.9469180720765968	0.9364126849927673
310.25000000003627	0.9469225655721685	0.9376605619072997
310.5000000000363	0.9469270562884043	0.9385517432627758
310.7500000000364	0.9469316621127218	0.9398308350812498
311.00000000003644	0.9469360514046006	0.9410343286385389
311.2500000000365	0.9469403465479511	0.9419060172262279
311.50000000003655	0.9469447898515626	0.9429414914724651
311.7500000000366	0.9469492655509115	0.9441591656256341
312.00000000003666	0.9469533109630617	0.9453547577596836
312.2500000000367	0.9469577617354337	0.9466091056444018
312.5000000000368	0.9469611311355088	0.9472599229573975
312.75000000003683	0.9469656510193257	0.9475759231084281
313.0000000000369	0.9469699579417153	0.9483673278909736
313.25000000003695	0.9469744653609409	0.9493336818611602
313.500000000037	0.9469786378657343	0.9503158082710514
313.75000000003706	0.94698295970144	0.9515450046826314
314.0000000000371	0.9469875809389946	0.952932750763446
314.2500000000372	0.9469922684417968	0.9544989407065265
314.50000000003723	0.9469965600718677	0.9559992212856797
314.7500000000373	0.9470011434029862	0.9569677162113965
315.00000000003735	0.9470053590497236	0.9581433441752482
315.2500000000374	0.9470099348698823	0.9596718584503042
315.50000000003746	0.947014635595251	0.961206027841647
315.7500000000375	0.9470193872803763	0.962643067908496
316.0000000000376	0.9470242358488012	0.9638371831719776
316.25000000003763	0.9470284392649067	0.9646859138062107
316.5000000000377	0.94703323882645	0.9659151973758487
316.75000000003774	0.9470379758002058	0.9669649229731461
317.0000000000378	0.9470427478003327	0.9677988436309206
317.25000000003786	0.9470475426350382	0.969093954547289
317.5000000000379	0.9470522725987816	0.9708552767163386
317.75000000003797	0.9470569899406119	0.9724179018312525
318.000000000038	0.947061455480638	0.9738926065028326
318.2500000000381	0.9470658874776391	0.9748557700891805
318.50000000003814	0.9470706496935638	0.9758010448883457
318.7500000000382	0.9470751255056508	0.9769891855682942
319.00000000003826	0.9470795525096591	0.9780582771872454
319.2500000000383	0.9470839723290978	0.9788686101994066
319.50000000003837	0.9470885440671364	0.9798882000196102
319.7500000000384	0.947093303201755	0.9807840542294289
320.0000000000385	0.9470980920580248	0.9817078859377792
320.25000000003854	0.9471029018283919	0.9823383564875172
320.5000000000386	0.9471074238190325	0.9827651213784576
320.75000000003865	0.947111831865504	0.9837600925432097
321.0000000000387	0.947116232985562	0.9853328606982987
321.25000000003877	0.9471204562032961	0.9866666251648822
321.5000000000388	0.9471248719035681	0.9880479652534875
321.7500000000389	0.9471293920001815	0.9893583501671886
322.00000000003894	0.9471334230921935	0.9904722922889889
322.250000000039	0.9471375930307868	0.9916860804100134
322.50000000003905	0.9471417795053733	0.992690393118776
322.7500000000391	0.947146476853516	0.9934924974191537
323.00000000003917	0.9471510378384448	0.9948391327767646
323.2500000000392	0.9471553345966754	0.9963817367102702
323.5000000000393	0.9471597254344419	0.9975551659424258
323.75000000003934	0.9471641868596903	0.9985948063943417
324.0000000000394	0.9471685396303471	0.9995573034307861
324.25000000003945	0.9471726088083406	1.0008576508635567
324.5000000000395	0.9471765630458903	1.0024735590044358
324.75000000003956	0.9471805031008173	1.0039443120502762
325.0000000000396	0.9471840811003234	1.0054505501664466
325.2500000000397	0.9471878913701938	1.0072524508565004
325.50000000003973	0.947192149070167	1.0086576645532424
325.7500000000398	0.9471967763028616	1.00980023833975
326.00000000003985	0.947201134096652	1.0105814545233287
326.2500000000399	0.9472055561265643	1.0112128868321855
326.50000000003996	0.9472097368795792	1.0122906641697766
326.75000000004	0.9472140720943485	1.013638133660147
327.0000000000401	0.9472186612009502	1.0144150739626583
327.25000000004013	0.9472232750428233	1.015322119520568
327.5000000000402	0.9472275754345981	1.016344191042071
327.75000000004025	0.9472319575849559	1.0172950677508827
328.0000000000403	0.9472364643611327	1.0182431679402801
328.25000000004036	0.947240896286465	1.0192764714572828
328.5000000000404	0.9472451615475155	1.020389516922228
328.7500000000405	0.9472493297800348	1.0220475961286521
329.00000000004053	0.9472534624674179	1.023430390355324
329.2500000000406	0.94725778325474	1.0243366211793987
329.50000000004064	0.9472618220817504	1.025049213890422
329.7500000000407	0.947266135414194	1.0257978568625143
330.00000000004076	0.9472703873789916	1.0267148874903194
330.2500000000408	0.9472747478408388	1.0278572863296602
330.50000000004087	0.9472789139116014	1.0287527532698144
330.7500000000409	0.9472830069675742	1.0300469050660506
331.000000000041	0.9472870769912435	1.0317000905260854
331.25000000004104	0.9472912838190064	1.0329786367607185
331.5000000000411	0.947295445773471	1.0340762557085483
331.75000000004115	0.9472995406474478	1.0354050264352368
332.0000000000412	0.9473034724430441	1.0368310124392373
332.25000000004127	0.9473074638590614	1.0386436160867352
332.5000000000413	0.9473114003427304	1.0403763452563595
332.7500000000414	0.9473151928145296	1.0415278424517054
333.00000000004144	0.9473190155245501	1.04270055380923
333.2500000000415	0.9473232344292388	1.0438761993818404
333.50000000004155	0.9473277208960726	1.0447067410521962
333.7500000000416	0.9473321076703345	1.0454803891528288
334.00000000004167	0.9473362984424306	1.0464406433270432
334.2500000000417	0.947340442338232	1.0477128840069687
334.5000000000418	0.9473446018786813	1.0493483342583023
334.75000000004184	0.9473487771379949	1.0505134038835682
335.0000000000419	0.9473533452061332	1.051418547737982
335.25000000004195	0.9473580110890469	1.0525138226985247
335.500000000042	0.9473623324991151	1.0536570807664571
335.75000000004206	0.9473668303753695	1.0547698081739663
336.0000000000421	0.9473712980585947	1.056001524193526
336.2500000000422	0.9473753466480705	1.0568930448126357
336.50000000004223	0.9473794834810794	1.0580191562760186
336.7500000000423	0.9473835085621842	1.059115531963313
337.00000000004235	0.9473877858660927	1.0596072399614849
337.2500000000424	0.9473919514251915	1.0599537784437532
337.50000000004246	0.9473961978812611	1.0609033529057774
337.7500000000425	0.9474005914157418	1.0620297851889768
338.0000000000426	0.9474050346413883	1.0634834927931136
338.25000000004263	0.9474091519006027	1.064847128973927
338.5000000000427	0.9474130370714402	1.0661015530012221
338.75000000004275	0.9474170062498081	1.0675354125676186
339.0000000000428	0.947420921970905	1.068984926739358
339.25000000004286	0.9474245905675341	1.0700364786998653
339.5000000000429	0.9474288781152951	1.0712830803663609
339.750000000043	0.9474331106536926	1.0726490269187883
340.00000000004303	0.94743665484185	1.0742035542206783
340.2500000000431	0.9474403455921364	1.0756573114007932
340.50000000004314	0.9474441913089843	1.0765233045944846
340.7500000000432	0.9474482436478461	1.0772450089339025
341.00000000004326	0.9474525208887971	1.078500063766387
341.2500000000433	0.9474565180774932	1.079683521207371
341.50000000004337	0.9474605176463687	1.08090873180085
341.7500000000434	0.9474644214854524	1.0824443486855393
342.0000000000435	0.9474683783247686	1.0839573566039404
342.25000000004354	0.9474722311619154	1.0855133630486684
342.5000000000436	0.9474757422953424	1.0868908065412122
342.75000000004366	0.947478621809874	1.0876313117811942
343.0000000000437	0.9474827943483698	1.088411146238086
343.25000000004377	0.9474867334624437	1.0896288058016896
343.5000000000438	0.9474906884053148	1.0907212755094158
343.7500000000439	0.9474946175840101	1.0916900602292505
344.00000000004394	0.9474986339156157	1.0924431371278516
344.250000000044	0.9475026617133999	1.0931712801417688
344.50000000004405	0.9475067169540721	1.0940887783529845
344.7500000000441	0.9475105348055648	1.094878327416887
345.00000000004417	0.9475144051279183	1.095532198536374
345.2500000000442	0.9475185713726166	1.096842934498209
345.5000000000443	0.9475229574182024	1.098369875245355
345.75000000004434	0.9475270085613515	1.099906389672241
346.0000000000444	0.9475307817415847	1.1012514969144938
346.25000000004445	0.9475343288423764	1.102166718426972
346.5000000000445	0.947538023822716	1.103027693883005
346.75000000004457	0.9475424245775481	1.1043749557874651
347.0000000000446	0.9475468825308098	1.1053674497218138
347.2500000000447	0.9475512657400262	1.1063404051757495
347.50000000004474	0.9475550031315008	1.1076523714430173
347.7500000000448	0.9475589379381101	1.1090390913014312
348.00000000004485	0.947562786676466	1.1102325624281293
348.2500000000449	0.9475667686083142	1.1113485848384095
348.50000000004496	0.9475706154831376	1.1122537307849492
348.750000000045	0.9475745504999877	1.1137274264088255
349.0000000000451	0.947578255799529	1.1155281299648816
349.25000000004513	0.9475818370896367	1.1171637599732274
349.5000000000452	0.9475856113980199	1.1186247436565933
349.75000000004525	0.9475896969034766	1.1199636707018368
350.0000000000453	0.9475936617160454	1.1210621978272046
350.25000000004536	0.9475979869156298	1.1221774744232307
350.5000000000454	0.9476020517723175	1.122835324239181
350.7500000000455	0.9476062331898535	1.1234648472840199
351.00000000004553	0.9476102682286691	1.1247163736289894
351.2500000000456	0.9476141594760432	1.1259928182894525
351.50000000004565	0.9476180447761067	1.126886365080142
351.7500000000457	0.9476217914214552	1.1277913009777816
352.00000000004576	0.9476257512269313	1.1285919618332079
352.2500000000458	0.9476297181767273	1.1295811670559872
352.5000000000459	0.9476339085236076	1.1309250207321153
352.75000000004593	0.9476383390363682	1.1320244748508321
353.000000000046	0.9476428347397325	1.1331706460450586
353.25000000004604	0.9476474368024196	1.1346114236678269
353.5000000000461	0.9476519229927582	1.1357970014786656
353.75000000004616	0.9476562764002184	1.1365412872579121
354.0000000000462	0.9476602159219161	1.137117269049971
354.25000000004627	0.9476640095661104	1.1377191019730242
354.5000000000463	0.9476677905802214	1.1389358745307354
354.7500000000464	0.9476718159438637	1.140236348951147
355.00000000004644	0.94767610604455	1.141337680510098
355.2500000000465	0.9476802300557439	1.142620814968831
355.50000000004655	0.9476842025381281	1.1440665785600554
355.7500000000466	0.947688226139891	1.1453041618548077
356.00000000004667	0.9476919962757043	1.146719285309417
356.2500000000467	0.947696136823139	1.1479334152144067
356.5000000000468	0.9477002849214214	1.149354853735053
356.75000000004684	0.9477046277930609	1.1512218022800016
357.0000000000469	0.9477086493596792	1.1527877924505006
357.25000000004695	0.9477125667616205	1.1536337307550342
357.500000000047	0.947716738601878	1.1545745319311285
357.75000000004707	0.9477209384890689	1.155445375115333
358.0000000000471	0.9477251519402238	1.1564304788504896
358.2500000000472	0.9477293245578777	1.1574943941885238
358.50000000004724	0.9477333116467321	1.1585591204828265
358.7500000000473	0.9477371621681752	1.159853250448655
359.00000000004735	0.9477408794850718	1.1614374257013225
359.2500000000474	0.9477447874916781	1.1625411960725687
359.50000000004746	0.9477488536026425	1.163453774301348
359.7500000000475	0.9477530149684184	1.1643560852051147
360.0000000000476	0.9477572700567626	1.1654348141901523
360.25000000004763	0.9477613007327511	1.1668140500565836
360.5000000000477	0.9477658126048363	1.1679564915344884
360.75000000004775	0.9477701858408678	1.1686061520737374
361.0000000000478	0.947774292053502	1.169530663798107
361.25000000004786	0.9477783954398724	1.1703900522455462
361.5000000000479	0.9477823858771887	1.1708770617053637
361.750000000048	0.947786351492039	1.1715771261134575
362.00000000004803	0.9477903175582494	1.1725594603783296
362.2500000000481	0.9477943394105351	1.1738798668298829
362.50000000004815	0.9477984667642261	1.1755822982711115
362.7500000000482	0.9478024951378008	1.1769478386939094
363.00000000004826	0.9478066785014687	1.1779437479289983
363.2500000000483	0.9478106232883216	1.1792422661862731
363.5000000000484	0.9478144614871429	1.1805476795681684
363.75000000004843	0.9478188401711128	1.1818119333250108
364.0000000000485	0.9478231406703662	1.1830281978298123
364.25000000004854	0.9478275652564673	1.184238360128161
364.5000000000486	0.9478318112413492	1.1856331945199852
364.75000000004866	0.9478358070961038	1.186961194664182
365.0000000000487	0.9478399832368851	1.1876323338531254
365.2500000000488	0.9478440743559022	1.1884759214810154
365.50000000004883	0.9478482139730041	1.1896634669048682
365.7500000000489	0.9478523159813689	1.1910711396426044
366.00000000004894	0.9478561315300906	1.1926776987840648
366.250000000049	0.9478598346613719	1.1941883087394745
366.50000000004906	0.9478635469693337	1.1953221283365874
366.7500000000491	0.9478674034600595	1.1967763973951742
367.00000000004917	0.9478712116251415	1.1979203728800323
367.2500000000492	0.9478746447572063	1.1985802392033644
367.5000000000493	0.947877809673273	1.199364838035144
367.75000000004934	0.9478820023089158	1.2004849294243747
368.0000000000494	0.9478852803290702	1.2015465655116195
368.25000000004945	0.9478890426258619	1.2025807866273446
368.5000000000495	0.9478926208196052	1.2031266465738915
368.75000000004957	0.9478969335719465	1.2037133676452707
369.0000000000496	0.9479010825291747	1.2046608010758861
369.2500000000497	0.9479049977951922	1.205674032631593
369.50000000004974	0.9479088820709625	1.2067296080562597
369.7500000000498	0.9479130730137956	1.2080812575172122
370.00000000004985	0.9479169231170405	1.2094402210509148
370.2500000000499	0.9479204607317998	1.210965172500542
370.50000000004997	0.9479239842327862	1.2121283725341838
370.75000000005	0.9479282064259694	1.212691056241321
371.0000000000501	0.9479326467670135	1.2135529449744027
371.25000000005014	0.9479368875058048	1.214838457870773
371.5000000000502	0.94794123149308	1.2159386316999894
371.75000000005025	0.9479452067904776	1.21709877350439
372.0000000000503	0.947949173879552	1.218276772886813
372.25000000005036	0.9479530042128417	1.2193496426627104
372.5000000000504	0.9479567215094609	1.2206838396295425
372.7500000000505	0.9479602950079393	1.2218571631928876
373.00000000005053	0.947964026720317	1.222897225874828
373.2500000000506	0.9479679831719694	1.2244257589395233
373.50000000005065	0.9479717239068267	1.2262704290834068
373.7500000000507	0.9479754861301404	1.2278594601522084
374.00000000005076	0.9479791935761466	1.229151573081556
374.2500000000508	0.9479829578814325	1.2299502358484165
374.5000000000509	0.9479875485802497	1.230873266052583
374.75000000005093	0.9479919326121933	1.2319003158190482
375.000000000051	0.9479965890846143	1.232645117654616
375.25000000005105	0.9479997212769613	1.2334302880351635
375.5000000000511	0.9480030361785827	1.234662964488634
375.75000000005116	0.9480063206222447	1.2357239422830952
376.0000000000512	0.9480095657308854	1.2368137616435109
376.2500000000513	0.9480130678581521	1.2376420702416362
376.50000000005133	0.9480168797635845	1.2382923798194863
376.7500000000514	0.9480208167454083	1.239429390695216
377.00000000005144	0.9480245318271919	1.2409851413318476
377.2500000000515	0.948028983291181	1.2420689573826829
377.50000000005156	0.948033141543144	1.2431560642380586
377.7500000000516	0.9480367498590794	1.2441958988276145
378.00000000005167	0.9480410200718611	1.2450783107646501
378.2500000000517	0.9480451676747699	1.245801576217178
378.5000000000518	0.9480491804854781	1.2463745138401336
378.75000000005184	0.9480530163183171	1.2470496376029176
379.0000000000519	0.9480567216459168	1.2484162529279563
379.25000000005195	0.9480604999648756	1.2498212669769293
379.500000000052	0.9480643129322615	1.2510671710304069
379.75000000005207	0.9480683804170099	1.252245306500927
380.0000000000521	0.94807219461621	1.253362950382492
380.2500000000522	0.948075869117928	1.2547336124292987
380.50000000005224	0.9480796468174918	1.2562930837340012
380.7500000000523	0.9480835349975337	1.2574581887172176
381.00000000005235	0.9480872918454312	1.2588230684457282
381.2500000000524	0.9480908205590156	1.2604944338577548
381.50000000005247	0.9480942003280126	1.2616562945883574
381.7500000000525	0.9480980024437168	1.2624495366267088
382.0000000000526	0.9481011413684869	1.2631583742982546
382.25000000005264	0.9481042011873551	1.2638910861699004
382.5000000000527	0.9481086134896434	1.2650869476228963
382.75000000005275	0.9481133646393014	1.2664761671160163
383.0000000000528	0.9481178082745054	1.2675299578745147
383.25000000005286	0.9481220919652813	1.2687698643039944
383.5000000000529	0.9481264209896878	1.2700605268465939
383.750000000053	0.9481310763702562	1.2711568069703645
384.00000000005303	0.9481356435747301	1.272055609981793
384.2500000000531	0.9481402147185881	1.2728643315496075
384.50000000005315	0.9481444092378215	1.273878548632416
384.7500000000532	0.9481487893882102	1.2753152503479308
385.00000000005326	0.9481532937588645	1.2762111264121336
385.2500000000533	0.948157584705217	1.2767741186085861
385.5000000000534	0.9481611944570787	1.2774021300208906
385.75000000005343	0.9481649991852609	1.2780476950171258
386.0000000000535	0.9481688377302444	1.278808398320634
386.25000000005355	0.9481728948957399	1.279902437376505
386.5000000000536	0.9481768210649067	1.2808504195065582
386.75000000005366	0.948180356513812	1.2822880919912027
387.0000000000537	0.9481842194907923	1.2839761050172316
387.2500000000538	0.9481882000028808	1.2851702365363176
387.50000000005383	0.9481920854016943	1.2860262011306773
387.7500000000539	0.9481958369833644	1.2871478360043453
388.00000000005394	0.9481994808001253	1.288334244464571
388.250000000054	0.9482032624931904	1.289752821129493
388.50000000005406	0.9482070404024615	1.2909372602312463
388.7500000000541	0.9482115274465648	1.2919187879751575
389.0000000000542	0.9482157314669142	1.293069861535441
389.25000000005423	0.9482199244663037	1.2941690070440746
389.5000000000543	0.9482241430039067	1.2949664706662782
389.75000000005434	0.9482277877231002	1.2959595271318611
390.0000000000544	0.948231476733112	1.2971184395591193
390.25000000005446	0.9482355652312539	1.2986968448204381
390.5000000000545	0.9482394612251067	1.3005043228420174
390.75000000005457	0.9482430011169817	1.3016951924544804
391.0000000000546	0.948246514077575	1.302582149270062
391.2500000000547	0.9482498725105117	1.303747502874819
391.50000000005474	0.9482543008774331	1.3046789280162174
391.7500000000548	0.9482588164630006	1.3054148455021561
392.00000000005485	0.948263194307947	1.3063104382389061
392.2500000000549	0.9482675687994947	1.307140708626204
392.50000000005497	0.9482712894700152	1.3081763190293334
392.750000000055	0.9482749093535022	1.3091389950178642
393.0000000000551	0.9482786250640972	1.3096181350277558
393.25000000005514	0.9482823995525985	1.310138772223899
393.5000000000552	0.9482862432591292	1.3111850883192258
393.75000000005525	0.9482900923929123	1.312400670609438
394.0000000000553	0.9482939297968023	1.3137976486008671
394.25000000005537	0.9482976915245335	1.3149534760080712
394.5000000000554	0.9483015627975308	1.3160865960099517
394.7500000000555	0.9483057024231523	1.3173603578118813
395.00000000005554	0.9483100940187836	1.318287692857323
395.2500000000556	0.9483140195872202	1.3187757396833053
395.50000000005565	0.9483183464201611	1.3197171734314166
395.7500000000557	0.9483226023824138	1.3208082999659385
396.00000000005576	0.9483267163481491	1.3220763948898835
396.2500000000558	0.9483305315444843	1.3233494724439274
396.5000000000559	0.9483345144377634	1.3242607796700452
396.75000000005593	0.9483386844950327	1.325142212027151
397.000000000056	0.9483431065657375	1.3265903347543933
397.25000000005605	0.9483475232972798	1.327840869979352
397.5000000000561	0.9483519301579051	1.329084043122452
397.75000000005616	0.9483563055159762	1.3305876321854033
398.0000000000562	0.9483606613487311	1.332179294488958
398.2500000000563	0.9483647445761996	1.333589713031385
398.50000000005633	0.9483687831162708	1.3346022267607995
398.7500000000564	0.9483727656219081	1.3350743067083901
399.00000000005645	0.94837663271411	1.3358416280823102
399.2500000000565	0.9483807475521125	1.3368403191591876
399.50000000005656	0.9483845751852021	1.3377732003088718
399.7500000000566	0.9483883183776339	1.3387660913768042
400.0000000000567	0.9483919702970955	1.3397068145604993
400.25000000005673	0.9483960992747319	1.3406392625038663
400.5000000000568	0.9484000654363435	1.3418072886338703
400.75000000005684	0.9484039071676968	1.3425931688066532
401.0000000000569	0.9484078654540344	1.3432361243436115
401.25000000005696	0.9484117668411962	1.3445393047511254
401.500000000057	0.9484155688722435	1.3459412909511919
401.75000000005707	0.9484193742439088	1.3470278259335355
402.0000000000571	0.948423520871817	1.347920446436738
402.2500000000572	0.9484272880666016	1.3485134450420935
402.50000000005724	0.9484314875490286	1.349108990083888
402.7500000000573	0.948435689088491	1.3499955782349533
403.00000000005736	0.9484394539147829	1.3506626400492623
403.2500000000574	0.9484430660720249	1.351540141277799
403.50000000005747	0.9484465870100431	1.3528549395873883
403.7500000000575	0.9484502643451267	1.354288099511052
404.0000000000576	0.948453829340976	1.355552085910062
404.25000000005764	0.9484575524038518	1.3565851757406844
404.5000000000577	0.9484614336438046	1.3574768901264105
404.75000000005775	0.9484650720059801	1.3589844605961092
405.0000000000578	0.9484687845951723	1.3604931121256039
405.25000000005787	0.9484726896241368	1.3616843108464631
405.5000000000579	0.9484762772580262	1.3629003640352342
405.750000000058	0.9484803217669708	1.3640888455669988
406.00000000005804	0.9484848459154844	1.3649225567900696
406.2500000000581	0.9484891614234906	1.365818888112186
406.50000000005815	0.948493298019514	1.3663915968339997
406.7500000000582	0.9484972932641949	1.3671526625055437
407.00000000005826	0.9485012055675199	1.368576408873107
407.2500000000583	0.9485050566554609	1.3700606002416649
407.5000000000584	0.9485087410573497	1.37108483875107
407.75000000005844	0.9485123729856965	1.3721431850239234
408.0000000000585	0.9485160749265811	1.373100103188584
408.25000000005855	0.9485196425629664	1.3741452850334521
408.5000000000586	0.9485231275518372	1.3751097870647235
408.75000000005866	0.9485265476881314	1.3758573373432414
409.0000000000587	0.9485299287201908	1.376803765334232
409.2500000000588	0.9485330934130808	1.3779636694210116
409.50000000005883	0.9485363031049339	1.3786873707499567
409.7500000000589	0.948539873551686	1.3791998537182188
410.00000000005895	0.9485431878520002	1.3796029006998924
410.250000000059	0.9485461374591081	1.3801629277133243
410.50000000005906	0.9485492911701151	1.3813655296863772
410.7500000000591	0.9485528036350926	1.382619414483555
411.0000000000592	0.948556403530772	1.3836046820574053
411.25000000005923	0.9485599620014864	1.3849612728572256
411.5000000000593	0.9485635148280238	1.3863784497203004
411.75000000005934	0.9485673217939052	1.3873425381531364
412.0000000000594	0.948571262140995	1.3882716997279994
412.25000000005946	0.9485753756255356	1.3891520431968123
412.5000000000595	0.9485796281724307	1.39027188067608
412.7500000000596	0.9485837812954303	1.3917006050877427
413.00000000005963	0.9485875885777934	1.3928293142499188
413.2500000000597	0.9485915487427502	1.3935482129797432
413.50000000005974	0.9485951945120439	1.394459308071419
413.7500000000598	0.94859863513368	1.395379224735126
414.00000000005986	0.9486022398724039	1.396489706306626
414.2500000000599	0.9486059874039612	1.397605092983226
414.50000000005997	0.9486095449745404	1.3987847701205975
414.75000000006	0.9486131040196586	1.4003663389308214
415.0000000000601	0.9486165346424894	1.4020144053045416
415.25000000006014	0.9486200327057361	1.4028750652971564
415.5000000000602	0.9486232646224546	1.4036353280406653
415.75000000006025	0.9486263674199567	1.4044086596172818
416.0000000000603	0.9486296142849217	1.4052075060543818
416.25000000006037	0.9486332952472026	1.406176896819471
416.5000000000604	0.9486372339928437	1.4070489534244246
416.7500000000605	0.9486411044178846	1.4075844334028573
417.00000000006054	0.948644307107328	1.4085271336022458
417.2500000000606	0.9486472643162914	1.4093725970475763
417.50000000006065	0.9486504153414759	1.409884577521277
417.7500000000607	0.9486535377005598	1.410539219141827
418.00000000006077	0.9486570112375698	1.41160944689188
418.2500000000608	0.948660434643077	1.412964369051415
418.5000000000609	0.9486639174631638	1.4144215459537826
418.75000000006094	0.9486673799398218	1.415342853125858
419.000000000061	0.9486706862183552	1.416138507654576
419.25000000006105	0.9486739867385579	1.4170718569180851
419.5000000000611	0.948677269325743	1.4178119884883396
419.75000000006116	0.9486804508927149	1.4185356165247274
420.0000000000612	0.9486835808436958	1.419420856554038
420.2500000000613	0.9486867297454671	1.420363669971295
420.50000000006133	0.9486900334303563	1.421706009889699
420.7500000000614	0.9486935531433458	1.4229540411616484
421.00000000006145	0.9486971255162318	1.4235978430849097
421.2500000000615	0.9487007316731667	1.4245342642191714
421.50000000006156	0.9487045716961102	1.4259207572063446
421.7500000000616	0.9487082992431619	1.4272862482653108
422.0000000000617	0.9487117163385105	1.4286850137540532
422.25000000006173	0.9487153395255131	1.4300183437621723
422.5000000000618	0.9487190651171207	1.4311116128481982
422.75000000006185	0.9487230493290775	1.4322899137677072
423.0000000000619	0.9487269725289567	1.4330207814294236
423.25000000006196	0.9487307424825469	1.4334221122468114
423.500000000062	0.9487343772218368	1.4340768664168808
423.7500000000621	0.9487379723237055	1.4350934473831947
424.00000000006213	0.9487413970886025	1.4361928900517467
424.2500000000622	0.9487450466643511	1.4372517365299957
424.50000000006224	0.9487486055680366	1.4378543481167436
424.7500000000623	0.9487524540901392	1.4387238620684426
425.00000000006236	0.9487561219201773	1.4398145028148508
425.2500000000624	0.9487599794111624	1.4406281150132445
425.50000000006247	0.9487640437290958	1.4414452799907551
425.7500000000625	0.9487680765271146	1.4426628277934777
426.0000000000626	0.9487724392142136	1.443700767097896
426.25000000006264	0.9487767056580085	1.4447405968287772
426.5000000000627	0.9487808574744516	1.4453727924690547
426.75000000006276	0.9487850022567278	1.4455724922773525
427.0000000000628	0.9487890085521127	1.446108693538425
427.25000000006287	0.9487926453807246	1.447135591310779
427.5000000000629	0.9487963733291185	1.447997760011492
427.750000000063	0.9487998556898836	1.4490298968273947
428.00000000006304	0.9488038033140992	1.4501877413125868
428.2500000000631	0.9488080109372536	1.4514474890114555
428.50000000006315	0.9488124879142892	1.4526853391099994
428.7500000000632	0.9488169401964881	1.4535820457205675
429.00000000006327	0.9488213931959306	1.4544618214891887
429.2500000000633	0.9488259400771911	1.455877146946559
429.5000000000634	0.9488302406246938	1.4572652350992104
429.75000000006344	0.948834754735898	1.458437573630201
430.0000000000635	0.9488392843763676	1.4593990920545261
430.25000000006355	0.9488435920324133	1.459983565494823
430.5000000000636	0.9488481723263157	1.4607535320117764
430.75000000006366	0.9488523265563149	1.4617141247784255
431.0000000000637	0.948856354727663	1.4623461394227613
431.2500000000638	0.948860539481124	1.4632449613754688
431.50000000006384	0.9488645216311458	1.4647361974909217
431.7500000000639	0.9488682994898252	1.46601709024549
432.00000000006395	0.9488721916773717	1.4670651124059562
432.250000000064	0.9488765268318403	1.4678455686292768
432.50000000006406	0.9488809328936928	1.4685152382563362
432.7500000000641	0.9488851719576843	1.4694829402883336
433.0000000000642	0.9488895228502333	1.4705450451588447
433.25000000006423	0.9488936159847301	1.471220322814357
433.5000000000643	0.9488975740422783	1.4720011649399938
433.75000000006435	0.9489015907542632	1.4727181811682393
434.0000000000644	0.9489053845833271	1.4733646371361888
434.25000000006446	0.9489092811112076	1.473859124521295
434.5000000000645	0.9489133196179194	1.4741978982025985
434.7500000000646	0.9489169442325261	1.4748853959844732
435.00000000006463	0.9489209992878233	1.4763562821746363
435.2500000000647	0.9489249864661837	1.4775833348004856
435.50000000006474	0.9489292712148061	1.4786282438263099
435.7500000000648	0.9489336621882102	1.479711882489082
436.00000000006486	0.9489378461907103	1.4806644542831258
436.2500000000649	0.9489422928294915	1.4815756933286897
436.500000000065	0.9489467223986692	1.482597569057399
436.75000000006503	0.9489510996851558	1.4832828935373226
437.0000000000651	0.9489554288022941	1.4843147468889628
437.25000000006514	0.948959411940459	1.4856355668104126
437.5000000000652	0.9489634243807195	1.4865784680438336
437.75000000006526	0.9489672563733533	1.487180099683861
438.0000000000653	0.9489709273194022	1.4878841180680977
438.25000000006537	0.9489748853049333	1.48879976693315
438.5000000000654	0.9489785800046457	1.4901575007081547
438.7500000000655	0.948982763257665	1.4914161983158962
439.00000000006554	0.948986841555096	1.4925487004819518
439.2500000000656	0.9489906137826059	1.4939260979261855
439.50000000006565	0.9489948440392016	1.495101114482039
439.7500000000657	0.9489988224880238	1.4958431710201592
440.00000000006577	0.9490028391688086	1.4964676226099043
440.2500000000658	0.9490068984540454	1.4969381118996756
440.5000000000659	0.9490108411667232	1.497699642409582
440.75000000006594	0.9490150854554907	1.498869860446029
441.000000000066	0.9490188670787005	1.499524264656194
441.25000000006605	0.9490225068524817	1.4999452825316137
441.5000000000661	0.9490263073229427	1.5006869570508001
441.75000000006617	0.9490298657763381	1.5014232168011374
442.0000000000662	0.9490338498267559	1.5021050760454349
442.2500000000663	0.9490378432145512	1.503019978808334
442.50000000006634	0.9490419127468329	1.503972321998426
442.7500000000664	0.9490462033691064	1.5053112070056747
443.00000000006645	0.9490501601245236	1.5065677583236903
443.2500000000665	0.9490542822284225	1.5072683933235425
443.50000000006656	0.949058263236632	1.5077200656008878
443.7500000000666	0.949061990852311	1.5083492509095966
444.0000000000667	0.9490663366594827	1.5090681091032476
444.25000000006673	0.9490704597174995	1.5100807397894889
444.5000000000668	0.949074441086229	1.510848044491685
444.75000000006685	0.9490785887731863	1.5117080034017154
445.0000000000669	0.9490823875180908	1.5129636524457857
445.25000000006696	0.9490863109705311	1.5140305422526636
445.500000000067	0.9490900721703528	1.5146835282628757
445.7500000000671	0.9490940177526922	1.515737032231015
446.00000000006713	0.9490981259000144	1.5169429022181922
446.2500000000672	0.9491021369022953	1.5183864751656149
446.50000000006725	0.9491065275935706	1.5198474050861588
446.7500000000673	0.9491106574201091	1.5207770262620794
447.00000000006736	0.9491146829912416	1.5214130839356517
447.2500000000674	0.9491191198196284	1.5223067327358615
447.5000000000675	0.9491231346417477	1.5229078509555913
447.75000000006753	0.9491275082236756	1.5233993003588815
448.0000000000676	0.9491319252801841	1.5240835001737267
448.25000000006764	0.9491360598154034	1.525034321361995
448.5000000000677	0.9491407169803976	1.5262199201559083
448.75000000006776	0.9491449930563182	1.5271498030991923
449.0000000000678	0.9491492298177271	1.5276142212814041
449.25000000006787	0.9491535682456063	1.5283642305644676
449.5000000000679	0.9491578012049801	1.5293394370561135
449.750000000068	0.94916247997956	1.5302525697370088
450.00000000006804	0.9491670408276196	1.5312816786711263
450.2500000000681	0.9491714058814553	1.532088677404879
450.50000000006816	0.9491759404426299	1.5327968574922954
450.7500000000682	0.9491805216037799	1.5336643521498903
451.00000000006827	0.9491853092243826	1.5340648369756356
451.2500000000683	0.9491896125066206	1.5341165971443464
451.5000000000684	0.9491937776923834	1.5348111423214266
451.75000000006844	0.9491984381317731	1.5358337295132447
452.0000000000685	0.9492024953962022	1.5369385866833678
452.25000000006855	0.9492068527133596	1.5380214844478022
452.5000000000686	0.949211074943963	1.5389412409502101
452.75000000006867	0.9492147644190368	1.5399174331634908
453.0000000000687	0.9492187002747013	1.5411222036199057
453.2500000000688	0.9492223372245068	1.5419853785572948
453.50000000006884	0.9492262390007886	1.5429371493499882
453.7500000000689	0.9492303537998915	1.544081305222318
454.00000000006895	0.9492343593242879	1.5452889523109428
454.250000000069	0.9492386627601775	1.5463503425640455
454.50000000006906	0.9492427541795321	1.5469694615159812
454.7500000000691	0.949247007674577	1.5471975685184876
455.0000000000692	0.9492516183977155	1.548037384414285
455.25000000006924	0.9492556468546351	1.5490229678338696
455.5000000000693	0.9492599777627471	1.549876678867697
455.75000000006935	0.9492640731455847	1.5509591239388036
456.0000000000694	0.9492683128779117	1.5521743178538583
456.25000000006946	0.9492728038400549	1.5531845817877314
456.5000000000695	0.9492767625646092	1.5542205730481924
456.7500000000696	0.9492810938666119	1.5547632012041532
457.00000000006963	0.9492854573191742	1.555221029308277
457.2500000000697	0.9492896644002228	1.5561669314783542
457.50000000006975	0.9492936171721058	1.5571705900368646
457.7500000000698	0.9492978043498402	1.5578033226979406
458.00000000006986	0.9493020790289446	1.5582974062497619
458.2500000000699	0.9493065976604269	1.5586535106163155
458.50000000007	0.9493108115642417	1.5592231243808368
458.75000000007003	0.9493153061922845	1.5598287989600432
459.0000000000701	0.9493194604192756	1.5602805691144406
459.25000000007014	0.9493236809903236	1.56120856122412
459.5000000000702	0.949327908030906	1.5625655234632556
459.75000000007026	0.9493315967017169	1.5637314013441546
460.0000000000703	0.9493358675008552	1.5647350127281647
460.2500000000704	0.9493398717818287	1.5654387718975815
460.50000000007043	0.949343990098584	1.5659625771244492
460.7500000000705	0.9493483845568197	1.5669990978849007
461.00000000007054	0.9493524786223987	1.5679743615841029
461.2500000000706	0.9493568980335351	1.5686075132542163
461.50000000007066	0.94936155273277	1.5695013543770358
461.7500000000707	0.949365887661468	1.5705558197363174
462.00000000007077	0.9493706229075829	1.5712838926737398
462.2500000000708	0.9493749766929105	1.5719791050448135
462.5000000000709	0.9493794005544784	1.5725740756420041
462.75000000007094	0.9493838866987299	1.573578799476647
463.000000000071	0.9493878969054758	1.5750457432883906
463.25000000007105	0.9493923984172083	1.5763802554659163
463.5000000000711	0.9493967535696923	1.5773569724968537
463.75000000007117	0.9494012247657967	1.578311610366201
464.0000000000712	0.9494058472666197	1.5790033282290832
464.2500000000713	0.9494097467139533	1.5797544498078828
464.50000000007134	0.9494135849236415	1.5802629244755326
464.7500000000714	0.9494178167669779	1.5806014068299783
465.00000000007145	0.9494218611163587	1.5814008235749937
465.2500000000715	0.9494264450164667	1.5824771734287768
465.50000000007157	0.9494304166175296	1.5829506781598421
465.7500000000716	0.9494349141869307	1.5833892261947968
466.0000000000717	0.9494393035140508	1.5838981463621213
466.25000000007174	0.9494433628666658	1.5845526007575284
466.5000000000718	0.9494478248385461	1.5855691039412034
466.75000000007185	0.9494517915827556	1.5865989907000713
467.0000000000719	0.9494559812957188	1.5873721831661913
467.25000000007196	0.9494604742853489	1.5884599415614518
467.500000000072	0.9494647549639711	1.5893946505634262
467.7500000000721	0.9494693424567615	1.5898580608407678
468.00000000007213	0.9494735189469665	1.5901513983864861
468.2500000000722	0.949477409208133	1.5905655557571368
468.50000000007225	0.9494815299913548	1.5914098655222457
468.7500000000723	0.9494852390953477	1.592520375588548
469.00000000007236	0.9494895582666674	1.5932560045516302
469.2500000000724	0.9494937748205337	1.5940085595208389
469.5000000000725	0.9494979795059768	1.595034785099199
469.75000000007253	0.9495025979629856	1.5958986870212433
470.0000000000726	0.9495063518963104	1.5968524700172548
470.25000000007265	0.9495105322964588	1.5978838199982288
470.5000000000727	0.9495147962553342	1.5989035245305274
470.75000000007276	0.9495190906462831	1.6002953914737905
471.0000000000728	0.9495238187399435	1.601590652628161
471.2500000000729	0.949527932043703	1.6020352273803145
471.50000000007293	0.9495322970760465	1.602429285504319
471.750000000073	0.9495370519163878	1.6030157536576104
472.00000000007304	0.9495414842864167	1.6036377771414607
472.2500000000731	0.9495463458112298	1.6043425519017744
472.50000000007316	0.949550903249442	1.605098418272336
472.7500000000732	0.9495554128185661	1.6058679469701045
473.00000000007327	0.9495599068151412	1.6069687814363283
473.2500000000733	0.9495639867046459	1.6077230992504137
473.5000000000734	0.9495686397661116	1.6082111166962438
473.75000000007344	0.9495730404270172	1.6088134119487367
474.0000000000735	0.9495775994034358	1.6096591275860426
474.25000000007356	0.94958170037371	1.6106911863779596
474.5000000000736	0.9495856797164889	1.6116888252327295
474.75000000007367	0.9495896648403825	1.612019867562788
475.0000000000737	0.9495940865680069	1.6124538268000443
475.2500000000738	0.9495982401060209	1.613053783324508
475.50000000007384	0.9496030298504694	1.613324949161271
475.7500000000739	0.9496074362363442	1.61361393755908
476.00000000007395	0.9496120026697077	1.614405785928642
476.250000000074	0.9496166270319991	1.6153389304031913
476.50000000007407	0.9496207811794779	1.6165857532062278
476.7500000000741	0.9496254965725135	1.6176228438169993
477.0000000000742	0.9496298259552209	1.618211803179997
477.25000000007424	0.9496342275573699	1.618996383510138
477.5000000000743	0.9496385924422107	1.6200947406549981
477.75000000007435	0.9496425429380955	1.621040074204396
478.0000000000744	0.9496464418427568	1.621968732034202
478.25000000007446	0.9496508274500942	1.622808599162551
478.5000000000745	0.949655006755558	1.6237006678614991
478.7500000000746	0.9496599328480587	1.6245810473459767
479.00000000007464	0.9496642615173665	1.624914426151495
479.2500000000747	0.9496688585449778	1.6251829015820483
479.50000000007475	0.949673043680622	1.6260206099062715
479.7500000000748	0.9496774215375949	1.627057069611405
480.00000000007486	0.9496820085555012	1.6281658571726543
480.2500000000749	0.9496865157090988	1.6292816619239991
480.500000000075	0.9496908113322378	1.62997230149448
480.75000000007503	0.9496952086324884	1.630806053491125
481.0000000000751	0.9496995615994757	1.6317050471732195
481.25000000007515	0.9497040879435895	1.6321146003643734
481.5000000000752	0.9497086180692854	1.6325069785899657
481.75000000007526	0.9497130592578875	1.6333743576640578
482.0000000000753	0.9497176327411769	1.6341214604821284
482.2500000000754	0.9497218579499931	1.6347179644177954
482.50000000007543	0.949726629218652	1.634935764616445
482.7500000000755	0.949731080992295	1.635071192210573
483.00000000007554	0.949735383184994	1.6356080576904222
483.2500000000756	0.9497399742362433	1.6364117700077392
483.50000000007566	0.9497442590378582	1.6371147317152772
483.7500000000757	0.9497489427158547	1.6381271575541896
484.0000000000758	0.9497537491027757	1.6391281815944996
484.25000000007583	0.9497582493728379	1.6401697589877535
484.5000000000759	0.9497631026171809	1.6410135526940794
484.75000000007594	0.949767374947856	1.6413467902309298
485.000000000076	0.9497715391870356	1.6417302395260038
485.25000000007606	0.9497761088482086	1.6427934766653733
485.5000000000761	0.9497804697075991	1.643645932823556
485.75000000007617	0.9497846669969068	1.6443215520218415
486.0000000000762	0.9497889196215857	1.6450407031841598
486.2500000000763	0.9497932206668693	1.6456637665675053
486.50000000007634	0.9497980383052232	1.6463686529499109
486.7500000000764	0.9498024684411238	1.647229682981365
487.00000000007645	0.9498068538853955	1.6478711266601278
487.2500000000765	0.949811253624035	1.6489100853173002
487.50000000007657	0.9498154934736226	1.6503469494530119
487.7500000000766	0.9498196581328575	1.651530435205346
488.0000000000767	0.9498240955498419	1.6523027894547373
488.25000000007674	0.9498283400784777	1.6527367348498272
488.5000000000768	0.9498329030516737	1.6531454264694507
488.75000000007685	0.9498372338936051	1.6538609768532426
489.0000000000769	0.9498418413060652	1.6543719126583576
489.25000000007697	0.9498465315938074	1.6547228588199627
489.500000000077	0.949851222334869	1.655485182665023
489.7500000000771	0.9498556797211631	1.6561825272838322
490.00000000007714	0.9498596757945367	1.656681425697297
490.2500000000772	0.9498643317754984	1.6571493092428338
490.50000000007725	0.9498689652625943	1.6574845824314617
490.7500000000773	0.9498736915850096	1.6581590572250517
491.00000000007736	0.9498783878458719	1.6594521678391243
491.2500000000774	0.949882642901847	1.6603447011808512
491.5000000000775	0.9498869985979002	1.6609404803425312
491.75000000007753	0.9498915138089608	1.6616047406044137
492.0000000000776	0.9498960901202896	1.6621497632456406
492.25000000007765	0.9499007216898314	1.6624865010435517
492.5000000000777	0.9499053314757684	1.6628283686332095
492.75000000007776	0.9499096529766611	1.663161375424977
493.0000000000778	0.9499142525782622	1.6640844291596684
493.2500000000779	0.9499186258173243	1.6651345736619954
493.50000000007793	0.9499234602516708	1.6658859084290791
493.750000000078	0.9499277977511291	1.6665090203200823
494.00000000007805	0.9499325603486817	1.6672274429937157
494.2500000000781	0.9499371850064224	1.6680735310465429
494.50000000007816	0.9499416820809053	1.6693105371472152
494.7500000000782	0.9499462862030568	1.6702157156927078
495.0000000000783	0.9499506693181191	1.671053901227984
495.25000000007833	0.949954906441459	1.6722178546616646
495.5000000000784	0.9499594948511316	1.6730577466329832
495.75000000007844	0.9499637736181742	1.6732640906351168
496.0000000000785	0.9499680238725441	1.673564217068168
496.25000000007856	0.9499722861976038	1.6739282778590596
496.5000000000786	0.9499765488441183	1.6746456892952948
496.75000000007867	0.9499810347834261	1.6756295680229132
497.0000000000787	0.9499857553574144	1.6763110792045173
497.2500000000788	0.9499900153889276	1.6768890589797834
497.50000000007884	0.9499947412355321	1.6777286014761956
497.7500000000789	0.9499993937913933	1.678395815994123
498.00000000007896	0.9500039819640836	1.6789338844094994
498.250000000079	0.950008352489167	1.679465768668742
498.50000000007907	0.9500128801384664	1.6801398096389988
498.7500000000791	0.9500176106734746	1.6811664061694171
499.0000000000792	0.9500221622351879	1.681836716058488
499.25000000007924	0.9500268410946409	1.6818947192064673
499.5000000000793	0.9500309373329432	1.6820679899766666
499.75000000007935	0.9500352892708772	1.6824124175570923
500.0000000000794	0.9500398411301879	1.6827725786800818
500.25000000007947	0.9500440130893996	1.683504246419821
500.5000000000795	0.9500488342768506	1.684195498269199
500.7500000000796	0.9500533153634161	1.6850373965658925
501.00000000007964	0.9500576268493717	1.6862398576904385
501.2500000000797	0.9500622922360322	1.6870997841808548
501.50000000007975	0.9500666353363267	1.6874534203826044
501.7500000000798	0.950071215427359	1.6881717185722922
502.00000000007987	0.9500758346278042	1.6890808930909407
502.2500000000799	0.9500802618842157	1.6900944405850067
502.50000000008	0.9500850057257395	1.6909217521270226
502.75000000008004	0.9500894945299603	1.6914402846575172
503.0000000000801	0.950094137758479	1.6919579856333775
503.25000000008015	0.9500986480395638	1.6926196463144418
503.5000000000802	0.9501027317174885	1.6929421413607393
503.75000000008026	0.9501071012301596	1.6934553313729845
504.0000000000803	0.9501118771199444	1.6942311563530252
504.2500000000804	0.9501167830698176	1.695295291256165
504.50000000008043	0.9501213126599627	1.696554105512209
504.7500000000805	0.9501258353609373	1.6974079913844071
505.00000000008055	0.9501302976989502	1.697681208750518
505.2500000000806	0.9501349361378095	1.698351272226288
505.50000000008066	0.9501393214013772	1.6990350216861636
505.7500000000807	0.9501440453884856	1.6994284799259245
506.0000000000808	0.950148508973617	1.6999146212964205
506.25000000008083	0.9501530449706497	1.700462030206727
506.5000000000809	0.9501575436859115	1.7009194944863302
506.75000000008095	0.9501619550306281	1.7014391426784317
507.000000000081	0.9501664881754005	1.7015325846210048
507.25000000008106	0.9501708306704674	1.7015753606901214
507.5000000000811	0.9501756875448963	1.7022076969799185
507.7500000000812	0.9501804892374287	1.7031522024303816
508.00000000008123	0.9501848827813113	1.70410968912515
508.2500000000813	0.9501893860824172	1.7049325492188387
508.50000000008134	0.9501935272374361	1.7055525928558166
508.7500000000814	0.9501976014192706	1.706329747925206
509.00000000008146	0.9502019693861151	1.7069708173308031
509.2500000000815	0.9502062817484961	1.7071251688140827
509.50000000008157	0.9502107846584255	1.7076085405444763
509.7500000000816	0.9502153265404637	1.708445257692086
510.0000000000817	0.9502197113727475	1.7092140395471576
510.25000000008174	0.9502238229948695	1.7099396320265696
510.5000000000818	0.9502283847046901	1.7104160728008566
510.75000000008185	0.9502332836527707	1.710681544754365
511.0000000000819	0.950238023527526	1.7115610669276766
511.25000000008197	0.9502424250796354	1.712534402256709
511.500000000082	0.9502470040684057	1.7133136678360168
511.7500000000821	0.9502515546089381	1.7143079965569008
512.0000000000821	0.9502561922211396	1.7154727056110761
512.2500000000819	0.9502605335573518	1.7163217717496866
512.5000000000816	0.950264981995586	1.7168789765684858
512.7500000000814	0.9502697808423494	1.7169399472086677
513.0000000000812	0.9502739741672802	1.7172142052097
513.250000000081	0.9502784325740627	1.7178636215188647
513.5000000000807	0.9502830534043376	1.7184517264755719
513.7500000000805	0.9502876141434048	1.7188940881354047
514.0000000000803	0.950292188280055	1.7193996259107165
514.25000000008	0.9502968120921784	1.7197436188956792
514.5000000000798	0.9503014649266306	1.7203642524281622
514.7500000000796	0.9503060895956024	1.720859122430512
515.0000000000794	0.9503102983192995	1.7211377697566843
515.2500000000791	0.9503148005638722	1.7219411693063316
515.5000000000789	0.9503193506305643	1.7231309330271734
515.7500000000787	0.9503239067172095	1.7237814024691214
516.0000000000784	0.9503286592508818	1.7241882008993954
516.2500000000782	0.9503334627595724	1.7244015181044032
516.500000000078	0.9503379207313887	1.7245623571705282
516.7500000000778	0.9503426059024248	1.7250161488691007
517.0000000000775	0.9503468350339951	1.7254721636868247
517.2500000000773	0.9503515537867498	1.7258595095148217
517.5000000000771	0.9503561436673487	1.7266856744158485
517.7500000000769	0.9503609634259146	1.7276161726156831
518.0000000000766	0.9503653876316291	1.7283289623849487
518.2500000000764	0.9503696906713206	1.728878922120468
518.5000000000762	0.950374140317949	1.72935329210916
518.7500000000759	0.9503783219287959	1.7303282888560227
519.0000000000757	0.9503827501879206	1.731576649412814
519.2500000000755	0.9503874875460534	1.7323619411749762
519.5000000000753	0.9503919474647214	1.7329864985768446
519.750000000075	0.9503967190018024	1.7337046035747805
520.0000000000748	0.950401139962798	1.734034450655184
520.2500000000746	0.9504056026261907	1.734347917874611
520.5000000000744	0.9504101207343967	1.7346131530500202
520.7500000000741	0.9504145266082505	1.734898635773118
521.0000000000739	0.9504187861367035	1.7357454720445389
521.2500000000737	0.950423196580982	1.7368460865419093
521.5000000000734	0.9504275371997594	1.7373388152300746
521.7500000000732	0.9504323302441477	1.7377720355529724
522.000000000073	0.9504368902088047	1.7382944850466084
522.2500000000728	0.9504411483883752	1.738909319990452
522.5000000000725	0.9504458069362983	1.7395293819498123
522.7500000000723	0.950449882759857	1.7400179897137222
523.0000000000721	0.9504539190021584	1.740473786599883
523.2500000000719	0.9504581595530672	1.7412169533174189
523.5000000000716	0.9504625368958183	1.7415193466635106
523.7500000000714	0.9504669516326145	1.741505400465423
524.0000000000712	0.9504713905233368	1.741500719917596
524.2500000000709	0.9504756164820973	1.7416973813349457
524.5000000000707	0.950480263086023	1.7423839073821552
524.7500000000705	0.9504846636405369	1.7433777688706393
525.0000000000703	0.9504888830190711	1.7439073411009698
525.25000000007	0.9504932906063012	1.7446242069673652
525.5000000000698	0.9504974848092282	1.7455916874199062
525.7500000000696	0.9505018247218981	1.74617641777048
526.0000000000693	0.9505059937646019	1.7465871097814911
526.2500000000691	0.9505101905926399	1.7472078504197355
526.5000000000689	0.9505149194869121	1.7479004315079352
526.7500000000687	0.9505190320611965	1.7488509733700757
527.0000000000684	0.9505235190011464	1.7495505622239707
527.2500000000682	0.9505277182551091	1.7497190207186535
527.500000000068	0.9505321602422003	1.7499782734632636
527.7500000000678	0.95053627759198	1.7504681931034316
528.0000000000675	0.9505405776589151	1.7510568347510074
528.2500000000673	0.9505449719541791	1.7517834005503579
528.5000000000671	0.9505494010210918	1.7525119546878039
528.7500000000668	0.9505536954836691	1.7534794819840038
529.0000000000666	0.9505576441741491	1.754626170897579
529.2500000000664	0.950561472883435	1.7550713884502855
529.5000000000662	0.9505654730022869	1.7552168601202802
529.7500000000659	0.9505697583122263	1.7556392847724085
530.0000000000657	0.9505736771320772	1.7561101269543526
530.2500000000655	0.9505782571286829	1.756611365428107
530.5000000000653	0.950582346937123	1.7571402602319308
530.750000000065	0.9505864237987753	1.7572118110773602
531.0000000000648	0.9505907700065424	1.7574722579290025
531.2500000000646	0.9505949464175556	1.7578954101707198
531.5000000000643	0.950599429721054	1.7580125230829595
531.7500000000641	0.9506038490319757	1.758175939066618
532.0000000000639	0.9506085338261245	1.7589161339854418
532.2500000000637	0.9506124817258166	1.7598539043973516
532.5000000000634	0.9506166221503668	1.7608646033411857
532.7500000000632	0.9506205904639519	1.7613812456724323
533.000000000063	0.9506247134280725	1.7616412549501572
533.2500000000628	0.9506285187912411	1.762093932497565
533.5000000000625	0.9506329256044825	1.7625593981310848
533.7500000000623	0.9506371968837632	1.7628405029178418
534.0000000000621	0.9506413735746062	1.7633776349825225
534.2500000000618	0.9506452653970018	1.7638815325756219
534.5000000000616	0.950649283629263	1.7645847888234
534.7500000000614	0.9506536321753716	1.7653112140152645
535.0000000000612	0.9506580209465616	1.7655255783894666
535.2500000000609	0.9506624925659435	1.7657793536471087
535.5000000000607	0.9506670099126373	1.7667846439890305
535.7500000000605	0.9506713020531716	1.7677952206584608
536.0000000000603	0.9506757145098679	1.7686881477388476
536.25000000006	0.9506803510712829	1.7695418623446804
536.5000000000598	0.9506848717497853	1.7701458524674445
536.7500000000596	0.9506889682260722	1.7706742645077291
537.0000000000593	0.9506928110694152	1.7710389394844728
537.2500000000591	0.9506972747590278	1.771000597937351
537.5000000000589	0.9507011299414139	1.771194554625223
537.7500000000587	0.9507051067094917	1.7718032049650725
538.0000000000584	0.9507089320525357	1.7724205380540257
538.2500000000582	0.9507135670761793	1.7729203888972422
538.500000000058	0.9507177960904502	1.7730562877835798
538.7500000000578	0.9507222615590865	1.7732674450013057
539.0000000000575	0.950726390534284	1.7739367992726542
539.2500000000573	0.9507303126626705	1.774483379321016
539.5000000000571	0.9507346162710553	1.774854735382351
539.7500000000568	0.9507383650294744	1.7756665474429179
540.0000000000566	0.9507425831625919	1.7763641099893843
540.2500000000564	0.9507468345832095	1.7768138719407616
540.5000000000562	0.9507503740665367	1.7770225966326658
540.7500000000559	0.9507544426105771	1.7768549138340588
541.0000000000557	0.950758390447727	1.7768520503978893
541.2500000000555	0.9507622063211848	1.777535261545213
541.5000000000553	0.9507660815764409	1.7780783009511687
541.750000000055	0.950770553528486	1.7785566705517657
542.0000000000548	0.9507750126982093	1.779186163520869
542.2500000000546	0.95077922650392	1.77990512941541
542.5000000000543	0.9507833917438907	1.7805747075693483
542.7500000000541	0.9507875897372315	1.781123031255989
543.0000000000539	0.9507918062756556	1.7815456676265637
543.2500000000537	0.9507963312328093	1.7825291794120224
543.5000000000534	0.9508004189727912	1.783561500740568
543.7500000000532	0.9508046891325027	1.7842137323044787
544.000000000053	0.9508088678849257	1.7845896688411773
544.2500000000528	0.9508133173031537	1.7847274447327022
544.5000000000525	0.9508168360375585	1.784840883243302
544.7500000000523	0.9508203061150635	1.7853799516213398
545.0000000000521	0.9508244471785867	1.785684762742782
545.2500000000518	0.9508287967224753	1.7860205956294433
545.5000000000516	0.9508329360580101	1.786939374697145
545.7500000000514	0.9508373321717315	1.7878072276377523
546.0000000000512	0.9508416868821441	1.7881949600011087
546.2500000000509	0.950846090340328	1.788509493059423
546.5000000000507	0.9508505356216457	1.7887686276486214
546.7500000000505	0.9508548990639251	1.7892972817782806
547.0000000000502	0.9508591414966301	1.790027924932952
547.25000000005	0.9508637184884483	1.7903804951986797
547.5000000000498	0.9508679558345812	1.7905810372746682
547.7500000000496	0.9508722025752875	1.790838309414276
548.0000000000493	0.9508763478049311	1.7909409424959213
548.2500000000491	0.9508807451965314	1.7909703018154575
548.5000000000489	0.9508849070827993	1.7909668873705795
548.7500000000487	0.9508891622614638	1.7911961897337547
549.0000000000484	0.9508931442278192	1.792189010804701
549.2500000000482	0.9508972876459156	1.7931111229106114
549.500000000048	0.9509015551987536	1.793563459282096
549.7500000000477	0.9509058159285287	1.7940818971984722
550.0000000000475	0.9509102898866187	1.7946526574560548
550.2500000000473	0.9509149959672121	1.7950763818789925
550.5000000000471	0.9509193110575297	1.7957250421516464
550.7500000000468	0.9509234468812491	1.796147027335242
551.0000000000466	0.9509275257779853	1.7966179685083412
551.2500000000464	0.9509316708263363	1.7973948572955898
551.5000000000462	0.9509360420784478	1.7978869564344626
551.7500000000459	0.9509404083615307	1.797850410080032
552.0000000000457	0.9509451736130705	1.798034852537896
552.2500000000455	0.9509494188180604	1.7984945106223342
552.5000000000452	0.9509537618646301	1.799379064579941
552.750000000045	0.9509582243768275	1.8002458701104247
553.0000000000448	0.950962092019609	1.8008799554250647
553.2500000000446	0.9509663046625644	1.8015972684647883
553.5000000000443	0.9509704530909704	1.8023350952025572
553.7500000000441	0.950974464298219	1.802544203656387
554.0000000000439	0.9509786072081093	1.8027140351958348
554.2500000000437	0.9509829092217017	1.8028708278421715
554.5000000000434	0.950986892786538	1.8031783152296483
554.7500000000432	0.9509909232207264	1.8038244981232634
555.000000000043	0.9509951362009927	1.8041472155841678
555.2500000000427	0.9509992280167762	1.8039016867752606
555.5000000000425	0.9510032836174949	1.8040474024694682
555.7500000000423	0.9510077052533966	1.8043997100921811
556.0000000000421	0.9510117499995561	1.8046602830692196
556.2500000000418	0.9510161875403919	1.805148559979849
556.5000000000416	0.9510207551451734	1.8058028505666668
556.7500000000414	0.951024704297285	1.8065819901892421
557.0000000000412	0.951028937317418	1.8073911359300145
557.2500000000409	0.9510334238738176	1.807646595319979
557.5000000000407	0.9510378736576826	1.80759055059811
557.7500000000405	0.9510424241692358	1.8078116013238743
558.0000000000402	0.9510470499099908	1.8081935291693303
558.25000000004	0.951051560383093	1.8087496677655202
558.5000000000398	0.9510559537166275	1.8091715243318132
558.7500000000396	0.951060467577729	1.8094332420016568
559.0000000000393	0.951064731357074	1.8100305521504851
559.2500000000391	0.9510691466202519	1.810667551217461
559.5000000000389	0.9510734942525026	1.8108231754470416
559.7500000000387	0.951077846830714	1.8113436482226695
560.0000000000384	0.9510817365558799	1.8122548804991512
560.2500000000382	0.9510860988568601	1.8132164149186953
560.500000000038	0.9510904166503278	1.8141366111655306
560.7500000000377	0.9510944196172061	1.814653000011824
561.0000000000375	0.9510986398087939	1.81466067730499
561.2500000000373	0.9511030220186595	1.8149812654724733
561.5000000000371	0.9511073037904287	1.8152399803606782
561.7500000000368	0.9511120445169807	1.8152941118877082
562.0000000000366	0.9511161517601341	1.8155045353746995
562.2500000000364	0.9511205767194071	1.816009207628035
562.5000000000362	0.9511249907452637	1.816566542461783
562.7500000000359	0.9511294661273502	1.8170039673370022
563.0000000000357	0.9511339933656153	1.816943931001715
563.2500000000355	0.9511382695914483	1.8171484452356235
563.5000000000352	0.9511428344884343	1.8177777768171035
563.750000000035	0.9511471026277042	1.8183775922161491
564.0000000000348	0.9511515263828024	1.8189175788268634
564.2500000000346	0.9511561282835184	1.8193950416856355
564.5000000000343	0.951160103407692	1.8195338668812415
564.7500000000341	0.9511643187687083	1.8198223711937707
565.0000000000339	0.9511684933418221	1.8198799200973135
565.2500000000337	0.9511718748342098	1.8195320595188988
565.5000000000334	0.9511759896626834	1.8196931140993444
565.7500000000332	0.951180296990846	1.820445208455195
566.000000000033	0.9511847054871231	1.8210562140546547
566.2500000000327	0.9511890016649635	1.8215888938635607
566.5000000000325	0.9511926615073268	1.8220073713127773
566.7500000000323	0.9511968660450902	1.8224309398203002
567.0000000000321	0.9512014274367099	1.823146493148509
567.2500000000318	0.9512058277342197	1.8237395054837473
567.5000000000316	0.9512103443604943	1.8242346174689128
567.7500000000314	0.9512144563114708	1.824972594088113
568.0000000000312	0.9512191033530529	1.8256927603039161
568.2500000000309	0.951223501450492	1.826157323789522
568.5000000000307	0.9512275583751109	1.8262813859453955
568.7500000000305	0.9512320367363251	1.8260051541289986
569.0000000000302	0.9512361993139575	1.8262368907657387
569.25000000003	0.9512405956252901	1.826911580178803
569.5000000000298	0.9512450294944316	1.8273492350796945
569.7500000000296	0.9512493513822649	1.8278137894916595
570.0000000000293	0.9512540355432727	1.8285529164907979
570.2500000000291	0.9512584233341004	1.8290015766581265
570.5000000000289	0.9512629403542712	1.829433330905856
570.7500000000286	0.9512673673796727	1.829650167961811
571.0000000000284	0.9512717164934529	1.8297114147423301
571.2500000000282	0.951276381271966	1.8301767658561077
571.500000000028	0.9512810695965683	1.8308753925152148
571.7500000000277	0.9512855096517564	1.831015167171427
572.0000000000275	0.9512902647915071	1.8309434876831696
572.2500000000273	0.9512949898408766	1.830789422627619
572.5000000000271	0.9512997795769644	1.8308379427075396
572.7500000000268	0.9513041749057248	1.8310447934488923
573.0000000000266	0.9513082509663635	1.8312051418854107
573.2500000000264	0.9513127268370823	1.8316114267307608
573.5000000000261	0.9513169225784847	1.8325767401193698
573.7500000000259	0.9513208374157416	1.8332736791107167
574.0000000000257	0.9513254573146958	1.8336979916191165
574.2500000000255	0.9513297674257153	1.8339743175737626
574.5000000000252	0.9513343839306858	1.8341294410412188
574.750000000025	0.9513387191373465	1.8346445144295345
575.0000000000248	0.9513432168643216	1.835396631305561
575.2500000000246	0.9513473568890319	1.835619300881907
575.5000000000243	0.9513515825549727	1.8358875412275433
575.7500000000241	0.9513559992106737	1.8364158341128338
576.0000000000239	0.9513605643132808	1.836643392449104
576.2500000000236	0.9513649919497665	1.8367337202207912
576.5000000000234	0.9513695937983372	1.836979092114119
576.7500000000232	0.951373739387805	1.8375138348955669
577.000000000023	0.9513778660943901	1.838522977646516
577.2500000000227	0.9513823492145486	1.8394389231771366
577.5000000000225	0.9513867691674813	1.8398604723232423
577.7500000000223	0.9513912641766104	1.8402155952666455
578.000000000022	0.9513957908928936	1.8404597124746607
578.2500000000218	0.9513995841874471	1.8406846701076867
578.5000000000216	0.9514038756682809	1.8408735589414802
578.7500000000214	0.951408021181797	1.8408569021856085
579.0000000000211	0.951412622143624	1.8410709615453706
579.2500000000209	0.9514171349014712	1.8416756214419978
579.5000000000207	0.95142109182651	1.8416848533135548
579.7500000000205	0.9514256302121886	1.8414514414381546
580.0000000000202	0.9514299788255356	1.8415307909472052
580.25000000002	0.9514340414701667	1.8418314031472323
580.5000000000198	0.9514383997538455	1.8423797486327462
580.7500000000196	0.9514428721998978	1.8431266831927564
581.0000000000193	0.9514474202032093	1.843486651537129
581.2500000000191	0.9514516806937989	1.8439699263200386
581.5000000000189	0.9514559755985101	1.844457260401473
581.7500000000186	0.9514603753636248	1.8445074762858793
582.0000000000184	0.951464306919445	1.84433260190532
582.2500000000182	0.951468955088126	1.8444437359609127
582.500000000018	0.9514731520218034	1.844847871704599
582.7500000000177	0.9514777976688548	1.8455464985130352
583.0000000000175	0.95148256903386	1.845837597458724
583.2500000000173	0.9514871703566444	1.8459660788102892
583.500000000017	0.9514915618595238	1.8464233801347132
583.7500000000168	0.9514962406584678	1.8469294817578297
584.0000000000166	0.9514999337000893	1.8473679769512206
584.2500000000164	0.9515038635714707	1.848090459837837
584.5000000000161	0.9515084348895257	1.848739103022317
584.7500000000159	0.9515123027507784	1.8495407783947653
585.0000000000157	0.9515169504299292	1.8503353493709056
585.2500000000155	0.951521208203109	1.8503574201954434
585.5000000000152	0.951525729088102	1.8500724529151653
585.750000000015	0.9515302123573678	1.8502567290068248
586.0000000000148	0.951534680257125	1.8505122799424552
586.2500000000146	0.9515392075292186	1.8507508623022644
586.5000000000143	0.9515437860264252	1.851055853021295
586.7500000000141	0.9515487052530878	1.8513067201191185
587.0000000000139	0.9515531854875686	1.851745876787754
587.2500000000136	0.9515579349034221	1.8520708608682401
587.5000000000134	0.9515625984288404	1.85207717201893
587.7500000000132	0.9515671227290213	1.8522731382984976
588.000000000013	0.9515718387318911	1.8528083904158434
588.2500000000127	0.9515764098905541	1.8534114768114165
588.5000000000125	0.9515806312562121	1.8539680560786111
588.7500000000123	0.9515853988122551	1.8538990986192212
589.000000000012	0.9515896605140738	1.8536788600435254
589.2500000000118	0.9515943228928162	1.8538165509874183
589.5000000000116	0.9515986495137274	1.8538110937423509
589.7500000000114	0.9516028737259336	1.8536383883135328
590.0000000000111	0.9516073512433026	1.8540589263450953
590.2500000000109	0.9516115854271316	1.8546414209767292
590.5000000000107	0.9516157599723093	1.8552939234031913
590.7500000000105	0.9516197047540772	1.8558464681440983
591.0000000000102	0.9516239161485439	1.8560285827153262
591.25000000001	0.9516282716197595	1.8562606449371855
591.5000000000098	0.9516325185847226	1.8570391913454576
591.7500000000095	0.9516370395863375	1.8576808132520912
592.0000000000093	0.9516415497678129	1.8581781760935872
592.2500000000091	0.9516459734394849	1.8585563065905966
592.5000000000089	0.9516501282250518	1.8588914037695088
592.7500000000086	0.9516545022445163	1.8591649139721405
593.0000000000084	0.9516589268865081	1.85911703212913
593.2500000000082	0.9516639801524249	1.8588549986845688
593.500000000008	0.9516684516739992	1.8592650451795425
593.7500000000077	0.9516729253363003	1.859961501379952
594.0000000000075	0.9516772803049846	1.8605549565879909
594.2500000000073	0.9516817081691014	1.861104658725111
594.500000000007	0.9516859995725477	1.8613690955355167
594.7500000000068	0.9516898862074099	1.861534012650981
595.0000000000066	0.9516941654411829	1.8620222158331168
595.2500000000064	0.9516987869475989	1.8621703492363255
595.5000000000061	0.9517029936525108	1.8621209932758378
595.7500000000059	0.95170761296294	1.8625281040413826
596.0000000000057	0.9517116012826023	1.8629086661319731
596.2500000000055	0.9517162210832348	1.8628856732929713
596.5000000000052	0.9517206087110721	1.862622965373906
596.750000000005	0.9517250873068108	1.8622926234336725
597.0000000000048	0.9517296924935241	1.8623729651363292
597.2500000000045	0.951734137419697	1.8628729679400384
597.5000000000043	0.9517388363845667	1.8632588711534457
597.7500000000041	0.9517434644097551	1.8637813023995762
598.0000000000039	0.9517477134711838	1.8643779566731686
598.2500000000036	0.951752287255673	1.8648660018988135
598.5000000000034	0.9517564886185981	1.8652386247306194
598.7500000000032	0.9517610986346368	1.865291999302377
599.000000000003	0.9517655508704849	1.8652460009558303
599.2500000000027	0.9517703077324904	1.865908483890841
599.5000000000025	0.9517748961356447	1.8665103761421762
599.7500000000023	0.9517796118455476	1.8666372826536994
600.000000000002	0.9517841108049541	1.8667641172584335
600.2500000000018	0.9517891098771902	1.8669550653851592
600.5000000000016	0.9517936526779561	1.8670888945291542
600.7500000000014	0.9517979876926264	1.8675485673076437
601.0000000000011	0.9518026593547907	1.8679134951729186
601.2500000000009	0.9518071476878456	1.868478033033894
601.5000000000007	0.9518117404458627	1.8694295244848464
601.7500000000005	0.951816047996987	1.8701831730833332
602.0000000000002	0.9518207138730095	1.870347761150604
602.25	0.9518254499342803	1.8703212398556042
602.4999999999998	0.9518299962551275	1.8702587329554536
602.7499999999995	0.951834436825124	1.8705561857858273
602.9999999999993	0.9518388935236207	1.8707653576002654
603.2499999999991	0.951843147736934	1.870682657794681
603.4999999999989	0.9518479525312027	1.8708255288738727
603.7499999999986	0.9518517740625813	1.871102212280215
603.9999999999984	0.9518564270910019	1.8710095796817472
604.2499999999982	0.9518606892246219	1.8709978777049807
604.499999999998	0.9518650519065649	1.8710527008304378
604.7499999999977	0.9518699812017242	1.8713385990961022
604.9999999999975	0.9518742227383193	1.8721971368272334
605.2499999999973	0.9518787096544115	1.8728562644282833
605.499999999997	0.9518831976385034	1.8728913152517048
605.7499999999968	0.9518872648631354	1.8730172580745985
605.9999999999966	0.9518918384825419	1.8731777203049373
606.2499999999964	0.9518963878550205	1.873115017152315
606.4999999999961	0.9519006590007018	1.8731053098620147
606.7499999999959	0.9519053445155774	1.8731754923706871
606.9999999999957	0.9519098852841369	1.8736039823658415
607.2499999999955	0.9519144676852673	1.8742356267295621
607.4999999999952	0.9519191289828997	1.8745025394123733
607.749999999995	0.9519231634009033	1.8745743689344447
607.9999999999948	0.951927882530664	1.8748987517380595
608.2499999999945	0.9519321591121873	1.8753749750235402
608.4999999999943	0.9519366427342872	1.8762111178349337
608.7499999999941	0.9519411598468661	1.8768801218688833
608.9999999999939	0.9519450745728313	1.8772211602195203
609.2499999999936	0.9519496415575157	1.8777576787102108
609.4999999999934	0.9519538670803013	1.8781951466339886
609.7499999999932	0.9519581638663516	1.8778824212288416
609.999999999993	0.9519629969589082	1.8776665566233444
610.2499999999927	0.9519671183882095	1.877740692656678
610.4999999999925	0.9519715280303258	1.8780313099671113
610.7499999999923	0.9519757893238507	1.8785145485472399
610.999999999992	0.951980499396279	1.8788133987206437
611.2499999999918	0.9519848565811211	1.878770061109903
611.4999999999916	0.9519892909489048	1.8790609145719106
611.7499999999914	0.9519935102255698	1.8793512276608477
611.9999999999911	0.9519981091888421	1.8795199398345022
612.2499999999909	0.9520023840554824	1.8797185925617408
612.4999999999907	0.9520072490722424	1.880067994624815
612.7499999999905	0.9520118343892972	1.8805620612590903
612.9999999999902	0.9520163783979799	1.88085181207528
613.24999999999	0.9520213054004005	1.8804040725809785
613.4999999999898	0.9520254112083381	1.8800403059527722
613.7499999999895	0.9520298622549943	1.8800678413785112
613.9999999999893	0.9520345006336899	1.8801435991019624
614.2499999999891	0.952039204715418	1.8804421355440417
614.4999999999889	0.9520439249571349	1.8808966346564462
614.7499999999886	0.9520482416683879	1.8812291867179938
614.9999999999884	0.9520529247841161	1.8818672174293336
615.2499999999882	0.9520576392973018	1.8823842929153538
615.499999999988	0.9520621854383897	1.8823704417008034
615.7499999999877	0.9520669200862099	1.8826400602171733
615.9999999999875	0.9520713814045036	1.8833437294395503
616.2499999999873	0.9520758724945946	1.8839634066954025
616.499999999987	0.9520802654710894	1.884342697174752
616.7499999999868	0.9520847063603326	1.8843898005025512
616.9999999999866	0.9520890921997817	1.8843251931605582
617.2499999999864	0.9520931373066308	1.884494793656692
617.4999999999861	0.9520979614700908	1.884491674254594
617.7499999999859	0.9521019145757821	1.8845671458864222
617.9999999999857	0.952106320978301	1.8850178429264492
618.2499999999854	0.9521109544954167	1.885655732310527
618.4999999999852	0.9521154565439144	1.8863304914109709
618.749999999985	0.952119581281769	1.886758882644548
618.9999999999848	0.9521241290069702	1.886548204085965
619.2499999999845	0.9521286169911582	1.8866502199332493
619.4999999999843	0.9521331169138773	1.8870797728236648
619.7499999999841	0.952137882716807	1.8871794708070648
619.9999999999839	0.9521420451897298	1.8871640658678552
620.2499999999836	0.952146779427296	1.8873447979972873
620.4999999999834	0.9521509388018672	1.8872734935093762
620.7499999999832	0.9521552758821422	1.887217241481247
620.999999999983	0.9521597525764611	1.8869597514503549
621.2499999999827	0.9521639048578803	1.8866464994630372
621.4999999999825	0.9521687882025311	1.8868840022167215
621.7499999999823	0.952173043605991	1.88761023080452
621.999999999982	0.9521774376485133	1.8881632099759484
622.2499999999818	0.9521812848173554	1.888573265534189
622.4999999999816	0.9521857710707794	1.8887394950832221
622.7499999999814	0.9521903262915672	1.8890212112979345
622.9999999999811	0.952194589503768	1.8893327122966628
623.2499999999809	0.9521989479187649	1.8892784046917666
623.4999999999807	0.9522035059469229	1.8893222507369043
623.7499999999804	0.9522075687278161	1.8898843159651388
623.9999999999802	0.9522122313053978	1.8902411783469268
624.24999999998	0.9522164277423575	1.8903922181259687
624.4999999999798	0.9522206902844901	1.890437257893532
624.7499999999795	0.9522251439845482	1.8903151046823057
624.9999999999793	0.9522294012724288	1.8906713536028332
625.2499999999791	0.9522335383772236	1.8914520351991229
625.4999999999789	0.9522377292885631	1.8919162826403881
625.7499999999786	0.9522423348985654	1.8924029402202647
625.9999999999784	0.952246447925219	1.8931071461627644
626.2499999999782	0.9522512381457482	1.8934686027145888
626.499999999978	0.9522560207332025	1.8934780523834167
626.7499999999777	0.952260656563987	1.8932053909020976
626.9999999999775	0.9522649723353793	1.89305459683592
627.2499999999773	0.9522695094239246	1.8933409581743998
627.499999999977	0.952273982313335	1.8935980047416523
627.7499999999768	0.9522787425244416	1.8935216855331383
627.9999999999766	0.9522832935586918	1.893510755358184
628.2499999999764	0.9522876356566883	1.893406677097469
628.4999999999761	0.952292420902696	1.8934977812922769
628.7499999999759	0.9522968826177675	1.8937327952493312
628.9999999999757	0.9523016108670517	1.8937963501080959
629.2499999999754	0.9523061224208844	1.894139044609535
629.4999999999752	0.9523109354719136	1.8950144512197522
629.749999999975	0.952315864977393	1.8953054278854624
629.9999999999748	0.9523207209522507	1.895141424319558
630.2499999999745	0.9523254627178814	1.8949673674470993
630.4999999999743	0.9523302049761908	1.8948317203849365
630.7499999999741	0.9523343846774397	1.8948886232512228
630.9999999999739	0.9523392406559226	1.8951617886132828
631.2499999999736	0.9523436688072062	1.8952198788469987
631.4999999999734	0.9523481763667659	1.8955626866072677
631.7499999999732	0.9523527136660452	1.8960633635177906
631.9999999999729	0.9523572759647858	1.8963522118176988
632.2499999999727	0.952362006585439	1.8964818237066183
632.4999999999725	0.9523665142111523	1.896721498333541
632.7499999999723	0.9523711541444462	1.8973057494373775
632.999999999972	0.952376188275069	1.8982755495982389
633.2499999999718	0.9523805420167752	1.8987295778259026
633.4999999999716	0.9523847514170541	1.8987858567464122
633.7499999999714	0.9523891366059996	1.8989697757098458
633.9999999999711	0.9523934720998319	1.8989395408135425
634.2499999999709	0.9523976167826649	1.8987209188433507
634.4999999999707	0.9524022170265307	1.898717438729077
634.7499999999704	0.9524064575695267	1.8987132843261034
634.9999999999702	0.9524111523135851	1.8990462166681406
635.24999999997	0.9524155672662906	1.8997034239130908
635.4999999999698	0.9524203148123379	1.8998075056896317
635.7499999999695	0.9524250909049562	1.899628357072891
635.9999999999693	0.9524297290259494	1.8997826498279295
636.2499999999691	0.9524343721041748	1.9000896927088569
636.4999999999688	0.9524389756776567	1.90038532276712
636.7499999999686	0.9524434882079261	1.9005973529328315
636.9999999999684	0.9524482185106538	1.90064446022164
637.2499999999682	0.9524526401238417	1.9008600521068932
637.4999999999679	0.9524574570198538	1.9007834574694287
637.7499999999677	0.9524613097650159	1.9003084447865914
637.9999999999675	0.9524656378802746	1.8999638928038212
638.2499999999673	0.952470125601542	1.8999639423890928
638.499999999967	0.9524743106123923	1.9002937478673978
638.7499999999668	0.952478517808898	1.9009954230671477
638.9999999999666	0.9524826192264048	1.9012500462953426
639.2499999999663	0.9524869628900433	1.9014051167480526
639.4999999999661	0.9524913781589277	1.9019488612507227
639.7499999999659	0.9524959790003165	1.9023257066223656
639.9999999999657	0.9525003640492197	1.9023556101950336
640.2499999999654	0.9525046273627771	1.9027360558261746
640.4999999999652	0.9525092418411664	1.9031753786948145
640.749999999965	0.9525134150328729	1.9036485321233025
640.9999999999648	0.9525178349604234	1.903903785402885
641.2499999999645	0.9525221974492087	1.9036656142147177
641.4999999999643	0.952526888777674	1.9033768513197378
641.7499999999641	0.9525306569487813	1.903560356631813
641.9999999999638	0.9525354950182813	1.90384017804962
642.2499999999636	0.9525402595667288	1.9042501717128362
642.4999999999634	0.9525447698473104	1.9046375051034787
642.7499999999632	0.9525493557287418	1.9051045143070224
642.9999999999629	0.9525530667971651	1.9057002443293454
643.2499999999627	0.9525575520167863	1.905825467639004
643.4999999999625	0.9525621688336923	1.9054688944317073
643.7499999999623	0.952566516238785	1.9055465103672091
643.999999999962	0.9525711099743642	1.9057972870268582
644.2499999999618	0.9525756546427587	1.9058936504227983
644.4999999999616	0.9525802230783459	1.9059746794205072
644.7499999999613	0.9525851191191669	1.905708584588854
644.9999999999611	0.952589576083406	1.905355487865595
645.2499999999609	0.9525945497375279	1.9053923190979407
645.4999999999607	0.9525987222129735	1.9053084889663798
645.7499999999604	0.9526034644919652	1.905166442240153
645.9999999999602	0.952608001151774	1.9056235368543852
646.24999999996	0.952612299692893	1.9063214869566159
646.4999999999598	0.9526167794323712	1.9068809238147155
646.7499999999595	0.9526217242538906	1.9070401154420125
646.9999999999593	0.9526255065149698	1.9068993905530247
647.2499999999591	0.9526304338136229	1.906971487019616
647.4999999999588	0.9526350296571761	1.9072535988026276
647.7499999999586	0.9526396460460185	1.9072909438150323
647.9999999999584	0.952644346136925	1.9074881020219567
648.2499999999582	0.9526481211045973	1.907704284725612
648.4999999999579	0.9526528835877337	1.9078952563342184
648.7499999999577	0.9526572886313934	1.908150153080906
648.9999999999575	0.9526619685640418	1.9081332833649463
649.2499999999573	0.952666883257532	1.907983541015446
649.499999999957	0.9526710912770044	1.9086708556020333
649.7499999999568	0.9526755873400847	1.909522506093838
649.9999999999566	0.9526799454250313	1.9100017379155891
650.2499999999563	0.9526841268057753	1.910351764278854
650.4999999999561	0.9526885134080412	1.9105708858323391
650.7499999999559	0.9526926430678527	1.9105413669302564
650.9999999999557	0.9526969520601389	1.9105428683968941
651.2499999999554	0.9527010827034886	1.9102494416695626
651.4999999999552	0.9527050806971817	1.9100841982409853
651.749999999955	0.9527096711744047	1.9103226778637326
651.9999999999548	0.9527141457982028	1.9105717647518587
652.2499999999545	0.9527182397866651	1.9105361695683565
652.4999999999543	0.9527229943233376	1.9103079103530718
652.7499999999541	0.9527274604724542	1.910074903688847
652.9999999999538	0.9527322916919263	1.910410869583732
653.2499999999536	0.9527372314505069	1.910820819800743
653.4999999999534	0.9527416600352349	1.9109292288938895
653.7499999999532	0.9527455892039791	1.9113021216598427
653.9999999999529	0.9527497554351957	1.911737850144479
654.2499999999527	0.9527538838815884	1.9116889708586657
654.4999999999525	0.9527587351954067	1.911487847607336
654.7499999999523	0.9527628522699276	1.9111292728842055
654.999999999952	0.9527676029417727	1.910841553245433
655.2499999999518	0.9527718287497966	1.9112245509667105
655.4999999999516	0.952776221042395	1.9116533805933449
655.7499999999513	0.9527808559823987	1.9117250346933925
655.9999999999511	0.9527853166038431	1.9119242921493045
656.2499999999509	0.9527897434926964	1.9122964266439335
656.4999999999507	0.9527944979800161	1.9126101394280155
656.7499999999504	0.952798591242766	1.9129258299362188
656.9999999999502	0.9528029496441625	1.9131614948461784
657.24999999995	0.9528074012488386	1.9137849421027278
657.4999999999498	0.9528122795395192	1.9145254979617192
657.7499999999495	0.9528162267160948	1.9147522172833646
657.9999999999493	0.9528209751247264	1.9145888611336552
658.2499999999491	0.952825296318975	1.9143770732566308
658.4999999999488	0.9528297913679897	1.914096186316869
658.7499999999486	0.9528343484630171	1.9142715599862044
658.9999999999484	0.9528385956568807	1.9144332528586994
659.2499999999482	0.9528433712387884	1.9144009521953884
659.4999999999479	0.9528476638761051	1.9147759159616469
659.7499999999477	0.952852184912895	1.9153215267746662
659.9999999999475	0.9528568210483279	1.915240315308384
660.2499999999472	0.9528612100478857	1.9151283893814595
660.499999999947	0.9528655952243196	1.915172208151085
660.7499999999468	0.9528700731036395	1.9154199787771473
660.9999999999466	0.9528745738005686	1.9158181388238484
661.2499999999463	0.9528794144732674	1.9159331974041443
661.4999999999461	0.9528841832377815	1.91563763258375
661.7499999999459	0.9528884641560524	1.9154701270024685
661.9999999999457	0.9528930092008919	1.9152244947625359
662.2499999999454	0.9528976939891879	1.9149627595974137
662.4999999999452	0.9529021562923806	1.9147931253065538
662.749999999945	0.952906963376952	1.914855552406541
662.9999999999447	0.9529108437028899	1.9154754253159996
663.2499999999445	0.9529155333536261	1.9162061689156205
663.4999999999443	0.9529201063420599	1.9162782478434244
663.7499999999441	0.9529247168491386	1.9163465367858694
663.9999999999438	0.9529293493794704	1.916697972130664
664.2499999999436	0.952933370575488	1.9169218752693988
664.4999999999434	0.9529376462728314	1.9172541436733148
664.7499999999432	0.9529421834829199	1.917570918770864
664.9999999999429	0.9529468539391746	1.9176560337376702
665.2499999999427	0.9529512817851334	1.9179290877633495
665.4999999999425	0.9529561502588195	1.9180872735222634
665.7499999999422	0.9529607974644287	1.917686231781633
665.999999999942	0.952964782471593	1.917484974021034
666.2499999999418	0.9529694082002025	1.9177681381772298
666.4999999999416	0.9529738632612141	1.918355913029655
666.7499999999413	0.9529787977958725	1.9189217731727648
666.9999999999411	0.952983433472483	1.9191920416210748
667.2499999999409	0.9529872120970411	1.9193716656989135
667.4999999999407	0.9529916429152272	1.9197002966147323
667.7499999999404	0.9529954910665586	1.9195972161232535
667.9999999999402	0.95300000024679	1.9193977224506082
668.24999999994	0.9530035682484942	1.9193598149436857
668.4999999999397	0.9530078692551529	1.9193813442863576
668.7499999999395	0.9530120813136403	1.9195353427143131
668.9999999999393	0.9530167340058304	1.9195640022939156
669.2499999999391	0.9530214389235621	1.9189164563114405
669.4999999999388	0.9530257940859234	1.9185813585090794
669.7499999999386	0.9530305934269809	1.9187637528243873
669.9999999999384	0.9530349100324849	1.9188972969032108
670.2499999999382	0.9530399533374482	1.9190913602326245
670.4999999999379	0.953044927642535	1.9195892478924286
670.7499999999377	0.9530499179568674	1.9200034138072064
670.9999999999375	0.9530552355052211	1.9204017729454108
671.2499999999372	0.9530596237084876	1.920381457786944
671.499999999937	0.9530641977935908	1.9200558141510107
671.7499999999368	0.9530689320332302	1.9200158163445753
671.9999999999366	0.9530734331254419	1.920294195776891
672.2499999999363	0.9530780534379182	1.9205575076946975
672.4999999999361	0.9530822269676478	1.9207386772317017
672.7499999999359	0.9530861826834371	1.9206363457846725
672.9999999999357	0.9530902875210633	1.920761984566128
673.2499999999354	0.9530946534182686	1.9211276723788147
673.4999999999352	0.9530986409790944	1.9211379309330425
673.749999999935	0.9531032217961898	1.9213050381214687
673.9999999999347	0.9531072767662461	1.9220707852662477
674.2499999999345	0.953111627329406	1.9227440993802574
674.4999999999343	0.9531159662953963	1.923167828832331
674.7499999999341	0.9531207256106307	1.9233064262629884
674.9999999999338	0.9531253306253767	1.922938151714582
675.2499999999336	0.9531296406633989	1.922763567257209
675.4999999999334	0.9531344513721942	1.9228477833625368
675.7499999999332	0.9531389230474363	1.9226787523978834
675.9999999999329	0.9531434309464356	1.9225280347445977
676.2499999999327	0.9531478381957449	1.9226932702701454
676.4999999999325	0.953152040218872	1.9228241482856319
676.7499999999322	0.9531566248813346	1.92283923259768
676.999999999932	0.95316089721423	1.9225221462195048
677.2499999999318	0.9531649397863142	1.922406915907011
677.4999999999316	0.9531692958865596	1.922848838067002
677.7499999999313	0.9531734610317466	1.9233214870772335
677.9999999999311	0.9531777405512214	1.9235007614946338
678.2499999999309	0.95318212649797	1.9236683366928156
678.4999999999307	0.9531866342399629	1.9234760455796667
678.7499999999304	0.953191665655388	1.9233101391639351
678.9999999999302	0.953196180866486	1.9231918017837863
679.24999999993	0.9532011301596737	1.9227798554226245
679.4999999999297	0.9532058150595	1.922633967078648
679.7499999999295	0.953210472057963	1.9232529839316148
679.9999999999293	0.953215033227886	1.9236533058939684
680.2499999999291	0.9532193757922164	1.9237760610762644
680.4999999999288	0.9532238938413027	1.9238918150361108
680.7499999999286	0.9532277218657873	1.9240862252866184
680.9999999999284	0.9532318612431077	1.9245024882157251
681.2499999999281	0.9532364509353596	1.9250224854606595
681.4999999999279	0.9532407727244765	1.9252869035185487
681.7499999999277	0.9532445948954026	1.925690972346927
681.9999999999275	0.9532489801989504	1.9260424185212024
682.2499999999272	0.9532533076518175	1.9260676961759484
682.499999999927	0.9532574500720883	1.9257965446377243
682.7499999999268	0.9532621176630267	1.925311113062681
682.9999999999266	0.9532662386521125	1.9251663056564814
683.2499999999263	0.953270938176396	1.9256633779243355
683.4999999999261	0.9532756162571255	1.9259132491346778
683.7499999999259	0.9532799710158607	1.9259210099015869
683.9999999999256	0.9532841218126263	1.9262340674024956
684.2499999999254	0.9532885540193029	1.9263910736291174
684.4999999999252	0.9532932178365574	1.9263608186984629
684.749999999925	0.9532978382336256	1.9263992058145194
684.9999999999247	0.9533018943981428	1.9263164648298299
685.2499999999245	0.9533063576824823	1.9264352027847926
685.4999999999243	0.9533103312232237	1.9268503497690903
685.7499999999241	0.9533150842382834	1.92671124487584
685.9999999999238	0.9533185029154357	1.92617639179791
686.2499999999236	0.9533223409260558	1.925739479071038
686.4999999999234	0.9533267167619819	1.925564799103041
686.7499999999231	0.9533314805401392	1.9256170255980423
686.9999999999229	0.9533363101641819	1.9257325089611301
687.2499999999227	0.9533409584058582	1.9259084430451836
687.4999999999225	0.9533457662765665	1.926576978187575
687.7499999999222	0.9533504062610194	1.9270493970711697
687.999999999922	0.9533550709707961	1.9271060365498756
688.2499999999218	0.953359438741194	1.927134463315659
688.4999999999216	0.9533647943614135	1.9272179175111506
688.7499999999213	0.953369499818256	1.9274554340418886
688.9999999999211	0.9533743021988355	1.928049594787424
689.2499999999209	0.9533788414210138	1.9281126368271189
689.4999999999206	0.9533834287595842	1.927910793983676
689.7499999999204	0.9533880868689798	1.9280317821537531
689.9999999999202	0.9533923983627548	1.9280634079028727
690.24999999992	0.9533969522678899	1.9278126027976035
690.4999999999197	0.9534015172895591	1.9279061682678842
690.7499999999195	0.9534049113242331	1.9282717580136954
690.9999999999193	0.9534093438532051	1.9289550958805068
691.249999999919	0.9534128524982726	1.9295368910800559
691.4999999999188	0.9534174352286343	1.929597776952086
691.7499999999186	0.953422275307295	1.9294633021399281
691.9999999999184	0.9534263441792872	1.9294476273051464
692.2499999999181	0.9534312437921767	1.929374605275588
692.4999999999179	0.9534350445119945	1.9293612047227282
692.7499999999177	0.9534394506042748	1.9291694546420717
692.9999999999175	0.9534441702164774	1.9289958501999291
693.2499999999172	0.9534488495621256	1.9291730327110448
693.499999999917	0.9534539307832972	1.9289803711585134
693.7499999999168	0.9534587090445008	1.9283462112410303
693.9999999999166	0.9534634234464194	1.9282117449191472
694.2499999999163	0.9534673391507481	1.9284822174095229
694.4999999999161	0.9534714754469814	1.9288343307989464
694.7499999999159	0.953476030527077	1.9293688550693366
694.9999999999156	0.9534808071937365	1.9295801884087875
695.2499999999154	0.9534852995657307	1.9296216859700097
695.4999999999152	0.9534900632115697	1.929812843258039
695.749999999915	0.9534946678104218	1.9297315053035369
695.9999999999147	0.953499350277922	1.9293705449202636
696.2499999999145	0.9535042633511355	1.9293663937530587
696.4999999999143	0.9535086955441582	1.9296329214144088
696.749999999914	0.9535134488928124	1.9300461404444231
696.9999999999138	0.953518203679434	1.9301095330692777
697.2499999999136	0.9535225733659705	1.9298957891126955
697.4999999999134	0.953527573878081	1.930019387450202
697.7499999999131	0.9535313425571671	1.9304402920136081
697.9999999999129	0.9535359069095011	1.9306895972229159
698.2499999999127	0.9535399283837978	1.9312057554652573
698.4999999999125	0.9535439395848645	1.9316932504000297
698.7499999999122	0.9535480647806885	1.9320537325233043
698.999999999912	0.9535528664049912	1.9323824885861614
699.2499999999118	0.9535575340661909	1.9321909277750922
699.4999999999116	0.9535613117651709	1.931498517760674
699.7499999999113	0.9535654828284367	1.9314036228227818
699.9999999999111	0.9535700102073893	1.9315591931055434
700.2499999999109	0.953574498077895	1.9315333205990421
700.4999999999106	0.9535789394244504	1.9314837817041026
700.7499999999104	0.9535831268725753	1.9314550063399607
700.9999999999102	0.953587449129722	1.9314399857104672
701.24999999991	0.9535917132868339	1.9315242343615484
701.4999999999097	0.9535962116621692	1.9313668271849957
701.7499999999095	0.9535998884325934	1.9313845642287548
701.9999999999093	0.9536042606241358	1.9317744586122387
702.249999999909	0.9536088002883898	1.9321689224116343
702.4999999999088	0.9536133075822479	1.9323574076766838
702.7499999999086	0.9536181234732611	1.9320879762884358
702.9999999999084	0.953622833180293	1.9315042553112522
703.2499999999081	0.9536272960408834	1.9313909563538376
703.4999999999079	0.9536313204709117	1.9314074346386334
703.7499999999077	0.9536355622283097	1.9311451630943464
703.9999999999075	0.9536401209714431	1.9313361626434145
704.2499999999072	0.9536450045467316	1.9318474844326596
704.499999999907	0.9536492411041606	1.9321615769080338
704.7499999999068	0.9536537070359814	1.9324041580351003
704.9999999999065	0.9536584386168748	1.9324765659899517
705.2499999999063	0.9536628130382762	1.9325035080916546
705.4999999999061	0.9536669034606385	1.9330967091296065
705.7499999999059	0.9536716204255028	1.9336892878663838
705.9999999999056	0.9536755797197364	1.933896483739229
706.2499999999054	0.9536801725766454	1.9339237925222035
706.4999999999052	0.9536839828649424	1.9339005518994337
706.749999999905	0.9536885436978179	1.9337846736560915
706.9999999999047	0.9536925349881978	1.9335526557806963
707.2499999999045	0.9536963222799777	1.9331160675086774
707.4999999999043	0.9537005803431429	1.9332683224251626
707.749999999904	0.9537045861978456	1.933820563557207
707.9999999999038	0.95370897142728	1.9341126584216717
708.2499999999036	0.9537135880577647	1.9342050045916448
708.4999999999034	0.9537183100549074	1.9342313486277172
708.7499999999031	0.9537227915021002	1.9340463104114611
708.9999999999029	0.9537268035708957	1.934246424681549
709.2499999999027	0.9537315771846654	1.9343676918820434
709.4999999999025	0.9537359197110385	1.93412771323861
709.7499999999022	0.9537403626766582	1.9341493981666544
709.999999999902	0.9537445309265712	1.9343385849251318
710.2499999999018	0.9537490069481538	1.9339590868206415
710.4999999999015	0.9537534272081741	1.933409613687631
710.7499999999013	0.953757833882314	1.932969191228097
710.9999999999011	0.9537622214608947	1.9329469045503516
711.2499999999009	0.9537656664153712	1.9333601620213945
711.4999999999006	0.9537699811782864	1.9337245871897049
711.7499999999004	0.9537741901047817	1.9339640720024307
711.9999999999002	0.9537782980077625	1.9343420517368155
712.2499999999	0.953783199580106	1.9345637139480871
712.4999999998997	0.9537877409878747	1.9347014668231874
712.7499999998995	0.9537925343712698	1.9347110109878678
712.9999999998993	0.9537972981685574	1.9345889806143084
713.249999999899	0.9538022511693933	1.9349741760027372
713.4999999998988	0.9538069020014128	1.935500340742172
713.7499999998986	0.9538113117627601	1.9353328321862897
713.9999999998984	0.9538163693137481	1.9350374526256424
714.2499999998981	0.9538198296743015	1.9350358334710325
714.4999999998979	0.9538245573205648	1.9349934100798827
714.7499999998977	0.953828909638501	1.9352216066046077
714.9999999998975	0.9538333453041412	1.9355732967344592
715.2499999998972	0.9538374039932999	1.9358895725062677
715.499999999897	0.9538414460280333	1.9364437965026624
715.7499999998968	0.953846017495312	1.936900925841515
715.9999999998965	0.9538505913139377	1.936701121316744
716.2499999998963	0.9538552881189815	1.9363503727458982
716.4999999998961	0.9538593599559215	1.9361107242941051
716.7499999998959	0.9538643735758434	1.9361832334158067
716.9999999998956	0.9538689754947272	1.9362481867521193
717.2499999998954	0.9538734157791678	1.9359546557985714
717.4999999998952	0.9538781261292227	1.9356665977670513
717.749999999895	0.953882989957495	1.9356954773811559
717.9999999998947	0.9538878293066555	1.9353928429298024
718.2499999998945	0.9538926583027387	1.9351513004849223
718.4999999998943	0.9538976154460986	1.9352140975588952
718.749999999894	0.9539022253574929	1.9354541996220185
718.9999999998938	0.9539066132365467	1.9360270961198174
719.2499999998936	0.9539115490734087	1.9365997279351705
719.4999999998934	0.9539158651208043	1.9363799136538071
719.7499999998931	0.9539202684077787	1.9361412533489102
719.9999999998929	0.9539246999933783	1.936185154927758
720.2499999998927	0.9539284500331283	1.9360916462856843
720.4999999998925	0.9539329700610362	1.9359455870331428
720.7499999998922	0.9539372734860451	1.93600995932297
720.999999999892	0.9539420251628048	1.93620947277487
721.2499999998918	0.9539465231264841	1.936588148986669
721.4999999998915	0.9539513801445674	1.9366452094835147
721.7499999998913	0.9539560269150793	1.9364843987801696
721.9999999998911	0.953960696982202	1.936647686354128
722.2499999998909	0.9539656676402756	1.9370896028946252
722.4999999998906	0.9539703829681043	1.9376998053403527
722.7499999998904	0.953975089190886	1.938250940921258
722.9999999998902	0.9539797173429078	1.938299775951721
723.24999999989	0.9539845732378304	1.9383414423668663
723.4999999998897	0.9539891388399483	1.938494252516433
723.7499999998895	0.9539938093131346	1.9380157538626228
723.9999999998893	0.9539981836732647	1.9374714661980845
724.249999999889	0.9540021997248962	1.9374726148871482
724.4999999998888	0.9540066916992953	1.9376123944973584
724.7499999998886	0.9540112846533907	1.9377437871563168
724.9999999998884	0.9540161557184474	1.9378002659995128
725.2499999998881	0.9540205290676751	1.9374796246712271
725.4999999998879	0.9540249778457324	1.9374140766642158
725.7499999998877	0.9540298853368578	1.9376190748033701
725.9999999998875	0.9540346062820032	1.937712326228275
726.2499999998872	0.9540396446692269	1.9377706748572783
726.499999999887	0.9540442838019264	1.9379795162799478
726.7499999998868	0.9540488864056491	1.9381617564321976
726.9999999998865	0.9540536875371658	1.9381966243204507
727.2499999998863	0.9540583025337362	1.937586249407887
727.4999999998861	0.9540630728837322	1.936991810203951
727.7499999998859	0.9540679561903307	1.9369857179037668
727.9999999998856	0.9540723157977079	1.9371415786973913
728.2499999998854	0.9540768064951382	1.9372652896754277
728.4999999998852	0.9540812663605694	1.937644850529973
728.749999999885	0.954085931364155	1.937811209397626
728.9999999998847	0.9540905260645096	1.938097629200503
729.2499999998845	0.9540943056985358	1.9384917898677612
729.4999999998843	0.9540990819227162	1.9384879963340407
729.749999999884	0.9541035613178069	1.938531826545468
729.9999999998838	0.9541077288484344	1.9391771075058792
730.2499999998836	0.9541124176253695	1.9396366393066722
730.4999999998834	0.9541165569960541	1.9396820157361783
730.7499999998831	0.9541212587234695	1.9394217197686794
730.9999999998829	0.9541258584224019	1.9390804131804606
731.2499999998827	0.9541306621323655	1.9389702325276637
731.4999999998824	0.9541354466806409	1.9389350339432656
731.7499999998822	0.954140022007607	1.9388469826399568
731.999999999882	0.9541450460811405	1.9391285727548866
732.2499999998818	0.9541496673146832	1.9395379719202814
732.4999999998815	0.9541545097659901	1.9398275588366825
732.7499999998813	0.9541584998828384	1.9399458728603973
732.9999999998811	0.95416317279009	1.9395883588718372
733.2499999998809	0.9541669319545507	1.9393572149773641
733.4999999998806	0.954171691766484	1.9397031152856945
733.7499999998804	0.9541757807307362	1.9397758837472223
733.9999999998802	0.9541807484547737	1.9394554252796774
734.24999999988	0.9541850816613858	1.9393638763980035
734.4999999998797	0.9541894711659049	1.939113343128129
734.7499999998795	0.9541944976416477	1.9387339397863306
734.9999999998793	0.9541988937108359	1.9384241268349167
735.249999999879	0.954203600926276	1.938153612406502
735.4999999998788	0.9542082165713501	1.938293644855515
735.7499999998786	0.9542132037809558	1.9389909662542022
735.9999999998784	0.9542177591454268	1.9394397585223195
736.2499999998781	0.9542225104293975	1.9395982242254814
736.4999999998779	0.9542272849442249	1.9395850987243368
736.7499999998777	0.95423137721093	1.9396731730931824
736.9999999998774	0.9542363709048743	1.939896544793287
737.2499999998772	0.9542410083800802	1.9399116789091686
737.499999999877	0.954245505443084	1.939784669966635
737.7499999998768	0.9542498407045952	1.9401702057739834
737.9999999998765	0.954254357665524	1.9403798999647515
738.2499999998763	0.954258917271901	1.9401884656743507
738.4999999998761	0.9542638781687862	1.9399977494596574
738.7499999998759	0.95426841302073	1.9398561897045281
738.9999999998756	0.9542723276222761	1.9399817147276461
739.2499999998754	0.9542771118767828	1.9406994219679177
739.4999999998752	0.9542815304049305	1.9411053461927574
739.749999999875	0.9542863091335525	1.941231507250024
739.9999999998747	0.9542908727661232	1.9415540979688126
740.2499999998745	0.9542957246400399	1.9416887867804256
740.4999999998743	0.9543006603347239	1.9413598541176076
740.749999999874	0.9543053137777804	1.940964887281211
740.9999999998738	0.9543103248018302	1.9406816670033662
741.2499999998736	0.9543148572204952	1.9407851703561099
741.4999999998734	0.9543197303529243	1.9408757466874584
741.7499999998731	0.9543249793379304	1.9405509820134377
741.9999999998729	0.9543292984277758	1.940208376672606
742.2499999998727	0.9543343110176082	1.9399963564298428
742.4999999998724	0.9543390505658679	1.939903668625584
742.7499999998722	0.9543439062601922	1.9401245588369238
742.999999999872	0.9543488863839933	1.9402723164330222
743.2499999998718	0.954353658891203	1.9404304100370957
743.4999999998715	0.9543583168598039	1.9410668547357792
743.7499999998713	0.9543632560730893	1.9412920628544568
743.9999999998711	0.9543678547020555	1.9408262972385628
744.2499999998709	0.9543725101259617	1.9404960195713308
744.4999999998706	0.9543774904296605	1.940419961242208
744.7499999998704	0.9543817244751372	1.9404092080062116
744.9999999998702	0.9543866107057934	1.9406448801329341
745.2499999998699	0.9543907098201005	1.9406869635563855
745.4999999998697	0.9543952935479674	1.940750862531637
745.7499999998695	0.954399835956142	1.941036884913381
745.9999999998693	0.9544043444132054	1.9412149455379528
746.249999999869	0.9544089377888488	1.941210326225322
746.4999999998688	0.9544137409534006	1.9414353250408494
746.7499999998686	0.9544186180314361	1.9419002031996724
746.9999999998684	0.9544234057818806	1.9426640603069563
747.2499999998681	0.9544282432866021	1.942947170550942
747.4999999998679	0.9544333279831287	1.9426339190498827
747.7499999998677	0.9544380975110768	1.9424226995931726
747.9999999998674	0.9544424779677847	1.9422994438872376
748.2499999998672	0.954446938832875	1.9418738210998034
748.499999999867	0.9544521714788763	1.9417429612322272
748.7499999998668	0.9544567583545233	1.9417150110600632
748.9999999998665	0.9544612879952091	1.9417651273290215
749.2499999998663	0.954466076371157	1.942077619682391
749.4999999998661	0.9544708647202832	1.942077100306622
749.7499999998658	0.9544756304557218	1.9416005173004973
749.9999999998656	0.954480586656739	1.9415949747351091


==> Pics/kdv__tol_1em3.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.05	0.9428232147052017	0.001139534466880708
0.1	0.9428374717519978	0.002024806125738467
0.15000000000000002	0.9428521390752996	0.002648789764268463
0.2	0.942864796880617	0.003113926183204938
0.25	0.9428779606558587	0.0034817309583120197
0.3	0.942892270829268	0.003777637457448797
0.35	0.9429032780160438	0.00402051307470726
0.39999999999999997	0.9429165544517016	0.004227891320729432
0.44999999999999996	0.942927626258687	0.004403111060550676
0.49999999999999994	0.9429396135631047	0.004557243147947684
0.5499999999999999	0.9429507440398789	0.004692194427029906
0.6	0.9429609207858185	0.004811325843521976
0.65	0.9429719069079973	0.004921408575566191
0.7000000000000001	0.9429816161271918	0.005013892778410598
0.7500000000000001	0.9429921799483139	0.005103307694828873
0.8000000000000002	0.9430017830993569	0.0051947407417018325
0.8500000000000002	0.9430110816376512	0.0052899358485618405
0.9000000000000002	0.9430208041240378	0.005361101293830353
0.9500000000000003	0.9430294904551734	0.005377865300876276
1.0000000000000002	0.94303944160255	0.005395171705009417
1.0500000000000003	0.9430486043212349	0.005490504075014912
1.1000000000000003	0.9430577176082124	0.005662120723801035
1.1500000000000004	0.9430666415652941	0.005815142218535849
1.2000000000000004	0.9430756281850159	0.005857906149814384
1.2500000000000004	0.9430845580925573	0.005800455176604541
1.3000000000000005	0.9430925162303829	0.005703747040450047
1.3500000000000005	0.9431022263198927	0.005644301131103331
1.4000000000000006	0.9431112011166225	0.005668763368468541
1.4500000000000006	0.9431196208943015	0.005788679560409629
1.5000000000000007	0.9431290825510263	0.005979723703850953
1.5500000000000007	0.9431382676324738	0.006188712041874553
1.6000000000000008	0.9431473524942592	0.006375765203851632
1.6500000000000008	0.943156728904987	0.006508460496198434
1.7000000000000008	0.9431659083113323	0.006564519592998066
1.7500000000000009	0.9431742858719177	0.006544523289738779
1.800000000000001	0.9431822975777762	0.006472715698612812
1.850000000000001	0.9431912456717712	0.00638052291932683
1.900000000000001	0.9431994912732629	0.006286530927045143
1.950000000000001	0.9432086303439015	0.006181109560831864
2.000000000000001	0.9432168596844761	0.0060806438152278715
2.0500000000000007	0.9432252289985993	0.006040700545935902
2.1000000000000005	0.9432330768141073	0.006113484048626514
2.1500000000000004	0.9432401197860371	0.006284484827733009
2.2	0.9432478075973395	0.006478553788568419
2.25	0.9432552739361132	0.006641608118344616
2.3	0.9432620195416116	0.006771058505777015
2.3499999999999996	0.9432694187264506	0.006910154950144673
2.3999999999999995	0.9432765307073867	0.0070879201143180985
2.4499999999999993	0.943283883862142	0.007306281285624727
2.499999999999999	0.9432910344549383	0.007528354647497604
2.549999999999999	0.9432982109160668	0.007710789788422031
2.5999999999999988	0.9433054201972857	0.007819142067640556
2.6499999999999986	0.9433124914357723	0.007840237593907303
2.6999999999999984	0.9433197177274562	0.00778452138982097
2.7499999999999982	0.943326664138057	0.007674286515733011
2.799999999999998	0.943333984285289	0.0075558086179734075
2.849999999999998	0.943341210552087	0.0074702514203424
2.8999999999999977	0.9433481057093993	0.00744287896737386
2.9499999999999975	0.9433552710754812	0.007452940758100731
2.9999999999999973	0.9433626152121506	0.00746576275399723
3.049999999999997	0.943369927733723	0.007462112638950194
3.099999999999997	0.943377060307133	0.007450505740655298
3.149999999999997	0.9433842388169188	0.007444180632365068
3.1999999999999966	0.9433911478291533	0.007429040030184561
3.2499999999999964	0.943398565802319	0.007384861955691074
3.2999999999999963	0.9434058861214027	0.007302347304671244
3.349999999999996	0.9434132454404731	0.007220747066223241
3.399999999999996	0.9434205659297012	0.007195634376773897
3.4499999999999957	0.9434279598275606	0.007274696116741672
3.4999999999999956	0.9434353580931787	0.007456938265967054
3.5499999999999954	0.9434426612935021	0.007703950148227897
3.599999999999995	0.9434501231036191	0.007966965639988053
3.649999999999995	0.9434572367693556	0.008209293530219486
3.699999999999995	0.9434645458139322	0.008422212109077228
3.7499999999999947	0.9434720403495409	0.00860480381964236
3.7999999999999945	0.943479465029494	0.00877777281228048
3.8499999999999943	0.9434868872715996	0.008953167072514692
3.899999999999994	0.9434942261294555	0.009139298510590269
3.949999999999994	0.9435014704370543	0.009311793582489165
3.999999999999994	0.9435092841418824	0.00944238391782923
4.049999999999994	0.9435172244895047	0.009511674386888519
4.099999999999993	0.9435247663052625	0.009530824487189164
4.149999999999993	0.9435328481624125	0.009535558604480472
4.199999999999993	0.9435408976979609	0.009558124887794249
4.249999999999993	0.9435489166876503	0.009616956326576147
4.299999999999993	0.943557100612969	0.009706250833506354
4.3499999999999925	0.9435652438492327	0.009825654593187221
4.399999999999992	0.9435733981967704	0.009976217165662224
4.449999999999992	0.943581270543962	0.010162688849559136
4.499999999999992	0.9435893376951813	0.010371335985215112
4.549999999999992	0.9435970319496612	0.010570691844033312
4.599999999999992	0.943604902836905	0.010725963985522979
4.6499999999999915	0.9436128054561399	0.010808772643761467
4.699999999999991	0.9436206713888077	0.010820514502141708
4.749999999999991	0.9436284490862858	0.010775320369002668
4.799999999999991	0.9436363581977094	0.010708573700179934
4.849999999999991	0.9436445652404585	0.01065162429808832
4.899999999999991	0.9436524892161341	0.010630515445944148
4.94999999999999	0.9436605094302541	0.010643207910927195
4.99999999999999	0.9436682815869629	0.010665382133190553
5.04999999999999	0.9436763214185675	0.010665503946363515
5.09999999999999	0.9436842197993901	0.010623084337328574
5.14999999999999	0.9436921915164173	0.010550236134124905
5.1999999999999895	0.9437002093000939	0.010468933350720386
5.249999999999989	0.9437080435453089	0.010404908708301353
5.299999999999989	0.9437160910384256	0.010359966833141346
5.349999999999989	0.9437239859216406	0.010327536954215115
5.399999999999989	0.9437322041913918	0.0102985689680345
5.449999999999989	0.9437400549891612	0.010277411501141814
5.4999999999999885	0.9437482360861585	0.010277222666761038
5.549999999999988	0.9437560352817189	0.010304873967016943
5.599999999999988	0.9437642498651512	0.010365006373503802
5.649999999999988	0.9437723738485101	0.010450607094978602
5.699999999999988	0.943780639706533	0.010564835393080282
5.749999999999988	0.9437888066770599	0.010708418032142097
5.799999999999987	0.9437970039117559	0.010890527185931174
5.849999999999987	0.9438051743425098	0.011109026336083358
5.899999999999987	0.9438135379652839	0.011354913554605701
5.949999999999987	0.9438217428291982	0.011603525760757438
5.999999999999987	0.9438297898961268	0.011819223870805404
6.0499999999999865	0.9438381641674654	0.011970387015489683
6.099999999999986	0.9438464125725586	0.012037079293205893
6.149999999999986	0.9438546903996041	0.012034321371525228
6.199999999999986	0.9438631636342256	0.011994063792800658
6.249999999999986	0.9438716458111586	0.011963334340184867
6.299999999999986	0.9438802418232313	0.011969142355334788
6.349999999999985	0.9438887349822109	0.012019376166776502
6.399999999999985	0.9438974536822917	0.01210161264800933
6.449999999999985	0.9439060289196659	0.012201443346819123
6.499999999999985	0.9439145489448646	0.012313977721302627
6.549999999999985	0.9439229199943098	0.012436258818013723
6.5999999999999845	0.9439313771391066	0.012572594983372421
6.649999999999984	0.9439393775735662	0.012715706152711134
6.699999999999984	0.9439478793738726	0.01286596966203085
6.749999999999984	0.9439561987417018	0.013017024105989908
6.799999999999984	0.9439647118003086	0.013172810687703177
6.849999999999984	0.9439731666473196	0.013335253607971118
6.8999999999999835	0.9439811672434767	0.01350823302293196
6.949999999999983	0.9439895729006645	0.013692582101307502
6.999999999999983	0.9439976055299537	0.0138809307366893
7.049999999999983	0.9440057436480542	0.014066973764619971
7.099999999999983	0.944014235587765	0.01424188794802026
7.149999999999983	0.9440226084094795	0.014414046525450957
7.199999999999982	0.944031010084855	0.014595679745240767
7.249999999999982	0.9440394120680939	0.014807416416110664
7.299999999999982	0.9440477924790045	0.015052784673129793
7.349999999999982	0.9440562343233755	0.015320080167127426
7.399999999999982	0.9440645492703903	0.015582661183751163
7.4499999999999815	0.9440728014024522	0.01581580873474823
7.499999999999981	0.9440813731009094	0.01601230589816002
7.549999999999981	0.9440898670121174	0.016179644932894137
7.599999999999981	0.9440984637792407	0.01634245028540315
7.649999999999981	0.9441072291851681	0.01652080542468112
7.699999999999981	0.9441158449571667	0.016733771680876957
7.7499999999999805	0.9441245986251707	0.01698350217636928
7.79999999999998	0.9441332770613351	0.01726787093054713
7.84999999999998	0.9441420332999153	0.017574556046032492
7.89999999999998	0.9441506468606292	0.01789109210226161
7.94999999999998	0.9441593591609948	0.018204080563114254
7.99999999999998	0.9441679132567675	0.018497408738385037
8.04999999999998	0.9441765500685682	0.018758702104447578
8.09999999999998	0.9441852796832788	0.01897352697639518
8.14999999999998	0.944194063814638	0.019140841010057155
8.199999999999982	0.9442026282354382	0.019263774993265523
8.249999999999982	0.944211494519475	0.019358833084316684
8.299999999999983	0.9442205816799595	0.019438563854579444
8.349999999999984	0.9442296530124733	0.019510854648988142
8.399999999999984	0.9442388762938457	0.019571669334711567
8.449999999999985	0.9442481733301911	0.019612601986573865
8.499999999999986	0.9442576244429258	0.019634352381586187
8.549999999999986	0.9442670286353145	0.019644897624647526
8.599999999999987	0.9442763741842376	0.019667026152394212
8.649999999999988	0.9442857875271369	0.019718700034963278
8.699999999999989	0.9442951334169113	0.019813238821275725
8.74999999999999	0.9443044346128613	0.019945396771103154
8.79999999999999	0.9443138053772193	0.02010132795240443
8.84999999999999	0.9443230503456347	0.020262583387584458
8.899999999999991	0.9443322266168839	0.020414447293646956
8.949999999999992	0.9443416301872992	0.02055421752393139
8.999999999999993	0.9443510305223308	0.020685216086777907
9.049999999999994	0.944360296287321	0.02082046075505344
9.099999999999994	0.9443695357919779	0.020966847293612992
9.149999999999995	0.9443786684504577	0.021133777751719124
9.199999999999996	0.9443880283207108	0.021323292398288392
9.249999999999996	0.94439722758571	0.02153877610449791
9.299999999999997	0.9444068363611733	0.021777002762744743
9.349999999999998	0.9444160193496041	0.022030176090808425
9.399999999999999	0.9444252651789826	0.022283795618733348
9.45	0.9444343335189522	0.022517317165828585
9.5	0.9444435195034621	0.02271821017986538
9.55	0.9444527539475542	0.02288123849722197
9.600000000000001	0.9444619076904707	0.02302055706433262
9.650000000000002	0.9444711701874774	0.023151454018231227
9.700000000000003	0.9444804612963363	0.023293734576641998
9.750000000000004	0.9444899234462586	0.02345418370061458
9.800000000000004	0.9444991790291506	0.0236321757901805
9.850000000000005	0.944508641327889	0.023819730624009564
9.900000000000006	0.9445179332964962	0.02401002288082591
9.950000000000006	0.9445273208138135	0.024204722551295882
10.000000000000007	0.9445366622481649	0.024407501188269048
10.050000000000008	0.9445461130635044	0.024629075322645147
10.100000000000009	0.9445558233511037	0.024869806911137677
10.15000000000001	0.9445649952859482	0.02512539543251845
10.20000000000001	0.9445748069211746	0.025381765171841184
10.25000000000001	0.9445844869399377	0.025625327066014485
10.300000000000011	0.9445936851307443	0.025841919219704763
10.350000000000012	0.9446036733981406	0.02602644130247641
10.400000000000013	0.9446136425383665	0.026177656709103752
10.450000000000014	0.9446237092607893	0.026297110472850115
10.500000000000014	0.9446334616850838	0.02639217674025837
10.550000000000015	0.9446428966052349	0.026470603482129006
10.600000000000016	0.9446529784993886	0.026553922237061645
10.650000000000016	0.9446624125011978	0.026656078819404145
10.700000000000017	0.9446725050722802	0.026794351212509806
10.750000000000018	0.9446829023695815	0.026968650905992902
10.800000000000018	0.9446930236117768	0.027170099113801457
10.85000000000002	0.9447032907466408	0.027382124274632307
10.90000000000002	0.944713578137036	0.027588312837099553
10.95000000000002	0.9447234376257667	0.027780356056427022
11.000000000000021	0.944734023565246	0.027961070425126737
11.050000000000022	0.9447441350503953	0.02814355862728267
11.100000000000023	0.944754695859132	0.028338048746429145
11.150000000000023	0.9447651061933056	0.02855386652264331
11.200000000000024	0.9447760239447573	0.028787577586433286
11.250000000000025	0.9447854687381746	0.029029370875201306
11.300000000000026	0.944795157557892	0.029270055126231025
11.350000000000026	0.9448048539712156	0.02950352673575999
11.400000000000027	0.9448148157383383	0.029729572373971114
11.450000000000028	0.944825159716657	0.02994628095406751
11.500000000000028	0.9448350687351061	0.030153064135024277
11.55000000000003	0.9448456069816603	0.030343711135268247
11.60000000000003	0.9448561054277985	0.030516986541172016
11.65000000000003	0.944867095635585	0.030666564311627623
11.700000000000031	0.9448781723789935	0.030791232760811325
11.750000000000032	0.9448880500417076	0.030885329713820707
11.800000000000033	0.9448978735468757	0.03094885350408459
11.850000000000033	0.9449092921036671	0.030983502168426623
11.900000000000034	0.9449187467198041	0.030984267015497023
11.950000000000035	0.9449285933242584	0.030963637424472504
12.000000000000036	0.9449382871322904	0.030936860531767568
12.050000000000036	0.9449479822615979	0.030927539416986508
12.100000000000037	0.9449577369102852	0.030952628188482306
12.150000000000038	0.9449674089979109	0.031023196270307796
12.200000000000038	0.9449772295385931	0.03113428373678566
12.250000000000039	0.944988388809052	0.03126920450719936
12.30000000000004	0.9449986088038913	0.031405548298166455
12.35000000000004	0.9450098485176952	0.03152700212991361
12.400000000000041	0.9450204750839734	0.031627629381765124
12.450000000000042	0.945030185718883	0.031708853010635016
12.500000000000043	0.9450404448493117	0.031781393643764116
12.550000000000043	0.9450500686920548	0.031851006405866286
12.600000000000044	0.9450605827758329	0.03192517981161674
12.650000000000045	0.9450711363241115	0.032006089151619115
12.700000000000045	0.9450816866769254	0.032096101218082984
12.750000000000046	0.9450928192438104	0.03219739986541703
12.800000000000047	0.9451037536514314	0.03231086438174482
12.850000000000048	0.9451147895487815	0.032438100482722686
12.900000000000048	0.9451253263305445	0.03257603568807918
12.950000000000049	0.9451358363580454	0.03272623034116863
13.00000000000005	0.9451466912103733	0.03288739531966765
13.05000000000005	0.9451577343283537	0.0330672539523313
13.100000000000051	0.9451688329021088	0.033265145495636694
13.150000000000052	0.9451785308304146	0.03348162012738302
13.200000000000053	0.9451882984171992	0.03371263297948883
13.250000000000053	0.94519774173954	0.03394963131436912
13.300000000000054	0.945207369631663	0.034183237135264666
13.350000000000055	0.9452166277279663	0.03440840071500849
13.400000000000055	0.9452265150097265	0.034631428926575836
13.450000000000056	0.9452362491760937	0.034862578742940416
13.500000000000057	0.94524626169349	0.03511525300200398
13.550000000000058	0.9452560696396033	0.03539382726925935
13.600000000000058	0.9452662244348089	0.03569515568600932
13.650000000000059	0.9452767038566198	0.036004201075939296
13.70000000000006	0.9452871753553049	0.03630200877578876
13.75000000000006	0.9452974114316652	0.036572335277574204
13.800000000000061	0.9453080489312413	0.036804380259480636
13.850000000000062	0.9453184521009099	0.03699767989950213
13.900000000000063	0.9453281571079364	0.03715373445740634
13.950000000000063	0.9453381639782376	0.03728397237097332
14.000000000000064	0.9453480554049462	0.037398210370139365
14.050000000000065	0.9453579239233921	0.03751141158509615
14.100000000000065	0.9453678709463939	0.037636405685911554
14.150000000000066	0.9453779406167708	0.03778385602665953
14.200000000000067	0.9453892743643482	0.03795971259888418
14.250000000000068	0.945399543778592	0.038160493234380734
14.300000000000068	0.9454104350171575	0.03838367155844721
14.350000000000069	0.9454207104210877	0.03862052766391828
14.40000000000007	0.9454304232584363	0.038869981422029416
14.45000000000007	0.9454407898154724	0.039132819393398015
14.500000000000071	0.9454526237986873	0.03941774400470608
14.550000000000072	0.9454628384061163	0.0397154379425827
14.600000000000072	0.9454730992256558	0.040022775084169314
14.650000000000073	0.9454836943729957	0.040329364922620216
14.700000000000074	0.9454936082620204	0.04062251483710636
14.750000000000075	0.945503748019374	0.0408941176508951
14.800000000000075	0.9455141270003262	0.041143612604730345
14.850000000000076	0.9455247414779487	0.04138267176846012
14.900000000000077	0.9455350580841714	0.04161748729765653
14.950000000000077	0.9455449447382945	0.041861619157058744
15.000000000000078	0.9455560992091672	0.04211966205963828
15.050000000000079	0.9455670703274226	0.042392681354494456
15.10000000000008	0.9455782552287038	0.0426685529312514
15.15000000000008	0.9455898149275946	0.04294162805428472
15.200000000000081	0.9456008083754132	0.04320022613179746
15.250000000000082	0.9456128808038069	0.04343966673540461
15.300000000000082	0.9456246509118599	0.04365672727311324
15.350000000000083	0.9456367168099051	0.043850076322417005
15.400000000000084	0.9456495326750027	0.04403089910918528
15.450000000000085	0.9456610546146573	0.04420406565753582
15.500000000000085	0.9456722559715731	0.044387918863539155
15.550000000000086	0.9456843973637098	0.04459318347476381
15.600000000000087	0.9456973044386898	0.044827358069594564
15.650000000000087	0.9457094116457126	0.04507935864122199
15.700000000000088	0.9457213927259528	0.045339246268034004
15.750000000000089	0.945734278170344	0.045597690021569603
15.80000000000009	0.9457445901259484	0.04583885776976897
15.85000000000009	0.9457576454730898	0.046070266529967235
15.900000000000091	0.9457706348359903	0.046287135255241384
15.950000000000092	0.9457834340941125	0.04649695216919305
16.000000000000092	0.9457972563685602	0.0466990045247473
16.050000000000093	0.9458109928017158	0.04689477268422713
16.100000000000094	0.9458247551915031	0.047076175155222284
16.150000000000095	0.9458389642599636	0.047244558768401425
16.200000000000095	0.945853214854182	0.0474026484413727
16.250000000000096	0.9458683062740616	0.04755997812984274
16.300000000000097	0.9458827275369757	0.04772890556217931
16.350000000000097	0.9458983813822942	0.047922466851744026
16.400000000000098	0.9459135858691436	0.048153937903138704
16.4500000000001	0.9459293835035711	0.04842609438837039
16.5000000000001	0.9459453672791378	0.04874371482237855
16.5500000000001	0.9459578158945746	0.04909452921916959
16.6000000000001	0.9459704339934218	0.049475295006681505
16.6500000000001	0.9459829407451897	0.0498718655479383
16.700000000000102	0.9459959188090727	0.0502705315785066
16.750000000000103	0.9460083970210311	0.05065897584671637
16.800000000000104	0.946021330875392	0.05103121007402405
16.850000000000104	0.9460337857344592	0.05139380364115627
16.900000000000105	0.9460465802494785	0.051753024155088104
16.950000000000106	0.9460591973667223	0.052122952453215965
17.000000000000107	0.9460726855829279	0.05250632000991204
17.050000000000107	0.9460863779368002	0.05290170289573234
17.100000000000108	0.9460997877773067	0.0532976891417687
17.15000000000011	0.946113304111702	0.05368334712371222
17.20000000000011	0.9461236440380566	0.054045524278372406
17.25000000000011	0.9461372702698951	0.05438652876535677
17.30000000000011	0.9461506773668232	0.05470751700708253
17.35000000000011	0.9461643421885271	0.05500854496233584
17.400000000000112	0.9461777498081754	0.055296979152081975
17.450000000000113	0.9461914843378749	0.055573187357589225
17.500000000000114	0.9462052376739996	0.05584113725373694
17.550000000000114	0.9462190306661601	0.056100625083861586
17.600000000000115	0.9462330184865121	0.05635483824649188
17.650000000000116	0.9462470890221278	0.05660733688129507
17.700000000000117	0.9462579478842577	0.056856975183481866
17.750000000000117	0.9462684035781186	0.05711349487104939
17.800000000000118	0.9462789496072228	0.05738032208170053
17.85000000000012	0.9462900073116611	0.057667031653397954
17.90000000000012	0.9463007318338743	0.0579715099191667
17.95000000000012	0.9463116672356666	0.05829770653054082
18.00000000000012	0.9463223859461138	0.05863538514136034
18.05000000000012	0.9463330983869626	0.0589736205809287
18.100000000000122	0.9463436276889552	0.05929545354708715
18.150000000000123	0.9463543204149778	0.0595857958623384
18.200000000000124	0.946365321586006	0.05983999277014435
18.250000000000124	0.9463762277692173	0.06005608112701765
18.300000000000125	0.9463925514817213	0.0602576448005304
18.350000000000126	0.9464056167722833	0.06044793870143118
18.400000000000126	0.9464183285144625	0.06064507577867984
18.450000000000127	0.9464310864812071	0.06085825436374399
18.500000000000128	0.9464420010116333	0.06109261576527745
18.55000000000013	0.9464526496089015	0.06134299613816412
18.60000000000013	0.94646345651287	0.06160646081276456
18.65000000000013	0.9464742173129457	0.061878011865439134
18.70000000000013	0.9464846675769565	0.062149935958492254
18.75000000000013	0.9464953924311885	0.06242428897327134
18.800000000000132	0.9465060736755128	0.06269539852615497
18.850000000000133	0.9465170075598843	0.06296718485533068
18.900000000000134	0.9465276586797811	0.06323497494315707
18.950000000000134	0.9465384638807306	0.06350273622984035
19.000000000000135	0.9465492911724539	0.06376685614733425
19.050000000000136	0.9465601170625286	0.06402483159593532
19.100000000000136	0.9465707765118755	0.06427269585485688
19.150000000000137	0.9465814575147555	0.0645051635709238
19.200000000000138	0.9465923434660507	0.06472371718381771
19.25000000000014	0.9466031958677	0.06492664593550929
19.30000000000014	0.9466143155809787	0.06512474774517081
19.35000000000014	0.9466253362655069	0.06531975765718699
19.40000000000014	0.9466366547638506	0.0655184960898762
19.45000000000014	0.9466476922645205	0.06571410303522941
19.500000000000142	0.9466588368160865	0.0658993913175429
19.550000000000143	0.9466699013337285	0.06606393940968233
19.600000000000144	0.9466810455005366	0.06620041169721448
19.650000000000144	0.9466924857668517	0.06631295345903786
19.700000000000145	0.9467036415826678	0.0664068944056411
19.750000000000146	0.946715204536028	0.06650270384721128
19.800000000000146	0.9467266191335011	0.06661378763407168
19.850000000000147	0.9467380433091324	0.06675886716038265
19.900000000000148	0.9467494301091028	0.06694459162180955
19.95000000000015	0.9467608098552284	0.06717594642872567
20.00000000000015	0.9467721521440068	0.06744867425296491
20.05000000000015	0.9467836249479359	0.06775440526538966
20.10000000000015	0.946795158285672	0.06808372173753638
20.15000000000015	0.9468063796428867	0.06842171634913014
20.200000000000152	0.9468180272162375	0.06876301548852784
20.250000000000153	0.9468291768789139	0.06909669772095914
20.300000000000153	0.9468406295663958	0.06942618735810971
20.350000000000154	0.9468519392894333	0.06974974780602856
20.400000000000155	0.9468689452350854	0.0700775673089556
20.450000000000156	0.9468802688734755	0.07039939633893508
20.500000000000156	0.9468968299926064	0.07072239541674781
20.550000000000157	0.9469130468100162	0.07103985269795665
20.600000000000158	0.9469293657298282	0.0713476314332919
20.65000000000016	0.9469459102548369	0.07165030161541283
20.70000000000016	0.9469620381852007	0.07195263606986745
20.75000000000016	0.946975382865381	0.07226464479209922
20.80000000000016	0.9469891693954584	0.07259121912894433
20.85000000000016	0.9470027821849755	0.07293693121041547
20.900000000000162	0.9470167080861484	0.07329297780770416
20.950000000000163	0.9470305386483266	0.07365208046709744
21.000000000000163	0.9470443042802672	0.07400127792914686
21.050000000000164	0.947058729174326	0.07433403918575264
21.100000000000165	0.9470730100965664	0.07464807791991206
21.150000000000166	0.9470878235974942	0.07494376298939388
21.200000000000166	0.9471028114753738	0.07523186014147447
21.250000000000167	0.9471178448822641	0.07551564910637441
21.300000000000168	0.9471334722865152	0.07580878131603307
21.35000000000017	0.947148816964666	0.07611133568262282
21.40000000000017	0.9471648289677339	0.07642920152863099
21.45000000000017	0.9471801405778191	0.07675278078801918
21.50000000000017	0.947196627763268	0.07707626609093714
21.55000000000017	0.9472127798331557	0.07738584411134906
21.600000000000172	0.9472294280147407	0.07767015946637235
21.650000000000173	0.9472457129813311	0.07792569674019012
21.700000000000173	0.9472626173957184	0.07815246521632481
21.750000000000174	0.947279331032814	0.0783617856883796
21.800000000000175	0.947296504311702	0.07856284297767098
21.850000000000176	0.9473138741551721	0.07876810909302717
21.900000000000176	0.9473306510483746	0.0789827686814985
21.950000000000177	0.9473477568378318	0.07921204274731002
22.000000000000178	0.9473644068712055	0.07945588138423083
22.05000000000018	0.9473819488105175	0.07971700886786205
22.10000000000018	0.9473990305043571	0.08000029254014149
22.15000000000018	0.9474166175588371	0.0803091971582858
22.20000000000018	0.9474339190233407	0.08064966851231418
22.25000000000018	0.9474510044657203	0.08101783676561684
22.300000000000182	0.947468479709809	0.08141339611553292
22.350000000000183	0.947485204567824	0.08182185868093907
22.400000000000183	0.9475027358812069	0.08223525781116951
22.450000000000184	0.9475190403915168	0.0826386351643261
22.500000000000185	0.9475362983074302	0.08302143114795311
22.550000000000185	0.9475537458057645	0.08337898328564104
22.600000000000186	0.9475671185055886	0.08370362977851427
22.650000000000187	0.9475849094246874	0.08401049384608517
22.700000000000188	0.9475981185858745	0.0842998845301438
22.75000000000019	0.9476146506854572	0.084590969444907
22.80000000000019	0.9476311202494729	0.08489094351220916
22.85000000000019	0.9476477763743493	0.08520502728234904
22.90000000000019	0.9476634708255935	0.08553199608705808
22.95000000000019	0.9476796332744956	0.08586211100379658
23.000000000000192	0.9476951119525886	0.0861876121463353
23.050000000000193	0.9477080115266283	0.08649456009694725
23.100000000000193	0.947727991499681	0.08679145925238647
23.150000000000194	0.9477453836301395	0.08707826569371777
23.200000000000195	0.9477625424386397	0.08736586451143614
23.250000000000195	0.9477799598788947	0.08766210374814389
23.300000000000196	0.9477967470085349	0.087976316637382
23.350000000000197	0.9478136448876793	0.0883104015300276
23.400000000000198	0.9478303641370381	0.08866493920209148
23.4500000000002	0.9478510793255422	0.08903607893153427
23.5000000000002	0.9478723509578133	0.08942350239542492
23.5500000000002	0.9478909777143522	0.08982701103043901
23.6000000000002	0.9479088975216995	0.09024481597270784
23.6500000000002	0.947926662440551	0.09067595910511549
23.700000000000202	0.9479449605961547	0.09111740346125366
23.750000000000203	0.947967308807824	0.09156590172317687
23.800000000000203	0.9479899037574384	0.09201834258027151
23.850000000000204	0.9480119623371115	0.09246835465286612
23.900000000000205	0.948033821824164	0.09291040757754374
23.950000000000205	0.9480561703407124	0.09333717321884527
24.000000000000206	0.9480792750177568	0.09374892718973347
24.050000000000207	0.9481022188381492	0.09414762099232939
24.100000000000207	0.9481247515927956	0.09454538851209017
24.150000000000208	0.9481466282945965	0.09495641195605771
24.20000000000021	0.9481680916208263	0.09539544466416368
24.25000000000021	0.9481889039980356	0.09587289390341448
24.30000000000021	0.9482128421615477	0.09638899805119784
24.35000000000021	0.9482354525997256	0.0969389028319516
24.40000000000021	0.9482581113012151	0.09750589596123306
24.450000000000212	0.9482801090715931	0.0980768546167771
24.500000000000213	0.9483034369900024	0.09863494514727249
24.550000000000214	0.9483264497775226	0.0991769864476767
24.600000000000215	0.9483494727613989	0.09969703876018599
24.650000000000215	0.9483725496329376	0.10019939854886546
24.700000000000216	0.9483951187939561	0.10068422443996226
24.750000000000217	0.9484174658322664	0.10115553695954763
24.800000000000217	0.9484400616492892	0.10161269589143762
24.850000000000218	0.9484624377514908	0.10205686915558175
24.90000000000022	0.9484868168650892	0.1024865453870091
24.95000000000022	0.9485116869892929	0.10290063717249871
25.00000000000022	0.9485362353218947	0.10329715599507883
25.05000000000022	0.9485577231688501	0.1036771786419337
25.10000000000022	0.9485826879456202	0.10404214609261386
25.150000000000222	0.9486042506428531	0.10439846398025174
25.200000000000223	0.948625919198104	0.10475019345489664
25.250000000000224	0.94864744224336	0.1051006001530153
25.300000000000225	0.9486689273807696	0.10544989792832224
25.350000000000225	0.9486904229958416	0.1057947608370803
25.400000000000226	0.9487122217663375	0.106132794584046
25.450000000000227	0.9487343329941219	0.106462755743416
25.500000000000227	0.948756149999835	0.10679126607390466
25.550000000000228	0.9487789819757559	0.10712601975270386
25.60000000000023	0.9488037141989465	0.10748198907188389
25.65000000000023	0.9488286422158011	0.10786829974629557
25.70000000000023	0.9488528571190475	0.10829330067765462
25.75000000000023	0.9488763646645699	0.10874998448934119
25.80000000000023	0.9489002357983518	0.10923179709771587
25.850000000000232	0.9489237879766659	0.10972097575667797
25.900000000000233	0.9489480555887916	0.1102051497580712
25.950000000000234	0.9489714196566221	0.11066937471702493
26.000000000000234	0.9489952024694199	0.11110828615753791
26.050000000000235	0.9490184570807275	0.11151829625066724
26.100000000000236	0.9490423015350468	0.11190590367897799
26.150000000000237	0.9490655091965249	0.11227770307484972
26.200000000000237	0.9490891111749756	0.11264458649136473
26.250000000000238	0.9491124451672595	0.11301517851300778
26.30000000000024	0.9491358181147149	0.11339474808892185
26.35000000000024	0.9491593371772233	0.11378624982017146
26.40000000000024	0.9491828748806438	0.1141874183122384
26.45000000000024	0.9492062591669023	0.11459735344671931
26.50000000000024	0.9492296865648471	0.11501380146698133
26.550000000000242	0.9492537296088136	0.11543992402214263
26.600000000000243	0.949277512241764	0.11587490855453181
26.650000000000244	0.9493019434480422	0.11632220555643759
26.700000000000244	0.9493262202377646	0.11677698812539017
26.750000000000245	0.949351403835774	0.11723479779939
26.800000000000246	0.9493783047771571	0.11768564105328196
26.850000000000247	0.9494054354733645	0.11812315125023096
26.900000000000247	0.9494211873109862	0.11853325008300325
26.950000000000248	0.94943694651705	0.11892501230050076
27.00000000000025	0.9494545648611793	0.11931026196103389
27.05000000000025	0.9494722455309896	0.11969492348472184
27.10000000000025	0.9494896228067902	0.12008620202190898
27.15000000000025	0.9495071474223389	0.12049071878460216
27.20000000000025	0.9495246427728606	0.12091041224449653
27.250000000000252	0.9495388688141256	0.1213350413150019
27.300000000000253	0.9495659365461192	0.12177363690696966
27.350000000000254	0.9495932199452757	0.12220737220071769
27.400000000000254	0.9496102962972597	0.12262377770716204
27.450000000000255	0.9496272733686748	0.12302325643436107
27.500000000000256	0.9496458407862772	0.12341688755830482
27.550000000000257	0.9496634243430334	0.12380660136648088
27.600000000000257	0.9496805823491145	0.12420803219071234
27.650000000000258	0.9496973084417164	0.12463208834056681
27.70000000000026	0.949711680841264	0.12508642626819738
27.75000000000026	0.9497262652832629	0.12557635408244813
27.80000000000026	0.9497534510588936	0.1261087610740411
27.85000000000026	0.9497687689398457	0.12665632729144324
27.90000000000026	0.9497946917422806	0.12722619701385882
27.950000000000262	0.9498216407476493	0.12780495559283891
28.000000000000263	0.949848671754256	0.12838540965335915
28.050000000000264	0.949874891785039	0.1289633641112891
28.100000000000264	0.9499017895422471	0.12953459698240283
28.150000000000265	0.9499281645592984	0.13009265035372256
28.200000000000266	0.9499545292762118	0.13062988326904604
28.250000000000266	0.9499812645892134	0.13113960114725634
28.300000000000267	0.9500066108970456	0.13161455106962208
28.350000000000268	0.95003324976162	0.1320573702986244
28.40000000000027	0.9500593407572814	0.13247045759895276
28.45000000000027	0.9500854090143792	0.132863128219309
28.50000000000027	0.9501113404429484	0.13324484907007927
28.55000000000027	0.9501371216496445	0.13362912976515137
28.60000000000027	0.9501620054750396	0.13402215717280894
28.650000000000272	0.9501877395504496	0.1344325682258014
28.700000000000273	0.950212231923417	0.1348545673791668
28.750000000000274	0.9502377742282896	0.13528587389815488
28.800000000000274	0.9502623877259793	0.1357126173836766
28.850000000000275	0.9502880875205083	0.13612989514221102
28.900000000000276	0.9503127603173148	0.13652811871137205
28.950000000000276	0.9503388498570724	0.13691237937546982
29.000000000000277	0.9503652511473858	0.13728803982904283
29.050000000000278	0.9503919934537012	0.13766510131209211
29.10000000000028	0.9504166885464533	0.1380515567760724
29.15000000000028	0.9504418574216958	0.1384552471804003
29.20000000000028	0.9504671433500832	0.13887823160044244
29.25000000000028	0.9504928594912002	0.1393139051926625
29.30000000000028	0.9505185346199824	0.13975770125776088
29.350000000000282	0.9505439315602464	0.14020174556110662
29.400000000000283	0.950569642860012	0.1406442925605927
29.450000000000284	0.950594665233148	0.14108257535302937
29.500000000000284	0.9506198673595325	0.1415181175909147
29.550000000000285	0.9506443003812163	0.1419519027297437
29.600000000000286	0.9506688219899131	0.14238797718724616
29.650000000000286	0.9506911146704322	0.14282619108760877
29.700000000000287	0.9507138045800521	0.143268750220009
29.750000000000288	0.9507364350301111	0.14371569229144956
29.80000000000029	0.9507595676200818	0.14417006910862162
29.85000000000029	0.9507825352805073	0.14463547765487758
29.90000000000029	0.9508062327231427	0.1451181703429858
29.95000000000029	0.9508295836250419	0.14562583611500166
30.00000000000029	0.9508548671653124	0.146164922342653
30.050000000000292	0.9508794569009658	0.14673986371713935
30.100000000000293	0.9509032626408738	0.1473476116172337
30.150000000000293	0.9509286561514678	0.1479799687099301
30.200000000000294	0.9509538082278072	0.14862144503720917
30.250000000000295	0.950979433755988	0.1492558819471918
30.300000000000296	0.9510034341162976	0.1498668244324349
30.350000000000296	0.9510246695567963	0.15044070781890903
30.400000000000297	0.9510441269904281	0.15097822170238176
30.450000000000298	0.9510656238287581	0.15149295702847457
30.5000000000003	0.9510857190373101	0.15199050639077583
30.5500000000003	0.9511064766441539	0.15248400513663862
30.6000000000003	0.9511270610214823	0.15298147561940695
30.6500000000003	0.9511489025278611	0.1534893847772388
30.7000000000003	0.951170245432074	0.15400611594114874
30.750000000000302	0.9511928627647563	0.1545326116472999
30.800000000000303	0.9512159638976228	0.15506603736090468
30.850000000000303	0.9512397609763493	0.1556042398967455
30.900000000000304	0.9512640433172539	0.1561486229676174
30.950000000000305	0.9512889343144475	0.15669984125975925
31.000000000000306	0.951314375153642	0.15726352440444816
31.050000000000306	0.9513399559892067	0.15784104085757994
31.100000000000307	0.9513663453050527	0.15843653737541316
31.150000000000308	0.9513922244682453	0.1590467642493644
31.20000000000031	0.9514189839873904	0.159672197017319
31.25000000000031	0.9514449417869614	0.1603071000723222
31.30000000000031	0.951471998962838	0.1609531172313185
31.35000000000031	0.9514980541619679	0.16160681806890545
31.40000000000031	0.951525134415414	0.16227522603461467
31.450000000000312	0.95155118765434	0.16295820286218746
31.500000000000313	0.9515783739210021	0.16366049674629948
31.550000000000313	0.9516065524913874	0.16437724293661796
31.600000000000314	0.9516346629809507	0.16510075165315102
31.650000000000315	0.9516626942429876	0.16581628043930952
31.700000000000315	0.951691151814898	0.1665120858977681
31.750000000000316	0.9517198905613248	0.1671777436848103
31.800000000000317	0.9517491766666958	0.16780977450694984
31.850000000000318	0.951778830761907	0.1684123396598926
31.90000000000032	0.9518086230663294	0.16899453466903333
31.95000000000032	0.9518385905660681	0.1695706992723078
32.00000000000032	0.9518682627991799	0.17015228893719855
32.05000000000032	0.951898569095317	0.1707512367896656
32.100000000000314	0.9519278417104001	0.17136971120195954
32.15000000000031	0.9519569165131797	0.172008641055938
32.20000000000031	0.9519853056075075	0.1726608119988478
32.250000000000306	0.9520137577693447	0.17331894084440636
32.3000000000003	0.9520408412998616	0.17397230898600632
32.3500000000003	0.9520678771204514	0.17461573332596939
32.4000000000003	0.9520942435013322	0.1752439170841796
32.450000000000294	0.9521205675262634	0.17585761168617695
32.50000000000029	0.9521457753069238	0.17645647133709438
32.55000000000029	0.9521713167912491	0.17704225938847842
32.600000000000286	0.9521963947934857	0.17761290455856943
32.65000000000028	0.9522219402681925	0.17816735545487614
32.70000000000028	0.9522471309363247	0.17870434888437434
32.75000000000028	0.9522729973026074	0.1792256573923045
32.800000000000274	0.9522990522497482	0.17973773504559146
32.85000000000027	0.9523251861475759	0.18024850214855703
32.90000000000027	0.9523520210878872	0.18076915330430046
32.950000000000266	0.9523784693105958	0.18130645282042704
33.00000000000026	0.9524053986251233	0.1818652512744081
33.05000000000026	0.9524320304094183	0.18244307746797367
33.10000000000026	0.9524589382116382	0.1830357692777899
33.150000000000254	0.9524849766768808	0.1836351763311539
33.20000000000025	0.9525112272341444	0.1842375053938963
33.25000000000025	0.9525372408695486	0.18483866730743123
33.300000000000246	0.9525634270664023	0.1854436020245422
33.35000000000024	0.9525894333500416	0.18605774036560635
33.40000000000024	0.9526156502199168	0.1866923661460288
33.45000000000024	0.9526417185635682	0.18735517200811067
33.500000000000234	0.9526680422470748	0.18805277430115563
33.55000000000023	0.9526934578130067	0.18878365790318258
33.60000000000023	0.9527195019086918	0.1895416424485724
33.650000000000226	0.9527451711401587	0.19031394068611993
33.70000000000022	0.9527715361697198	0.1910858169873065
33.75000000000022	0.9527981216517768	0.19184479423547404
33.80000000000022	0.9528247960816194	0.1925811722255488
33.850000000000215	0.9528520396635936	0.1932930680504042
33.90000000000021	0.9528692637079396	0.19396842146899992
33.95000000000021	0.9528862051460032	0.19462391781431096
34.000000000000206	0.9529136400139333	0.19527610759854075
34.0500000000002	0.9529309556750123	0.19590386089943687
34.1000000000002	0.952957536214865	0.19653081324933158
34.1500000000002	0.9529854706133714	0.1971536599205218
34.200000000000195	0.9530030990464875	0.19776088441973674
34.25000000000019	0.9530196916584339	0.19837009990459523
34.30000000000019	0.9530475540640874	0.19900295277983515
34.350000000000186	0.9530649515256244	0.19964185805326862
34.40000000000018	0.9530817339556619	0.2003026914145228
34.45000000000018	0.9530997873905935	0.20098626527849325
34.50000000000018	0.9531174512654005	0.20168743140066228
34.550000000000175	0.9531352665691655	0.20239519457117916
34.60000000000017	0.9531546974498261	0.20310236925678182
34.65000000000017	0.9531732848204713	0.2037956240120178
34.700000000000166	0.9531919867339701	0.2044701587195272
34.75000000000016	0.9532105662916002	0.20512287514805605
34.80000000000016	0.9532380684867925	0.20577234433127237
34.85000000000016	0.9532657273167744	0.2064154597940548
34.900000000000155	0.9532939060169219	0.2070633177313784
34.95000000000015	0.9533117231761461	0.20771296374728832
35.00000000000015	0.9533300310121304	0.20837904769544494
35.050000000000146	0.9533482792879581	0.20905801425018986
35.10000000000014	0.9533667470854779	0.20974261669047325
35.15000000000014	0.953384542294497	0.21042313938962637
35.20000000000014	0.953403400343392	0.2110938687794544
35.250000000000135	0.9534216881808129	0.2117500966704575
35.30000000000013	0.9534398268681255	0.2123936706722643
35.35000000000013	0.9534583026099845	0.21303144927042067
35.40000000000013	0.9534767761716201	0.2136682150195791
35.450000000000124	0.9534951836414	0.2143110371297736
35.50000000000012	0.9535135121463562	0.21496125636685803
35.55000000000012	0.9535322532145889	0.21562181297096752
35.600000000000115	0.9535497486250004	0.21629026105490715
35.65000000000011	0.9535675905227725	0.21696530560532368
35.70000000000011	0.9535856907339284	0.21764454431039104
35.75000000000011	0.9536050054450436	0.21832863932099342
35.800000000000104	0.953623790610028	0.2190134958162123
35.8500000000001	0.9536426820230354	0.21969984456241443
35.9000000000001	0.9536619417255813	0.2203814784638206
35.950000000000095	0.9536805984038836	0.2210529868676183
36.00000000000009	0.9536996627817068	0.22170372585890818
36.05000000000009	0.9537282516227639	0.2223351908692479
36.10000000000009	0.9537566530188646	0.22292770268408213
36.150000000000084	0.953774866590568	0.2234672590175762
36.20000000000008	0.9538037627577188	0.22398049393547967
36.25000000000008	0.9538339007860492	0.22446750421410158
36.300000000000075	0.9538632639264123	0.22494356240877025
36.35000000000007	0.9538939497125537	0.22542658055150985
36.40000000000007	0.9539248895480968	0.22593090188844456
36.45000000000007	0.9539435073265725	0.22645211854936168
36.500000000000064	0.9539748146995685	0.22701625093857458
36.55000000000006	0.9540064522308882	0.22760610436723824
36.60000000000006	0.9540382216731302	0.22821412190575285
36.650000000000055	0.954069851572943	0.22883304521004288
36.70000000000005	0.9540873796218547	0.22944660765049046
36.75000000000005	0.9541057878828298	0.23006424400773326
36.80000000000005	0.9541393288120417	0.23070389383456574
36.850000000000044	0.9541587395126117	0.23134155307911747
36.90000000000004	0.954176492173989	0.23199356266378823
36.95000000000004	0.9542093084321227	0.23267604822427468
37.000000000000036	0.9542276266656569	0.23336131477926797
37.05000000000003	0.9542586907419275	0.23407063621477708
37.10000000000003	0.9542772331120075	0.23477953822110498
37.15000000000003	0.9543090485634278	0.23550663163108707
37.200000000000024	0.9543272517752301	0.2362268717288151
37.25000000000002	0.9543600006884883	0.23696497087260515
37.30000000000002	0.9543780861269714	0.23769671540371493
37.350000000000016	0.9544111585593456	0.23844804195909694
37.40000000000001	0.9544444666973608	0.23920545927652995
37.45000000000001	0.9544776439368331	0.2399625642025647
37.50000000000001	0.95449563262783	0.24069832417260434
37.550000000000004	0.9545295853926451	0.24143667348497405
37.6	0.9545476704357605	0.24214712780895123
37.65	0.9545647370203382	0.2428498729362733
37.699999999999996	0.9545997948881507	0.24356507990701387
37.74999999999999	0.9546343971567239	0.24429197212026407
37.79999999999999	0.9546687236437793	0.24504062104956678
37.84999999999999	0.9546857763513716	0.2458050190404109
37.899999999999984	0.9547046131219488	0.24659940704591068
37.94999999999998	0.9547231701573857	0.2474184595889702
37.99999999999998	0.954742144524119	0.24824853194086144
38.049999999999976	0.9547608621363621	0.24907520359501875
38.09999999999997	0.9547792394468826	0.24988619302834394
38.14999999999997	0.9547987233164673	0.2506711250238884
38.19999999999997	0.9548170739832579	0.2514264621733285
38.249999999999964	0.9548513276730791	0.2521659390384015
38.29999999999996	0.9548854322796343	0.2528844419477177
38.34999999999996	0.9549197781489529	0.2535893165014141
38.399999999999956	0.9549551376667132	0.25428982932558725
38.44999999999995	0.9549910714215696	0.25499139599719867
38.49999999999995	0.9550268412536174	0.2556981216983511
38.54999999999995	0.9550624015700155	0.2564103815581187
38.599999999999945	0.955098708085147	0.25713272943738186
38.64999999999994	0.9551339382073151	0.25786469499472725
38.69999999999994	0.9551702846843562	0.2586141997815776
38.749999999999936	0.9552071094333908	0.25938400802280354
38.79999999999993	0.9552443756500102	0.2601780904130481
38.84999999999993	0.9552799019372206	0.2609918476833417
38.89999999999993	0.95531631254679	0.2618234830139259
38.949999999999925	0.9553523156406378	0.26266265838939673
38.99999999999992	0.9553884280134417	0.26350296663239703
39.04999999999992	0.9554247373314917	0.2643378757002524
39.099999999999916	0.9554614298598791	0.265166916271247
39.14999999999991	0.9554983271343378	0.26599249465029634
39.19999999999991	0.9555356237614197	0.26682162671354986
39.24999999999991	0.9555731206434894	0.2676602128166344
39.299999999999905	0.9556106190847461	0.26851152465387373
39.3499999999999	0.9556482724678198	0.26937494658619165
39.3999999999999	0.9556859811947555	0.27024308909483136
39.449999999999896	0.9557237594670029	0.27110624825780305
39.49999999999989	0.9557616330733417	0.2719504317347583
39.54999999999989	0.9557994517696952	0.2727663588140162
39.59999999999989	0.9558374556958358	0.27354611405620644
39.649999999999885	0.9558555336495964	0.274275777792702
39.69999999999988	0.9558932869767892	0.2749923722441871
39.74999999999988	0.9559318109806502	0.2756965016203126
39.799999999999876	0.9559690184727473	0.2763971741411822
39.84999999999987	0.9560075410124201	0.27710973916472464
39.89999999999987	0.9560456330026327	0.2778391822126082
39.94999999999987	0.9560635385061853	0.2785728129225134
39.999999999999865	0.9561003760740792	0.2793402075969956
40.04999999999986	0.9561394581205995	0.2801282001143498
40.09999999999986	0.9561759998262895	0.2809307814949758
40.14999999999986	0.9562144759217145	0.28175167790239175
40.199999999999854	0.9562326019947843	0.2825727494377856
40.24999999999985	0.9562508872411531	0.28340551922264534
40.29999999999985	0.9562687438079541	0.2842482541403607
40.349999999999845	0.9562888576292337	0.2850926456286527
40.39999999999984	0.9563065371425646	0.28593161824912394
40.44999999999984	0.9563245469455185	0.28675854777570486
40.49999999999984	0.9563437025102917	0.28757157142947143
40.549999999999834	0.9563621765979535	0.28837155219236615
40.59999999999983	0.9563807940548816	0.2891663689970844
40.64999999999983	0.9564016542694218	0.2899659788787568
40.699999999999825	0.9564209531987209	0.29078148574817597
40.74999999999982	0.9564411759574066	0.29162301803127527
40.79999999999982	0.9564621374048952	0.2924958480906953
40.84999999999982	0.95648153979133	0.29339992362012574
40.899999999999814	0.9565030559881148	0.2943276790912896
40.94999999999981	0.9565234536257669	0.2952693698922603
40.99999999999981	0.956544259137107	0.29621280636793007
41.049999999999805	0.9565666105462987	0.2971517711813159
41.0999999999998	0.9565880324768985	0.29808483710429035
41.1499999999998	0.9566112514639633	0.2990160809216299
41.1999999999998	0.9566345958057414	0.29995212367356283
41.249999999999794	0.9566575147403953	0.30090098770719653
41.29999999999979	0.9566788804606641	0.30186514070942716
41.34999999999979	0.9567005556085775	0.3028470682634906
41.399999999999785	0.9567219910843763	0.30383705385470516
41.44999999999978	0.9567436484786065	0.30483096996713943
41.49999999999978	0.9567655017968542	0.3058182725508696
41.54999999999978	0.9567866506728383	0.30679185949237986
41.599999999999774	0.9568080720772072	0.30774751559110014
41.64999999999977	0.9568297279577241	0.3086820363277321
41.69999999999977	0.956851262785221	0.3095934150719775
41.749999999999766	0.9568734393321826	0.3104822468947194
41.79999999999976	0.9568949576636969	0.31134527930843364
41.84999999999976	0.9569166256885082	0.3121838202065636
41.89999999999976	0.956937856844787	0.3129984435357466
41.949999999999754	0.9569591857345432	0.31379035337196154
41.99999999999975	0.9569821888534316	0.3145685170789263
42.04999999999975	0.9570043371918149	0.31533887277638484
42.099999999999746	0.9570268254324145	0.31611695685897157
42.14999999999974	0.9570625329040212	0.31692435487620224
42.19999999999974	0.9570987762726187	0.31776420855234966
42.24999999999974	0.9571202953971718	0.31862921480423967
42.299999999999734	0.9571429175128717	0.3195257659579584
42.34999999999973	0.9571806626871423	0.32045713402669135
42.39999999999973	0.9572024171424838	0.32138368352974506
42.449999999999726	0.9572240130410359	0.3223045582006333
42.49999999999972	0.9572622356581446	0.32322197265155644
42.54999999999972	0.9572837217301813	0.32410587365179777
42.59999999999972	0.9573045408902824	0.32496929611968745
42.649999999999714	0.9573268890729161	0.32582299844731105
42.69999999999971	0.9573491365822262	0.3266724426647532
42.74999999999971	0.9573714705950223	0.3275217854214154
42.799999999999706	0.9573940700842943	0.32837586143344616
42.8499999999997	0.9574174583746233	0.3292338723583706
42.8999999999997	0.9574399992054959	0.3300940161417857
42.9499999999997	0.9574633833011742	0.33094967424403315
42.999999999999694	0.957485682426953	0.33179903291778945
43.04999999999969	0.9575078945781643	0.3326407359280343
43.09999999999969	0.9575302548665134	0.3334729049155005
43.149999999999686	0.9575522633235783	0.3343000597017668
43.19999999999968	0.9575741437803764	0.33512344676707306
43.24999999999968	0.9575968897201762	0.3359475416882027
43.29999999999968	0.9576186290292354	0.3367692797868038
43.349999999999675	0.9576405869120048	0.3375890309922744
43.39999999999967	0.9576622219611928	0.3384041622884406
43.44999999999967	0.9576839335865736	0.33921522857078223
43.499999999999666	0.9577201946961078	0.34003649883609266
43.54999999999966	0.9577418693025722	0.34085329804353476
43.59999999999966	0.9577631960678441	0.3416826950852425
43.64999999999966	0.9577999910517603	0.3425402743322169
43.699999999999655	0.9578217513342091	0.34340432340314264
43.74999999999965	0.9578434595214657	0.3442789426795
43.79999999999965	0.9578653943478868	0.34515396913251395
43.849999999999646	0.9578873267975431	0.3460151281459715
43.89999999999964	0.957909630711408	0.3468515952652057
43.94999999999964	0.9579315842221958	0.34765798792337504
43.99999999999964	0.9579535200460674	0.3484358640256876
44.049999999999635	0.9579758854411028	0.3491933233186041
44.09999999999963	0.9579976710887369	0.3499436630881454
44.14999999999963	0.9580198676651727	0.3507016589822195
44.199999999999626	0.9580422388719433	0.35148320338684436
44.24999999999962	0.9580640966445961	0.3522958252670287
44.29999999999962	0.9580864293800648	0.3531470511924155
44.34999999999962	0.958108782345409	0.35403281093523686
44.399999999999615	0.9581306725909677	0.35495013662378355
44.44999999999961	0.958152836128426	0.3558907989013206
44.49999999999961	0.95817462249904	0.3568512821157312
44.549999999999606	0.9581970825729548	0.35782775340949147
44.5999999999996	0.9582196509182892	0.35881828758605
44.6499999999996	0.9582413737429389	0.35982090862334254
44.6999999999996	0.9582638561242374	0.36083229731186156
44.749999999999595	0.95828782840596	0.3618470725753372
44.79999999999959	0.9583103861651534	0.3628588612999921
44.84999999999959	0.9583339941873327	0.36385995161361717
44.89999999999959	0.9583578235231397	0.3648462921966879
44.949999999999584	0.9583812700190141	0.3658199388127956
44.99999999999958	0.9584049341897327	0.3667835922288427
45.04999999999958	0.9584282612505608	0.36774414096839586
45.099999999999575	0.9584511553481452	0.36870522576450776
45.14999999999957	0.9584747229105741	0.36966867087196403
45.19999999999957	0.9584985819514391	0.3706309858593766
45.24999999999957	0.958521602336804	0.3715845884261531
45.299999999999564	0.9585440274773167	0.3725215956298262
45.34999999999956	0.9585669802196695	0.37343510758561466
45.39999999999956	0.958590100796522	0.3743206894042863
45.449999999999555	0.9586127722315307	0.3751819063780196
45.49999999999955	0.9586356449317489	0.3760246282398757
45.54999999999955	0.9586583766354981	0.3768627231301688
45.59999999999955	0.9586811168306695	0.37770877757943294
45.649999999999544	0.9587034305413037	0.3785755399732643
45.69999999999954	0.9587255111957115	0.3794684569810041
45.74999999999954	0.9587482579759758	0.38038807980605616
45.799999999999535	0.9587711178447524	0.3813272534116336
45.84999999999953	0.9587934265929926	0.3822743404428621
45.89999999999953	0.9588154146955393	0.38321970360349594
45.94999999999953	0.9588377506174761	0.3841519649726448
45.999999999999524	0.9588596906231225	0.38507199963935673
46.04999999999952	0.9588809761674668	0.38597396492659525
46.09999999999952	0.9589035281902526	0.3868647193756832
46.149999999999515	0.9589251552515011	0.38774241065142867
46.19999999999951	0.9589476381071704	0.388611335952872
46.24999999999951	0.9589703022050546	0.389470451204412
46.29999999999951	0.9589926277013213	0.3903224462525088
46.349999999999504	0.9590149871106148	0.3911715563641251
46.3999999999995	0.9590373774123372	0.39202367006824795
46.4499999999995	0.9590588276113664	0.3928878283541784
46.499999999999496	0.9590804504094973	0.39377362764136226
46.54999999999949	0.9591023048832158	0.3946884538521824
46.59999999999949	0.959122724603083	0.3956325585152973
46.64999999999949	0.9591435114852157	0.3966067091279906
46.699999999999484	0.959164615753543	0.39760185781865354
46.74999999999948	0.9591861212020243	0.3986079062126797
46.79999999999948	0.9592074034522442	0.3996119601535282
46.849999999999476	0.9592288772055344	0.4006045051939091
46.89999999999947	0.959250280417717	0.4015808357501505
46.94999999999947	0.9592716850503266	0.4025417521491171
46.99999999999947	0.9592927710397325	0.4034943619158223
47.049999999999464	0.9593140547581499	0.40444759177125894
47.09999999999946	0.959334879909296	0.4054094512501969
47.14999999999946	0.9593557321517898	0.40638363600331623
47.199999999999456	0.9593779786859816	0.40736767100465426
47.24999999999945	0.9593988896311884	0.4083532418216373
47.29999999999945	0.9594200926383089	0.40933013834784043
47.34999999999945	0.9594418071343344	0.410292553812953
47.399999999999444	0.9594622023030484	0.41123284724503345
47.44999999999944	0.9594846548190091	0.412157145257904
47.49999999999944	0.9595061537986022	0.41306513673914036
47.549999999999436	0.959527826660279	0.4139669174744356
47.59999999999943	0.9595501227562354	0.41486960030921904
47.64999999999943	0.9595722673722865	0.41578055977060063
47.69999999999943	0.9595947018771283	0.4167058543067847
47.749999999999424	0.9596162948326787	0.41764851501071576
47.79999999999942	0.9596378195408612	0.4186136418411037
47.84999999999942	0.959659442453718	0.419602599764251
47.899999999999416	0.9596824746949892	0.42062247555967575
47.94999999999941	0.9597041051160731	0.4216721482634024
47.99999999999941	0.9597270705105813	0.4227572953615343
48.04999999999941	0.9597486688250506	0.4238725279185098
48.099999999999405	0.9597716883823568	0.425015185452405
48.1499999999994	0.9597933514323125	0.4261720190707544
48.1999999999994	0.9598165286764948	0.4273311432194209
48.249999999999396	0.959838099701284	0.42847687862956707
48.29999999999939	0.9598615590063636	0.42959955881799383
48.34999999999939	0.9598830343065008	0.43069440507401097
48.39999999999939	0.9599046415890307	0.4317645977471517
48.449999999999385	0.9599260662868176	0.4328219253800736
48.49999999999938	0.9599481170032487	0.43387789918080744
48.54999999999938	0.9599703409043215	0.4349458850346542
48.599999999999376	0.9599923148540841	0.43603062512880914
48.64999999999937	0.9600143993146913	0.4371331092107875
48.69999999999937	0.9600368367346527	0.4382490369189912
48.74999999999937	0.9600592631389872	0.4393691066161708
48.799999999999365	0.9600816925030323	0.4404859759681432
48.84999999999936	0.9601042897704952	0.4415919680092552
48.89999999999936	0.9601229939910436	0.4426811794991789
48.949999999999356	0.9601456264777481	0.4437616324141855
48.99999999999935	0.960164396604445	0.44482830303985005
49.04999999999935	0.9601868316876166	0.4458928199966276
49.09999999999935	0.960209515966351	0.4469523741221209
49.149999999999345	0.9602323106637224	0.4480094120535551
49.19999999999934	0.9602548377867053	0.4490601781000253
49.24999999999934	0.9602770071752321	0.45010411160850655
49.299999999999336	0.9602990675493909	0.45113549789886037
49.34999999999933	0.9603220578953746	0.45215754663972185
49.39999999999933	0.9603434813275545	0.4531676485322721
49.44999999999933	0.9603658616373987	0.4541718546228393
49.499999999999325	0.9603870450768355	0.45516930264318983
49.54999999999932	0.9604093372353324	0.4561611809340408
49.59999999999932	0.960432289140327	0.45714356811583357
49.64999999999932	0.9604546443502194	0.4581085233203109
49.699999999999314	0.9604764437909256	0.45905262159056953
49.74999999999931	0.9604986126303386	0.45997220241161996
49.79999999999931	0.9605207271987397	0.4608737974330274
49.849999999999305	0.9605423386835806	0.46176530120756676
49.8999999999993	0.960565408883271	0.462665048787473
49.9499999999993	0.9605873680296423	0.46358596172743366
49.9999999999993	0.9606100529280795	0.46454353346649774
50.049999999999294	0.9606316811184297	0.46554332577594554
50.09999999999929	0.9606539427063453	0.46658572156416833
50.14999999999929	0.9606764125402153	0.4676639682111935
50.199999999999285	0.9606979454593763	0.4687637432927067
50.24999999999928	0.9607190745352825	0.46987306358075437
50.29999999999928	0.9607412573524491	0.470977342624589
50.34999999999928	0.9607635692047529	0.47206992564486133
50.399999999999274	0.9607850675970632	0.47314544021221205
50.44999999999927	0.9608066416823857	0.4742055532320527
50.49999999999927	0.9608269776724776	0.47525300572648865
50.549999999999265	0.9608475665760023	0.4762909344199865
50.59999999999926	0.9608674317662015	0.47732220429940986
50.64999999999926	0.9608872418614101	0.4783445517820071
50.69999999999926	0.9609069118438142	0.479359852747246
50.749999999999254	0.9609260229919981	0.48036380691319797
50.79999999999925	0.9609456836401984	0.4813627667723939
50.84999999999925	0.960964828787724	0.4823579788266258
50.899999999999245	0.9609844666778031	0.48335723205932424
50.94999999999924	0.961003871642525	0.4843634944754172
50.99999999999924	0.9610236647408681	0.4853787767179794
51.04999999999924	0.9610433492517944	0.4864009837549659
51.099999999999234	0.9610622749619863	0.4874229611944065
51.14999999999923	0.9610821253837692	0.4884418829499787
51.19999999999923	0.9611016205397767	0.48945104899965236
51.249999999999226	0.9611213331738997	0.49045358091927754
51.29999999999922	0.9611414147869053	0.49145279971467215
51.34999999999922	0.9611610864922041	0.4924584029667834
51.39999999999922	0.9611812653105503	0.49348014251468053
51.449999999999214	0.961200571428666	0.49452510193832006
51.49999999999921	0.9612200687925908	0.4955984511561277
51.54999999999921	0.9612385589297523	0.4966950440011097
51.599999999999206	0.961257374157348	0.4978092815359772
51.6499999999992	0.9612763378795652	0.4989254099197707
51.6999999999992	0.961295480202184	0.5000329559276565
51.7499999999992	0.9613145892347911	0.5011180479095556
51.799999999999194	0.9613333215823859	0.5021796595829812
51.84999999999919	0.9613526665503209	0.5032178941697876
51.89999999999919	0.9613728542352133	0.5042424478162152
51.949999999999186	0.9613915649207437	0.5052624602679238
51.99999999999918	0.9614114635340759	0.5062886408491067
52.04999999999918	0.9614302271440263	0.5073288643403353
52.09999999999918	0.9614494827373519	0.5083855792339118
52.149999999999174	0.9614695262477184	0.5094616952309131
52.19999999999917	0.9614883615167534	0.5105524553049856
52.24999999999917	0.9615080467016116	0.511661067795531
52.299999999999166	0.961525058052623	0.5127827543908138
52.34999999999916	0.9615446274348325	0.5139214600866039
52.39999999999916	0.9615625616103712	0.5150717508526416
52.44999999999916	0.9615803169146138	0.5162279322000873
52.499999999999154	0.9615980567597356	0.5173836975263963
52.54999999999915	0.9616150237565491	0.51852499664753
52.59999999999915	0.9616319693417602	0.5196451251734548
52.649999999999146	0.9616479733500839	0.5207315493908065
52.69999999999914	0.9616637406576012	0.5217835671451989
52.74999999999914	0.9616805578646084	0.5228011863010966
52.79999999999914	0.9616968643613083	0.5237919729709108
52.849999999999135	0.9617129846559611	0.5247656918567575
52.89999999999913	0.961728431160849	0.5257326305955984
52.94999999999913	0.9617451135053863	0.5267030162576428
52.999999999999126	0.9617614854405098	0.5276768434755461
53.04999999999912	0.9617772726642191	0.5286528276169763
53.09999999999912	0.9617926594921011	0.5296216027629939
53.14999999999912	0.9618077345337748	0.5305773104476887
53.199999999999115	0.9618255762941632	0.5315151714872837
53.24999999999911	0.9618449516303076	0.5324361950745103
53.29999999999911	0.9618636758457417	0.533343490455609
53.349999999999106	0.9618828393846629	0.5342495951088602
53.3999999999991	0.9619023115047765	0.5351673128786586
53.4499999999991	0.9619212106935935	0.5361050711478749
53.4999999999991	0.9619403994174217	0.5370718136529476
53.549999999999095	0.9619603507044853	0.5380666512714833
53.59999999999909	0.9619790738605547	0.5390885896189771
53.64999999999909	0.9619980244058566	0.5401317549509591
53.699999999999086	0.9620167191199189	0.5411924210951343
53.74999999999908	0.9620355280499153	0.5422645017720159
53.79999999999908	0.9620539544384388	0.5433448349141865
53.84999999999908	0.9620730383914886	0.5444303878377602
53.899999999999075	0.9620919040162659	0.5455163289963302
53.94999999999907	0.9621108944100127	0.5465998065424631
53.99999999999907	0.9621299853531401	0.5476732346670046
54.049999999999066	0.9621488612810669	0.5487343161383084
54.09999999999906	0.9621679538198438	0.5497772268739658
54.14999999999906	0.9621869507441038	0.550805484744056
54.19999999999906	0.9622051547154167	0.5518218364000865
54.249999999999055	0.9622215033702756	0.5528368227510189
54.29999999999905	0.9622415361917936	0.5538679550313258
54.34999999999905	0.9622580679966535	0.5549210806220107
54.39999999999905	0.9622780722607074	0.5560115564584305
54.449999999999044	0.9622981560366237	0.557135936764839
54.49999999999904	0.9623180298396028	0.558289365594664
54.54999999999904	0.9623378841557497	0.5594575176982929
54.599999999999035	0.9623568546935606	0.5606281210378057
54.64999999999903	0.9623762010286652	0.5617879358359215
54.69999999999903	0.9623959836825042	0.5629325375470464
54.74999999999903	0.9624154743292896	0.564059173284699
54.799999999999024	0.9624354896113672	0.565173223972386
54.84999999999902	0.9624540066967312	0.56628061247771
54.89999999999902	0.9624728904725158	0.5673876263333268
54.949999999999015	0.9624914111764868	0.5685004738503482
54.99999999999901	0.9625101762332771	0.5696176308153525
55.04999999999901	0.9625296436497695	0.5707401893772435
55.09999999999901	0.9625497094524853	0.5718620102092081
55.149999999999004	0.9625696490584498	0.5729809698165151
55.199999999999	0.9625885845704053	0.5740931775409148
55.249999999999	0.9626083236258147	0.5752018920259105
55.299999999998995	0.9626270442654745	0.5763077231808936
55.34999999999899	0.9626465089381532	0.5774153125918248
55.39999999999899	0.9626659787121161	0.578528293710743
55.44999999999899	0.9626848422350556	0.5796454203067801
55.499999999998984	0.962703846657507	0.5807698994542818
55.54999999999898	0.9627221124983347	0.5818966760480224
55.59999999999898	0.9627396091131308	0.5830302195376786
55.649999999998975	0.9627580582509666	0.5841733812031245
55.69999999999897	0.9627758123289317	0.5853331351047278
55.74999999999897	0.9627940132063124	0.5865184317353958
55.79999999999897	0.9628121909972182	0.587734342965452
55.849999999998964	0.9628300540200678	0.5889836643475117
55.89999999999896	0.9628476300823874	0.5902588656876063
55.94999999999896	0.9628663047718883	0.591551077356558
55.999999999998956	0.962884986645639	0.5928404917319158
56.04999999999895	0.962903373090753	0.5941121113043611
56.09999999999895	0.9629223720162635	0.5953500347688023
56.14999999999895	0.9629407339194809	0.5965480400445279
56.199999999998944	0.9629598753458062	0.5977049461414484
56.24999999999894	0.9629779527887037	0.598826413692754
56.29999999999894	0.9629965679911227	0.5999244704275877
56.349999999998936	0.9630154468313615	0.6010086591130296
56.39999999999893	0.9630337778956539	0.6020911145862731
56.44999999999893	0.9630524658452387	0.6031748689162071
56.49999999999893	0.9630708830053085	0.60426428017664
56.549999999998924	0.9630885322391507	0.6053549055091156
56.59999999999892	0.9631076557161324	0.6064475177537026
56.64999999999892	0.9631255675893593	0.6075364575036908
56.699999999998916	0.9631445726998568	0.6086239013282805
56.74999999999891	0.9631636935234416	0.6097108515732119
56.79999999999891	0.9631825466103475	0.6107985575532955
56.84999999999891	0.9632030098146194	0.6118904469073901
56.899999999998904	0.963222510624707	0.6129817392902145
56.9499999999989	0.9632436272663304	0.6140741349791325
56.9999999999989	0.9632650703257433	0.6151586743857453
57.049999999998896	0.963286118029452	0.6162378077200799
57.09999999999889	0.9633068904923097	0.6173090142909465
57.14999999999889	0.9633271358031167	0.6183792404289123
57.19999999999889	0.9633483451236249	0.619456831912104
57.249999999998884	0.9633702503187632	0.6205477041954716
57.29999999999888	0.9633905155289618	0.6216563603187577
57.34999999999888	0.9634117780201615	0.6227807295464864
57.399999999998876	0.963432856779427	0.6239179270738177
57.44999999999887	0.963454241362825	0.6250565759699277
57.49999999999887	0.9634747729895148	0.6261890770529989
57.54999999999887	0.96349573463026	0.6273074432643827
57.599999999998865	0.9635182605388313	0.6284115620494894
57.64999999999886	0.9635397764595341	0.6295043927381375
57.69999999999886	0.9635627959752819	0.6305977502648458
57.749999999998856	0.9635855119712137	0.6317043901161581
57.79999999999885	0.9636077868801236	0.6328362982351807
57.84999999999885	0.9636311961733576	0.6340052294989212
57.89999999999885	0.963653790373535	0.6352106872700587
57.949999999998845	0.9636772355064445	0.6364520480843838
57.99999999999884	0.9637005822968077	0.637716471907797
58.04999999999884	0.9637241581935806	0.6389957450781275
58.099999999998836	0.9637477022797054	0.6402755903941715
58.14999999999883	0.96377167206046	0.6415509563069071
58.19999999999883	0.9637952250739599	0.6428140648684952
58.24999999999883	0.9638182524493699	0.6440618279601567
58.299999999998825	0.9638416880645704	0.6452944460107181
58.34999999999882	0.9638662212829842	0.6465058244232498
58.39999999999882	0.9638894493595358	0.6476954455959009
58.449999999998816	0.9639132436691427	0.6488578578286064
58.49999999999881	0.9639373160767253	0.6499975886817355
58.54999999999881	0.9639612036746089	0.6511153143381245
58.59999999999881	0.9639854083864003	0.6522205935136131
58.649999999998805	0.964010144381512	0.6533241196314375
58.6999999999988	0.9640339981262012	0.6544330454879245
58.7499999999988	0.9640584844816893	0.6555596746074184
58.799999999998796	0.9640834581559408	0.6567038189858083
58.84999999999879	0.9641082630760165	0.6578662314230128
58.89999999999879	0.9641325179501998	0.6590379670619134
58.94999999999879	0.9641572765543321	0.6602117292603004
58.999999999998785	0.9641822891870483	0.6613791035288835
59.04999999999878	0.964206968517406	0.6625353982186459
59.09999999999878	0.9642320890683905	0.6636829093066038
59.149999999998776	0.9642566303713358	0.6648278116982262
59.199999999998774	0.9642817404450501	0.665980618736616
59.24999999999877	0.9643069909957687	0.6671506645587908
59.29999999999877	0.9643318230972371	0.6683437183554729
59.349999999998765	0.9643572339107115	0.6695589326151459
59.39999999999876	0.9643815286689352	0.6707913016497337
59.44999999999876	0.9644053846713965	0.6720267423230927
59.49999999999876	0.9644293570396978	0.6732573620866736
59.549999999998754	0.964453277419694	0.6744700769843258
59.59999999999875	0.9644781635118588	0.6756624957189983
59.64999999999875	0.9645022232649876	0.6768312875561475
59.699999999998745	0.9645269319001581	0.6779784126100268
59.74999999999874	0.9645507837175311	0.6791094729174317
59.79999999999874	0.9645759711506936	0.680225150143914
59.84999999999874	0.9646004405967775	0.6813332203034461
59.899999999998734	0.9646249559665168	0.68243145670956
59.94999999999873	0.9646495604246574	0.6835265020445044
59.99999999999873	0.9646745221280663	0.6846204531504088
60.049999999998725	0.9646992229690519	0.6857178410222986
60.09999999999872	0.9647241257395035	0.6868268038593387
60.14999999999872	0.9647481254156365	0.687949678054544
60.19999999999872	0.9647725867726543	0.6890929022300659
60.249999999998714	0.9647971769127124	0.6902512629847769
60.29999999999871	0.9648210867077781	0.691419498245986
60.34999999999871	0.9648454932393016	0.6925852099792174
60.399999999998705	0.9648698548717468	0.6937347696599719
60.4499999999987	0.9648939013736988	0.6948555975879499
60.4999999999987	0.9649181556294435	0.6959410846061217
60.5499999999987	0.9649424122310141	0.6969910520708154
60.599999999998694	0.964966639902936	0.6980151401914106
60.64999999999869	0.9649904082825703	0.6990237399696994
60.69999999999869	0.9650140521455797	0.7000324013393048
60.749999999998685	0.9650377688683554	0.7010518280810127
60.79999999999868	0.9650612381276823	0.702087935003797
60.84999999999868	0.9650850896274004	0.7031433356238593
60.89999999999868	0.9651084325219016	0.7042106878088534
60.949999999998674	0.9651318126343903	0.7052894410712434
60.99999999999867	0.9651554609970306	0.7063715137340177
61.04999999999867	0.9651788452421274	0.7074586288936757
61.099999999998666	0.9652024077059917	0.7085515381689903
61.14999999999866	0.965226080704704	0.7096541853554293
61.19999999999866	0.9652498750993588	0.7107755558675185
61.24999999999866	0.9652735351029569	0.7119154536979169
61.299999999998654	0.9652966872631934	0.71308169008035
61.34999999999865	0.9653201279435724	0.7142695536372252
61.39999999999865	0.9653433981738258	0.7154796715198971
61.449999999998646	0.9653670194353021	0.7167078307817044
61.49999999999864	0.9653901249827834	0.7179513908986328
61.54999999999864	0.9654136937014872	0.719211037914836
61.59999999999864	0.9654371861335032	0.7204836374961595
61.649999999998634	0.9654608607184589	0.721770562467886
61.69999999999863	0.965484603821277	0.7230646120338199
61.74999999999863	0.9655084416701247	0.7243599697833824
61.799999999998626	0.9655322801271601	0.7256448683905022
61.84999999999862	0.9655560870236519	0.726906868176254
61.89999999999862	0.9655800711423664	0.728137147461331
61.94999999999862	0.9656037251937248	0.7293317917341792
61.999999999998614	0.9656274347665831	0.7304947857539106
62.04999999999861	0.9656512656938347	0.731638297516758
62.09999999999861	0.9656752150014987	0.7327757868602577
62.149999999998606	0.9656988256167001	0.7339241263904488
62.1999999999986	0.9657226242708905	0.7350944788468762
62.2499999999986	0.965745956472537	0.7362919878658195
62.2999999999986	0.9657700210224898	0.7375180715171951
62.349999999998595	0.9657937681988514	0.7387627052382872
62.39999999999859	0.9658174693301886	0.7400193507953969
62.44999999999859	0.9658410658081641	0.7412728582391529
62.499999999998586	0.9658650172771021	0.7425198943544882
62.54999999999858	0.9658891474827226	0.743754165052722
62.59999999999858	0.9659132002532227	0.744976090969469
62.64999999999858	0.9659375534331384	0.7461908561053414
62.699999999998575	0.965961646877196	0.7473977771187471
62.74999999999857	0.9659860084114869	0.7486043618524056
62.79999999999857	0.9660101424412022	0.7498063063309384
62.849999999998566	0.9660340937403696	0.7510059244206361
62.89999999999856	0.966058163843535	0.7522001289442474
62.94999999999856	0.9660817657994001	0.7533899774830994
62.99999999999856	0.9661055814897056	0.7545803727698652
63.049999999998555	0.9661294155082548	0.7557710557222099
63.09999999999855	0.9661531053448299	0.7569750848619294
63.14999999999855	0.9661771663836677	0.7581899415820627
63.199999999998546	0.9662011627304241	0.7594151832293581
63.24999999999854	0.9662253078326654	0.7606455450022196
63.29999999999854	0.9662488832911946	0.7618732296439623
63.34999999999854	0.9662728827709606	0.7630931835761066
63.399999999998535	0.9662967775824006	0.764303097088785
63.44999999999853	0.9663204869049583	0.7655055877387928
63.49999999999853	0.9663445567134575	0.766709206212926
63.549999999998526	0.9663687026927925	0.7679220995904796
63.59999999999852	0.9663922781618658	0.769155229069464
63.64999999999852	0.9664159725730344	0.7704137348532696
63.69999999999852	0.9664398224275224	0.7716976897325746
63.749999999998515	0.9664640764414258	0.7730014094375439
63.79999999999851	0.9664882370043382	0.7743087820218798
63.84999999999851	0.9665126480953794	0.7756084534889288
63.899999999998506	0.9665370130048931	0.7768811715100199
63.949999999998504	0.9665613323896468	0.7781212007897534
63.9999999999985	0.966585642107358	0.7793225522725077
64.0499999999985	0.9666102953909839	0.7804892501741747
64.0999999999985	0.9666353724402268	0.78163119540261
64.1499999999985	0.9666606342442391	0.7827543405050352
64.1999999999985	0.9666854552349714	0.7838714641070944
64.2499999999985	0.966709715506288	0.7849840986481158
64.29999999999849	0.9667338526919851	0.7861023252180146
64.34999999999849	0.9667581671076374	0.7872266593090489
64.39999999999849	0.9667827418043237	0.7883631074136559
64.44999999999848	0.9668066591629773	0.7895163873260594
64.49999999999848	0.9668306253608296	0.7906913016299513
64.54999999999848	0.966854590451535	0.791894131016397
64.59999999999847	0.9668786607006633	0.7931242146164049
64.64999999999847	0.9669037300075619	0.7943809852155624
64.69999999999847	0.9669289648211772	0.7956564513179586
64.74999999999847	0.9669537673844992	0.7969412942842978
64.79999999999846	0.9669788441072437	0.7982278758642828
64.84999999999846	0.9670037549763184	0.7995096651674345
64.89999999999846	0.9670285304984909	0.8007850809397595
64.94999999999845	0.9670532995493488	0.8020592016005897
64.99999999999845	0.9670789490265913	0.8033384277395176
65.04999999999845	0.9671035617223132	0.8046326714515426
65.09999999999845	0.9671292801050444	0.8059480173030027
65.14999999999844	0.9671536603040427	0.8072860188301362
65.19999999999844	0.967179260154651	0.8086438234922245
65.24999999999844	0.9672028805349797	0.8100062945607351
65.29999999999843	0.9672262734565114	0.8113665562675634
65.34999999999843	0.9672498124835398	0.8127105813163106
65.39999999999843	0.9672733021925174	0.8140352164207786
65.44999999999843	0.9672978360090826	0.8153387354291557
65.49999999999842	0.9673214341881565	0.8166271980066159
65.54999999999842	0.9673452506368188	0.8179108233639405
65.59999999999842	0.967368545473955	0.8191961161128826
65.64999999999841	0.9673934508434009	0.8204965857793222
65.69999999999841	0.9674161657864064	0.8218076915030695
65.74999999999841	0.9674395575464771	0.8231348479518448
65.7999999999984	0.9674624600102318	0.8244714497664829
65.8499999999984	0.9674864435282627	0.8258155441828083
65.8999999999984	0.9675093306202938	0.8271624732009221
65.9499999999984	0.9675337135560395	0.8285081109554466
65.9999999999984	0.9675570647071545	0.8298503238472248
66.04999999999839	0.9675811135200754	0.831182988115573
66.09999999999839	0.9676046446532157	0.8325029058104335
66.14999999999839	0.9676278499071546	0.8338013875585361
66.19999999999838	0.9676499042851768	0.835071449212722
66.24999999999838	0.9676730812145262	0.8363086976530074
66.29999999999838	0.9676956893770327	0.8375096944740549
66.34999999999837	0.9677187544670138	0.8386782253102326
66.39999999999837	0.9677422077234674	0.8398244074113739
66.44999999999837	0.967764477633589	0.8409598244761188
66.49999999999837	0.9677876272016473	0.842104202002863
66.54999999999836	0.9678118026973165	0.8432684069826557
66.59999999999836	0.9678362804827249	0.8444626531345438
66.64999999999836	0.9678606556079873	0.8456854849687676
66.69999999999835	0.9678845426014944	0.8469296786542729
66.74999999999835	0.9679080565321521	0.848187213969883
66.79999999999835	0.9679327088813683	0.8494451369460132
66.84999999999835	0.9679569714028062	0.8506988574961803
66.89999999999834	0.9679806711824386	0.8519424494848817
66.94999999999834	0.9680047802223033	0.8531818077460234
66.99999999999834	0.9680287982690493	0.8544213836868828
67.04999999999833	0.9680532290021931	0.8556670313491788
67.09999999999833	0.968077739797937	0.8569243034153542
67.14999999999833	0.9681023378452995	0.8581906497453581
67.19999999999833	0.9681264295364523	0.8594655266799829
67.24999999999832	0.968150741807698	0.8607411407051809
67.29999999999832	0.9681752900769729	0.8620114808190236
67.34999999999832	0.9681997234529842	0.8632727196453641
67.39999999999831	0.9682246105375335	0.8645182813848192
67.44999999999831	0.9682501463188381	0.8657503415281637
67.49999999999831	0.9682758598850594	0.8669659246741988
67.5499999999983	0.9683012558678687	0.8681672862482893
67.5999999999983	0.968326563944911	0.8693527996584646
67.6499999999983	0.9683514091386995	0.8705202176222092
67.6999999999983	0.9683771533640722	0.8716712764280625
67.7499999999983	0.9684029557553523	0.8728047262743934
67.79999999999829	0.9684279893568251	0.8739257634667418
67.84999999999829	0.968452668341085	0.8750438326921344
67.89999999999829	0.9684770003654757	0.8761710980751928
67.94999999999828	0.9685026795995676	0.8773232722411104
67.99999999999828	0.9685279734462171	0.8785062564209138
68.04999999999828	0.9685532900184466	0.8797254408157696
68.09999999999827	0.968578324348529	0.88097404989678
68.14999999999827	0.96860336731228	0.8822421979397771
68.19999999999827	0.9686276382849512	0.8835137970958055
68.24999999999827	0.9686523778339124	0.8847748191294924
68.29999999999826	0.9686766438730676	0.8860184376338798
68.34999999999826	0.9687004959539292	0.8872364187172863
68.39999999999826	0.9687229429768707	0.8884348951666661
68.44999999999825	0.968745351320171	0.8896188559714272
68.49999999999825	0.9687683914123213	0.890802631919099
68.54999999999825	0.9687918999667482	0.8919959184367068
68.59999999999825	0.9688163947130566	0.8932032311090151
68.64999999999824	0.968840639795775	0.8944301057513189
68.69999999999824	0.9688630189576785	0.8956710196106885
68.74999999999824	0.9688850833308756	0.8969266738854863
68.79999999999824	0.9689091073356272	0.8981965873572068
68.84999999999823	0.968933274106893	0.8994771920169338
68.89999999999823	0.9689558410173496	0.9007693936824861
68.94999999999823	0.9689782936828388	0.9020726664334057
68.99999999999822	0.9690009363850731	0.9033915831669894
69.04999999999822	0.9690236884507236	0.9047224065614743
69.09999999999822	0.9690450076132818	0.9060581196968337
69.14999999999822	0.9690665132584834	0.9073962121517073
69.19999999999821	0.9690880988868047	0.9087286787085092
69.24999999999821	0.9691108375480303	0.9100565134606222
69.2999999999982	0.9691337472761673	0.911377542998975
69.3499999999982	0.9691551193342705	0.9126958331893978
69.3999999999982	0.9691767595967455	0.9140184431878151
69.4499999999982	0.969198867879899	0.9153470406684612
69.4999999999982	0.969221191933174	0.9166829166172745
69.54999999999819	0.9692431587635808	0.9180161270532603
69.59999999999819	0.9692651167999039	0.9193382171825808
69.64999999999819	0.9692878111539518	0.9206353976855765
69.69999999999818	0.9693095232105344	0.9218942255945896
69.74999999999818	0.9693318459573338	0.9231119807733509
69.79999999999818	0.9693540399706131	0.9242857747223179
69.84999999999818	0.9693767940839516	0.9254281758437394
69.89999999999817	0.9693986112182374	0.9265490806596955
69.94999999999817	0.9694209947042083	0.9276666751770173
69.99999999999817	0.969442911088858	0.9287970505263794
70.04999999999816	0.9694648849766037	0.9299478361209014
70.09999999999816	0.9694871883113136	0.9311274363789421
70.14999999999816	0.9695099647656008	0.9323303968578377
70.19999999999816	0.9695330196273224	0.9335549978090081
70.24999999999815	0.9695553867925988	0.934793820975443
70.29999999999815	0.969577777593837	0.9360412764604704
70.34999999999815	0.9696006815555869	0.9372963789797866
70.39999999999814	0.9696235334163843	0.9385552814079691
70.44999999999814	0.9696456643038328	0.9398180116353728
70.49999999999814	0.9696680037429751	0.9410794151845432
70.54999999999814	0.9696901259329131	0.9423356023575596
70.59999999999813	0.9697119103488618	0.943582228850483
70.64999999999813	0.969734792584569	0.9448149431087662
70.69999999999813	0.9697570153509288	0.946035107773089
70.74999999999812	0.9697796152525151	0.9472442879597778
70.79999999999812	0.9698009950483926	0.9484508879639311
70.84999999999812	0.9698232694224855	0.9496652037629539
70.89999999999812	0.9698455300911665	0.9508922537014588
70.94999999999811	0.9698677938505734	0.9521395246543602
70.99999999999811	0.969889997096683	0.9534013925905662
71.04999999999811	0.9699132494392262	0.9546782246838207
71.0999999999981	0.9699345957999628	0.9559535900714243
71.1499999999981	0.9699557150658876	0.9572210285972835
71.1999999999981	0.9699777365121625	0.9584750882532393
71.2499999999981	0.9699989667182964	0.9597111147908524
71.2999999999981	0.9700213901007729	0.9609390739689081
71.34999999999809	0.970042557481902	0.962163742878618
71.39999999999809	0.9700650606399709	0.9634009866206372
71.44999999999808	0.9700873183857048	0.9646581686809986
71.49999999999808	0.9701095227457363	0.9659381512155815
71.54999999999808	0.9701318043540577	0.9672415897170811
71.59999999999808	0.9701542690080605	0.9685567330174631
71.64999999999807	0.9701770516249284	0.9698771174434325
71.69999999999807	0.9701987155628479	0.9711885170767908
71.74999999999807	0.9702202582023585	0.9724844780566657
71.79999999999806	0.9702419704338816	0.973764135323444
71.84999999999806	0.9702633584587936	0.9750233154032341
71.89999999999806	0.9702870327725837	0.9762713544529247
71.94999999999806	0.9703103385456407	0.9775047246455479
71.99999999999805	0.970333179034296	0.9787299327258613
72.04999999999805	0.9703554418397972	0.9799489806612054
72.09999999999805	0.9703788777857668	0.9811660120525919
72.14999999999804	0.9704011889646957	0.9823871722079798
72.19999999999804	0.970424666573099	0.9836184594651699
72.24999999999804	0.9704478446766276	0.9848710573652378
72.29999999999804	0.9704704152149003	0.9861526206374992
72.34999999999803	0.9704940371804085	0.9874723011824547
72.39999999999803	0.9705172802385843	0.988834169206855
72.44999999999803	0.9705396906579451	0.9902318576491874
72.49999999999802	0.9705620654603143	0.9916591245857898
72.54999999999802	0.9705862846626871	0.9931012493624917
72.59999999999802	0.970608783274861	0.9945406216546975
72.64999999999802	0.9706315345965827	0.9959666499453019
72.69999999999801	0.9706556457312016	0.9973717679834663
72.74999999999801	0.9706783797911831	0.9987574111430292
72.79999999999801	0.9707012609654191	1.0001276387201277
72.849999999998	0.9707240748941814	1.001493231851279
72.899999999998	0.9707481145441001	1.002860852821791
72.949999999998	0.9707709506391414	1.004234293586374
72.999999999998	0.9707937579443071	1.00561304837847
73.049999999998	0.9708162770805759	1.006987477077393
73.09999999999799	0.9708389251597165	1.0083533946737828
73.14999999999799	0.9708631367944627	1.009700843094704
73.19999999999798	0.9708873554102742	1.0110253725753708
73.24999999999798	0.9709115028374975	1.0123261886615031
73.29999999999798	0.9709351219260896	1.0136019718697573
73.34999999999798	0.9709593453902294	1.0148657930271554
73.39999999999797	0.9709824528456421	1.016114767331524
73.44999999999797	0.971004611029807	1.017359330809395
73.49999999999797	0.9710278727914425	1.0186017762630273
73.54999999999797	0.9710519010035674	1.0198448453901443
73.59999999999796	0.9710755753703485	1.021088504104738
73.64999999999796	0.9711002850129955	1.0223341070920753
73.69999999999796	0.9711226931689172	1.0235843877650561
73.74999999999795	0.9711463776172091	1.0248434805934505
73.79999999999795	0.9711697420280454	1.0261156036960517
73.84999999999795	0.9711932547608151	1.0274006668056057
73.89999999999795	0.9712165855800058	1.0286922921646646
73.94999999999794	0.9712410000327408	1.029984681185761
73.99999999999794	0.9712645625959718	1.0312610019192452
74.04999999999794	0.9712885190533959	1.0325146770807256
74.09999999999793	0.9713122251632623	1.0337353845510917
74.14999999999793	0.9713358019575357	1.034922679554707
74.19999999999793	0.9713597850419883	1.0360867798670805
74.24999999999793	0.9713832505500215	1.0372368882078813
74.29999999999792	0.9714063452550947	1.0383931607842833
74.34999999999792	0.9714286402673356	1.039566242503238
74.39999999999792	0.9714523485944784	1.040771700105701
74.44999999999791	0.9714745068116866	1.0420091131398777
74.49999999999791	0.971497879774502	1.043276374135575
74.54999999999791	0.9715200823186603	1.0445682756788284
74.5999999999979	0.9715436423433236	1.045872139359879
74.6499999999979	0.971567494197844	1.047184356686685
74.6999999999979	0.9715905382704604	1.0484942090409337
74.7499999999979	0.9716127114860345	1.0498010553338695
74.7999999999979	0.9716344276699966	1.051106984950554
74.84999999999789	0.9716588978266014	1.0524135156372074
74.89999999999789	0.9716819725811305	1.0537209442732827
74.94999999999789	0.9717060486283636	1.0550255998182307
74.99999999999788	0.9717292771583225	1.0563250754458884
75.04999999999788	0.9717529627045256	1.0576159760005301
75.09999999999788	0.97177591503916	1.0588931804041661
75.14999999999787	0.9717985414100409	1.0601610620382174
75.19999999999787	0.9718211007757036	1.0614189750160496
75.24999999999787	0.9718441958080866	1.0626758194682049
75.29999999999787	0.9718669124103174	1.0639300390776554
75.34999999999786	0.9718882643038015	1.0651804056782248
75.39999999999786	0.971910930931196	1.0664277166979987
75.44999999999786	0.9719331213823665	1.067660344013847
75.49999999999785	0.9719545783337123	1.0688769699271297
75.54999999999785	0.9719766716968521	1.0700713617319202
75.59999999999785	0.9719994237091156	1.0712499949594665
75.64999999999785	0.9720214317703683	1.0724195969723258
75.69999999999784	0.9720441702087076	1.073594203058203
75.74999999999784	0.9720662717068411	1.0747901866980525
75.79999999999784	0.9720888087271273	1.0760171480384282
75.84999999999783	0.972110063037153	1.077285375533739
75.89999999999783	0.9721322263818616	1.0785936969675394
75.94999999999783	0.9721540914895753	1.0799331862495356
75.99999999999783	0.9721758970468706	1.0812934570394557
76.04999999999782	0.9721967703062915	1.082654861626995
76.09999999999782	0.9722177001408424	1.0840100038865217
76.14999999999782	0.9722385946417097	1.0853456044230425
76.19999999999781	0.9722586784007261	1.086661417871696
76.24999999999781	0.9722795891904443	1.0879602926935823
76.29999999999781	0.9723004774727549	1.0892435184200668
76.3499999999978	0.9723215070200708	1.0905193016468493
76.3999999999978	0.9723427833353778	1.091786254157282
76.4499999999978	0.9723642347664576	1.0930502947799599
76.4999999999978	0.9723859719397764	1.094309467992419
76.5499999999978	0.9724080013801176	1.095564549024096
76.59999999999779	0.9724301480952703	1.0968212841326255
76.64999999999779	0.9724527356643415	1.098081192749824
76.69999999999779	0.9724741622951053	1.0993512432637746
76.74999999999778	0.9724965991748475	1.1006319491517011
76.79999999999778	0.9725175250932936	1.1019223688432462
76.84999999999778	0.9725388078476501	1.1032179016503834
76.89999999999777	0.9725597688993801	1.1045081428818284
76.94999999999777	0.9725803123006922	1.10578623246625
76.99999999999777	0.9726012438543189	1.1070408723161929
77.04999999999777	0.9726216444685619	1.1082717190804188
77.09999999999776	0.97264303393546	1.1094798121964062
77.14999999999776	0.9726644804410972	1.1106714173981094
77.19999999999776	0.9726865698351548	1.1118587256335404
77.24999999999775	0.972709947539875	1.1130477208194962
77.29999999999775	0.9727320517281925	1.1142459982101873
77.34999999999775	0.9727552449088366	1.1154509608228957
77.39999999999775	0.9727769823998417	1.1166568857111618
77.44999999999774	0.9727998376768481	1.1178537329374556
77.49999999999774	0.9728210324724254	1.1190279103393745
77.54999999999774	0.9728420518156229	1.1201755759224366
77.59999999999773	0.9728632042049674	1.121291905824695
77.64999999999773	0.9728842140062774	1.1223856659339508
77.69999999999773	0.972904691245682	1.1234638797098717
77.74999999999773	0.9729261611266117	1.1245412437485027
77.79999999999772	0.972946478154894	1.1256290544050822
77.84999999999772	0.9729677085100605	1.1267343130248513
77.89999999999772	0.9729887820837192	1.127866412993657
77.94999999999771	0.9730107770026488	1.129024525055902
77.99999999999771	0.9730324816958897	1.1302105681125145
78.04999999999771	0.973055431082886	1.1314263777818652
78.0999999999977	0.973077398220442	1.1326662330422528
78.1499999999977	0.9730998397512928	1.1339358091810219
78.1999999999977	0.9731215073201405	1.1352259290730315
78.2499999999977	0.9731421110863692	1.1365350542426564
78.2999999999977	0.9731635034520173	1.1378529833166549
78.34999999999769	0.9731838382596418	1.1391680057750893
78.39999999999769	0.9732052067118009	1.1404718593037748
78.44999999999769	0.973227266270384	1.1417515216505096
78.49999999999768	0.973249170499717	1.1430066393913747
78.54999999999768	0.9732701750815709	1.1442334029502916
78.59999999999768	0.9732908870443655	1.1454448054272033
78.64999999999768	0.9733128920694327	1.1466524766775095
78.69999999999767	0.9733344286940918	1.1478667264381748
78.74999999999767	0.9733558273296077	1.1490995190100952
78.79999999999767	0.9733781272219111	1.1503495997920288
78.84999999999766	0.9733996142113306	1.151616630676471
78.89999999999766	0.9734221361414845	1.1528890072817504
78.94999999999766	0.9734442107550655	1.1541585912968864
78.99999999999766	0.9734665518134433	1.1554174825857697
79.04999999999765	0.9734879595984887	1.1566602102844536
79.09999999999765	0.9735098283961667	1.157893909027341
79.14999999999765	0.9735304921041501	1.159118410458584
79.19999999999764	0.9735519191334161	1.1603485318563136
79.24999999999764	0.973573272235078	1.1615896326347455
79.29999999999764	0.9735940026401853	1.1628444083838665
79.34999999999764	0.973614980959898	1.164117514061019
79.39999999999763	0.9736369101869917	1.165401655884172
79.44999999999763	0.9736586116182704	1.1666965139735963
79.49999999999763	0.9736810935909427	1.1679947301877829
79.54999999999762	0.9737036146649909	1.169292385536246
79.59999999999762	0.973726461388131	1.170589931221833
79.64999999999762	0.9737488617358006	1.1718812891921773
79.69999999999762	0.9737720393876345	1.1731716813198039
79.74999999999761	0.9737951021495022	1.1744533935337587
79.79999999999761	0.9738166943906285	1.1757250644331128
79.8499999999976	0.9738388755184353	1.1769821783655934
79.8999999999976	0.9738602069615327	1.1782212985679865
79.9499999999976	0.9738809553563681	1.1794469133397336
79.9999999999976	0.9739031872970755	1.180663682431064
80.0499999999976	0.9739234641497485	1.1818847927020484
80.09999999999759	0.9739446661849792	1.183122569064848
80.14999999999759	0.9739655198815703	1.1843901400605166
80.19999999999759	0.9739876526763984	1.1856964003435098
80.24999999999758	0.9740100036796131	1.1870367743878152
80.29999999999758	0.9740320073592719	1.1884063009827264
80.34999999999758	0.9740554327280924	1.1897874300023576
80.39999999999758	0.9740781991866263	1.1911663613317747
80.44999999999757	0.9741018479987308	1.1925270820339058
80.49999999999757	0.9741242332905872	1.1938578810112994
80.54999999999757	0.9741475102803906	1.1951593067739128
80.59999999999756	0.9741689440588206	1.196427713609306
80.64999999999756	0.9741913769197561	1.197675470311859
80.69999999999756	0.9742134566225522	1.198905178414138
80.74999999999756	0.974234209350138	1.200122387122888
80.79999999999755	0.9742562306632586	1.2013327900914352
80.84999999999755	0.9742780716708199	1.202531672095897
80.89999999999755	0.9743000295487809	1.2037216959080441
80.94999999999754	0.9743228191085948	1.204896700533212
80.99999999999754	0.9743452822033783	1.2060606542858707
81.04999999999754	0.9743686319701294	1.207214716079145
81.09999999999754	0.9743912057660907	1.2083619881866752
81.14999999999753	0.9744139267679657	1.209509441424857
81.19999999999753	0.974436628753447	1.210655872050898
81.24999999999753	0.9744596182019172	1.2118070935081136
81.29999999999752	0.9744816113707057	1.2129555754644692
81.34999999999752	0.9745033796183847	1.214103555716441
81.39999999999752	0.9745252854146417	1.2152520312437665
81.44999999999752	0.9745468671056945	1.216403607144668
81.49999999999751	0.9745679509384007	1.217568609815269
81.54999999999751	0.974588390182413	1.2187521692360797
81.59999999999751	0.9746104767655371	1.2199685110922345
81.6499999999975	0.9746324925645976	1.221216378907602
81.6999999999975	0.9746533197978643	1.2224919384756296
81.7499999999975	0.9746754159496119	1.2237896893062103
81.7999999999975	0.9746983428981093	1.2250923378971108
81.8499999999975	0.974720695872682	1.2263875566153326
81.89999999999749	0.9747444806541141	1.2276602423136147
81.94999999999749	0.974767360413686	1.2289042309668463
81.99999999999748	0.9747894306489675	1.2301201133413104
82.04999999999748	0.9748116271574689	1.231314777364046
82.09999999999748	0.9748331433227841	1.2325038804023034
82.14999999999748	0.9748556569556679	1.2336967477632994
82.19999999999747	0.974877628999884	1.2349074975346397
82.24999999999747	0.9748981340173289	1.2361380887121118
82.29999999999747	0.9749195936509119	1.2373910704679825
82.34999999999746	0.9749405416945796	1.2386642433683794
82.39999999999746	0.9749623097444838	1.239948709282518
82.44999999999746	0.9749833878185105	1.2412447092041219
82.49999999999746	0.9750055300296785	1.2425452757044153
82.54999999999745	0.9750272637731068	1.2438502707640422
82.59999999999745	0.9750496624633469	1.2451576198451466
82.64999999999745	0.9750709907834937	1.2464600706332827
82.69999999999744	0.975094241950559	1.2477583825807514
82.74999999999744	0.9751165339122567	1.2490391959926619
82.79999999999744	0.9751380611115508	1.2503006611397902
82.84999999999744	0.9751594178160359	1.2515364378333549
82.89999999999743	0.975180354547128	1.2527489920568602
82.94999999999743	0.9751997129201473	1.2539431791703668
82.99999999999743	0.9752202745584544	1.2551278018966607
83.04999999999742	0.9752403961902414	1.256314252396612
83.09999999999742	0.9752618516907747	1.2575062332112912
83.14999999999742	0.9752832421481369	1.2587080933161359
83.19999999999742	0.9753056013178739	1.2599164700111716
83.24999999999741	0.9753261536439608	1.2611203355726255
83.29999999999741	0.975347709051939	1.2623163554938168
83.34999999999741	0.9753692093081465	1.2634926282579146
83.3999999999974	0.9753916926517863	1.2646517657946608
83.4499999999974	0.9754134159951642	1.2657945020518406
83.4999999999974	0.975434356398861	1.2669318206107543
83.5499999999974	0.9754555078897469	1.2680797850930348
83.5999999999974	0.9754765827370623	1.2692470393106614
83.64999999999739	0.9754969989332765	1.2704470053045864
83.69999999999739	0.97551865351217	1.2716785202621295
83.74999999999739	0.975539473106884	1.2729385614740711
83.79999999999738	0.9755626714274932	1.2742191106424252
83.84999999999738	0.9755845918403083	1.2755047942533675
83.89999999999738	0.9756076302350527	1.276790679784183
83.94999999999737	0.9756298829236827	1.2780620778041465
83.99999999999737	0.9756524264355477	1.2793192984767308
84.04999999999737	0.9756744073304384	1.2805549536233303
84.09999999999737	0.9756946289727401	1.2817666238123298
84.14999999999736	0.9757154421458207	1.282954772628658
84.19999999999736	0.975735709452523	1.2841133579142108
84.24999999999736	0.9757561050763521	1.2852465276985132
84.29999999999735	0.9757768252960486	1.286350678645821
84.34999999999735	0.9757986909100386	1.287435036304633
84.39999999999735	0.975820164860282	1.2885054260427589
84.44999999999735	0.975842110642804	1.2895730543519508
84.49999999999734	0.9758644384389128	1.2906506464397132
84.54999999999734	0.9758871234736488	1.291744098712832
84.59999999999734	0.9759097739304915	1.292859945948652
84.64999999999733	0.9759314509127066	1.2939901909984215
84.69999999999733	0.9759533803569685	1.2951286698010571
84.74999999999733	0.9759748667100173	1.296263688420794
84.79999999999733	0.9759953529446833	1.2973811064119114
84.84999999999732	0.9760174524712893	1.2984813913202642
84.89999999999732	0.9760377767587626	1.299557610109281
84.94999999999732	0.9760592155293195	1.3006224610949852
84.99999999999731	0.9760811423295588	1.3016837846975546
85.04999999999731	0.9761021148350247	1.302750493959961
85.09999999999731	0.9761239451150403	1.30383459658294
85.1499999999973	0.9761451209031743	1.3049337367402631
85.1999999999973	0.9761665210376645	1.3060500051854445
85.2499999999973	0.9761883234788651	1.3071734743536805
85.2999999999973	0.9762096564243395	1.308297642529226
85.3499999999973	0.9762309329660286	1.3094166662817273
85.39999999999729	0.9762510386415365	1.3105254137695066
85.44999999999729	0.9762726445283365	1.3116306791025667
85.49999999999729	0.976293610950018	1.3127304252423315
85.54999999999728	0.9763144290377058	1.3138338671091323
85.59999999999728	0.9763357770919514	1.314943708823008
85.64999999999728	0.9763568730875698	1.3160632178358913
85.69999999999727	0.9763786132487285	1.3171973747168464
85.74999999999727	0.9764000185515823	1.3183424023711576
85.79999999999727	0.9764224004120173	1.3195066991809692
85.84999999999727	0.9764437400799544	1.3206876634075473
85.89999999999726	0.9764641279814799	1.3218929964986044
85.94999999999726	0.9764855504110911	1.3231273613222438
85.99999999999726	0.9765059082043335	1.3243875596935957
86.04999999999725	0.9765273308696192	1.3256749586256016
86.09999999999725	0.9765469740269664	1.3269716034311936
86.14999999999725	0.9765677574467633	1.328269762035551
86.19999999999725	0.9765885187351769	1.3295478895172719
86.24999999999724	0.9766085572239946	1.3307918439280901
86.29999999999724	0.9766299768504929	1.3319969379078167
86.34999999999724	0.9766513054765048	1.3331573147331428
86.39999999999723	0.97667404522414	1.3342863774544844
86.44999999999723	0.9766962827707968	1.335390709295092
86.49999999999723	0.976717511202266	1.3364871529605946
86.54999999999723	0.9767395715739703	1.3375884588770208
86.59999999999722	0.9767596576302003	1.3386968897230511
86.64999999999722	0.9767797949605694	1.3398200263014004
86.69999999999722	0.9768005066508021	1.340950474656655
86.74999999999721	0.9768215162346654	1.342086241044071
86.79999999999721	0.9768432711314102	1.3432201242595767
86.84999999999721	0.9768639233580712	1.3443484651406774
86.8999999999972	0.9768855562988327	1.3454747037957153
86.9499999999972	0.976907168491409	1.3465983206441872
86.9999999999972	0.9769290789983582	1.347727469528143
87.0499999999972	0.9769508477761634	1.3488611867282645
87.0999999999972	0.9769724093969269	1.3500035134322388
87.14999999999719	0.9769946410922326	1.3511526516660046
87.19999999999719	0.977015456236577	1.3523033584448199
87.24999999999719	0.9770372806355923	1.3534591888974352
87.29999999999718	0.9770566925554219	1.354612886711208
87.34999999999718	0.9770757494379656	1.35577216847402
87.39999999999718	0.9770976157250809	1.3569388349889069
87.44999999999717	0.9771185262381696	1.3581132644851273
87.49999999999717	0.9771406879698046	1.359295700619925
87.54999999999717	0.9771621990439338	1.360475993170574
87.59999999999717	0.9771851652518599	1.3616513306409068
87.64999999999716	0.9772060044077299	1.3628034727457086
87.69999999999716	0.9772271841697526	1.3639308866628788
87.74999999999716	0.9772487253213339	1.3650288458566804
87.79999999999715	0.9772690239910533	1.3660992954911284
87.84999999999715	0.9772894442196268	1.367157896964165
87.89999999999715	0.9773092040322627	1.3682129607731266
87.94999999999715	0.977329893872901	1.3692855620713154
87.99999999999714	0.9773513508804856	1.3703833929544507
88.04999999999714	0.9773712193491555	1.3715104839881196
88.09999999999714	0.9773931560889584	1.3726682852390755
88.14999999999714	0.9774132408999479	1.3738413350751988
88.19999999999713	0.9774349160785754	1.3750238878789802
88.24999999999713	0.9774563462654916	1.3761964733671774
88.29999999999713	0.9774772226981785	1.3773526870380042
88.34999999999712	0.9774973551500596	1.3784855355129055
88.39999999999712	0.9775179094325032	1.3795950820220502
88.44999999999712	0.9775384509885447	1.3806856488924424
88.49999999999712	0.9775572905761625	1.3817548531476624
88.54999999999711	0.9775756462421751	1.382811249498219
88.59999999999711	0.9775967649615913	1.3838554290553189
88.6499999999971	0.977616510310257	1.3848872571184834
88.6999999999971	0.9776372929765569	1.385911884637213
88.7499999999971	0.9776576001887657	1.3869310554174674
88.7999999999971	0.9776791838029557	1.387957178863788
88.8499999999971	0.9776997376294816	1.3889913802579188
88.89999999999709	0.9777204166878262	1.3900457972108369
88.94999999999709	0.9777410032039143	1.3911223877844834
88.99999999999709	0.9777617378320582	1.3922199052421693
89.04999999999708	0.9777820955008822	1.3933361529440362
89.09999999999708	0.9778020512838771	1.3944596753638294
89.14999999999708	0.9778226652643461	1.3955892364670939
89.19999999999708	0.9778438406580275	1.3967168985491136
89.24999999999707	0.9778652112696495	1.3978458907598699
89.29999999999707	0.9778869403316078	1.3989823641408148
89.34999999999707	0.977906687111008	1.4001310928788344
89.39999999999706	0.9779279719141833	1.401308795835873
89.44999999999706	0.977948325135696	1.4025146615283128
89.49999999999706	0.9779696969097107	1.403753961852
89.54999999999706	0.9779897228252845	1.4050142457528887
89.59999999999705	0.9780102192747209	1.4062843467275643
89.64999999999705	0.9780294071025163	1.4075488341680282
89.69999999999705	0.9780495454212867	1.4087908021818663
89.74999999999704	0.9780707743787205	1.41000595613904
89.79999999999704	0.9780910416608622	1.411184417361008
89.84999999999704	0.9781108818793959	1.4123320399759456
89.89999999999704	0.978131073136828	1.4134558382076488
89.94999999999703	0.9781512068718654	1.4145616827466074
89.99999999999703	0.9781721283893584	1.4156614152327094
90.04999999999703	0.9781925858133926	1.416755384381156
90.09999999999702	0.9782126886436209	1.417850078265396
90.14999999999702	0.9782320768727566	1.4189463841765362
90.19999999999702	0.9782512571155174	1.4200464901557266
90.24999999999702	0.9782715114719025	1.421157281523383
90.29999999999701	0.9782912918790274	1.4222761295581006
90.34999999999701	0.9783125587302757	1.4234104877239104
90.39999999999701	0.9783334200528762	1.4245537718557768
90.449999999997	0.9783547104767548	1.4257040045697411
90.499999999997	0.9783752432751416	1.4268506326812638
90.549999999997	0.9783965547479432	1.4279827404269652
90.599999999997	0.9784173447959263	1.4290922911561468
90.649999999997	0.9784374667941963	1.4301690533382119
90.69999999999699	0.9784576323935525	1.431216659020395
90.74999999999699	0.9784782690014527	1.4322389975441576
90.79999999999698	0.9784986720658655	1.433246692215386
90.84999999999698	0.9785199676980068	1.4342558678254524
90.89999999999698	0.9785397748843349	1.4352718422063593
90.94999999999698	0.9785616826806921	1.4363081871117618
90.99999999999697	0.9785824263579772	1.4373569506859925
91.04999999999697	0.978603544601611	1.4384157405188085
91.09999999999697	0.9786245387438339	1.4394743427160417
91.14999999999696	0.9786449053338938	1.4405224252254172
91.19999999999696	0.9786649683808847	1.4415590188795493
91.24999999999696	0.9786845143117244	1.4425797213640092
91.29999999999696	0.9787047595026668	1.4435960036274218
91.34999999999695	0.9787241508724333	1.4446111697526764
91.39999999999695	0.9787421611414904	1.4456342663916062
91.44999999999695	0.9787621408781242	1.4466748384245325
91.49999999999694	0.9787813123180197	1.4477304381137706
91.54999999999694	0.9788017200179167	1.4488051959552262
91.59999999999694	0.978822355509211	1.4498901987103445
91.64999999999694	0.9788432043481543	1.4509829988292993
91.69999999999693	0.9788628985970634	1.4520765332327787
91.74999999999693	0.978883006837604	1.4531671368237127
91.79999999999693	0.9789026920063822	1.4542536782008166
91.84999999999692	0.9789207424666255	1.4553268413244402
91.89999999999692	0.9789403117169452	1.4563881967055186
91.94999999999692	0.9789598631354723	1.457426395808076
91.99999999999692	0.9789794439624537	1.458435162943179
92.04999999999691	0.9789998635608694	1.4594108466184696
92.09999999999691	0.9790192915961621	1.4603470778464818
92.14999999999691	0.9790398145961238	1.4612541161774175
92.1999999999969	0.9790586599893939	1.4621368408632143
92.2499999999969	0.9790794478418928	1.4630176469725114
92.2999999999969	0.9790985793361003	1.4639089527330496
92.3499999999969	0.9791184305255748	1.464826049845847
92.3999999999969	0.979137420158417	1.465778410375205
92.44999999999689	0.9791555628243546	1.4667618233461261
92.49999999999689	0.9791751412231111	1.4677761193582337
92.54999999999688	0.9791936169292734	1.468804812503487
92.59999999999688	0.9792133220322514	1.469839700345235
92.64999999999688	0.9792321245922336	1.4708710562378446
92.69999999999688	0.9792508354190738	1.4718928774266464
92.74999999999687	0.9792708510855199	1.472911695659692
92.79999999999687	0.9792896979909538	1.4739260101719962
92.84999999999687	0.9793089970916029	1.474946864998027
92.89999999999687	0.9793264520312767	1.475976171076096
92.94999999999686	0.9793452388839337	1.4770176224557499
92.99999999999686	0.9793637084601343	1.4780712011047037
93.04999999999686	0.979381439755475	1.479128896228091
93.09999999999685	0.9794003347734833	1.4801920674313407
93.14999999999685	0.9794182378339538	1.4812524172007158
93.19999999999685	0.9794372920422778	1.482312073518559
93.24999999999685	0.979456948987804	1.4833722441442958
93.29999999999684	0.9794752564610797	1.484429020004095
93.34999999999684	0.9794940420766868	1.4854882555423734
93.39999999999684	0.9795112001964349	1.4865408457174187
93.44999999999683	0.9795306570483618	1.4875899912988475
93.49999999999683	0.9795487387015287	1.488626997178619
93.54999999999683	0.9795679193983511	1.4896517524532782
93.59999999999683	0.9795863613658068	1.4906672143987807
93.64999999999682	0.9796049938447005	1.4916767526653687
93.69999999999682	0.9796245111825764	1.4926946275988426
93.74999999999682	0.9796420957282707	1.493724025994776
93.79999999999681	0.9796611324351056	1.4947755969002294
93.84999999999681	0.9796805224567046	1.4958494883141964
93.89999999999681	0.9796993238622855	1.4969351472143408
93.9499999999968	0.9797191012989848	1.4980251829389182
93.9999999999968	0.9797361810249156	1.49909544221843
94.0499999999968	0.9797556266730704	1.5001389973781025
94.0999999999968	0.9797741848835729	1.5011397390664323
94.1499999999968	0.9797936488911962	1.5020956292228669
94.19999999999679	0.9798110084507281	1.5030097086557324
94.24999999999679	0.9798270597417936	1.5038885686149353
94.29999999999679	0.9798461358960715	1.504753174136923
94.34999999999678	0.9798646084598887	1.5056093613023431
94.39999999999678	0.9798845490572483	1.5064711619584277
94.44999999999678	0.9799027131417213	1.5073410179539461
94.49999999999677	0.9799217479822024	1.508221578778849
94.54999999999677	0.9799407109488393	1.5091160974987452
94.59999999999677	0.9799572603132017	1.5100177603242957
94.64999999999677	0.9799760037707961	1.51093594917621
94.69999999999676	0.97999325710872	1.511866486054023
94.74999999999676	0.9800126960396673	1.5128141890243576
94.79999999999676	0.980030851140303	1.513777326592348
94.84999999999675	0.980049168542223	1.5147503697415743
94.89999999999675	0.9800683185720063	1.5157328553171117
94.94999999999675	0.9800856797103876	1.5167118420561798
94.99999999999675	0.9801049160554464	1.5176875881614242
95.04999999999674	0.9801231035517154	1.5186551679439042
95.09999999999674	0.9801415972614376	1.5196159585536384
95.14999999999674	0.9801597633564457	1.520578339566271
95.19999999999673	0.9801766953172981	1.521543566289092
95.24999999999673	0.9801957409541198	1.5225239730123619
95.29999999999673	0.9802129133390404	1.5235146140244114
95.34999999999673	0.9802317560103012	1.524514027851322
95.39999999999672	0.9802503226200717	1.5255130333537603
95.44999999999672	0.9802694283663164	1.5264969866263463
95.49999999999672	0.9802892171655767	1.5274590289564962
95.54999999999671	0.9803058843714221	1.5283851279649756
95.59999999999671	0.9803250060596744	1.5292827566731972
95.64999999999671	0.9803419810714309	1.530154711579598
95.6999999999967	0.9803613966332438	1.5310159305157152
95.7499999999967	0.980380036264082	1.5318826529453895
95.7999999999967	0.9803974061147485	1.5327627519835352
95.8499999999967	0.980415719631934	1.5336702193744653
95.8999999999967	0.9804331182824817	1.5346028554562836
95.94999999999669	0.9804514278735907	1.5355598842830116
95.99999999999669	0.9804699346584084	1.5365358944152725
96.04999999999669	0.9804882729633555	1.537520363166452
96.09999999999668	0.9805073163002431	1.5385121390574545
96.14999999999668	0.980525527462304	1.5395013938085516
96.19999999999668	0.9805450854448665	1.5404899389150126
96.24999999999667	0.980562415866627	1.541470580348391
96.29999999999667	0.9805809211800547	1.5424421952573912
96.34999999999667	0.9805983559624188	1.5434023148579896
96.39999999999667	0.9806157228838516	1.5443441481043547
96.44999999999666	0.9806346105205475	1.5452730624100561
96.49999999999666	0.980651741168374	1.5461849954766032
96.54999999999666	0.9806716582956989	1.5470920298376
96.59999999999665	0.9806902740796437	1.548001724273259
96.64999999999665	0.980709211930135	1.548924304353855
96.69999999999665	0.9807272275623756	1.549873786942063
96.74999999999665	0.9807446274729776	1.5508513802164356
96.79999999999664	0.980762906594128	1.5518618594353224
96.84999999999664	0.9807797749486715	1.552894863223354
96.89999999999664	0.9807989205767618	1.5539417023254443
96.94999999999663	0.9808169026245882	1.554989975465192
96.99999999999663	0.9808352864333018	1.5560272453581516
97.04999999999663	0.9808531393912218	1.5570535657977622
97.09999999999663	0.9808694252868091	1.5580660808735067
97.14999999999662	0.9808889237607279	1.5590770292130944
97.19999999999662	0.980907420632775	1.5600920446499682
97.24999999999662	0.9809263716842932	1.5611156583853487
97.29999999999661	0.9809440074706819	1.562152637443776
97.34999999999661	0.9809609167034895	1.5631949772394622
97.39999999999661	0.9809797541664113	1.5642405913935316
97.4499999999966	0.9809971042226211	1.5652739477210844
97.4999999999966	0.9810147758248982	1.566285684559922
97.5499999999966	0.9810339503554977	1.5672724246369434
97.5999999999966	0.9810530809978868	1.5682249476944274
97.6499999999966	0.9810724447273453	1.5691483613557549
97.69999999999659	0.9810900342578335	1.5700394410333904
97.74999999999659	0.9811096049175492	1.5709068758121836
97.79999999999659	0.981126870043029	1.5717514710892007
97.84999999999658	0.9811452630665614	1.572576413788256
97.89999999999658	0.9811625108274664	1.573387941006759
97.94999999999658	0.9811804110628327	1.5741888277118226
97.99999999999658	0.9811988730430499	1.5749909337874246
98.04999999999657	0.9812158913327945	1.5758007170142532
98.09999999999657	0.9812341256168751	1.5766299112314754
98.14999999999657	0.981252333141899	1.5774888000464662
98.19999999999656	0.9812717845689681	1.5783771599177205
98.24999999999656	0.9812904942886647	1.579294914923009
98.29999999999656	0.9813065849411684	1.580226279910011
98.34999999999656	0.9813236441762913	1.5811620397850323
98.39999999999655	0.9813410255917173	1.5820874661639823
98.44999999999655	0.9813590383527029	1.5829888085828199
98.49999999999655	0.9813769965755692	1.5838652895467809
98.54999999999654	0.9813954488024189	1.584715189804898
98.59999999999654	0.9814139088502867	1.5855505028399923
98.64999999999654	0.9814317651088627	1.5863800396228136
98.69999999999654	0.9814504006105049	1.5872164342011927
98.74999999999653	0.9814684768311873	1.588067777930249
98.79999999999653	0.9814876057985394	1.5889336875068136
98.84999999999653	0.9815065075440597	1.589815609861409
98.89999999999652	0.981523918710103	1.5907021733197768
98.94999999999652	0.9815413439738047	1.591590727866451
98.99999999999652	0.9815570754536929	1.5924746923080193
99.04999999999652	0.9815746877272891	1.5933533880734798
99.09999999999651	0.9815919260764219	1.5942304805520535
99.14999999999651	0.981608156497257	1.595103241723872
99.1999999999965	0.9816258537096287	1.5959818103138017
99.2499999999965	0.981643524934318	1.5968628974801544
99.2999999999965	0.9816609499264525	1.5977466793818504
99.3499999999965	0.9816782757827207	1.598633501914479
99.3999999999965	0.9816953098540453	1.5995172007657308
99.44999999999649	0.981713253214951	1.6004040530047763
99.49999999999649	0.9817308366019312	1.601289921810717
99.54999999999649	0.9817493296619264	1.6021820402592422
99.59999999999648	0.9817650276737091	1.603078573538257
99.64999999999648	0.9817832611435368	1.6039816308771337
99.69999999999648	0.9818006827120181	1.6048871873205335
99.74999999999648	0.9818183473700174	1.6057819910070064
99.79999999999647	0.9818358609621752	1.6066594061644348
99.84999999999647	0.9818518218363549	1.607504574264796
99.89999999999647	0.981870094528916	1.6083162234615995
99.94999999999646	0.9818869315837951	1.609093899048349
99.99999999999646	0.9819050316882061	1.6098448513283738
100.04999999999646	0.9819224323348984	1.6105869920363562
100.09999999999646	0.9819391231688686	1.611333052337044
100.14999999999645	0.981956884770257	1.6121041656517499
100.19999999999645	0.9819731767619327	1.6129084851808866
100.24999999999645	0.9819909751617006	1.613751213981606
100.29999999999644	0.9820095981728163	1.614633035848555
100.34999999999644	0.9820274429007848	1.6155393897792363
100.39999999999644	0.9820451941794929	1.6164652779579682
100.44999999999644	0.9820628095009657	1.6173968324181063
100.49999999999643	0.9820803521579369	1.6183286510870916
100.54999999999643	0.9820971879492769	1.6192575885257519
100.59999999999643	0.9821142756631727	1.6201794351718666
100.64999999999642	0.9821319394321026	1.6210989967080252
100.69999999999642	0.9821502975813683	1.6220100295562145
100.74999999999642	0.9821684787106915	1.6229130623016474
100.79999999999642	0.9821856814172234	1.623802622810866
100.84999999999641	0.9822043937802291	1.624677124394356
100.89999999999641	0.982220891420128	1.6255367517657178
100.94999999999641	0.9822396876162962	1.6263822394795469
100.9999999999964	0.9822572898407729	1.6272205505949906
101.0499999999964	0.982274230976508	1.6280523124908934
101.0999999999964	0.9822936637515792	1.6288846494978504
101.1499999999964	0.9823111005625527	1.6297137967894344
101.1999999999964	0.982330304147102	1.6305352596838854
101.24999999999639	0.9823476918360479	1.6313438613557827
101.29999999999639	0.9823656540276965	1.6321287468197132
101.34999999999638	0.9823837883181835	1.632889393751137
101.39999999999638	0.9824002396127215	1.6336223628578281
101.44999999999638	0.9824192339686548	1.634336869530075
101.49999999999638	0.9824369222092646	1.635044136238487
101.54999999999637	0.9824562679635778	1.6357550889840782
101.59999999999637	0.9824739365222523	1.6364840687254676
101.64999999999637	0.9824918112885039	1.6372346580109227
101.69999999999636	0.9825105166333009	1.6380090885094925
101.74999999999636	0.9825280130850989	1.6387987667601376
101.79999999999636	0.9825459819855932	1.6395898206645987
101.84999999999636	0.9825626838656926	1.6403723425927128
101.89999999999635	0.9825800439055739	1.6411316476004398
101.94999999999635	0.9825979202050084	1.6418666476127632
101.99999999999635	0.9826162323931401	1.6425745302012082
102.04999999999634	0.982633227702785	1.6432582572891268
102.09999999999634	0.9826510501251597	1.6439298549757047
102.14999999999634	0.9826695020626117	1.644591741916811
102.19999999999634	0.9826865386227293	1.645254725698372
102.24999999999633	0.9827040411732461	1.6459204687190998
102.29999999999633	0.982721687838472	1.6465967329979638
102.34999999999633	0.9827389077869193	1.6472873162847468
102.39999999999633	0.982756863529043	1.6479961499935663
102.44999999999632	0.9827744831653749	1.6487326658774517
102.49999999999632	0.9827935890953132	1.649497405593394
102.54999999999632	0.9828116698690131	1.6502945694228073
102.59999999999631	0.9828292321514449	1.6511188885932548
102.64999999999631	0.9828474637278428	1.6519643432642575
102.69999999999631	0.9828638583925176	1.6528199855929173
102.7499999999963	0.9828809793674435	1.6536704548272
102.7999999999963	0.9828993493922712	1.654511170914744
102.8499999999963	0.982918470466373	1.6553305598265697
102.8999999999963	0.982937839791461	1.6561312475110914
102.9499999999963	0.9829563026520987	1.6569178214470717
102.99999999999629	0.9829746992011972	1.657697676556945
103.04999999999629	0.9829911175855746	1.658482871222934
103.09999999999629	0.9830090035597557	1.6592754899731577
103.14999999999628	0.9830261649306243	1.6600785784390868
103.19999999999628	0.9830432989852635	1.6608831205072012
103.24999999999628	0.9830616639422864	1.661681210557949
103.29999999999627	0.9830794182663951	1.6624633583564512
103.34999999999627	0.9830975300612391	1.663218789339847
103.39999999999627	0.9831142108387131	1.6639497740431437
103.44999999999627	0.9831313918331439	1.664656821534629
103.49999999999626	0.9831488573741469	1.6653516563186666
103.54999999999626	0.9831669846968867	1.6660443246117085
103.59999999999626	0.9831847034357586	1.6667424145343483
103.64999999999625	0.9832019680486985	1.667457558660332
103.69999999999625	0.9832200412893966	1.6681897445732603
103.74999999999625	0.9832377621642809	1.668945151268907
103.79999999999625	0.9832553669123109	1.669719285129938
103.84999999999624	0.9832728209050734	1.6705126285310183
103.89999999999624	0.9832907391565939	1.6713259731317447
103.94999999999624	0.9833091769689143	1.6721536974030702
103.99999999999623	0.9833262507461598	1.6729968387566112
104.04999999999623	0.9833445681859575	1.673846743964846
104.09999999999623	0.9833616135730519	1.6746971055784414
104.14999999999623	0.9833776471476461	1.6755361075965811
104.19999999999622	0.9833964158321273	1.6763549981912163
104.24999999999622	0.9834134699701114	1.6771464681344328
104.29999999999622	0.9834323737319789	1.6779060963752064
104.34999999999621	0.983450194576138	1.6786416998545692
104.39999999999621	0.9834694562502625	1.679361653962258
104.44999999999621	0.9834882626615317	1.6800806022902406
104.4999999999962	0.9835057477572436	1.6808126901364482
104.5499999999962	0.9835234357441845	1.6815645853860945
104.5999999999962	0.9835408446920857	1.6823441549315343
104.6499999999962	0.9835581332916354	1.683141358576275
104.6999999999962	0.9835766795259376	1.6839523986196283
104.74999999999619	0.9835933963229322	1.6847606504977417
104.79999999999619	0.9836103639879394	1.6855565841330522
104.84999999999619	0.9836274267750881	1.6863369143833058
104.89999999999618	0.9836444805727207	1.687094796392059
104.94999999999618	0.983662420985107	1.6878397007993022
104.99999999999618	0.9836788634699094	1.688570079075197
105.04999999999617	0.9836958573483523	1.6892950368955626
105.09999999999617	0.9837118955483337	1.6900169510311942
105.14999999999617	0.9837303067151221	1.690734856171539
105.19999999999617	0.9837477897433251	1.6914490884323878
105.24999999999616	0.9837662558501364	1.6921514633616759
105.29999999999616	0.9837846102379431	1.6928431280712664
105.34999999999616	0.983802406407064	1.6935199459347299
105.39999999999615	0.9838190081003918	1.6941816709691915
105.44999999999615	0.9838364829319753	1.6948349425262639
105.49999999999615	0.9838550311100654	1.6954758989212833
105.54999999999615	0.9838730267099893	1.6961091692815373
105.59999999999614	0.9838906083450722	1.6967282997674848
105.64999999999614	0.9839079314075985	1.6973345114200304
105.69999999999614	0.9839255278704748	1.6979284371295473
105.74999999999613	0.9839420867565501	1.6985101719169566
105.79999999999613	0.9839590070939019	1.699095035063254
105.84999999999613	0.9839755256824056	1.699688917462765
105.89999999999613	0.9839923657219366	1.700311867408935
105.94999999999612	0.9840097551165528	1.7009732660203696
105.99999999999612	0.9840271447887056	1.701679829208772
106.04999999999612	0.9840444143168832	1.7024335590468276
106.09999999999611	0.9840629093688199	1.7032218423177823
106.14999999999611	0.9840791966008837	1.7040335778356939
106.19999999999611	0.9840959275092834	1.7048486587417906
106.2499999999961	0.9841124759934602	1.705654373238999
106.2999999999961	0.9841298855893955	1.706440649836224
106.3499999999961	0.9841480063485897	1.7072008952269908
106.3999999999961	0.9841655726633187	1.7079412105755831
106.4499999999961	0.9841833411879659	1.7086625950542456
106.49999999999609	0.9841995125219317	1.7093766238093238
106.54999999999609	0.9842171311387944	1.7100887611323032
106.59999999999609	0.9842346512373285	1.7108016383325522
106.64999999999608	0.9842508950472771	1.7115173999873465
106.69999999999608	0.9842688506649013	1.712232424328678
106.74999999999608	0.9842858120693688	1.7129493280498438
106.79999999999607	0.9843037199989224	1.713663689999441
106.84999999999607	0.9843213949127778	1.7143802118737115
106.89999999999607	0.9843377566542433	1.7150983894568865
106.94999999999607	0.9843555290690906	1.715819210830761
106.99999999999606	0.984369604809158	1.716542065433211
107.04999999999606	0.9843861283528098	1.717261784753498
107.09999999999606	0.9844036637744908	1.717978304524761
107.14999999999606	0.9844217559006444	1.7186826532823074
107.19999999999605	0.9844385694883772	1.7193730242239917
107.24999999999605	0.9844559374185184	1.7200547860311872
107.29999999999605	0.9844724143315438	1.7207281623163482
107.34999999999604	0.9844877515065509	1.7214069759249078
107.39999999999604	0.9845047735758894	1.7220951743325397
107.44999999999604	0.9845215873232522	1.7227993136144442
107.49999999999604	0.9845391401560178	1.7235171182532585
107.54999999999603	0.984557009339593	1.7242395744861012
107.59999999999603	0.9845743745124902	1.7249584414340322
107.64999999999603	0.9845924112029372	1.7256564207097962
107.69999999999602	0.9846093471457963	1.7263280020508567
107.74999999999602	0.9846253572355647	1.7269647666919559
107.79999999999602	0.9846425940744459	1.7275735478858962
107.84999999999602	0.9846591087562271	1.7281639171392644
107.89999999999601	0.9846771782592288	1.7287472328036364
107.94999999999601	0.9846950080545886	1.729342231277884
107.999999999996	0.9847128549020561	1.7299543610597818
108.049999999996	0.9847293558279628	1.7305935060821884
108.099999999996	0.9847462539512158	1.7312595000514326
108.149999999996	0.9847619891638438	1.7319464947019119
108.199999999996	0.9847777757489733	1.7326538535541798
108.24999999999599	0.9847944300133575	1.7333699563406106
108.29999999999599	0.984811330475136	1.7340953209765098
108.34999999999599	0.9848285513134036	1.734819662008546
108.39999999999598	0.9848465376322418	1.7355406333822805
108.44999999999598	0.9848642318939128	1.736252044407198
108.49999999999598	0.9848807754471797	1.736942167705916
108.54999999999598	0.9848970273185919	1.7376098829787594
108.59999999999597	0.9849139340002406	1.7382434663449198
108.64999999999597	0.9849307485687551	1.738844884977442
108.69999999999597	0.9849476125606174	1.7394133126608613
108.74999999999596	0.9849649757195803	1.7399552942911434
108.79999999999596	0.9849828616373693	1.7404846427340352
108.84999999999596	0.9850003712080163	1.7410060732929649
108.89999999999596	0.9850179853745678	1.741534945999806
108.94999999999595	0.9850361013422436	1.742070325047683
108.99999999999595	0.9850520636378803	1.742611497526689
109.04999999999595	0.9850692949394464	1.7431547130419556
109.09999999999594	0.9850873662942826	1.7436876183844012
109.14999999999594	0.9851040161651531	1.7442073676614134
109.19999999999594	0.9851212049307057	1.7447064458970587
109.24999999999594	0.98513723187634	1.7451932085242685
109.29999999999593	0.9851544637609934	1.7456754735533184
109.34999999999593	0.9851707270686321	1.7461640968818748
109.39999999999593	0.9851872610838474	1.7466751411523627
109.44999999999592	0.9852049091292342	1.747211653834409
109.49999999999592	0.9852205232887787	1.7477806570570016
109.54999999999592	0.9852385103372362	1.7483765783638539
109.59999999999592	0.9852563268622463	1.7489939340517269
109.64999999999591	0.9852742013411083	1.749623238724134
109.69999999999591	0.9852918006777212	1.7502526688256315
109.74999999999591	0.9853081799022404	1.7508808269768124
109.7999999999959	0.9853262931414998	1.7514995488322216
109.8499999999959	0.9853437554592932	1.7521115319061178
109.8999999999959	0.9853610406694069	1.7527128704407107
109.9499999999959	0.9853785818806728	1.7533042374639314
109.9999999999959	0.9853960504446984	1.7538878771340622
110.04999999999589	0.9854139663097503	1.7544593998218974
110.09999999999589	0.9854316301834244	1.7550271948888694
110.14999999999588	0.9854491428662228	1.7555906030635142
110.19999999999588	0.9854650520585877	1.756160863896592
110.24999999999588	0.9854826100718204	1.7567494027245294
110.29999999999588	0.9855002035150259	1.7573618258160526
110.34999999999587	0.9855173203550077	1.7580085599768194
110.39999999999587	0.9855340993309547	1.758682686201228
110.44999999999587	0.9855505167637006	1.759382851845075
110.49999999999586	0.9855687873101925	1.7600935593274767
110.54999999999586	0.9855849980755947	1.7607971246245535
110.59999999999586	0.9856021796844108	1.7614835948417487
110.64999999999586	0.9856209092637604	1.7621384425921525
110.69999999999585	0.9856372144951568	1.7627624284148
110.74999999999585	0.9856542249891556	1.763354932448728
110.79999999999585	0.9856714429005002	1.763928714029033
110.84999999999584	0.9856880411342615	1.7644913576325625
110.89999999999584	0.985706683089436	1.7650509166437198
110.94999999999584	0.985723194325427	1.7656133167869008
110.99999999999584	0.9857413862455732	1.7661743511472183
111.04999999999583	0.9857573547686652	1.766733836330238
111.09999999999583	0.9857763918509463	1.7672856686098781
111.14999999999583	0.9857939156161509	1.7678243312709514
111.19999999999582	0.985812030929035	1.7683518042444368
111.24999999999582	0.9858311057304047	1.7688658948773885
111.29999999999582	0.985848967209549	1.7693761844291147
111.34999999999582	0.9858671507857979	1.7698826546671278
111.39999999999581	0.9858843439980387	1.7703939751147435
111.44999999999581	0.9859027064968325	1.7709128674417047
111.49999999999581	0.9859210236853726	1.7714386093244003
111.5499999999958	0.9859389450469035	1.7719766577822207
111.5999999999958	0.9859582691929147	1.772523983977561
111.6499999999958	0.9859765983470101	1.7730887325393303
111.6999999999958	0.9859953032234041	1.7736709669585404
111.7499999999958	0.9860135354407898	1.7742756582828776
111.79999999999579	0.9860308986692694	1.774904033536458
111.84999999999579	0.986048117283977	1.775547510464774
111.89999999999579	0.9860661643389504	1.7762032452473187
111.94999999999578	0.986084111731758	1.7768495063478178
111.99999999999578	0.9861023204451413	1.7774767288844076
112.04999999999578	0.9861204399802302	1.7780691977153387
112.09999999999577	0.9861379486281199	1.7786186067120877
112.14999999999577	0.9861563787479334	1.779130899223455
112.19999999999577	0.986174214132573	1.7796066231972905
112.24999999999577	0.9861910354854297	1.7800658692731417
112.29999999999576	0.9862089282379248	1.780519291520832
112.34999999999576	0.9862254629555833	1.780981314400778
112.39999999999576	0.9862425107795506	1.7814616221900432
112.44999999999575	0.9862597640396391	1.7819581902789579
112.49999999999575	0.9862767781386768	1.7824733039180418
112.54999999999575	0.9862945511344535	1.7829940898074608
112.59999999999575	0.9863114121383583	1.783518174289459
112.64999999999574	0.9863292078800754	1.7840383116176042
112.69999999999574	0.98634702656886	1.784551467784544
112.74999999999574	0.9863643613691926	1.7850611488894026
112.79999999999573	0.9863826045630577	1.7855637945221046
112.84999999999573	0.9864000293694576	1.7860663751049621
112.89999999999573	0.9864174316936959	1.7865632650576686
112.94999999999573	0.9864342825801504	1.7870565045107316
112.99999999999572	0.9864514526722312	1.7875454811915228
113.04999999999572	0.9864688856771743	1.7880270149030761
113.09999999999572	0.9864861873048026	1.7885095673275508
113.14999999999571	0.9865044432399519	1.788991582818169
113.19999999999571	0.9865218872034935	1.7894838842927885
113.24999999999571	0.9865392474652621	1.7899876036119824
113.2999999999957	0.9865566810914894	1.7905047769752351
113.3499999999957	0.9865735615416418	1.7910355339735733
113.3999999999957	0.9865900798644811	1.7915680069621192
113.4499999999957	0.9866060719829965	1.7921017559429564
113.4999999999957	0.9866230419877029	1.7926250287904213
113.54999999999569	0.9866403014729791	1.7931397438475096
113.59999999999569	0.9866577615718986	1.7936487496822737
113.64999999999569	0.9866739999166829	1.7941578351305205
113.69999999999568	0.9866922449092206	1.7946878108105533
113.74999999999568	0.9867087678454433	1.7952418501733596
113.79999999999568	0.9867255501294276	1.7958369928053681
113.84999999999567	0.9867432541133886	1.796471522463524
113.89999999999567	0.9867595391911745	1.7971396174240757
113.94999999999567	0.9867775882806944	1.7978341899556614
113.99999999999567	0.9867943625167354	1.7985322809356106
114.04999999999566	0.9868119823409224	1.7992270633628542
114.09999999999566	0.9868296173255726	1.7998988920879941
114.14999999999566	0.9868461406591413	1.8005440653250693
114.19999999999565	0.9868631809474299	1.8011594789675434
114.24999999999565	0.9868809748016396	1.8017435833063904
114.29999999999565	0.9868983108348625	1.802303362666021
114.34999999999565	0.9869160742300331	1.8028348488543666
114.39999999999564	0.9869338391684951	1.8033473178693802
114.44999999999564	0.9869522970172245	1.8038390172317178
114.49999999999564	0.9869689196650783	1.804313722849063
114.54999999999563	0.9869870275272572	1.8047815093140769
114.59999999999563	0.987003852806978	1.8052423235869888
114.64999999999563	0.9870214367278994	1.8057124588484348
114.69999999999563	0.9870395288346082	1.8061908186132691
114.74999999999562	0.9870572612475691	1.8066850383990039
114.79999999999562	0.9870765193120197	1.8071926247615697
114.84999999999562	0.9870949170764753	1.8077044599262904
114.89999999999561	0.9871125714438371	1.808217048867982
114.94999999999561	0.9871303827588327	1.8087153846825375
114.99999999999561	0.9871474979609967	1.8092009590849805
115.0499999999956	0.9871657132019914	1.8096692108223327
115.0999999999956	0.987183540365204	1.8101270023693288
115.1499999999956	0.9872021415790413	1.8105859881154267
115.1999999999956	0.9872194256028806	1.8110501855179924
115.2499999999956	0.9872382886113775	1.811536121819235
115.29999999999559	0.9872561640033042	1.8120370615966535
115.34999999999559	0.9872737813748851	1.8125550279748301
115.39999999999559	0.9872917923932708	1.8130784557527149
115.44999999999558	0.9873101998962958	1.8135942076999139
115.49999999999558	0.9873280586179413	1.8140957761240033
115.54999999999558	0.9873460306745747	1.8145696367194535
115.59999999999557	0.9873640394885872	1.815021947400654
115.64999999999557	0.9873829692557134	1.8154511510832
115.69999999999557	0.9874005614034962	1.8158662988442438
115.74999999999557	0.9874183411031539	1.816277904881949
115.79999999999556	0.9874359704627862	1.8166889239620558
115.84999999999556	0.9874533386888814	1.817111935907025
115.89999999999556	0.9874716305198938	1.8175430941504969
115.94999999999555	0.9874891743770414	1.8179890211548968
115.99999999999555	0.9875076572205019	1.8184480239129643
116.04999999999555	0.9875252982651999	1.8189189659576586
116.09999999999555	0.9875430360254976	1.8194063464817556
116.14999999999554	0.9875605548601922	1.8199020826026722
116.19999999999554	0.9875776898899122	1.8204096535467411
116.24999999999554	0.987595714413418	1.8209159937015673
116.29999999999553	0.9876125445413596	1.8214130343534445
116.34999999999553	0.987629846752131	1.8218899790653895
116.39999999999553	0.9876465729777429	1.822332062527228
116.44999999999553	0.9876639449002073	1.822740598671897
116.49999999999552	0.9876818402535932	1.8231087142832585
116.54999999999552	0.9876985324326599	1.8234495421232932
116.59999999999552	0.9877157344062276	1.8237734529807883
116.64999999999552	0.9877322162111128	1.8240950882481501
116.69999999999551	0.9877500685401531	1.824433087023569
116.74999999999551	0.9877664702876076	1.8247877932268048
116.7999999999955	0.9877836658435076	1.8251707088490838
116.8499999999955	0.9878004103327982	1.8255706038153072
116.8999999999955	0.9878164907751386	1.825984429756031
116.9499999999955	0.9878338775260409	1.8264055333590645
116.9999999999955	0.9878503837705784	1.826824026138929
117.04999999999549	0.9878678964030959	1.8272468520522243
117.09999999999549	0.9878847233385093	1.8276684657382227
117.14999999999549	0.9879015108419318	1.8281026627430814
117.19999999999548	0.9879183696536256	1.8285513137570535
117.24999999999548	0.987935567980335	1.8290203170541486
117.29999999999548	0.9879529475791746	1.829513779214084
117.34999999999548	0.987968871043654	1.8300223319465672
117.39999999999547	0.9879853408844588	1.8305503848816966
117.44999999999547	0.9880029238936605	1.8310854884081236
117.49999999999547	0.9880203334075907	1.831626796977332
117.54999999999546	0.9880386594526593	1.8321697204076288
117.59999999999546	0.9880557898265225	1.8327070650182826
117.64999999999546	0.9880735083698586	1.8332422472778336
117.69999999999546	0.9880898926016771	1.833761262376256
117.74999999999545	0.9881067632682854	1.8342661380820475
117.79999999999545	0.9881241630401404	1.834744670990907
117.84999999999545	0.9881396026509526	1.8351911651035786
117.89999999999544	0.988157202808944	1.8356091334576305
117.94999999999544	0.9881745717190523	1.8359949865603733
117.99999999999544	0.9881925254280182	1.8363668169734284
118.04999999999544	0.9882092016446947	1.8367292509150834
118.09999999999543	0.9882268945822865	1.8371037810944504
118.14999999999543	0.9882430757801789	1.837498322809897
118.19999999999543	0.9882584890412567	1.8379164763943798
118.24999999999542	0.9882752756991984	1.838363387134134
118.29999999999542	0.9882907048292445	1.8388204101755006
118.34999999999542	0.9883078769004522	1.8392843030331545
118.39999999999542	0.988324836362502	1.8397336696012663
118.44999999999541	0.9883419680490857	1.8401601042581501
118.49999999999541	0.9883590423530401	1.8405592500832948
118.5499999999954	0.988374995801883	1.8409251686131525
118.5999999999954	0.9883914673995197	1.841271603158857
118.6499999999954	0.988408276126282	1.8415979540135783
118.6999999999954	0.9884251406477184	1.8419175812610349
118.7499999999954	0.9884429186135514	1.8422336274760835
118.79999999999539	0.9884601980102703	1.8425466590682626
118.84999999999539	0.988478206758075	1.8428633941341783
118.89999999999539	0.9884947052954391	1.843175282774021
118.94999999999538	0.9885107458368007	1.8434919938233787
118.99999999999538	0.98852714568898	1.8438103519982114
119.04999999999538	0.988543397951148	1.844136298207515
119.09999999999538	0.9885614053444165	1.8444750303544832
119.14999999999537	0.9885779365607059	1.8448205487313303
119.19999999999537	0.9885964159165193	1.8451810531721735
119.24999999999537	0.988613860965913	1.8455429693511873
119.29999999999536	0.988631224679073	1.845909403163599
119.34999999999536	0.9886484092239973	1.84627436174565
119.39999999999536	0.9886653526241123	1.8466375974004794
119.44999999999536	0.9886824464600082	1.8470084808042877
119.49999999999535	0.9886999186483294	1.8473866027607495
119.54999999999535	0.9887184869895917	1.8477880194473542
119.59999999999535	0.9887364434884081	1.8482094419691573
119.64999999999534	0.9887543488944156	1.848654485771467
119.69999999999534	0.9887715854031076	1.8491162129937626
119.74999999999534	0.9887886334131833	1.8495778805380452
119.79999999999534	0.9888065507050122	1.8500318898026387
119.84999999999533	0.9888236916093014	1.850453781160916
119.89999999999533	0.9888408095602981	1.8508408982624436
119.94999999999533	0.988858921438406	1.8511862804365569
119.99999999999532	0.9888768367708951	1.8514934383575787
120.04999999999532	0.9888947276567779	1.8517767075920593
120.09999999999532	0.9889117313168105	1.8520419806718775
120.14999999999532	0.9889296914787039	1.8523120885055528
120.19999999999531	0.9889461335854279	1.8525886751113083
120.24999999999531	0.988963708526388	1.8528842131005565
120.29999999999531	0.988980478543711	1.853199723015518
120.3499999999953	0.9889973035977611	1.8535320540088653
120.3999999999953	0.9890150577074852	1.8538879401359485
120.4499999999953	0.9890323035255832	1.854257353438398
120.4999999999953	0.9890490820934765	1.8546471732870182
120.5499999999953	0.9890654921238942	1.8550514319692788
120.59999999999529	0.9890814433619171	1.8554680178692349
120.64999999999529	0.9890989853095477	1.8558970386457971
120.69999999999528	0.9891162004022397	1.8563239786468828
120.74999999999528	0.9891346268779208	1.8567515856354926
120.79999999999528	0.9891518760436278	1.8571655331519497
120.84999999999528	0.9891697717386512	1.8575708145710461
120.89999999999527	0.9891868437402483	1.8579684396473612
120.94999999999527	0.9892027099668597	1.8583617517541817
120.99999999999527	0.9892202297873566	1.8587679989322934
121.04999999999526	0.9892360111173627	1.859183965088862
121.09999999999526	0.9892543021026722	1.85962410444018
121.14999999999526	0.9892721009803158	1.8600789479446167
121.19999999999526	0.9892897987013671	1.8605431272074278
121.24999999999525	0.9893078815318899	1.8610089263939154
121.29999999999525	0.9893257160828517	1.8614588064899882
121.34999999999525	0.98934354880187	1.8618939763202154
121.39999999999525	0.9893608949841757	1.8623043024590296
121.44999999999524	0.9893780294877978	1.86270045187185
121.49999999999524	0.9893950064299851	1.8630897598287413
121.54999999999524	0.9894129472424471	1.8634815474767217
121.59999999999523	0.9894317281821023	1.863890965788287
121.64999999999523	0.9894500644307375	1.8643137747594993
121.69999999999523	0.9894688719630067	1.8647580006669424
121.74999999999523	0.9894862635042321	1.8652109394201888
121.79999999999522	0.9895043421388785	1.8656673531015115
121.84999999999522	0.9895219869662961	1.8661194187432029
121.89999999999522	0.9895403949075345	1.8665534472205463
121.94999999999521	0.9895591210499304	1.8669715764728583
121.99999999999521	0.9895776905411963	1.8673608414048408
122.04999999999521	0.9895968678393802	1.8677257381789916
122.0999999999952	0.9896145794628174	1.8680602541989293
122.1499999999952	0.9896322484212563	1.8683620860621362
122.1999999999952	0.9896501295550535	1.8686367879911143
122.2499999999952	0.9896675186658949	1.868877340676671
122.2999999999952	0.9896850388528222	1.869098342153652
122.34999999999519	0.9897025910246673	1.8693024514957188
122.39999999999519	0.9897195444707875	1.869505248145316
122.44999999999519	0.9897371351360423	1.8697230824519915
122.49999999999518	0.9897531156831958	1.869961375489991
122.54999999999518	0.9897698490850275	1.8702374284556131
122.59999999999518	0.9897864254955266	1.8705427614099976
122.64999999999517	0.9898031001398323	1.8708786515440345
122.69999999999517	0.9898191870781112	1.8712304313939847
122.74999999999517	0.9898359375402832	1.8715857356823962
122.79999999999517	0.9898534712399356	1.8719397956138981
122.84999999999516	0.9898705595885124	1.872278784581017
122.89999999999516	0.9898879995216934	1.8726127495698581
122.94999999999516	0.9899049730732064	1.8729396837772319
122.99999999999515	0.9899202732002783	1.8732704401574778
123.04999999999515	0.98993712480047	1.8736148400879324
123.09999999999515	0.9899524085134321	1.8739694178124982
123.14999999999515	0.9899697497941166	1.87434329878593
123.19999999999514	0.9899864817891365	1.8747203614409447
123.24999999999514	0.9900043973033708	1.875101338492098
123.29999999999514	0.9900206363098887	1.875472312910474
123.34999999999513	0.9900373725899192	1.8758283636874502
123.39999999999513	0.9900537141862303	1.8761711300857722
123.44999999999513	0.9900694145523744	1.8764928025786969
123.49999999999513	0.9900860409662958	1.876806219905661
123.54999999999512	0.990102641202494	1.8771057650997467
123.59999999999512	0.99011909511362	1.8773988095935579
123.64999999999512	0.9901353680096527	1.8776870987811978
123.69999999999511	0.9901525483819203	1.8779692121242069
123.74999999999511	0.9901694822269773	1.8782553018455155
123.79999999999511	0.9901861811574529	1.8785414777176053
123.8499999999951	0.9902025599492454	1.878842732975548
123.8999999999951	0.9902195343351359	1.8791616386591974
123.9499999999951	0.9902377249209636	1.8795042703381364
123.9999999999951	0.9902559106170167	1.879874303339182
124.0499999999951	0.990273101203261	1.8802583586848194
124.09999999999509	0.9902906820856137	1.8806555755663001
124.14999999999509	0.9903067459413004	1.881042307551495
124.19999999999509	0.9903233840358552	1.8814110357857956
124.24999999999508	0.9903401813955708	1.8817500442645152
124.29999999999508	0.9903574445379958	1.8820519266695277
124.34999999999508	0.9903754941604792	1.8823279333148342
124.39999999999507	0.9903941831636243	1.882579067156888
124.44999999999507	0.9904124566784225	1.8828270689447308
124.49999999999507	0.9904299542227858	1.8830802204669945
124.54999999999507	0.9904480834889459	1.8833513418988244
124.59999999999506	0.9904641119474553	1.8836478369200556
124.64999999999506	0.9904804488919514	1.8839637773552722
124.69999999999506	0.9904980683647358	1.8843050068335834
124.74999999999505	0.9905150287951939	1.8846554918441343
124.79999999999505	0.9905322466473804	1.8850166252759981
124.84999999999505	0.9905486389015089	1.8853825193356877
124.89999999999505	0.990565528673741	1.8857499107333076
124.94999999999504	0.9905820640752943	1.8861252239903117
124.99999999999504	0.9905981123327078	1.886498906227562
125.04999999999504	0.9906150253443493	1.886879165079051
125.09999999999503	0.9906310381173935	1.887255154802388
125.14999999999503	0.9906476152491108	1.8876260703823584
125.19999999999503	0.9906643243741364	1.887990645568247
125.24999999999503	0.9906811484398759	1.8883405807307547
125.29999999999502	0.9906978130585149	1.8886852702994845
125.34999999999502	0.990714631904792	1.8890179668322755
125.39999999999502	0.9907322800364837	1.8893475618176774
125.44999999999501	0.9907498395023563	1.8896708251014025
125.49999999999501	0.9907675488046689	1.8899817530624108
125.54999999999501	0.9907851070205407	1.8902795554979641
125.599999999995	0.990802221071609	1.890545568868592
125.649999999995	0.9908190204290119	1.8907806834777772
125.699999999995	0.9908349433403898	1.8909726714002035
125.749999999995	0.9908521764584585	1.8911272732191382
125.799999999995	0.9908683910582626	1.8912533303077876
125.84999999999499	0.9908849183918638	1.8913595743206202
125.89999999999499	0.9909027064645468	1.8914727253088477
125.94999999999499	0.9909201004524791	1.891598334814869
125.99999999999498	0.9909372926095195	1.891755212727826
126.04999999999498	0.990954361032345	1.8919444423863208
126.09999999999498	0.9909711020417998	1.892161649577034
126.14999999999498	0.990988123877846	1.892405190841332
126.19999999999497	0.9910053121821614	1.8926553163683029
126.24999999999497	0.9910223040711608	1.8929115821106486
126.29999999999497	0.9910397856174438	1.8931593017967114
126.34999999999496	0.9910576625377227	1.8933989114387964
126.39999999999496	0.9910747525484006	1.893629976485084
126.44999999999496	0.9910933139240238	1.8938494789674771
126.49999999999496	0.9911102683464366	1.8940656339754447
126.54999999999495	0.9911283408776062	1.8942716440412786
126.59999999999495	0.9911462935362687	1.8944755195084961
126.64999999999495	0.9911636832840518	1.8946745568373724
126.69999999999494	0.9911809295909481	1.8948716062175848
126.74999999999494	0.9911987755065326	1.8950778800035384
126.79999999999494	0.9912161085699485	1.8952905772743538
126.84999999999494	0.9912326851951443	1.8955255321324973
126.89999999999493	0.9912496885568806	1.8957791101600832
126.94999999999493	0.9912667418965688	1.8960554521891282
126.99999999999493	0.9912831004090412	1.8963497391244208
127.04999999999492	0.9912996365783097	1.8966489923172056
127.09999999999492	0.9913159526115612	1.8969521117254224
127.14999999999492	0.9913327362616546	1.897241497531119
127.19999999999492	0.9913498234104893	1.8975221471279027
127.24999999999491	0.9913674021833345	1.8977908631452924
127.29999999999491	0.9913848829884723	1.8980544356817193
127.3499999999949	0.9914003799318962	1.8983257368923674
127.3999999999949	0.9914176171156083	1.8986070155027197
127.4499999999949	0.9914347432469844	1.8989113930353114
127.4999999999949	0.9914529886894595	1.8992289909821733
127.5499999999949	0.9914709252797748	1.8995567079083118
127.59999999999489	0.9914886136813963	1.8998821414187657
127.64999999999489	0.991506779309445	1.900188909625932
127.69999999999489	0.9915242764780614	1.9004745142963273
127.74999999999488	0.9915405689939325	1.9007235301309453
127.79999999999488	0.991557409874069	1.9009467168118024
127.84999999999488	0.9915740962355533	1.901143118038594
127.89999999999488	0.9915910414283062	1.9013224748272914
127.94999999999487	0.9916074381863919	1.901497331132962
127.99999999999487	0.9916249364410238	1.9016691699297128
128.04999999999487	0.9916425927360092	1.9018540322157265
128.09999999999488	0.991659490532737	1.902047842448496
128.1499999999949	0.9916762318220429	1.9022617190894326
128.1999999999949	0.9916935533162299	1.902499524641241
128.2499999999949	0.991711145172337	1.9027614044188075
128.29999999999492	0.9917288010729296	1.9030581391136532
128.34999999999494	0.9917472010229832	1.9033798883357265
128.39999999999495	0.9917649982552006	1.903731303758298
128.44999999999496	0.9917833896999597	1.9040974782473261
128.49999999999497	0.9918024142301072	1.9044681940893797
128.54999999999498	0.9918204600702794	1.9048321922215419
128.599999999995	0.9918381426572597	1.9051708262082256
128.649999999995	0.9918552435871085	1.9054874618590274
128.69999999999501	0.9918730555732703	1.905772918449503
128.74999999999503	0.9918912773818592	1.906040213047541
128.79999999999504	0.9919081471551927	1.906295572197363
128.84999999999505	0.9919250404837708	1.9065474475279518
128.89999999999506	0.9919411287328599	1.906809813760683
128.94999999999507	0.9919592912607632	1.9070765501014801
128.99999999999508	0.991976697028603	1.9073522086066186
129.0499999999951	0.9919941747749518	1.9076220807438191
129.0999999999951	0.9920122129868224	1.9078801648564998
129.14999999999512	0.9920294983845829	1.908120611226143
129.19999999999513	0.9920477031549751	1.9083340221872596
129.24999999999514	0.9920659724088117	1.9085313296536692
129.29999999999515	0.9920833080803183	1.9087075997658527
129.34999999999516	0.9921003414469278	1.908878720566502
129.39999999999517	0.9921168441754074	1.9090489948569715
129.44999999999519	0.9921342566853293	1.9092228599159355
129.4999999999952	0.9921500707849372	1.9094081449752645
129.5499999999952	0.9921675624046312	1.9095970300354153
129.59999999999522	0.9921847455669757	1.9097969886418027
129.64999999999523	0.9922010243907438	1.9099979816431634
129.69999999999524	0.9922172005588857	1.9102028512354605
129.74999999999525	0.9922329593786747	1.9104122992866566
129.79999999999526	0.9922501520387099	1.9106193652083938
129.84999999999528	0.9922670213676681	1.9108299704962786
129.8999999999953	0.992284843381923	1.9110291284181573
129.9499999999953	0.9923010213785247	1.911217429080158
129.9999999999953	0.9923173565597614	1.9113851768708248
130.04999999999532	0.9923347144110743	1.9115286691122457
130.09999999999533	0.9923525396843973	1.9116551258079368
130.14999999999534	0.99237089221966	1.9117629693786211
130.19999999999536	0.9923878220949404	1.9118745817827076
130.24999999999537	0.9924060231708336	1.911998958730031
130.29999999999538	0.9924238571958752	1.9121550575509207
130.3499999999954	0.9924413457556126	1.9123543634926898
130.3999999999954	0.9924591583117712	1.9125954309864397
130.4499999999954	0.9924766113881969	1.9128833400939746
130.49999999999542	0.9924939160347326	1.9131976303262277
130.54999999999544	0.9925115488095712	1.9135340996916503
130.59999999999545	0.9925283319307502	1.9138738208118984
130.64999999999546	0.9925456511948083	1.9142073680914757
130.69999999999547	0.992563502443296	1.9145350201036044
130.74999999999548	0.9925819927049075	1.9148469685065663
130.7999999999955	0.9925998016676776	1.9151556442287252
130.8499999999955	0.992617582332906	1.9154553095029885
130.89999999999552	0.9926346641722484	1.9157531175151066
130.94999999999553	0.9926514662593656	1.9160486520489375
130.99999999999554	0.9926685990155099	1.9163350059787363
131.04999999999555	0.9926863809796744	1.91661842205799
131.09999999999556	0.992703852733439	1.9168852282485551
131.14999999999557	0.9927209626782809	1.917144471744643
131.19999999999558	0.9927388410003215	1.9173917767678137
131.2499999999956	0.9927570114418091	1.91762955687825
131.2999999999956	0.9927737826275447	1.9178626450734255
131.34999999999562	0.992790637259624	1.9180827273566512
131.39999999999563	0.9928070216946754	1.9182982992953956
131.44999999999564	0.9928241727174006	1.9184975345348112
131.49999999999565	0.9928417012085456	1.9186854450537913
131.54999999999566	0.992858836819546	1.9188619575962926
131.59999999999567	0.9928765887095564	1.9190296368064337
131.64999999999569	0.9928924947485428	1.9192051677879958
131.6999999999957	0.9929087016619136	1.9193907681890392
131.7499999999957	0.9929246387692031	1.9196060972182794
131.79999999999572	0.9929426855980271	1.9198517279301708
131.84999999999573	0.992959832414139	1.9201265800002711
131.89999999999574	0.9929767955058462	1.9204269699667074
131.94999999999575	0.9929941966199589	1.9207313968289847
131.99999999999577	0.9930120032211778	1.9210349064232
132.04999999999578	0.993030266571531	1.9213130044700164
132.0999999999958	0.9930479738691551	1.9215632663052833
132.1499999999958	0.9930636958872745	1.9217802053299538
132.1999999999958	0.9930810943576397	1.9219667308027466
132.24999999999582	0.9930987281016899	1.922138976806038
132.29999999999583	0.9931149772180357	1.9222956204034065
132.34999999999584	0.9931308214802572	1.9224571317632275
132.39999999999586	0.9931490535456882	1.9226237717483585
132.44999999999587	0.9931671431244921	1.9227999393142945
132.49999999999588	0.9931841018416299	1.9229883358754276
132.5499999999959	0.9932015287357916	1.9231814400823857
132.5999999999959	0.9932181011102348	1.9233883357284582
132.6499999999959	0.9932340298340807	1.9235978431692335
132.69999999999592	0.9932511514422944	1.9238181973761925
132.74999999999594	0.9932689738354749	1.9240438209735162
132.79999999999595	0.9932852804722674	1.9242668395768083
132.84999999999596	0.9933010907920986	1.9244888224461678
132.89999999999597	0.9933176171767949	1.9246924462367934
132.94999999999598	0.9933341710304995	1.9248813032895686
132.999999999996	0.9933513426274777	1.9250432872447136
133.049999999996	0.9933690599925642	1.925182202016539
133.09999999999602	0.993386525085711	1.9253042308708095
133.14999999999603	0.9934048388106309	1.925410779941575
133.19999999999604	0.993422338226988	1.925519815412437
133.24999999999605	0.9934405317294295	1.9256276732503417
133.29999999999606	0.9934580478030821	1.9257438662743855
133.34999999999607	0.9934748247584881	1.9258608541322306
133.39999999999608	0.9934907546371543	1.9259690909729963
133.4499999999961	0.9935062916455251	1.9260667467680808
133.4999999999961	0.9935231831240859	1.926137073634324
133.54999999999612	0.9935392326531794	1.9261882175057166
133.59999999999613	0.9935554880725509	1.9262159427993013
133.64999999999614	0.9935735043526238	1.9262364168884518
133.69999999999615	0.9935904714592296	1.9262632151261327
133.74999999999616	0.9936076975144161	1.9263051671656277
133.79999999999617	0.9936263663194179	1.9263846893401884
133.8499999999962	0.9936450772566634	1.9264963571699483
133.8999999999962	0.9936631015759686	1.9266501576491042
133.9499999999962	0.9936812046391149	1.9268378633729646
133.99999999999622	0.9936998175994431	1.9270528830682603
134.04999999999623	0.9937182005762653	1.927293575786506
134.09999999999624	0.9937352650954643	1.9275425497027028
134.14999999999625	0.9937530604499426	1.927806116421155
134.19999999999627	0.9937714027352341	1.9280688044147414
134.24999999999628	0.9937898955733152	1.9283298838606686
134.2999999999963	0.9938070911206363	1.928582208022066
134.3499999999963	0.9938264126267371	1.928815565004334
134.3999999999963	0.9938434881652699	1.9290324346468555
134.44999999999632	0.9938603556243051	1.9292207565649526
134.49999999999633	0.9938773177664753	1.9293932416254023
134.54999999999634	0.9938942497212105	1.9295511075995353
134.59999999999636	0.9939123949768153	1.929705708049168
134.64999999999637	0.9939286910551672	1.929871756944651
134.69999999999638	0.993947467277214	1.9300504078910055
134.7499999999964	0.9939623730517124	1.9302529613734194
134.7999999999964	0.9939785169921871	1.930469047089665
134.8499999999964	0.9939943739961082	1.930695837772065
134.89999999999642	0.9940101904665538	1.930921414400829
134.94999999999644	0.9940261175007118	1.931130141191934
134.99999999999645	0.9940414356408347	1.9313243715088664
135.04999999999646	0.9940567835433604	1.9314915615102501
135.09999999999647	0.9940747156607799	1.931648435786049
135.14999999999648	0.9940923359912182	1.931794469906221
135.1999999999965	0.9941096386052138	1.9319402513453432
135.2499999999965	0.9941258924420364	1.9320964392515372
135.29999999999652	0.994144549542205	1.9322586615932043
135.34999999999653	0.9941625018501221	1.9324343422274437
135.39999999999654	0.9941779871899096	1.93260637069397
135.44999999999655	0.9941963616038667	1.932777529108505
135.49999999999656	0.9942151627420487	1.93293860608723
135.54999999999657	0.9942341675061948	1.9330811836558537
135.59999999999658	0.9942526250503653	1.9332131020392476
135.6499999999966	0.9942714252211385	1.9333245422048657
135.6999999999966	0.9942893542514443	1.9334287561933436
135.74999999999662	0.9943062607647811	1.9335205990642859
135.79999999999663	0.9943233799169007	1.9336056776279893
135.84999999999664	0.9943399295244207	1.933689712653794
135.89999999999665	0.9943568558017924	1.9337682579375806
135.94999999999666	0.994373377918096	1.9338579552574942
135.99999999999667	0.9943909513600375	1.9339562845817881
136.0499999999967	0.994408179315392	1.9340793323537402
136.0999999999967	0.9944266754009821	1.9342333160122447
136.1499999999967	0.9944436826017817	1.9344174010102162
136.19999999999672	0.9944610843179955	1.934639507811544
136.24999999999673	0.9944786986692338	1.9348794364623183
136.29999999999674	0.9944964701060002	1.9351348161479653
136.34999999999675	0.9945149707693925	1.9353804909959287
136.39999999999677	0.9945316620905326	1.9356028390907087
136.44999999999678	0.9945482889578008	1.935794302622672
136.4999999999968	0.9945661898301653	1.9359434191900413
136.5499999999968	0.9945836088099704	1.9360635274463218
136.5999999999968	0.9946024837338548	1.936152640934929
136.64999999999682	0.9946216695673645	1.9362300833797024
136.69999999999683	0.9946402585521033	1.936301843045488
136.74999999999685	0.9946577474118078	1.9363723820876737
136.79999999999686	0.9946750303716236	1.9364524129247636
136.84999999999687	0.9946929567737345	1.936529890848645
136.89999999999688	0.9947120835632565	1.9366134632966971
136.9499999999969	0.9947311066961808	1.9366901875071751
136.9999999999969	0.9947494673451924	1.9367625596274578
137.0499999999969	0.9947676767996289	1.9368343128181544
137.09999999999692	0.9947860032906715	1.936901173761646
137.14999999999694	0.9948037736358828	1.9369783258355666
137.19999999999695	0.9948215646098495	1.937057127385854
137.24999999999696	0.9948377699718615	1.937148249742119
137.29999999999697	0.9948554812051169	1.9372488924378264
137.34999999999698	0.9948738659266566	1.9373574683399357
137.399999999997	0.9948927379017493	1.9374819554847198
137.449999999997	0.9949095472484757	1.9376125724007112
137.49999999999702	0.9949259741339213	1.9377662169903975
137.54999999999703	0.9949429844318316	1.9379373863215854
137.59999999999704	0.9949614495809584	1.9381335312468744
137.64999999999705	0.9949794794021307	1.9383524495030096
137.69999999999706	0.9949961458839992	1.93857984542854
137.74999999999707	0.9950111646441817	1.9388160001616124
137.79999999999708	0.9950260530110522	1.939037076830261
137.8499999999971	0.9950442970513915	1.9392453890255528
137.8999999999971	0.9950627827825804	1.939427661422723
137.94999999999712	0.9950811593018154	1.939585123821279
137.99999999999713	0.9950971537633451	1.9397307684331646
138.04999999999714	0.9951138729141027	1.9398689836424894
138.09999999999715	0.9951306638856494	1.940025953533462
138.14999999999716	0.9951490650906841	1.9402046334196918
138.19999999999717	0.9951674239993216	1.94041675431272
138.2499999999972	0.9951841795217201	1.9406619345357854
138.2999999999972	0.9952012198256658	1.9409285911806622
138.3499999999972	0.9952191917962699	1.9412180845883071
138.39999999999722	0.9952363940821476	1.9415052775125226
138.44999999999723	0.9952535907731731	1.9417921814771086
138.49999999999724	0.9952702605665161	1.9420642123725578
138.54999999999725	0.9952860831428509	1.9423178962973862
138.59999999999727	0.9953022595894523	1.9425570569578403
138.64999999999728	0.995319485482264	1.9427703440755721
138.6999999999973	0.9953362455665401	1.9429678665178007
138.7499999999973	0.9953537864095902	1.9431373625021071
138.7999999999973	0.9953703449369526	1.9432842940535449
138.84999999999732	0.9953890391463864	1.9434103142854235
138.89999999999733	0.9954064560811307	1.943512254024185
138.94999999999735	0.9954232333639168	1.943607135270103
138.99999999999736	0.9954408501194218	1.943690778444509
139.04999999999737	0.9954586511765507	1.9437814639921518
139.09999999999738	0.9954773036649466	1.9438759240067367
139.1499999999974	0.9954959822572615	1.9439756543055742
139.1999999999974	0.9955119584527324	1.944080024018277
139.2499999999974	0.9955291636190918	1.9441751778861378
139.29999999999742	0.9955469594777586	1.9442675147972555
139.34999999999744	0.9955651794000604	1.9443424419715918
139.39999999999745	0.9955829782565255	1.9444100145445806
139.44999999999746	0.9956011611750603	1.9444763291139582
139.49999999999747	0.9956193602904961	1.9445481547373584
139.54999999999748	0.9956376769118785	1.94464723403505
139.5999999999975	0.9956559852167723	1.9447696871271254
139.6499999999975	0.9956740481426934	1.9449305512208834
139.69999999999752	0.9956931657530085	1.9451179348620247
139.74999999999753	0.9957108534792067	1.9453230203596321
139.79999999999754	0.9957288230268709	1.9455369085960361
139.84999999999755	0.9957469559208394	1.9457359792071818
139.89999999999756	0.9957649241022409	1.945921847522298
139.94999999999757	0.9957830213073907	1.9460755776881913
139.99999999999758	0.9958005043881549	1.9462047408306218
140.0499999999976	0.9958197393497983	1.946309436187612
140.0999999999976	0.9958376415927174	1.946389351898108
140.14999999999762	0.9958564111780458	1.9464596370622822
140.19999999999763	0.9958753140907455	1.946512118038956
140.24999999999764	0.9958933525467547	1.946563166941907
140.29999999999765	0.9959110198914081	1.9466081324656306
140.34999999999766	0.9959291564297799	1.9466564767664665
140.39999999999768	0.9959477141916406	1.9467171880180911
140.4499999999977	0.9959639141531735	1.9467858269383964
140.4999999999977	0.9959801525782309	1.9468805692292863
140.5499999999977	0.9959967924275497	1.9469894291723826
140.59999999999772	0.9960148330821683	1.9471192609878534
140.64999999999773	0.9960341691975491	1.9472573988497157
140.69999999999774	0.9960520691542314	1.9473891919503403
140.74999999999775	0.9960704553184798	1.9475132341638464
140.79999999999777	0.9960886451195903	1.947609207010164
140.84999999999778	0.9961066543315698	1.9476879364474584
140.8999999999978	0.9961249085185758	1.9477436859580048
140.9499999999978	0.9961433326444977	1.9477902882426845
140.9999999999978	0.9961604490253667	1.947840697315121
141.04999999999782	0.9961768621039232	1.9478969494166944
141.09999999999783	0.996194693411979	1.94797889153569
141.14999999999785	0.9962119346123093	1.9480720543975178
141.19999999999786	0.9962319725941171	1.948184514339087
141.24999999999787	0.9962493426898645	1.9482995682249398
141.29999999999788	0.9962662694824651	1.9484095318797352
141.3499999999979	0.9962842759152748	1.9485176439620155
141.3999999999979	0.9963018649820383	1.9486104297206133
141.4499999999979	0.996321446882199	1.9487065138900237
141.49999999999793	0.9963401953341817	1.9488002116301284
141.54999999999794	0.9963577924483172	1.9489053796899996
141.59999999999795	0.9963764116723001	1.9490305315095346
141.64999999999796	0.9963943124432698	1.9491714630381314
141.69999999999797	0.9964103938635905	1.949340621923232
141.74999999999798	0.996426713582808	1.9495243440733103
141.799999999998	0.9964448498600937	1.9497326850748387
141.849999999998	0.9964623223318493	1.9499549178393172
141.89999999999802	0.9964797651148274	1.950188290435487
141.94999999999803	0.9964970201504108	1.9504356139047887
141.99999999999804	0.9965138601774041	1.9506792036159026
142.04999999999805	0.9965309699978198	1.9509244458716537
142.09999999999806	0.9965484804188824	1.9511485786421323
142.14999999999807	0.9965656709099218	1.9513460454585645
142.19999999999808	0.9965837742452783	1.9515068892066645
142.2499999999981	0.9966014052898932	1.9516173882977228
142.2999999999981	0.996619402801237	1.9516905233150645
142.34999999999812	0.9966372880871233	1.9517191979395
142.39999999999813	0.9966545999315148	1.9517291033636048
142.44999999999814	0.9966720971749581	1.9517281810643234
142.49999999999815	0.9966889742636802	1.9517318666454837
142.54999999999816	0.9967065509405139	1.9517562694426809
142.59999999999818	0.9967233490829479	1.9517928491353778
142.6499999999982	0.996740488566997	1.9518525439909964
142.6999999999982	0.9967573583028756	1.951914896113343
142.7499999999982	0.9967753603994676	1.9519796001832017
142.79999999999822	0.9967935769061933	1.9520373788676824
142.84999999999823	0.9968113456381862	1.9520787329974882
142.89999999999824	0.9968288653948193	1.9521159901178946
142.94999999999825	0.9968458505709417	1.9521392433330955
142.99999999999827	0.9968648652538395	1.9521688538063846
143.04999999999828	0.9968820598997251	1.9521987897196256
143.0999999999983	0.9969010376754665	1.9522361479319421
143.1499999999983	0.9969186970947006	1.952284077021666
143.1999999999983	0.9969360144572903	1.952330747313111
143.24999999999832	0.9969542486113481	1.9523882043978902
143.29999999999833	0.9969724065978955	1.9524414026246404
143.34999999999835	0.996990302456289	1.9524990116504373
143.39999999999836	0.9970083828767198	1.9525594338687229
143.44999999999837	0.9970259224462326	1.9526176811025926
143.49999999999838	0.9970440140668283	1.9526840574902684
143.5499999999984	0.997061248639759	1.9527403436569957
143.5999999999984	0.9970801077679236	1.9527975174334298
143.6499999999984	0.9970975867106621	1.9528398091979124
143.69999999999843	0.9971150580790726	1.9528703026302494
143.74999999999844	0.9971337848567056	1.9528962452032501
143.79999999999845	0.9971522181413905	1.95291440998489
143.84999999999846	0.9971710009869927	1.952950047804011
143.89999999999847	0.9971889847444774	1.9530006098301247
143.94999999999848	0.9972062628617371	1.9530856348793482
143.9999999999985	0.9972244132660375	1.953205467639749
144.0499999999985	0.9972419461681936	1.9533522310206413
144.09999999999852	0.9972609669293482	1.9535261482727577
144.14999999999853	0.9972793602571812	1.9536971804473549
144.19999999999854	0.9972980328564254	1.9538637955503093
144.24999999999855	0.997316554611145	1.9540015899425032
144.29999999999856	0.9973343581185509	1.9541071735109463
144.34999999999857	0.9973528958042875	1.9541831052411835
144.39999999999858	0.9973705177328637	1.9542237688791364
144.4499999999986	0.997388677525597	1.9542521656499328
144.4999999999986	0.9974064776578774	1.954262679331745
144.54999999999862	0.997425436215544	1.95427546820387
144.59999999999863	0.9974442314238747	1.954290297832678
144.64999999999864	0.9974615251229317	1.9543078927603301
144.69999999999865	0.9974798962416556	1.9543412024338565
144.74999999999866	0.9974967072205612	1.9543778488231123
144.79999999999868	0.9975138048685983	1.954436371935229
144.8499999999987	0.9975303723439704	1.9545081487827427
144.8999999999987	0.9975463154045241	1.9546010605990678
144.9499999999987	0.9975623174216873	1.954717747055514
144.99999999999872	0.9975802632133244	1.9548474261086912
145.04999999999873	0.9975987633381012	1.9549983636537729
145.09999999999874	0.9976166398580443	1.95514838291909
145.14999999999876	0.9976350478007657	1.955306091397627
145.19999999999877	0.9976516883878621	1.9554609626942048
145.24999999999878	0.9976688219390604	1.9556158357392945
145.2999999999988	0.9976857976385413	1.955782989055325
145.3499999999988	0.9977024591269434	1.9559563338562398
145.3999999999988	0.9977189532893365	1.9561551364854588
145.44999999999882	0.9977351545296206	1.9563682447997928
145.49999999999883	0.9977515564743602	1.956597303124829
145.54999999999885	0.9977686561826099	1.9568330943855405
145.59999999999886	0.9977855305217592	1.9570528867061638
145.64999999999887	0.9978030301547263	1.9572570994757523
145.69999999999888	0.9978207810015354	1.9574196934445394
145.7499999999989	0.9978373323884029	1.957549761675263
145.7999999999989	0.9978541531869308	1.9576431122789917
145.84999999999891	0.9978707853601803	1.957709350386044
145.89999999999893	0.9978881731875747	1.9577681280803236
145.94999999999894	0.9979054699087021	1.9578187241729308
145.99999999999895	0.9979226308208586	1.9578850775785124
146.04999999999896	0.9979401794857609	1.9579594060681937
146.09999999999897	0.9979587230679601	1.958050258545497
146.14999999999898	0.9979770752688912	1.958154282184058
146.199999999999	0.9979949662558538	1.9582599087314176
146.249999999999	0.9980115286170188	1.95837607054098
146.29999999999902	0.9980297604086164	1.958484570138544
146.34999999999903	0.9980466203909002	1.9585950328926964
146.39999999999904	0.9980630516624592	1.9586941862058418
146.44999999999905	0.9980817219459646	1.958780770724586
146.49999999999906	0.9980982846510694	1.9588521873699698
146.54999999999907	0.9981162583199599	1.958893275478979
146.59999999999908	0.9981338179269642	1.9589146376342867
146.6499999999991	0.9981503133125124	1.9589032460714093
146.6999999999991	0.9981668164575481	1.9588744188161118
146.74999999999912	0.9981827672292605	1.9588366760672489
146.79999999999913	0.9982005484157854	1.9587978315347223
146.84999999999914	0.9982163567058445	1.958780743637435
146.89999999999915	0.9982336212783549	1.9587800550472931
146.94999999999916	0.9982516799658543	1.9588131335257484
146.99999999999918	0.9982694920596963	1.9588657715836357
147.0499999999992	0.9982873692966465	1.9589331923844335
147.0999999999992	0.9983052472882765	1.9590107682364863
147.1499999999992	0.9983216214163234	1.9590783731766903
147.19999999999922	0.9983380560986511	1.9591489324909437
147.24999999999923	0.9983559233114963	1.95921072104073
147.29999999999924	0.9983722264984971	1.9592794252764894
147.34999999999926	0.998388444564053	1.9593613529692808
147.39999999999927	0.9984049786392458	1.9594595704599032
147.44999999999928	0.9984222557878306	1.9595898934311722
147.4999999999993	0.9984390191913873	1.9597349079870248
147.5499999999993	0.9984564207507334	1.9599048311033065
147.5999999999993	0.9984729202557026	1.9600784012939774
147.64999999999932	0.9984882652911811	1.960250010995528
147.69999999999933	0.9985033475229633	1.960415347588128
147.74999999999935	0.9985206249517096	1.9605585579124365
147.79999999999936	0.9985384419190542	1.9606905017895322
147.84999999999937	0.9985555072116871	1.9607931199253081
147.89999999999938	0.9985733840693121	1.9608782861610385
147.9499999999994	0.9985905921814716	1.9609398339534405
147.9999999999994	0.9986083227150302	1.9609755822376644
148.04999999999941	0.998625804340779	1.9609976276842565
148.09999999999943	0.998643704201659	1.9609963377735582
148.14999999999944	0.9986606740221342	1.9609949172746781
148.19999999999945	0.9986778237559788	1.9609935546357522
148.24999999999946	0.9986952514511436	1.9610099479113074
148.29999999999947	0.998712634211905	1.9610579566894577
148.34999999999948	0.9987299118681406	1.9611331738031308
148.3999999999995	0.998747768290666	1.9612509633458897
148.4499999999995	0.9987651735227315	1.9613871947447903
148.49999999999952	0.9987827613161372	1.96154281921055
148.54999999999953	0.998799867736474	1.9616968504723868
148.59999999999954	0.9988180631103343	1.9618358881104434
148.64999999999955	0.9988345339844072	1.9619607856598849
148.69999999999956	0.998852597142311	1.962057547755841
148.74999999999957	0.9988690374536997	1.9621457637780717
148.79999999999959	0.9988868293151045	1.962222595229264
148.8499999999996	0.9989025795416393	1.962302245443208
148.8999999999996	0.9989178509735486	1.9623939989808545
148.94999999999962	0.9989334365998606	1.9624913693537602
148.99999999999963	0.998949737817868	1.9626079133239944
149.04999999999964	0.9989657916191871	1.9627215353224274
149.09999999999965	0.9989828370094384	1.9628414428415157
149.14999999999966	0.9989990519878712	1.9629540713094886
149.19999999999968	0.9990157299857881	1.9630577682668162
149.2499999999997	0.9990322526280722	1.9631605379029495
149.2999999999997	0.9990485388174121	1.963250091033388
149.3499999999997	0.999065343038489	1.9633443331865104
149.39999999999972	0.9990813010976093	1.9634297606412872
149.44999999999973	0.9990979364086292	1.9635139768663037
149.49999999999974	0.9991158796384719	1.9635970472765671
149.54999999999976	0.999133535138321	1.9636687436238818
149.59999999999977	0.9991507848002185	1.963745462892784
149.64999999999978	0.9991683320000981	1.9638135017381402
149.6999999999998	0.9991852552510617	1.9638917621160268
149.7499999999998	0.9992026163092371	1.9639744720945946
149.7999999999998	0.9992190402645602	1.964061779738513
149.84999999999982	0.9992348697694559	1.9641561270438634
149.89999999999984	0.9992511747896757	1.964234639738487
149.94999999999985	0.999268249503079	1.964300989335478
149.99999999999986	0.9992845578307679	1.9643267929543966


==> Pics/kdv__tol_1em3_relaxation.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.04981330934400696	0.9428090415791005	0.0011338810832674344
0.09962624438176024	0.9428090415791012	0.002014300215952132
0.1494341294792937	0.942809041579102	0.0026344202825406026
0.19926994641899837	0.9428090415791008	0.00309671384555374
0.24909178976686464	0.9428090415791012	0.003460920249617052
0.2989044493745438	0.9428090415791023	0.0037521458017627496
0.3487613543509598	0.9428090415791035	0.003992133079916532
0.3985819888279064	0.9428090415791046	0.004194726857303803
0.4484308029268339	0.9428090415791046	0.0043662712942980336
0.4982768137054958	0.9428090415791035	0.004515653273809409
0.5481278958266375	0.9428090415791042	0.004646158467392076
0.5979884557419749	0.9428090415791046	0.004760918404152915
0.6478330553740757	0.9428090415791055	0.004865761329525055
0.6976926752989259	0.9428090415791058	0.004953728102634445
0.7475492519572837	0.9428090415791065	0.005036974219396492
0.7974175132788983	0.9428090415791068	0.005122585756674709
0.847292133055459	0.9428090415791068	0.0052114588587735405
0.8971594319035636	0.9428090415791055	0.005277552458722173
0.9470334846581379	0.9428090415791068	0.005290589208453281
0.9968981690653964	0.9428090415791068	0.005298433986475601
1.0467819859444556	0.9428090415791077	0.005380838518266929
1.0966580966643384	0.9428090415791077	0.005541112504888074
1.1465328656375575	0.9428090415791077	0.005689370239326544
1.1964232593572661	0.9428090415791058	0.005731845005223236
1.2462889074937433	0.9428090415791062	0.005671672839365721
1.2961761637879903	0.9428090415791055	0.005566426657372686
1.3460534369712893	0.9428090415791074	0.005490592673702272
1.3959231662812588	0.9428090415791074	0.0054955722137056155
1.4457999230593754	0.9428090415791068	0.0055962898744264565
1.4956812175440377	0.9428090415791065	0.005771101274340721
1.5455856350340205	0.9428090415791062	0.005969941390455594
1.5954677463708906	0.9428090415791051	0.0061496804877923285
1.645344859780634	0.9428090415791065	0.006277909834029851
1.695225322469307	0.9428090415791062	0.006330324855655951
1.7451152564980725	0.9428090415791068	0.006305623485037785
1.7949880414537458	0.9428090415791074	0.006225800094187864
1.8448699138830298	0.9428090415791068	0.0061191975290113
1.894765888582981	0.9428090415791082	0.006008392289545565
1.944651899244949	0.9428090415791077	0.005884258111855182
1.994534382708803	0.9428090415791077	0.00575938047257941
2.0444366395070275	0.9428090415791068	0.005686930881057949
2.0943319037652963	0.9428090415791062	0.005724897459532273
2.1442293570017474	0.9428090415791058	0.005868213591250213
2.1941290438183327	0.9428090415791051	0.0060453689665649
2.244030262803946	0.9428090415791055	0.006195997545649151
2.293931525488609	0.9428090415791046	0.006310423954224424
2.3438290221313114	0.9428090415791038	0.006428674989363095
2.393729641436038	0.9428090415791042	0.006583968745402721
2.4436356419905993	0.9428090415791042	0.006784920126638367
2.493534560330976	0.9428090415791055	0.006996503237208541
2.5434455149117965	0.9428090415791058	0.007176037949681192
2.5933461914569027	0.9428090415791055	0.007283642504333087
2.6432523268338097	0.9428090415791051	0.007302956046555309
2.693162823452952	0.9428090415791042	0.007239837832558695
2.7430641794621407	0.9428090415791032	0.007113523614995347
2.7929716925306347	0.9428090415791032	0.0069683959535398795
2.842881749306021	0.9428090415791035	0.006848380805514665
2.8927913220165564	0.9428090415791035	0.006785682119536406
2.9427027690193626	0.9428090415791038	0.006766083035103251
2.992612259348813	0.9428090415791042	0.006755014744498824
3.0425188211721927	0.9428090415791028	0.006726718680422077
3.092431194511543	0.9428090415791038	0.0066863328327800954
3.142341651675805	0.9428090415791035	0.006648456114331342
3.1922547861752735	0.9428090415791028	0.006602868489559626
3.2421606370074985	0.9428090415791015	0.006526674379041307
3.292071074323217	0.942809041579102	0.006403009406811125
3.341978772973696	0.9428090415791015	0.006263931009578705
3.3918874425542125	0.9428090415791008	0.006167710944253039
3.441793973997221	0.9428090415791015	0.00617504519904419
3.491700565644429	0.9428090415791015	0.006298355930670661
3.541607399993215	0.9428090415791028	0.006505663110857536
3.5915152219311697	0.9428090415791035	0.006743532328038583
3.641422752008633	0.9428090415791046	0.006967496830621072
3.6913282832620053	0.9428090415791038	0.007160862765809277
3.7412374666862345	0.9428090415791055	0.007321240274837161
3.7911409409871935	0.9428090415791051	0.007467806322796087
3.8410457694507767	0.9428090415791068	0.007615708438984395
3.890951423849044	0.9428090415791065	0.00777709224748643
3.9408554017244577	0.9428090415791068	0.007932484767163381
3.9907618659817734	0.9428090415791094	0.008051578802204015
4.040664268861725	0.9428090415791077	0.008105648752212917
4.090567061894536	0.9428090415791062	0.008097727310997279
4.1404695643611715	0.9428090415791055	0.008062198455538978
4.190373766786545	0.9428090415791065	0.008036269927963557
4.240275368557844	0.9428090415791062	0.008045775934141122
4.290178233647912	0.9428090415791065	0.008088618958922099
4.340079505772211	0.9428090415791074	0.00816454989233947
4.38997985330026	0.9428090415791068	0.00827510313356946
4.439881246455995	0.9428090415791062	0.00842865056755711
4.489779206972095	0.9428090415791062	0.008615572741049042
4.5396799573136155	0.9428090415791065	0.008806002424522733
4.5895767780576175	0.9428090415791068	0.008961016912431875
4.639478078094291	0.9428090415791074	0.0090451064295103
4.689375459205537	0.9428090415791077	0.009050340903759132
4.739274720993207	0.9428090415791074	0.008984644491967543
4.789169454393809	0.9428090415791065	0.00888244793217211
4.8390630238072045	0.9428090415791065	0.008778212562167854
4.888957962815597	0.9428090415791065	0.00870641290063268
4.938858102369355	0.9428090415791062	0.008674931397547724
4.988756787691637	0.9428090415791051	0.008664771670832861
5.0386556627471455	0.9428090415791051	0.008639823980673953
5.08855158025084	0.9428090415791035	0.008569338122676537
5.138446101907153	0.9428090415791023	0.008454723088968323
5.18834230690545	0.942809041579102	0.008315735251123854
5.238238791352228	0.9428090415791032	0.008184702404648253
5.2881374892923745	0.942809041579102	0.008070776624091525
5.338033247552504	0.9428090415791023	0.007969696123182112
5.387927958110439	0.9428090415791028	0.007868643479273537
5.437825715132335	0.9428090415791035	0.007767272650149198
5.487721117341498	0.9428090415791042	0.007679043641890077
5.5376217371533265	0.9428090415791035	0.007615429543986086
5.587516111814981	0.9428090415791035	0.007585653946421774
5.637412674109957	0.9428090415791015	0.007583892432717589
5.687308515372712	0.9428090415791038	0.007613844730716696
5.737202878810087	0.9428090415791028	0.007676424710151246
5.787094768903762	0.942809041579102	0.007784917221893991
5.836985778761158	0.9428090415791028	0.007942698652207559
5.886876039902083	0.9428090415791023	0.00814569716502939
5.936766931717691	0.942809041579102	0.008371504618273592
5.986659259265613	0.9428090415791035	0.008580730290103176
6.036548901253935	0.9428090415791042	0.008731702009887831
6.086442399870462	0.9428090415791055	0.008788119890231134
6.136335062141831	0.9428090415791046	0.008749955264977611
6.186227875919223	0.9428090415791051	0.008641002611931523
6.236120741114735	0.9428090415791046	0.008514733360449804
6.286012685992522	0.9428090415791042	0.00841330358355094
6.335906415691947	0.9428090415791046	0.008359702912553193
6.385798208992181	0.9428090415791046	0.008347864624924786
6.43569249226796	0.9428090415791046	0.008360511327827941
6.485583717489589	0.9428090415791042	0.008388853634865426
6.535479689703643	0.9428090415791032	0.008427237450353316
6.585373889328074	0.9428090415791035	0.008481106785918324
6.635268198933379	0.9428090415791035	0.008543995857957922
6.685161553315054	0.9428090415791038	0.008616028027509885
6.7350558536523195	0.9428090415791028	0.008688675220733352
6.7849513755230495	0.9428090415791051	0.008764573951030306
6.834845423984905	0.9428090415791055	0.008845270945762582
6.884742261255871	0.9428090415791074	0.008936069752297802
6.934633304725427	0.9428090415791055	0.00904078533726174
6.984530233381423	0.9428090415791035	0.009154013750075164
7.034426778900608	0.9428090415791035	0.009268927895911184
7.084324724783652	0.9428090415791032	0.009370902874631442
7.134224194647307	0.9428090415791046	0.009461804636122922
7.184121521438048	0.9428090415791042	0.009550723029249652
7.2340185664620025	0.9428090415791038	0.009666152148375672
7.283916790614413	0.9428090415791051	0.009822514533627473
7.333811636715467	0.9428090415791051	0.010019209659629299
7.383707683569108	0.9428090415791046	0.01022918962815222
7.433607039016059	0.9428090415791051	0.01041875883191701
7.4835067656420815	0.9428090415791058	0.010566657355453334
7.533407316813998	0.9428090415791055	0.010668464692276919
7.583305851172355	0.9428090415791042	0.010747070604953621
7.633204122730735	0.9428090415791074	0.010827624656686132
7.683102902048206	0.9428090415791085	0.010938190743476513
7.732997589786981	0.9428090415791097	0.011089735934250762
7.782895544426297	0.9428090415791097	0.011287397524324802
7.832793052890337	0.9428090415791088	0.011521436441538425
7.882689460543132	0.9428090415791077	0.011779948728446007
7.932585347834041	0.9428090415791082	0.01204821100775494
7.98248307143368	0.9428090415791068	0.012307022981809992
8.032378356838816	0.9428090415791082	0.01254218088990049
8.082275917745106	0.9428090415791077	0.012734512648205293
8.1321749535436	0.9428090415791074	0.012876714120209676
8.182071885779656	0.9428090415791068	0.012964119820201297
8.231969363520093	0.9428090415791058	0.013010846782451119
8.281865095503022	0.9428090415791062	0.013031741883000509
8.33176497276099	0.9428090415791065	0.013039796146784488
8.381648378423671	0.9428090415791082	0.013037476662785756
8.43153388128147	0.9428090415791085	0.013014334916492376
8.481418724039207	0.9428090415791085	0.01296476281051923
8.531305452809834	0.9428090415791077	0.012887100889830416
8.581192927486608	0.9428090415791097	0.012802027071048053
8.631079617744	0.94280904157911	0.012732431658285215
8.680967083671856	0.9428090415791108	0.012703238551627223
8.730849555800654	0.9428090415791104	0.012721322580005938
8.780734426685203	0.94280904157911	0.01277823989615702
8.83062233762833	0.9428090415791085	0.012854636139787434
8.880513674955644	0.9428090415791097	0.012928086225321808
8.93040400820122	0.9428090415791108	0.012988421310445543
8.98029428431497	0.942809041579112	0.013030774200878895
9.030185742633465	0.9428090415791127	0.013067014017435024
9.080077951485874	0.9428090415791127	0.013106286907143974
9.129971972758085	0.942809041579113	0.013162605960496928
9.179863057567013	0.9428090415791127	0.013241158836886814
9.22975562009496	0.9428090415791108	0.013348395293179922
9.279646771597337	0.94280904157911	0.01348622270235851
9.329541923576436	0.9428090415791108	0.013650616177816965
9.379432962766408	0.9428090415791117	0.013830839832849447
9.429328136263376	0.9428090415791117	0.014004217893203
9.479223133999975	0.942809041579113	0.014151039494787767
9.529117366003053	0.9428090415791135	0.014254411215352774
9.579011122261102	0.9428090415791124	0.01431823511146294
9.628903568642588	0.9428090415791124	0.014356149333273172
9.678795365050526	0.9428090415791108	0.014391360081922114
9.728685469445107	0.9428090415791097	0.01444106235801679
9.778577955208878	0.9428090415791104	0.014510829867874456
9.828470268237142	0.9428090415791108	0.01459720906020599
9.878362335141786	0.9428090415791117	0.014688903740261402
9.928252483984958	0.9428090415791117	0.014783533358306043
9.978147590717619	0.9428090415791104	0.014881353031354285
10.028040755344522	0.9428090415791088	0.01499435017304091
10.077932974263392	0.9428090415791077	0.015129158794180373
10.127826868831148	0.9428090415791074	0.01528891108027632
10.177717890933664	0.9428090415791068	0.015463248943968978
10.227609983241097	0.9428090415791085	0.0156366842342703
10.2775030457931	0.9428090415791082	0.015792569730369018
10.327394930324585	0.9428090415791082	0.015916898923299037
10.377292665971005	0.9428090415791082	0.016005506965776548
10.427191764324435	0.9428090415791074	0.016054146280520595
10.477085668372553	0.9428090415791082	0.016068264747693222
10.526982335178507	0.9428090415791068	0.016051501050420088
10.57687575445943	0.9428090415791046	0.016019824327217463
10.626769513723515	0.9428090415791035	0.015991684095116355
10.676669093393514	0.9428090415791038	0.015988712034350407
10.726566760001264	0.9428090415791032	0.01602568908653752
10.776465042483169	0.9428090415791028	0.016102015030349696
10.826360144833263	0.9428090415791035	0.016206034030281292
10.87625787369271	0.9428090415791051	0.016315197916525765
10.926158106308204	0.9428090415791055	0.016414792966836057
10.97604856061285	0.9428090415791055	0.016495128804295173
11.025941306186992	0.9428090415791042	0.016565873687543246
11.07583295687326	0.9428090415791042	0.016639382767040453
11.125726959496525	0.9428090415791042	0.016731158360756754
11.17561648240159	0.9428090415791042	0.016846321775036952
11.225512606894561	0.9428090415791046	0.016981284273541442
11.275409192594337	0.9428090415791046	0.017126133311604497
11.325305097864039	0.9428090415791042	0.017269840119181732
11.375200741100018	0.9428090415791055	0.017408705085392637
11.425095844748782	0.9428090415791058	0.01753904810007053
11.474991762774044	0.9428090415791074	0.017662732266445193
11.524883209514288	0.9428090415791074	0.01777511905112331
11.574777064757452	0.9428090415791074	0.017873043498847725
11.62466850036409	0.9428090415791085	0.017950847955404425
11.674564861357624	0.9428090415791082	0.01800411463019828
11.724457185324745	0.9428090415791077	0.018031236110082543
11.774352429612332	0.9428090415791085	0.018027153142845108
11.824252304581357	0.9428090415791082	0.017989041917948905
11.874146403580493	0.9428090415791068	0.017909974110912764
11.924043978690943	0.9428090415791085	0.017793266078583347
11.973938283205259	0.9428090415791077	0.01764625837488627
12.023832110690728	0.9428090415791068	0.017490377556202936
12.073724723941227	0.9428090415791074	0.01735039708567023
12.123617448360033	0.9428090415791077	0.017249401674450653
12.173508897024714	0.9428090415791074	0.017199219939150523
12.223399436798497	0.9428090415791068	0.01719246032629331
12.273287722206703	0.9428090415791074	0.017211705692697647
12.323178036946382	0.9428090415791085	0.017229935160375034
12.373070303884756	0.9428090415791082	0.017232539216274722
12.42296313827237	0.9428090415791082	0.017208682107188317
12.472859589855526	0.9428090415791082	0.017163809967942534
12.522749560884069	0.9428090415791082	0.01710551107228151
12.572649267115818	0.9428090415791094	0.017042702244360615
12.622538897497941	0.9428090415791104	0.01698127909736514
12.672435205574542	0.9428090415791117	0.016923193278737963
12.722327605876611	0.9428090415791112	0.016873330221165765
12.772220803349594	0.942809041579113	0.01683179638965935
12.822115635579502	0.9428090415791147	0.016802927203830354
12.872004514448886	0.9428090415791144	0.01678401882432957
12.921901384490528	0.9428090415791139	0.016776109043441238
12.971787395805553	0.9428090415791139	0.016777066403432492
13.021664967866718	0.9428090415791127	0.016789199908318245
13.07154113998273	0.9428090415791127	0.01681834534963884
13.121419309936503	0.942809041579112	0.016868342719328695
13.171294811610284	0.942809041579113	0.016942533017559557
13.221169177414065	0.9428090415791135	0.01703221204755776
13.271044369794	0.942809041579113	0.017128666288747103
13.32091904415195	0.9428090415791139	0.01721761427542677
13.370797697514202	0.9428090415791147	0.01729721079005917
13.420673170021558	0.9428090415791154	0.01737120993185255
13.470552273714077	0.9428090415791157	0.01745568294765623
13.520430189601807	0.9428090415791166	0.0175655747965328
13.570308327592505	0.9428090415791154	0.017708571320357726
13.620185757526825	0.9428090415791177	0.017880842193991348
13.670063381107632	0.942809041579118	0.018064251722950328
13.719939711873625	0.942809041579117	0.01823959595585407
13.769830732684671	0.9428090415791177	0.018385488667345563
13.81971189916581	0.9428090415791186	0.018491942412058728
13.86959194329526	0.942809041579118	0.018552289338691668
13.919486247488305	0.942809041579118	0.018572298079897274
13.969378240252322	0.9428090415791186	0.018558339550865798
14.019273204926662	0.942809041579117	0.01852297027165627
14.069164146289483	0.9428090415791163	0.01847987900330247
14.11905521873672	0.9428090415791163	0.01844429627963076
14.168947039838773	0.942809041579117	0.01843101331150561
14.21883890683264	0.9428090415791157	0.01844402731854942
14.268731431418356	0.9428090415791147	0.018486027504923768
14.31862138178653	0.9428090415791163	0.018549373933822125
14.368516473461213	0.9428090415791154	0.018630114154953636
14.41840598338866	0.9428090415791157	0.01872316410945559
14.468300022133116	0.9428090415791154	0.018832155987581107
14.518189981604438	0.9428090415791157	0.018960538290043245
14.568083292543054	0.9428090415791157	0.019109246415451787
14.61797500908827	0.9428090415791144	0.0192727514552891
14.667867098122695	0.942809041579115	0.019436265976341936
14.717761247176625	0.9428090415791139	0.01958755906328873
14.767654197373632	0.942809041579113	0.01971339753410774
14.817547487946344	0.9428090415791124	0.019815805725243472
14.86743914369017	0.942809041579112	0.01990034148716897
14.917334113979093	0.9428090415791117	0.019982972032807095
14.967225460722565	0.9428090415791112	0.020074308419601387
15.017118184538036	0.942809041579112	0.020181669464611918
15.067009788425894	0.9428090415791112	0.020303978397609505
15.11690111756562	0.9428090415791104	0.020432676977549854
15.166792268391164	0.9428090415791108	0.02055937126586214
15.21668265680167	0.9428090415791104	0.020670944579166274
15.26657540710502	0.9428090415791104	0.020761571804180173
15.316463812698531	0.9428090415791104	0.020823779927678417
15.366356491161536	0.942809041579112	0.02085992787257884
15.416246702409676	0.9428090415791124	0.020874462076511738
15.466136947815935	0.9428090415791147	0.020880633912537326
15.516024904029278	0.9428090415791157	0.020894781490452107
15.56591577761441	0.9428090415791166	0.02092975096234049
15.615802162349704	0.9428090415791154	0.020992991086991517
15.665689701720604	0.9428090415791177	0.021079036930584757
15.71557673162349	0.9428090415791163	0.02117838278970557
15.765462434044151	0.9428090415791166	0.02127464822819755
15.81535278480839	0.9428090415791177	0.021359375594922937
15.8652388356172	0.9428090415791189	0.021427696046060214
15.91512826188931	0.9428090415791186	0.021482725945955548
15.965014220875787	0.9428090415791204	0.021528397840721556
16.01490323900125	0.9428090415791197	0.021565065152229407
16.064791374335066	0.9428090415791189	0.021591296873805562
16.11467860335213	0.9428090415791193	0.021600877260366552
16.16456746567241	0.9428090415791209	0.021592783824457035
16.21445364632692	0.9428090415791228	0.021565993890550732
16.264342054850427	0.9428090415791216	0.021531373260005173
16.31422932385829	0.9428090415791224	0.02150093234509585
16.364119764131804	0.94280904157912	0.021491030006552534
16.414004233264475	0.9428090415791189	0.02151523564165858
16.463891707164617	0.94280904157912	0.021582311918963995
16.513776541045065	0.94280904157912	0.021697053591892116
16.5636622276437	0.9428090415791209	0.02185512964728209
16.613546289379777	0.94280904157912	0.022049349751617042
16.663427299944605	0.9428090415791204	0.022263050034920854
16.713308438006774	0.94280904157912	0.022481654962671377
16.76319007804744	0.9428090415791204	0.022690129798901032
16.813078071453265	0.9428090415791209	0.022882814044055406
16.862957619350556	0.9428090415791186	0.023062504168122926
16.912842065557378	0.942809041579118	0.02323880156438394
16.962722212875494	0.9428090415791193	0.023423534480392576
17.012601371619596	0.9428090415791197	0.02362199349908823
17.062480253874536	0.9428090415791166	0.023835015240708593
17.112358404905233	0.942809041579117	0.024051435023592645
17.16223994731024	0.9428090415791154	0.024260780363531433
17.21211818616154	0.9428090415791147	0.02444983584252248
17.262004238858186	0.942809041579113	0.024614566365845195
17.311881682226385	0.9428090415791144	0.02475476818493768
17.361768100697404	0.9428090415791135	0.024874984146333008
17.411649494810423	0.9428090415791127	0.02497878962164934
17.46153157236548	0.9428090415791108	0.025068591187642243
17.51141405705832	0.9428090415791104	0.025147699023867043
17.561297703264547	0.9428090415791108	0.025215472311945254
17.611182680191202	0.9428090415791117	0.02527612807303985
17.661064014973164	0.9428090415791104	0.025331379093358863
17.71095193133668	0.9428090415791097	0.02538747595279998
17.760835080422314	0.9428090415791097	0.02544755846876374
17.810723089394358	0.9428090415791104	0.02551892390687318
17.860607747304933	0.94280904157911	0.025606646357842322
17.910493460706192	0.94280904157911	0.025714789297621245
17.96037562732047	0.9428090415791097	0.025846392254342904
18.010264585481448	0.9428090415791112	0.02599485346158092
18.06015036502282	0.9428090415791124	0.026149365907835828
18.110035434659356	0.9428090415791117	0.026290315847447045
18.1599238499408	0.9428090415791097	0.026402894661514697
18.209809080669388	0.9428090415791097	0.026474759873110165
18.25970187556371	0.9428090415791097	0.02650582440378315
18.30958674513359	0.9428090415791108	0.026505460951051767
18.359474505387645	0.9428090415791104	0.026490229824102488
18.409361019631028	0.94280904157911	0.026478218964714573
18.45924350505893	0.9428090415791104	0.02648068882200976
18.5091261485686	0.9428090415791112	0.02650514608981884
18.559012120203086	0.9428090415791112	0.026548079665038218
18.608896173482254	0.9428090415791104	0.02660650028614576
18.65877915455861	0.9428090415791085	0.02667220536309386
18.708662715849012	0.9428090415791082	0.026742415602648298
18.758548041366012	0.9428090415791077	0.02681325701184173
18.80843498912487	0.94280904157911	0.026883353015638024
18.858317275568755	0.9428090415791082	0.02695213529178316
18.908199918154974	0.9428090415791088	0.02701846584498714
18.95808340427818	0.9428090415791074	0.02708409227417075
19.007967862658216	0.9428090415791065	0.027145946500299646
19.057853276963183	0.9428090415791082	0.027204105434193316
19.10773839579729	0.9428090415791065	0.027251769038631808
19.15762192887637	0.9428090415791068	0.02728620592527764
19.20750688259388	0.9428090415791051	0.027303898522518855
19.257388672647256	0.9428090415791055	0.027305952693588667
19.307269017839438	0.9428090415791042	0.027297939597790997
19.357152642196223	0.9428090415791055	0.027285531495787416
19.407040317259003	0.9428090415791058	0.027275231394560628
19.45692408224978	0.9428090415791035	0.02726395139866954
19.50680569965266	0.9428090415791028	0.027246181330075087
19.556690862528427	0.9428090415791038	0.02720869681447185
19.60658264546702	0.9428090415791032	0.02714315888622589
19.65647131363316	0.9428090415791028	0.027043717911571383
19.70635873944818	0.9428090415791023	0.026916958578468108
19.75624338352738	0.9428090415791028	0.026777199546496263
19.806132725538557	0.9428090415791032	0.026642824054580454
19.856017624898495	0.9428090415791038	0.026533143310224768
19.90590159708685	0.9428090415791038	0.026460318351477077
19.955784978739718	0.9428090415791058	0.026433496567310828
20.00566673363322	0.9428090415791046	0.026451178799306713
20.055552034812344	0.9428090415791042	0.02650883469060107
20.105429955846244	0.9428090415791046	0.026595274267758613
20.155314802908833	0.9428090415791035	0.02669939589428266
20.20519630451758	0.9428090415791028	0.02680912980211321
20.25508117558554	0.9428090415791032	0.026916163888928604
20.30496386504336	0.9428090415791038	0.02701772821521308
20.354848779336628	0.9428090415791035	0.027113038359489486
20.404732514831775	0.9428090415791042	0.027206363390979545
20.4546149911168	0.9428090415791038	0.02729680413603456
20.50449700278221	0.9428090415791038	0.027385454549318875
20.554378358679358	0.9428090415791035	0.027467271836944168
20.60426333358994	0.9428090415791035	0.02754043199355167
20.65414212881045	0.9428090415791038	0.02760477049587668
20.7040261953686	0.9428090415791032	0.02766530715230573
20.753905374781183	0.942809041579102	0.02773150491543923
20.8037853632794	0.9428090415791028	0.027810878999580933
20.853663911271006	0.942809041579102	0.027909525992835613
20.90354076295045	0.9428090415791012	0.028023039222686365
20.953418501427937	0.9428090415791	0.02814473053603097
21.00329621795435	0.9428090415791008	0.028260813088293098
21.05317722992115	0.9428090415791	0.028362242174692187
21.10305542414268	0.9428090415791012	0.028441894662668
21.152937113058577	0.9428090415791008	0.0285005957181077
21.20282199611665	0.9428090415791012	0.028543686528967684
21.25270447089043	0.9428090415791005	0.028578865526251742
21.30258387693404	0.9428090415790993	0.028617180833298277
21.352463313320737	0.9428090415790993	0.028664477182068115
21.40234154804092	0.9428090415790985	0.02872639185490093
21.452218878523873	0.9428090415790988	0.02879916946596003
21.502099571303017	0.9428090415790985	0.028876406859040447
21.55198080219831	0.9428090415790982	0.02894482317228675
21.601864093882075	0.9428090415790966	0.02899274642225122
21.65174832818261	0.9428090415790973	0.029010853589455432
21.701636946684907	0.9428090415790985	0.02899610477940204
21.751522862859066	0.9428090415790988	0.028954376530660738
21.801410787510562	0.9428090415790993	0.028894430013169155
21.851295659686496	0.9428090415790996	0.028829765442107275
21.90118015776829	0.9428090415791	0.02876847493182979
21.95106497322055	0.9428090415790976	0.028718528169420224
22.00095128649721	0.9428090415790985	0.028680436479393123
22.050838233571543	0.9428090415790988	0.02865725691529865
22.10072366355194	0.9428090415790996	0.02865192671284027
22.150608715487326	0.9428090415791	0.028669147069509356
22.200494498316754	0.9428090415790996	0.02871613773696414
22.25038226349613	0.9428090415791	0.028794968643046495
22.300269430526928	0.9428090415791005	0.028905687497035933
22.350154715328856	0.9428090415791005	0.029038420152814444
22.400039353198174	0.9428090415791005	0.02918413330824493
22.449927562801264	0.9428090415791012	0.029326278334998256
22.499811906013598	0.9428090415791012	0.02945491640150344
22.54969695121871	0.9428090415791012	0.029558970126205397
22.599584149509372	0.9428090415791012	0.029633979054119245
22.649469122969624	0.9428090415791015	0.029681284004158683
22.699355619706004	0.9428090415791005	0.02970685805082644
22.749239036522226	0.9428090415791008	0.02972376402856687
22.799123438802837	0.9428090415790993	0.02974098630613979
22.849004375299188	0.9428090415790988	0.02977022264570236
22.898884462536767	0.9428090415790988	0.029811634806321936
22.94876173804419	0.9428090415790988	0.029862683249298753
22.998638446854667	0.9428090415790988	0.029912582549386783
23.04852005966102	0.9428090415790988	0.029952022924615997
23.098401526854563	0.9428090415790993	0.029975240993067774
23.148279499472448	0.9428090415790976	0.029981634502207966
23.19815537654274	0.942809041579097	0.029979541207624298
23.248030575892457	0.942809041579097	0.02997700893634524
23.29790529139505	0.9428090415790988	0.029986575370847094
23.34778591931013	0.9428090415790996	0.030012890340503296
23.397664981942572	0.9428090415790985	0.030059735724724156
23.447544838744157	0.9428090415791005	0.030124998536403814
23.49742443158629	0.9428090415791005	0.03020789013384276
23.547307164776534	0.9428090415791015	0.030306185707300017
23.597185453240016	0.9428090415791023	0.030418397703690044
23.647065734777797	0.9428090415791032	0.030545599222134283
23.696945452112118	0.9428090415791035	0.030684865729602512
23.746820568341004	0.9428090415791032	0.030834855024101847
23.79669813003048	0.9428090415791032	0.030990536793478764
23.846584645729816	0.942809041579102	0.031148212025624605
23.896468629763493	0.9428090415791028	0.031299077203031135
23.946346053172984	0.9428090415791035	0.031437886690378045
23.99622767359597	0.9428090415791028	0.03156090935363504
24.046117035042727	0.9428090415791051	0.031668660019027656
24.096004082407422	0.9428090415791062	0.03176707913962078
24.14589054636521	0.9428090415791062	0.03186792101674
24.195777586172678	0.9428090415791055	0.03198757376836377
24.245663521362992	0.9428090415791058	0.03213784509231191
24.2955446516571	0.9428090415791042	0.03232763891929187
24.345426606790593	0.9428090415791038	0.032554833780477285
24.395313719669062	0.9428090415791042	0.03281031746204784
24.44519531546036	0.9428090415791038	0.03307747555821386
24.495076476549713	0.9428090415791032	0.033341208624333166
24.544953158112623	0.9428090415791038	0.03358975031559283
24.594831819512812	0.9428090415791038	0.033816480133065076
24.644708745218303	0.9428090415791055	0.034021491339363615
24.69458424030058	0.9428090415791062	0.03420575051632245
24.744464615872168	0.9428090415791055	0.03437320690805052
24.794336228027255	0.9428090415791055	0.03452490868377086
24.844213652998118	0.9428090415791046	0.034663519526244635
24.89409777023591	0.9428090415791055	0.03478613951172867
24.94398570072306	0.9428090415791051	0.0348919482328923
24.9938683199299	0.9428090415791046	0.03498017115201097
25.0437578012117	0.9428090415791058	0.03504945798791713
25.093637617291215	0.9428090415791058	0.03510266169041372
25.143519995835813	0.9428090415791055	0.03514137220004876
25.193404786156506	0.9428090415791058	0.035170298581284995
25.24328303338601	0.9428090415791055	0.03519194623261495
25.293165591668345	0.9428090415791046	0.03521145638136416
25.34304498695327	0.9428090415791042	0.03522583662649532
25.392928369725443	0.9428090415791046	0.03523364367181444
25.442806687016894	0.9428090415791038	0.035232635191839216
25.49268961266772	0.9428090415791046	0.03522409683837258
25.54256953402981	0.9428090415791046	0.03521407332136951
25.592451287015738	0.9428090415791046	0.03521232262553054
25.64233451816324	0.9428090415791038	0.035233094817631795
25.692212311916393	0.9428090415791042	0.035284957420102486
25.742094784064733	0.9428090415791035	0.035373418026049784
25.791971282787543	0.9428090415791023	0.03549172618440697
25.84185409372421	0.9428090415791015	0.03562996462107354
25.891729933480924	0.942809041579102	0.035771657939441835
25.941611180999825	0.9428090415791015	0.035902249957077643
25.991490778683445	0.9428090415791023	0.036009887093271485
26.041369674457577	0.9428090415791038	0.03608848812230809
26.091254293400056	0.9428090415791042	0.03613903298743863
26.141131559056372	0.9428090415791051	0.03616570981913687
26.191012773373984	0.9428090415791055	0.03617984894208078
26.240891268279665	0.9428090415791051	0.036187084890511756
26.290770164464988	0.9428090415791055	0.03619815038235305
26.340648713202015	0.9428090415791046	0.03621607389086126
26.390531329894177	0.9428090415791051	0.0362442664831077
26.44040901761005	0.9428090415791065	0.036281976174190024
26.490290357425067	0.9428090415791062	0.036325821773334745
26.540169907130096	0.9428090415791058	0.036376726193635356
26.5900476521187	0.9428090415791058	0.036433758349017555
26.63992783001254	0.9428090415791038	0.036500551735904684
26.68980491357111	0.9428090415791038	0.03657467188176765
26.739685846438302	0.9428090415791032	0.036655482571385366
26.789562979122024	0.9428090415791028	0.03673417612821077
26.839442106392497	0.9428090415791032	0.036804540410990357
26.889320567514208	0.9428090415791028	0.03685866581121942
26.93920160747125	0.9428090415791032	0.03689252951353177
26.989080020143557	0.9428090415791035	0.03690871276487199
27.03895827684547	0.9428090415791046	0.036913449133353655
27.088838051182787	0.9428090415791042	0.03691818587788663
27.13871403002423	0.9428090415791032	0.036928349091237996
27.188594954192276	0.9428090415791038	0.036952041101783545
27.238468979092993	0.9428090415791032	0.03698755090374179
27.288348973631276	0.9428090415791028	0.03703214039132314
27.338222538696527	0.9428090415791028	0.037076389964606424
27.388102549897084	0.9428090415791023	0.03711233698277691
27.43797827230472	0.9428090415791028	0.037135120275799856
27.48785863942328	0.9428090415791028	0.037142521794435286
27.537738320074432	0.942809041579102	0.03713980560291294
27.587615515667803	0.9428090415791032	0.037135136211616605
27.637492059029572	0.9428090415791028	0.037143453871664935
27.687356410497372	0.9428090415791023	0.03717570583416936
27.73722388009027	0.9428090415791028	0.037241000755841656
27.787086805368173	0.9428090415791012	0.03734122739853333
27.8369586589727	0.9428090415791015	0.037473183996336666
27.886833943563257	0.9428090415791012	0.03762904573089231
27.936698649532513	0.9428090415791008	0.0377987978550393
27.986582825556443	0.9428090415791005	0.037975298795881254
28.036444943240294	0.9428090415790993	0.03815064860750591
28.086314938923167	0.9428090415790996	0.038322426308108434
28.136194723222495	0.9428090415790982	0.03848487962148945
28.186064964775706	0.9428090415790976	0.03863201342370014
28.235938660123296	0.9428090415790982	0.03875703364837588
28.285812780164378	0.9428090415790982	0.03885200592035167
28.33568491764437	0.9428090415790996	0.03891296579307453
28.38555462734899	0.9428090415790996	0.0389381314911612
28.43543826156664	0.9428090415791008	0.03893339146523123
28.485317601606123	0.9428090415791015	0.038906189113731816
28.53519477101057	0.9428090415791028	0.03886857914282064
28.585078951777934	0.9428090415791028	0.03883076029326306
28.63495838997684	0.9428090415791023	0.038803200079427745
28.68484302622563	0.9428090415791005	0.038787776290529166
28.73471758935232	0.9428090415790996	0.03878425822270435
28.784602810382097	0.9428090415790996	0.03878556199052615
28.83447849912251	0.9428090415790996	0.03878212066117114
28.884353743801423	0.9428090415791	0.038766288439423015
28.93422862422634	0.9428090415791	0.03873129133136722
28.984106965130987	0.9428090415791	0.03867914765505684
29.033983012158203	0.9428090415790993	0.038614789365529735
29.08385960272129	0.9428090415790982	0.03855010256367704
29.133735085267766	0.942809041579097	0.038493348728676324
29.18361279337079	0.9428090415790953	0.03845268583777251
29.233487498605317	0.9428090415790953	0.038428449811796314
29.283364807528145	0.942809041579095	0.03841768571188068
29.333240317577573	0.9428090415790953	0.038413612314337604
29.38311801511741	0.9428090415790962	0.038409123392318396
29.432995493505704	0.942809041579095	0.03840089296550091
29.48287293264485	0.9428090415790946	0.0383862445100671
29.532753469050025	0.942809041579095	0.038367141283422154
29.582630646216728	0.9428090415790962	0.038343818504334166
29.632510951623086	0.942809041579095	0.0383203536597263
29.682388532761767	0.9428090415790962	0.03829686301267104
29.732267645164686	0.9428090415790966	0.03827556987354826
29.782145523639223	0.9428090415790962	0.038257407900892604
29.83202303453381	0.9428090415790973	0.03824533053990626
29.881900684075685	0.9428090415790973	0.0382443292342781
29.931779796988515	0.9428090415790973	0.03825902841350169
29.98165737624765	0.9428090415790976	0.03829856079306135
30.031535267707945	0.9428090415790966	0.038367454698837004
30.08141297439967	0.9428090415790966	0.038470698370709995
30.131286933285317	0.9428090415790958	0.03860489551485388
30.18116407507991	0.942809041579095	0.03876268465926868
30.23103838508866	0.9428090415790943	0.0389294209360253
30.280914149899132	0.942809041579094	0.039089105049687496
30.33079005244487	0.942809041579094	0.039227175557381484
30.380665839145692	0.9428090415790946	0.03933300615519517
30.430544765099924	0.9428090415790923	0.03940555604534924
30.480419659259873	0.9428090415790934	0.03944881021201706
30.530296640191228	0.9428090415790934	0.03947452490900962
30.580170935142874	0.9428090415790958	0.03949240389106878
30.630047422992483	0.942809041579095	0.039512822225107144
30.679921596381632	0.9428090415790943	0.0395404602345073
30.729798383183596	0.942809041579095	0.03957668251160039
30.77967342905946	0.9428090415790953	0.03962092032250748
30.829549943511882	0.9428090415790953	0.03967029622717487
30.879427159923686	0.9428090415790946	0.039724236696508035
30.929303646281078	0.9428090415790966	0.03978120645902597
30.979180471500253	0.9428090415790962	0.03984570597059936
31.0290576989323	0.942809041579097	0.03991857956880276
31.078933719617496	0.9428090415790958	0.040004842099617945
31.128807422136653	0.9428090415790966	0.04010519859285406
31.178683253074453	0.9428090415790962	0.04022088171414507
31.228558278183392	0.942809041579097	0.040350362766103286
31.278433256770466	0.942809041579097	0.04049103063715857
31.328309140635533	0.9428090415790976	0.040642266346011625
31.378185052736043	0.9428090415790958	0.04080277144397509
31.428061161986662	0.942809041579097	0.04097689111170814
31.47793480829688	0.9428090415790973	0.04116468649694076
31.52781067633909	0.9428090415790966	0.041368361827025364
31.577684724475844	0.942809041579097	0.04158403618852618
31.62756179340472	0.9428090415790976	0.041804949371994346
31.67743551339635	0.9428090415790988	0.042018674187871946
31.727310435233008	0.9428090415790993	0.04221252774055227
31.777187472390633	0.9428090415790993	0.042376458622569925
31.827062214711347	0.9428090415790996	0.042506372112101815
31.876941397917484	0.9428090415791005	0.04260584140618724
31.926815539553363	0.9428090415791005	0.04268233405282093
31.976691094783405	0.942809041579102	0.04275048977586909
32.026566122002606	0.9428090415791015	0.042821130250194975
32.07644028558416	0.9428090415791012	0.042906034917130784
32.12631412801821	0.9428090415791012	0.043009217463371975
32.176187167457755	0.9428090415791005	0.04313117318105895
32.22606224100254	0.9428090415791015	0.04326606232215087
32.27593675322879	0.9428090415791023	0.04340521396313909
32.325808747925045	0.9428090415791028	0.043541880483837316
32.37568041752862	0.9428090415791035	0.04366677563282452
32.42555319418448	0.9428090415791046	0.04377651959988489
32.475423793654684	0.9428090415791046	0.04386790026736814
32.52529713859154	0.9428090415791042	0.04394281181095241
32.57516787938947	0.9428090415791058	0.04400053859763515
32.62504231828043	0.9428090415791062	0.0440412311598153
32.674912930493264	0.9428090415791058	0.044065010501733844
32.72478706458866	0.9428090415791065	0.04407012989526465
32.77465819476672	0.9428090415791074	0.044059650675699946
32.82452681073706	0.9428090415791065	0.04403528702189089
32.87439224647941	0.9428090415791082	0.04400728758765799
32.92425876284837	0.9428090415791082	0.04398290662089413
32.974124566814574	0.9428090415791077	0.04397211604256113
33.02399228274074	0.9428090415791088	0.04397903802177768
33.07386444503802	0.9428090415791085	0.04400296486675062
33.123744650763605	0.9428090415791082	0.0440421664157989
33.17361805099026	0.9428090415791068	0.0440880770719947
33.223499288716816	0.9428090415791085	0.044137455439937516
33.27337332410949	0.9428090415791088	0.044184506025312674
33.32325320944146	0.9428090415791094	0.04423509376676925
33.3731292470137	0.9428090415791094	0.04429244881928135
33.42300249947416	0.9428090415791088	0.044367735368179596
33.47287303789577	0.9428090415791097	0.044467110451799206
33.52274348690673	0.9428090415791094	0.044598196157179415
33.572613875147475	0.94280904157911	0.04476085235982699
33.622484651122875	0.9428090415791097	0.04495002255183068
33.67235625486437	0.9428090415791094	0.045154740449713175
33.72222739581521	0.9428090415791085	0.04536143313775351
33.772097224558486	0.9428090415791068	0.04555697347696156
33.82196944970162	0.9428090415791055	0.04573113101508057
33.87184035504111	0.9428090415791062	0.04587874531016145
33.92171280610685	0.9428090415791058	0.046000014116341206
33.971587555079054	0.9428090415791055	0.046097666538097735
34.02145958157223	0.9428090415791062	0.04617686967534547
34.071333555496366	0.9428090415791058	0.046240711297694075
34.12120625341144	0.9428090415791046	0.04629366572756966
34.17107876980884	0.9428090415791032	0.0463380471102243
34.22095153875467	0.9428090415791042	0.046378167481972744
34.27082511862069	0.9428090415791046	0.04641761485458815
34.32069739398079	0.9428090415791035	0.0464651823486398
34.37056995485514	0.9428090415791038	0.04652635996306471
34.42044136888985	0.9428090415791051	0.04660695721984387
34.4703110518557	0.9428090415791058	0.04670714433384491
34.52018153130421	0.9428090415791068	0.04682383594586855
34.570053469397656	0.9428090415791074	0.04694902124742948
34.61992674257589	0.9428090415791062	0.04707305185057252
34.66981112475988	0.9428090415791058	0.04718757526701985
34.71968369403585	0.9428090415791062	0.04728424011770249
34.769565872903506	0.9428090415791068	0.047361418461557434
34.819441402935595	0.9428090415791065	0.04742124793123104
34.86932267428838	0.9428090415791068	0.047471828550448826
34.91920162880898	0.9428090415791077	0.04752156826693901
34.96907664136616	0.9428090415791085	0.04757998899554683
35.018954430053576	0.9428090415791094	0.04765148284508011
35.06883075954679	0.9428090415791094	0.04773461085639401
35.11870513364771	0.9428090415791094	0.04782557450447904
35.16858176227784	0.9428090415791074	0.047914858517376833
35.21845686341537	0.9428090415791068	0.047996245130443954
35.26833380523264	0.9428090415791077	0.04806344405913363
35.318209558307636	0.9428090415791074	0.04811726024558208
35.368087412290066	0.9428090415791074	0.04816065164134003
35.41796294404044	0.9428090415791065	0.048200235464969446
35.46783947558306	0.9428090415791058	0.048242232891869546
35.5177168496144	0.9428090415791046	0.048290843915217534
35.56759419215373	0.9428090415791051	0.04834839736938696
35.61746931128727	0.9428090415791055	0.048413876242586945
35.66734636049754	0.9428090415791042	0.04848726529843258
35.717223820864	0.9428090415791038	0.048565285565958696
35.76710127929831	0.9428090415791046	0.04864738756283858
35.81697730719237	0.9428090415791038	0.04873077195015075
35.86685432516583	0.9428090415791038	0.04881377239460538
35.91673082142049	0.9428090415791032	0.04889151931320068
35.966606587988466	0.9428090415791038	0.04895809735952711
36.016484126332	0.9428090415791042	0.04900576594346112
36.06636052706945	0.9428090415791042	0.04902452437457531
36.116237431612326	0.9428090415791023	0.04900760759660273
36.166113723568635	0.9428090415791015	0.048948978836412534
36.21599352020325	0.9428090415791015	0.04885089340719377
36.26587031339334	0.9428090415791012	0.04871964614278561
36.31574632003223	0.9428090415791023	0.048568532666130454
36.365622473625955	0.9428090415791032	0.048412923619743184
36.41549671869158	0.9428090415791015	0.04826795727776061
36.46537984683324	0.9428090415791032	0.04814643521005976
36.515264509685636	0.942809041579102	0.04805193190035575
36.56514609858451	0.942809041579102	0.04798381674901351
36.61503047141854	0.9428090415791015	0.0479353995729602
36.66491674790556	0.942809041579102	0.047900551449999176
36.71480104507123	0.9428090415791035	0.047872474846847306
36.76468737667043	0.9428090415791023	0.0478487714487123
36.81457420880414	0.9428090415791035	0.0478307288338422
36.86445543563549	0.9428090415791051	0.047820244645106924
36.91433472704009	0.9428090415791065	0.047822005726031146
36.96421323548483	0.9428090415791082	0.04783716376856827
37.01409268621435	0.9428090415791085	0.047868497687680686
37.06396994158084	0.9428090415791085	0.047913058668418176
37.113850431220726	0.9428090415791082	0.04796954985174838
37.163727717433325	0.9428090415791074	0.048034074316944564
37.2136107297424	0.9428090415791068	0.048104533493199784
37.26349897562069	0.9428090415791074	0.04817996725243413
37.313372713378776	0.9428090415791065	0.04825905965107998
37.36325896606226	0.9428090415791046	0.048343005516787
37.413135893090775	0.9428090415791042	0.04842827694587293
37.463021754581916	0.9428090415791042	0.04851441357981147
37.51289951302795	0.9428090415791055	0.04859440042806521
37.56278593068552	0.9428090415791051	0.0486663810504961
37.612664939040826	0.9428090415791058	0.0487252035506059
37.662541026005016	0.9428090415791055	0.04877384769689354
37.71241506484061	0.9428090415791055	0.04881721545547799
37.76230640200466	0.9428090415791055	0.04886526215609108
37.812180411018524	0.9428090415791062	0.04892863336960754
37.86206659843968	0.9428090415791062	0.04901580178210063
37.91194191472392	0.9428090415791058	0.04913033278785178
37.96182676366456	0.9428090415791065	0.04926898933100046
38.011701450959805	0.9428090415791055	0.04942280067581673
38.061578545075506	0.9428090415791065	0.04957933461084697
38.11145851198406	0.9428090415791065	0.049724927320904194
38.161348498889026	0.9428090415791058	0.04984916674101395
38.21123085243419	0.9428090415791065	0.04994456694172742
38.26112362563944	0.9428090415791065	0.05001150964880617
38.31100146932674	0.9428090415791062	0.05005223500430253
38.36088412550289	0.9428090415791062	0.05007475301308273
38.41076233468389	0.9428090415791082	0.05008532141265914
38.4606518900402	0.9428090415791094	0.050092969275813734
38.510532176932614	0.94280904157911	0.05010130115208509
38.56041660621271	0.9428090415791088	0.050115464529528954
38.61029277754085	0.9428090415791085	0.0501364966686346
38.6601717215332	0.9428090415791094	0.05016792446956402
38.71005735542667	0.9428090415791097	0.0502122411407747
38.759942129122436	0.9428090415791094	0.050272628837889
38.80981899885631	0.9428090415791082	0.05035236878541919
38.85970125093434	0.9428090415791065	0.05045066747601757
38.90957996318912	0.9428090415791062	0.050566424439233974
38.959482143228364	0.9428090415791068	0.05069259625664466
39.00936508774566	0.9428090415791082	0.05082295435224367
39.05926064861364	0.9428090415791074	0.0509512555781736
39.10914394310469	0.9428090415791065	0.05107438994508752
39.15903829631918	0.9428090415791068	0.05119292806757755
39.20892316643651	0.9428090415791062	0.051310121990209304
39.258804827338096	0.9428090415791062	0.05143184885073179
39.308682627914436	0.9428090415791062	0.05156104947025629
39.35856472596971	0.9428090415791065	0.051699731048721415
39.40844233156976	0.9428090415791062	0.051843120339850494
39.458327666374984	0.9428090415791065	0.051983610542252014
39.508214013299416	0.9428090415791062	0.05211040898902929
39.55809320479256	0.9428090415791058	0.052212853256752484
39.607978404708426	0.9428090415791074	0.05228362979045892
39.65786442247827	0.9428090415791058	0.052319209720134624
39.707753128569024	0.9428090415791062	0.052323714214673515
39.75762716266182	0.9428090415791051	0.05230382875891778
39.807515820578296	0.9428090415791058	0.05227277864630165
39.85738788299528	0.9428090415791068	0.05224072539243273
39.907271277822076	0.9428090415791062	0.05221943099321813
39.95714256281241	0.9428090415791051	0.05221344709482683
40.00702842221588	0.9428090415791055	0.05222670377344384
40.05691129466311	0.9428090415791062	0.05225748678399662
40.10678859202931	0.9428090415791058	0.05230463505504133
40.15666767236879	0.9428090415791062	0.05236620535851098
40.20653980035662	0.9428090415791042	0.05244029013609719
40.256417080643246	0.9428090415791035	0.05252582715334443
40.30629336135834	0.9428090415791023	0.05261871044767135
40.3561830520756	0.9428090415791012	0.052715561377251495
40.40606013134408	0.9428090415791012	0.052809164981313106
40.45594326275838	0.9428090415791012	0.05289483206119684
40.50582292643043	0.9428090415791012	0.05296819255190074
40.555710091399156	0.9428090415791012	0.053029207552293685
40.60559133230701	0.9428090415791023	0.05308208306458185
40.655474535781636	0.9428090415791008	0.053133588717967785
40.70535449243206	0.9428090415791008	0.05319448192316203
40.75522456919927	0.9428090415791005	0.053273427463913184
40.805097202231785	0.9428090415790988	0.05337847432296362
40.85497205432561	0.9428090415790996	0.05351089360934295
40.90484485207638	0.9428090415790993	0.05366823805716978
40.95473690929301	0.9428090415790982	0.05384375534738177
41.004615167043326	0.9428090415790988	0.05402739806731344
41.054503751804525	0.9428090415790985	0.05421268952508639
41.104375911922176	0.9428090415790973	0.0543930501259422
41.15425881839845	0.9428090415790985	0.05457056289415132
41.20413490848538	0.9428090415790976	0.054746595196548044
41.254024879944375	0.9428090415790976	0.054929099728800314
41.30390686816193	0.9428090415790973	0.05512083223027293
41.35379395556166	0.9428090415790982	0.05532655564706808
41.40366830460673	0.9428090415790953	0.055542482440955485
41.45354960162123	0.942809041579097	0.055764641158937235
41.50343729498758	0.942809041579097	0.05598408530943139
41.55332409273591	0.9428090415790966	0.056193167618196926
41.60321389682645	0.9428090415790966	0.05638551606812218
41.653097904773425	0.9428090415790973	0.056556061432787665
41.70298076195497	0.9428090415790982	0.05670307807001344
41.75286883224333	0.9428090415790982	0.056824094281937146
41.802753475923346	0.9428090415790982	0.056919838234653984
41.85264003230684	0.9428090415790982	0.05698901798744988
41.902523626578954	0.942809041579097	0.05703330208355273
41.952411279782986	0.9428090415790962	0.05705461720848429
42.00228888578774	0.9428090415790962	0.05705740966138319
42.052174886160806	0.942809041579097	0.057049636568050226
42.10204765719786	0.9428090415790966	0.057040835317220845
42.15193395202418	0.942809041579097	0.057043254658760624
42.2018182211944	0.9428090415790996	0.057066173944930444
42.25170643704672	0.9428090415791008	0.057117613185501855
42.3015886775393	0.9428090415791008	0.05719857832937973
42.35148939596753	0.9428090415791015	0.057304329299617415
42.40137854990856	0.9428090415791012	0.0574255457476229
42.45125514920245	0.9428090415791008	0.05754921169973319
42.501143426531975	0.9428090415790993	0.05766472924132313
42.55103278425678	0.9428090415790988	0.0577626117492204
42.600923328377185	0.9428090415790988	0.057842235289825225
42.65080808196459	0.9428090415790985	0.057903770287177886
42.700702175180254	0.9428090415790993	0.05795518059604934
42.750584841058554	0.9428090415791005	0.058001256905856134
42.800473825397845	0.9428090415791008	0.058048538917583214
42.85036536271857	0.9428090415791015	0.05809805232480901
42.900247147597554	0.9428090415791012	0.058149933806185196
42.95014023390134	0.9428090415791008	0.05820050093651368
43.00001986323986	0.9428090415791	0.058246292609636006
43.04991544047788	0.9428090415790996	0.0582844836556684
43.09980778384436	0.9428090415790993	0.05831303398048577
43.14970007001134	0.9428090415790982	0.05833335331947365
43.19957844885481	0.9428090415790985	0.05834636173783518
43.249467747074625	0.9428090415790985	0.05835399256293881
43.299348975006964	0.9428090415790973	0.058357374355259055
43.349233990308306	0.9428090415790973	0.058356763714500715
43.39912515578606	0.9428090415790958	0.058351872678863874
43.44901336799699	0.9428090415790946	0.058342424373675886
43.498906426390576	0.9428090415790953	0.058331368089817114
43.548799047006376	0.9428090415790958	0.05832053502676314
43.598686128414684	0.9428090415790962	0.058315943457760845
43.64857584571131	0.9428090415790958	0.05832027160362229
43.69846284204211	0.9428090415790958	0.05833669567669568
43.748351585641906	0.942809041579097	0.05836232492789883
43.798233099869826	0.9428090415790982	0.058391331862997185
43.84811539815111	0.9428090415790966	0.05841477908907742
43.89800510226702	0.9428090415790958	0.05842106459643135
43.94789387795247	0.942809041579095	0.0584029989632251
43.9977773129431	0.9428090415790953	0.05835589817176981
44.047665834157094	0.9428090415790962	0.05828386672605507
44.09755029232867	0.9428090415790966	0.0581937514394369
44.147432333120534	0.9428090415790976	0.05809977487111757
44.19731973373591	0.9428090415790988	0.05801421896396968
44.24720437949678	0.9428090415791005	0.05795036561745102
44.29707584265953	0.9428090415790996	0.0579168456669009
44.34696381092438	0.9428090415790996	0.05791718195271673
44.39684242888905	0.9428090415790996	0.05795097489960687
44.4467225992999	0.9428090415790993	0.05801402597434812
44.496610922281654	0.9428090415790993	0.05810167781224278
44.546494115157074	0.9428090415790976	0.05820799328767003
44.59637768700013	0.9428090415790976	0.05832952324379423
44.646266322437015	0.9428090415790985	0.058462408666550454
44.69614518003299	0.9428090415790985	0.058604046172829403
44.746023735990356	0.9428090415790985	0.058750534746352154
44.7959001789351	0.9428090415790982	0.05889701872652726
44.84579292539874	0.9428090415790988	0.05903915082229488
44.895678497175865	0.9428090415790993	0.059171569223091636
44.94557590063382	0.9428090415790985	0.05929347135231477
44.99546201717856	0.9428090415790985	0.05940370697784157
45.045349529629746	0.9428090415790988	0.059505982003952816
45.09524797233987	0.9428090415790988	0.05960299612731798
45.145122887692374	0.9428090415790988	0.05969785373390309
45.19500322694454	0.9428090415790993	0.05979078898768737
45.24487367252104	0.9428090415791	0.05987797494774789
45.29475604731199	0.9428090415791008	0.05995462752534823
45.34464740979404	0.9428090415791005	0.060012354187882797
45.394532227519406	0.9428090415790993	0.06004794007611766
45.44441686186689	0.9428090415790988	0.060057763100315416
45.49430406242143	0.9428090415790985	0.060046843937605295
45.544186588805864	0.9428090415790993	0.06002098380287886
45.594069229649335	0.9428090415790993	0.059992865283882826
45.64394627241994	0.9428090415790996	0.05997261296420818
45.693823859746004	0.9428090415791	0.05997072640165264
45.74370989651729	0.9428090415790993	0.05999103546295906
45.79359346357397	0.9428090415790996	0.06003193605004412
45.843483328439085	0.9428090415791	0.060089119916586116
45.89336985328324	0.9428090415791005	0.060152947064551994
45.94325675389595	0.9428090415791008	0.060215418157163865
45.993144241603204	0.9428090415791015	0.06026744613552823
46.04302273632285	0.9428090415791028	0.06030585858607421
46.09290754764178	0.942809041579102	0.06032745778797742
46.14279799549073	0.9428090415791032	0.06033414213869142
46.192678458585846	0.9428090415791035	0.06032758531947238
46.24256159434418	0.9428090415791028	0.060310476599245086
46.29244145105311	0.9428090415791028	0.06028577567729054
46.34232458237393	0.9428090415791028	0.06025615430507889
46.392210044994485	0.9428090415791023	0.06022730732182243
46.44209401548821	0.942809041579102	0.06020413479963282
46.491979475889536	0.9428090415791032	0.06019520097776071
46.541863779504666	0.9428090415791023	0.06020612837492736
46.5917457999187	0.9428090415791035	0.060243080683562586
46.64161832285955	0.9428090415791032	0.06030651487856559
46.69150375772882	0.9428090415791032	0.060393717297895146
46.74138736794283	0.942809041579102	0.06049805908435635
46.791275071458784	0.9428090415791032	0.06060975291129515
46.84115802189379	0.9428090415791046	0.060719693232375756
46.89104658754103	0.9428090415791046	0.06081953499597987
46.94093212981659	0.9428090415791035	0.06090595942587867
46.99082047982211	0.9428090415791046	0.06097994417138876
47.04070265730261	0.9428090415791058	0.061046767400536196
47.090585715561836	0.9428090415791065	0.06111264476017447
47.14047233189184	0.9428090415791068	0.06118267064958408
47.19035275681125	0.9428090415791062	0.06125873364776219
47.24023745406705	0.9428090415791082	0.06133912691984763
47.290115984847006	0.9428090415791068	0.06141831862876987
47.33999982277945	0.9428090415791068	0.06148918152786835
47.38987863286678	0.9428090415791065	0.061545609012453435
47.4397650880674	0.9428090415791062	0.061583761379790755
47.489649881080844	0.9428090415791058	0.06160350985623143
47.53954133857815	0.9428090415791051	0.0616089064328928
47.58942689963336	0.9428090415791046	0.06160597253216055
47.63931869594344	0.9428090415791042	0.06160305066723472
47.68921089829381	0.9428090415791038	0.06160654828695416
47.73910445205633	0.9428090415791035	0.061623781005776146
47.78899829352746	0.9428090415791032	0.06165894953209242
47.83887893264045	0.9428090415791035	0.06171675249063976
47.8887606854543	0.9428090415791046	0.06180069618511436
47.93863758460415	0.9428090415791042	0.06191374058162029
47.988524408621345	0.9428090415791051	0.06205754587793783
48.038408747939464	0.9428090415791065	0.062231603434650666
48.088291719023516	0.9428090415791065	0.06243242982524473
48.13817290313478	0.9428090415791082	0.0626528406316195
48.18805563886216	0.9428090415791085	0.0628835115306927
48.237941939231185	0.94280904157911	0.06311245521367019
48.2878305095071	0.94280904157911	0.06333002574481883
48.33771473814281	0.9428090415791108	0.06352733860994206
48.387604436239194	0.9428090415791097	0.06370293691098271
48.43748557204059	0.9428090415791097	0.06385891565000297
48.487367984085914	0.94280904157911	0.06400362679275425
48.5372558196099	0.9428090415791082	0.06414673107402803
48.58714687765482	0.9428090415791085	0.06429672402070787
48.637031201457276	0.9428090415791094	0.06445960515600199
48.68691146147857	0.9428090415791104	0.06463533875228869
48.73680135862685	0.9428090415791117	0.06482228057184342
48.786678341896234	0.9428090415791108	0.06501199794726578
48.83656883538304	0.9428090415791108	0.06519948866475218
48.88646521694099	0.9428090415791117	0.06537686824198163
48.93635633593916	0.9428090415791124	0.06554238075732856
48.98624255519096	0.9428090415791127	0.06569444217219754
49.03612815661832	0.9428090415791127	0.06583543484498161
49.086015281500465	0.9428090415791135	0.06596752628696743
49.1359051228463	0.9428090415791135	0.0660925216608103
49.185791806622724	0.9428090415791157	0.06621182239016989
49.23568016690074	0.9428090415791154	0.06632396478864766
49.285565782162436	0.9428090415791154	0.0664286254856266
49.33545151851903	0.942809041579115	0.06652323200550887
49.38533586751354	0.9428090415791166	0.06660805563409908
49.43521665764893	0.9428090415791186	0.06668203017285444
49.48509933991421	0.9428090415791186	0.0667459551937917
49.534980783341716	0.9428090415791174	0.06680007061118576
49.584862666464346	0.942809041579117	0.06684242063246265
49.63474596285156	0.9428090415791174	0.06687136123033412
49.68462914945053	0.9428090415791174	0.06688218496934997
49.73451056648348	0.9428090415791174	0.06687396713076546
49.78439691648087	0.9428090415791186	0.06684593755621142
49.83427530997952	0.9428090415791186	0.06680338073950132
49.8841613437698	0.9428090415791186	0.06675528557507633
49.93404700517601	0.9428090415791177	0.0667134807831479
49.98393875439311	0.942809041579118	0.06669170851842607
50.0338218233155	0.9428090415791186	0.06669986518243907
50.08371191728805	0.942809041579118	0.06674552716638342
50.133595310134254	0.9428090415791177	0.0668271813210048
50.18348200639001	0.9428090415791177	0.06694079021354686
50.233362266856666	0.942809041579117	0.0670744104768366
50.28325368717749	0.9428090415791177	0.06721773342621908
50.33313473652603	0.942809041579117	0.0673581147669219
50.38301850210479	0.9428090415791166	0.0674882388882158
50.432901084378265	0.9428090415791177	0.06760286133104572
50.482785930639736	0.9428090415791189	0.06770095957236479
50.53267218477298	0.9428090415791186	0.06778403317766757
50.58255488981645	0.9428090415791189	0.06785397353210158
50.63243668114015	0.9428090415791204	0.0679136719408226
50.6823264546731	0.9428090415791204	0.06796354169334995
50.7322101131836	0.9428090415791197	0.06800540098867529
50.78210105329453	0.9428090415791204	0.06803937897840874
50.831986113690974	0.9428090415791193	0.06806764877790288
50.88187835257781	0.9428090415791193	0.06809291671010796
50.931761280733916	0.9428090415791189	0.06811751435032116
50.98165890392171	0.94280904157912	0.06814477508668543
51.03154169897899	0.9428090415791197	0.06817429287075336
51.081428604037534	0.9428090415791186	0.06820641981174207
51.13131257209588	0.9428090415791186	0.06823702321387595
51.181195070932475	0.9428090415791174	0.06826422395235517
51.2310876070659	0.9428090415791186	0.06828481184127755
51.280969897153135	0.942809041579118	0.06830045646109227
51.33084972771406	0.9428090415791189	0.06831471422300588
51.38073589895614	0.9428090415791193	0.06833427651853667
51.430626660321906	0.9428090415791189	0.06836703373848027
51.48052026764493	0.9428090415791193	0.06841822320030434
51.530408089006905	0.9428090415791193	0.06849161472587872
51.58029848222079	0.9428090415791189	0.06858331763276573
51.63018738164675	0.9428090415791177	0.06868826829620903
51.68006632736101	0.9428090415791177	0.06879527071729666
51.72995268802138	0.9428090415791177	0.06889551134829482
51.77983142256774	0.942809041579117	0.0689793408980044
51.829715132171465	0.942809041579115	0.06904352436340046
51.87960023452485	0.9428090415791147	0.06908824554621017
51.92948266380296	0.9428090415791163	0.06911844463538006
51.97936740144924	0.942809041579117	0.0691428041184547
52.02925767650139	0.9428090415791186	0.06916925579295045
52.07914105594565	0.9428090415791193	0.06920662484642034
52.12902660487304	0.9428090415791193	0.06925889263841296
52.178911398222255	0.9428090415791213	0.06932970515125028
52.22879789831538	0.9428090415791209	0.06941893067306766
52.27869410466682	0.9428090415791209	0.06952612133614375
52.328586806653725	0.9428090415791209	0.06964952582104353
52.37848009945435	0.9428090415791204	0.06978513308939013
52.42837058869278	0.9428090415791204	0.06992986307871307
52.47826151945677	0.9428090415791197	0.07007756055088359
52.52815547069913	0.9428090415791193	0.07022227946813807
52.57803890549174	0.9428090415791197	0.07035280347022448
52.627934879554054	0.9428090415791204	0.07046290394450444
52.677822034789756	0.9428090415791204	0.07054412372217052
52.72771727555214	0.9428090415791193	0.07059423297110591
52.777608215275976	0.942809041579118	0.07061335553765578
52.82749932770357	0.9428090415791193	0.07060656391535806
52.87739688170331	0.94280904157912	0.07058144687991717
52.927281621782235	0.94280904157912	0.07054508577050866
52.97717893478208	0.942809041579118	0.07050492402167464
53.027066879737994	0.9428090415791189	0.07046259190655743
53.07696241413532	0.94280904157912	0.0704183762560439
53.12685695019774	0.9428090415791209	0.07036734151865737
53.17674463307432	0.9428090415791204	0.07030550842778618
53.22663169652019	0.9428090415791204	0.0702289148754995
53.27652054845794	0.942809041579118	0.07013753748873876
53.326404548433764	0.9428090415791174	0.07003537188532516
53.37629164694025	0.942809041579117	0.06992987556556836
53.42617232428544	0.942809041579117	0.06983095551136186
53.476058841084395	0.9428090415791163	0.06974715927668976
53.5259411473353	0.9428090415791163	0.06968643600235241
53.57582627477152	0.9428090415791163	0.06965200932090504
53.62570678967127	0.9428090415791174	0.06964425373704179
53.6755916317166	0.942809041579118	0.0696602861297015
53.725474384409594	0.9428090415791193	0.06969525611576556
53.77536334803909	0.9428090415791197	0.06974465742788313
53.82524849832437	0.9428090415791197	0.06980214187651403
53.875133952207776	0.9428090415791204	0.06986436493862413
53.92501578409497	0.9428090415791204	0.06992544840302328
53.97490002351606	0.9428090415791193	0.0699823616516908
54.024784531272914	0.94280904157912	0.07002956440936821
54.0746688876308	0.9428090415791193	0.0700648707808605
54.1245560091832	0.942809041579118	0.0700861228966204
54.17443620524996	0.942809041579118	0.07009516908760201
54.224325049501495	0.9428090415791174	0.07009733159228564
54.2742106563596	0.942809041579117	0.07009998303573231
54.32410065359008	0.9428090415791147	0.07011404306401801
54.373985889469544	0.9428090415791147	0.07014711991422683
54.423877572362635	0.942809041579115	0.07020709903764853
54.47376363300295	0.9428090415791166	0.07029387939268975
54.52365062598541	0.942809041579118	0.0704053275463518
54.57354066502214	0.942809041579118	0.07053209476697651
54.62342879775627	0.9428090415791186	0.07066490030340916
54.6733094186833	0.942809041579118	0.07079336636056033
54.72319050466462	0.942809041579118	0.07091046881419116
54.77307130830749	0.9428090415791177	0.07101376165156702
54.822953987167914	0.9428090415791177	0.07110356350771463
54.87283635109586	0.942809041579118	0.0711847950865142
54.92272097377388	0.942809041579117	0.07126166117277821
54.97260605434081	0.9428090415791174	0.07133913219589773
55.0225020508214	0.942809041579117	0.0714189516879993
55.07238323380951	0.942809041579117	0.07150099045174879
55.122271801189974	0.9428090415791166	0.07158425277209592
55.17215957845852	0.9428090415791154	0.07166579646242612
55.222047874720275	0.9428090415791163	0.07174492212204078
55.271933757997814	0.9428090415791166	0.07182018037513875
55.32182549477606	0.9428090415791154	0.07189367249559851
55.37171610176167	0.9428090415791163	0.07196638774538569
55.42160128113705	0.9428090415791174	0.07204157236559397
55.47149131403247	0.9428090415791174	0.07212054913301941
55.521374232371556	0.942809041579117	0.07220520142622128
55.571266788273874	0.942809041579117	0.07229736248770698
55.62115203470355	0.9428090415791154	0.07239904123862408
55.67103756691833	0.9428090415791144	0.07251485521858705
55.72091719852812	0.942809041579115	0.07264861730514247
55.77080308934463	0.9428090415791147	0.07280654096443949
55.82068434529429	0.942809041579115	0.07299063224186952
55.870566215161055	0.9428090415791144	0.07320211543444344
55.92044597443134	0.9428090415791139	0.0734355422364194
55.97032175465835	0.942809041579115	0.0736823380640659
56.02020884323751	0.9428090415791144	0.07392960368813394
56.070089406087085	0.942809041579112	0.07416318644872949
56.11997767629826	0.9428090415791108	0.07437175899744698
56.169857338381846	0.9428090415791097	0.07454584224083909
56.219743363228375	0.9428090415791097	0.07468421899016427
56.26962652027264	0.9428090415791108	0.07478769716989625
56.31952224614513	0.9428090415791117	0.07486481804203911
56.36940152958543	0.9428090415791135	0.07492287195677824
56.419289469913664	0.9428090415791139	0.07497184172438343
56.46916958622325	0.9428090415791154	0.0750176677132065
56.519054574857805	0.942809041579115	0.07506467546850629
56.56893524411112	0.9428090415791163	0.0751139097135685
56.6188256162403	0.9428090415791163	0.07516413084078824
56.66871253856147	0.942809041579117	0.07521515187316581
56.71859775302413	0.9428090415791166	0.07526429034896089
56.76848633874982	0.9428090415791157	0.0753126651697182
56.81836666815012	0.9428090415791163	0.07535874712626986
56.86825400830144	0.9428090415791157	0.07540435527595163
56.918136850657916	0.9428090415791163	0.0754471651187305
56.968028770850445	0.9428090415791163	0.07548729572362411
57.01791480045658	0.9428090415791166	0.07552308821592194
57.067796341568595	0.9428090415791157	0.07555398542042287
57.11767875564575	0.9428090415791157	0.07558188105468748
57.16756689228266	0.9428090415791163	0.0756093294983329
57.21745088067115	0.9428090415791166	0.07564121255027557
57.267329296670724	0.9428090415791174	0.07568086362478783
57.31721603244601	0.9428090415791177	0.07573266317872768
57.36710932746578	0.942809041579118	0.0757956450476639
57.41699877465973	0.942809041579118	0.07586766727203083
57.46688912412554	0.9428090415791193	0.07594257802719213
57.516779193683305	0.9428090415791189	0.07601446914761013
57.566655892944596	0.9428090415791189	0.07607808828835476
57.616542415255644	0.9428090415791163	0.07613138332273564
57.666426311978704	0.942809041579115	0.07617758469406753
57.71631007725096	0.9428090415791147	0.07622274968861574
57.76619028452807	0.9428090415791139	0.07627710368614665
57.816075490280255	0.9428090415791135	0.07635039555365017
57.86595933607422	0.942809041579113	0.0764509653070967
57.91584702872723	0.9428090415791135	0.07658283310645701
57.965734943060866	0.9428090415791139	0.07674504207946002
58.01562029408189	0.9428090415791144	0.07693278945662024
58.06550535904037	0.942809041579115	0.07713661375398231
58.115392440206854	0.942809041579115	0.0773481759024803
58.16527619239947	0.9428090415791144	0.07755657903176025
58.21516168924662	0.9428090415791147	0.07775590662782353
58.26504606911765	0.942809041579115	0.07793867480355188
58.31492914052689	0.9428090415791144	0.07810201432481684
58.36481676775952	0.9428090415791154	0.07824253148716677
58.41470592095766	0.942809041579115	0.07835872639781397
58.46459410190194	0.942809041579115	0.07845031373822932
58.514485519041536	0.9428090415791154	0.07851771095306559
58.564376451845725	0.9428090415791154	0.07856572899039971
58.61426607083187	0.942809041579117	0.0785988904494866
58.66415326852682	0.9428090415791186	0.07862611390411597
58.71403491073284	0.9428090415791197	0.07865414566895511
58.76392070486963	0.94280904157912	0.0786905085923105
58.81380602204761	0.94280904157912	0.0787383308607634
58.86368864122668	0.9428090415791209	0.07879855416678962
58.91358712052598	0.9428090415791193	0.07886769881047795
58.963469515184656	0.94280904157912	0.07894058085813321
59.013368812420026	0.9428090415791193	0.07901257108496092
59.063255108013124	0.94280904157912	0.0790794666942946
59.113151006726966	0.9428090415791204	0.07914199804237805
59.16303703898978	0.9428090415791209	0.0792023156112591
59.21292254503065	0.9428090415791193	0.07926744179929372
59.262806873896274	0.9428090415791197	0.07934257040660386
59.31269473056683	0.9428090415791204	0.0794331615709437
59.36258085677591	0.9428090415791224	0.07954037152536349
59.41246649275655	0.9428090415791219	0.07966152293770441
59.46234593085839	0.9428090415791204	0.07979042736391292
59.512231674473604	0.9428090415791197	0.07991800031522138
59.562112152611064	0.94280904157912	0.08003612496970018
59.61199417961444	0.94280904157912	0.08013745493570396
59.66187790584648	0.9428090415791193	0.08021815379119288
59.71176083800891	0.942809041579118	0.08027637786435136
59.761639870463696	0.9428090415791177	0.08031394299448491
59.81152718109965	0.9428090415791177	0.08033390407639358
59.861413448580784	0.9428090415791177	0.08033948321741631
59.91130669028314	0.9428090415791177	0.08033552356592538
59.96119076282257	0.9428090415791186	0.08032517989777373
60.011079051677605	0.942809041579118	0.08031376846991313
60.060965604164736	0.9428090415791177	0.08030472808253016
60.11084279972959	0.9428090415791193	0.08030363655344734
60.160730222612024	0.9428090415791174	0.08031356437919973
60.21061731878487	0.942809041579118	0.0803363498553906
60.26050192549648	0.942809041579118	0.08037068882822318
60.310389041806204	0.942809041579117	0.08041105117408179
60.360274248948826	0.9428090415791177	0.080449836028811
60.410159736157674	0.942809041579117	0.08047627451326594
60.46004523261603	0.9428090415791163	0.08048217720615089
60.50992869985984	0.942809041579115	0.0804596107253282
60.55981714854084	0.9428090415791154	0.08040768532490769
60.60969932453791	0.942809041579117	0.08032793142089958
60.659584535015185	0.9428090415791177	0.08022844896495962
60.70946554204182	0.9428090415791163	0.08011840409754516
60.75934876777921	0.9428090415791166	0.08000815856563678
60.80923549078751	0.9428090415791154	0.07990555621279194
60.85912051462772	0.9428090415791163	0.07981506384472924
60.90900747024143	0.9428090415791163	0.07973844877615792
60.958892297143045	0.942809041579117	0.07967348561332083
61.00878157766492	0.9428090415791166	0.07961867015130517
61.058666541497004	0.9428090415791166	0.07957131812870465
61.10855282813385	0.9428090415791163	0.07953242029406525
61.15843664745311	0.9428090415791157	0.07950272683354571
61.20832193901238	0.9428090415791147	0.07948622234099692
61.258204027269294	0.9428090415791147	0.07948675109408385
61.30809032285545	0.9428090415791139	0.07950729153298199
61.357978818463096	0.942809041579113	0.0795501342051769
61.40786558663887	0.9428090415791127	0.07961460358873748
61.45774719075885	0.9428090415791117	0.07970077794366778
61.50763376403521	0.94280904157911	0.07980612429373754
61.55751667299484	0.9428090415791097	0.07992926266227549
61.60740640162528	0.9428090415791088	0.08006724698009013
61.6572911848076	0.9428090415791094	0.080216565899911
61.707179012274665	0.9428090415791077	0.08037260649515934
61.75705940408783	0.9428090415791068	0.0805274446367428
61.806945928582905	0.9428090415791055	0.08067411473474953
61.856824040088455	0.9428090415791046	0.0808023263101737
61.906709681723626	0.9428090415791038	0.0809071019367344
61.956587505060675	0.9428090415791046	0.08098254434980703
62.006488870144885	0.9428090415791046	0.08103135106625745
62.05636523671515	0.9428090415791023	0.08105773639672612
62.106245285636966	0.9428090415791015	0.08107275149629885
62.1561321670021	0.9428090415791012	0.08108725511191615
62.206008862901804	0.9428090415791012	0.0811120115154407
62.25589313800857	0.9428090415790985	0.08115565154450706
62.305769552443905	0.9428090415790988	0.08121994314310459
62.35566095474933	0.9428090415790996	0.08130503962354114
62.40554063459761	0.9428090415790988	0.0814037589629599
62.45543312190987	0.9428090415790988	0.08151021747775353
62.505313281883	0.9428090415790988	0.0816153445189862
62.555197488430636	0.9428090415790996	0.08171493720707701
62.60507828163419	0.9428090415790982	0.08180483290854437
62.65496099910236	0.9428090415790988	0.08188501009794594
62.70484067580983	0.9428090415790976	0.08195619209869753
62.754721086056456	0.9428090415790982	0.08202003603444177
62.804608317695944	0.9428090415790985	0.08207888948909794
62.85448781506663	0.942809041579097	0.0821334686498437
62.904367945395	0.942809041579097	0.08218594039269353
62.95425311901131	0.942809041579097	0.0822372737137017
63.00413728946205	0.9428090415790958	0.0822899374590208
63.054025828635176	0.9428090415790958	0.08234581354123856
63.10390817700722	0.9428090415790958	0.08240714073877344
63.1537944598293	0.9428090415790966	0.08247561802501725
63.20367874627824	0.9428090415790966	0.08255041032483304
63.25356274197787	0.9428090415790973	0.08263054501029364
63.30344653486297	0.9428090415790988	0.08271148768425052
63.35332890051185	0.9428090415790996	0.08279147779993569
63.40321586656244	0.9428090415790993	0.08286699559467019
63.45310004179907	0.9428090415790988	0.08294027609098434
63.50298178501732	0.9428090415790996	0.08301361999828623
63.55286191397723	0.9428090415790996	0.08309343329201603
63.602745285655494	0.9428090415790996	0.08318601815425034
63.65263324334496	0.9428090415790993	0.0832958318848843
63.70251942243292	0.9428090415790988	0.08342531648176102
63.75240286629674	0.9428090415790993	0.0835696670167983
63.802289301408685	0.9428090415790996	0.08372270613656513
63.85217175452711	0.9428090415791	0.08387232633854125
63.902056334969124	0.9428090415790988	0.08400847208696524
63.95193812489757	0.9428090415790982	0.08411984954771992
64.00182247282589	0.9428090415790985	0.08420104644774169
64.05170751668055	0.9428090415790988	0.0842486980336855
64.10159158749003	0.9428090415791	0.08426557995445476
64.15146695485859	0.9428090415790996	0.08425715828831162
64.20134784417574	0.9428090415790996	0.08423124582212942
64.25122594555151	0.9428090415791	0.08419604814304395
64.3011138249351	0.9428090415790996	0.08415874538459771
64.35100994721405	0.9428090415790993	0.08412654278347849
64.40089578878506	0.9428090415790988	0.08410478468633258
64.45079523525062	0.9428090415790985	0.0840987109812012
64.50068224926346	0.9428090415790993	0.08411253654627317
64.55056949286137	0.9428090415791	0.08414915044120351
64.60045822205974	0.9428090415791	0.08421001192925648
64.65034395202893	0.9428090415790985	0.08429337440345429
64.70023172388072	0.9428090415790985	0.08439654937204215
64.75011569705323	0.9428090415790996	0.08451289512910325
64.80000172461807	0.9428090415790985	0.08463830582583003
64.84988580497426	0.9428090415790985	0.08476619782725449
64.89976673301686	0.9428090415790976	0.0848948914220812
64.94965449558252	0.9428090415790982	0.08502436712888907
64.99953743035938	0.9428090415790985	0.08515778705752347
65.04942329685265	0.9428090415790982	0.08530016364450027
65.09931151324537	0.9428090415790966	0.08545546905355395
65.1491991446487	0.9428090415790962	0.08562653686394274
65.1990814303343	0.9428090415790982	0.08581142045625702
65.2489718135628	0.9428090415790985	0.08600706969837012
65.29886332218044	0.9428090415790988	0.08620476723458645
65.348750223516	0.9428090415790982	0.08639797973400269
65.39863687565575	0.9428090415790976	0.0865789410360497
65.44852379780427	0.9428090415790973	0.08674522131661401
65.49840730909277	0.942809041579097	0.08689665494907299
65.54829081354919	0.9428090415790953	0.08703693079412866
65.59817636802242	0.942809041579095	0.08717300075054622
65.64806372023584	0.942809041579095	0.08731082019714986
65.69794896121905	0.9428090415790946	0.08745621205601802
65.74783459360883	0.9428090415790953	0.08761156742613585
65.79771638788247	0.942809041579095	0.0877783847768858
65.84760259704923	0.9428090415790958	0.08795404815349628
65.8974874233801	0.942809041579097	0.0881355265098151
65.94737447363029	0.942809041579097	0.08831834986873348
65.9972614162251	0.942809041579097	0.08849779479502895
66.04714903148486	0.9428090415790976	0.0886692570847367
66.09703460772022	0.9428090415790976	0.08882574174806367
66.14692040458301	0.9428090415790988	0.08896293580500766
66.19680717567535	0.9428090415790988	0.08907344986551584
66.24669364912727	0.9428090415790985	0.08915469228744571
66.29658245013648	0.9428090415790993	0.08920342890907798
66.34646987933164	0.9428090415790973	0.08922249619104847
66.39636005341318	0.9428090415790976	0.08921677437660654
66.44624230261219	0.9428090415790982	0.08919546211743459
66.4961324700584	0.9428090415790985	0.08917002120197322
66.54601517266092	0.9428090415790976	0.08915109651531294
66.59589842511134	0.942809041579097	0.08914826723477798
66.64578213302637	0.9428090415790966	0.08916542926324106
66.69567006513014	0.9428090415790966	0.08920408814633468
66.74555487354336	0.9428090415790962	0.08925966089482731
66.7954413418295	0.9428090415790962	0.08932652764597286
66.845325515653	0.9428090415790966	0.08939764103718026
66.89521249731648	0.9428090415790953	0.08946874456839823
66.94509688477939	0.9428090415790943	0.08953718042839234
66.99498061932837	0.942809041579094	0.08960353298223091
67.04486013033952	0.942809041579094	0.08967042755063633
67.094746816193	0.9428090415790946	0.08974067453415217
67.14463726365075	0.9428090415790953	0.08981646397496651
67.19452542990268	0.9428090415790953	0.08989741763577141
67.24441683739661	0.9428090415790958	0.08998142756727129
67.29431097823458	0.942809041579097	0.09006445351236408
67.34419771828058	0.9428090415790953	0.09014156437250535
67.39409048387415	0.9428090415790934	0.09020888716195648
67.44397038751887	0.942809041579095	0.09026175945217832
67.49384903310322	0.9428090415790958	0.09029864342356747
67.54373766125393	0.9428090415790953	0.09031675337990093
67.59361525028613	0.9428090415790958	0.0903160022304993
67.64350044889173	0.9428090415790946	0.09029544420487007
67.69338126807438	0.9428090415790958	0.0902561011068251
67.74327134000389	0.9428090415790958	0.09019982257795675
67.79315046040483	0.9428090415790962	0.09013108243888289
67.84303503624693	0.9428090415790962	0.09005650929928706
67.89291599585214	0.9428090415790966	0.08998395263004019
67.94279859168341	0.9428090415790953	0.08992342838671766
67.99268109223749	0.9428090415790958	0.08988223383374248
68.04256167453823	0.9428090415790953	0.08986629036060279
68.09244587610212	0.9428090415790958	0.08987522072119836
68.1423266768352	0.9428090415790953	0.08990589833645854
68.19221202380804	0.9428090415790958	0.08995068590745675
68.24209695880299	0.9428090415790962	0.08999888185131871
68.29198584465261	0.9428090415790962	0.09004180388151885
68.34186457532813	0.9428090415790962	0.09007070544659221
68.39175850368993	0.9428090415790962	0.09008470772673281
68.44163729640677	0.942809041579097	0.09008270595069477
68.49153168118401	0.9428090415790976	0.09007214344608344
68.54141776564276	0.9428090415790982	0.09005834599659697
68.59130955797558	0.9428090415790985	0.09004950265498084
68.64119595879016	0.9428090415790982	0.09005125462244197
68.69107799549607	0.9428090415790988	0.09006744402481735
68.74096922449326	0.9428090415790973	0.09010009391924463
68.79085004583364	0.9428090415790973	0.09014909175013111
68.8407415131547	0.9428090415790973	0.09021471694082028
68.89062613102978	0.9428090415790958	0.09029423138982193
68.94051816769777	0.9428090415790958	0.09038825867104959
68.99040971432876	0.9428090415790953	0.09049340766102917
69.04030328885251	0.9428090415790966	0.09060983015298824
69.0901937026266	0.9428090415790958	0.09073290604390476
69.14009082454929	0.9428090415790958	0.09086092883078294
69.18998234090816	0.9428090415790958	0.09098980359565954
69.2398738159816	0.9428090415790962	0.09111791546571191
69.28976629321866	0.9428090415790958	0.09124391092859892
69.33965673218195	0.942809041579095	0.09136813374856437
69.38955234576342	0.9428090415790958	0.09149244396645156
69.43945105327806	0.942809041579095	0.09161678497169837
69.48935042897621	0.9428090415790962	0.0917414860727482
69.53923361757622	0.942809041579095	0.09186260374646922
69.58913419083956	0.9428090415790946	0.09197495719019212
69.63903747232023	0.9428090415790953	0.09206994186249702
69.6889241386665	0.9428090415790953	0.0921394295577742
69.73882941129713	0.9428090415790953	0.09217649925844254
69.78871311036842	0.942809041579095	0.09217782695057883
69.83859427084994	0.9428090415790934	0.09214576889675746
69.88848036582776	0.9428090415790943	0.09208606656454262
69.93835831411606	0.9428090415790946	0.09200990933647596
69.98824385548917	0.942809041579095	0.0919285589822743
70.03812493040395	0.9428090415790958	0.09185407194486819
70.08802151854205	0.9428090415790962	0.09179546585496463
70.13790420138425	0.9428090415790958	0.09175808857531302
70.18780029207467	0.9428090415790953	0.09174415887373422
70.2376822339963	0.9428090415790958	0.09175145774358956
70.28758317652003	0.9428090415790958	0.0917775537873663
70.33746532168288	0.9428090415790943	0.09181675767234602
70.38734992025798	0.9428090415790946	0.09186593636004131
70.43723610593159	0.942809041579094	0.09191950061015282
70.48712664750629	0.9428090415790953	0.09197478185949208
70.53700821067278	0.9428090415790953	0.09202688367260886
70.58688908413887	0.942809041579095	0.09207340484844521
70.63677367341788	0.9428090415790946	0.0921119322159636
70.68665759651488	0.9428090415790958	0.09214165399917457
70.7365531682278	0.9428090415790973	0.0921640823481388
70.78643603231853	0.9428090415790985	0.09218178211219165
70.83632204228127	0.9428090415790985	0.09220095161577548
70.88620807218122	0.9428090415790988	0.0922255667471476
70.93609492420312	0.9428090415790973	0.09226118375528419
70.98598141586496	0.9428090415790982	0.09230860785215399
71.03586782007548	0.9428090415790958	0.09236730248710645
71.08576132344102	0.9428090415790953	0.09243306855390263
71.13564571137849	0.9428090415790943	0.09250025564132788
71.18552563322545	0.9428090415790943	0.0925638876543067
71.23540885074249	0.942809041579094	0.0926201527021256
71.28529371564971	0.9428090415790934	0.09266956553613395
71.33517879444916	0.9428090415790931	0.0927145478164554
71.38506839714036	0.9428090415790923	0.09276158478648897
71.43496463573796	0.9428090415790931	0.09281604039228122
71.4848516294325	0.9428090415790943	0.09288416824032802
71.53474395669699	0.9428090415790953	0.09296821311402241
71.58462447102015	0.942809041579097	0.09306691302587909
71.63451680922782	0.942809041579097	0.09317680874060079
71.68439687334937	0.9428090415790966	0.0932902178876126
71.73427706584071	0.9428090415790976	0.09340119140984049
71.78415706410503	0.9428090415790982	0.09350212080747428
71.83403569175034	0.9428090415790982	0.09358946063124736
71.8839199497409	0.9428090415790982	0.09366015072098963
71.93379897516502	0.9428090415790988	0.09371563524752456
71.9836841073267	0.9428090415790993	0.09375733725116632
72.03356432169151	0.9428090415791	0.09378922526092835
72.0834515345784	0.9428090415790985	0.09381627335789275
72.13332788001604	0.9428090415790996	0.0938439541419521
72.18320842563188	0.9428090415790993	0.09388037117935805
72.23308593543723	0.9428090415790988	0.09393188805147541
72.28297466981525	0.9428090415790988	0.09400797353229554
72.33285974338328	0.9428090415790993	0.09411362406515146
72.38274128484385	0.9428090415790985	0.0942545131564925
72.43261672655547	0.9428090415790976	0.09442961870071752
72.48251046389899	0.9428090415790962	0.09463634078935497
72.53238644077116	0.9428090415790943	0.09486610408053342
72.58226208341573	0.9428090415790943	0.09510927309666756
72.63213752002392	0.942809041579094	0.09535546564029782
72.68201751788764	0.9428090415790943	0.09559566290527063
72.7318970009497	0.9428090415790953	0.09582466129010059
72.78177911660578	0.9428090415790946	0.09604002858848822
72.83166062925766	0.9428090415790953	0.09624377029109332
72.88155019611273	0.9428090415790958	0.09643918416385507
72.93143540011529	0.942809041579095	0.09662971966127852
72.98132377262652	0.9428090415790926	0.09681790045780116
73.03120394012527	0.9428090415790931	0.09700240751088525
73.08109033966038	0.9428090415790931	0.09718151837238716
73.13098883596173	0.9428090415790923	0.09734940451873167
73.1808749392285	0.942809041579092	0.09750248664333817
73.23076693306247	0.9428090415790911	0.09763566600654577
73.28065130792885	0.9428090415790911	0.09774855037719858
73.33053221013797	0.9428090415790904	0.09784063190279105
73.38041918880577	0.9428090415790907	0.09791531131489552
73.43030389289359	0.9428090415790911	0.09797603637619234
73.4801822269469	0.9428090415790916	0.09802702211170086
73.53006998658462	0.9428090415790911	0.09807286620972132
73.57995365830088	0.9428090415790911	0.09811640345986672
73.62984036102917	0.9428090415790931	0.09816229271555652
73.67972616609784	0.9428090415790946	0.09821257121233622
73.72961276739554	0.9428090415790958	0.09827076029552903
73.77949552858232	0.9428090415790962	0.09833736331014531
73.82938426827965	0.9428090415790962	0.0984133146963825
73.87927577885469	0.9428090415790962	0.09849534011848926
73.92916287326031	0.9428090415790953	0.09857889292326404
73.9790487046642	0.9428090415790946	0.09865673025206768
74.02893477431189	0.9428090415790946	0.09872142833241537
74.0788181707566	0.9428090415790934	0.0987668463071748
74.12870614881768	0.9428090415790934	0.0987877703596624
74.17858466104394	0.942809041579094	0.09878634151548372
74.22846941695894	0.942809041579094	0.09876594877970624
74.27834803363072	0.9428090415790943	0.09873688540876525
74.32823343365237	0.9428090415790962	0.09870925396727954
74.37812050410332	0.9428090415790953	0.09869416476192613
74.42801361300234	0.9428090415790943	0.09870025973753781
74.47790144157757	0.9428090415790931	0.09873150987965068
74.52778447332284	0.9428090415790934	0.09878970364502312
74.57767113594436	0.9428090415790934	0.09887023688469859
74.62755676096029	0.9428090415790943	0.09896888044558355
74.67744301808727	0.9428090415790926	0.09907815823817287
74.72733069759498	0.9428090415790916	0.09919386849585786
74.77721208183345	0.942809041579092	0.09931064658400446
74.82709580893814	0.9428090415790907	0.09942602629845246
74.87697942288717	0.9428090415790904	0.0995376868856908
74.92686121925612	0.9428090415790911	0.09964477222109754
74.97674514699783	0.9428090415790904	0.09974611753990584
75.0266310583039	0.94280904157909	0.09983997145444268
75.07651789383044	0.9428090415790904	0.09992639995095857
75.12640030787271	0.9428090415790907	0.100003929806684
75.17628596857244	0.9428090415790907	0.10007340411060621
75.22616955843326	0.9428090415790896	0.10013484315301517
75.27605292373535	0.9428090415790904	0.10018901191609347
75.32593649855052	0.9428090415790893	0.10023585009663091
75.37581951710659	0.94280904157909	0.10027410095969182
75.42570419986106	0.9428090415790904	0.10030213938336724
75.47558377959824	0.9428090415790911	0.10031672041427533
75.5254586792993	0.9428090415790916	0.10031753921418775
75.57533739116407	0.9428090415790904	0.10030423274421149
75.62522052559976	0.9428090415790911	0.10028131661338341
75.67509979545653	0.9428090415790907	0.1002548567772264
75.72498032479747	0.94280904157909	0.10023465553459075
75.7748698074364	0.9428090415790884	0.1002308252239214
75.82475325189874	0.9428090415790884	0.10025214357368496
75.87463047050767	0.9428090415790864	0.10030515999931179
75.92450669106846	0.9428090415790877	0.10038943455389648
75.97439084321023	0.942809041579087	0.10050237344083081
76.0242690519485	0.942809041579087	0.10063452299932366
76.07415173266115	0.9428090415790881	0.1007778157482238
76.12402825316072	0.9428090415790881	0.10092029970324766
76.17391531100452	0.9428090415790887	0.10105537114201346
76.22378997237493	0.9428090415790896	0.10117607730772252
76.2736676832516	0.9428090415790911	0.1012807143643255
76.32354748436222	0.9428090415790911	0.10136926852634702
76.37343110239665	0.9428090415790931	0.10144370248208334
76.42331029418656	0.942809041579092	0.10150741038855313
76.4731903513617	0.9428090415790916	0.10156277860309917
76.52307387981564	0.9428090415790911	0.10161474028448654
76.57295178313828	0.9428090415790904	0.1016649517852551
76.62283255845799	0.9428090415790904	0.10171815773189824
76.67271927507576	0.9428090415790907	0.10177561112417055
76.72260901261231	0.9428090415790907	0.10183961406118193
76.77249032974797	0.94280904157909	0.10191017484055137
76.82237697254833	0.9428090415790893	0.10198496296089919
76.87226233424003	0.9428090415790887	0.10206045272449801
76.92214223748104	0.9428090415790893	0.10213055018032015
76.97202887529485	0.9428090415790911	0.10219042436105824
77.02190852413038	0.9428090415790916	0.10223410656204535
77.0717866812447	0.9428090415790907	0.10226059954623327
77.12167116771151	0.942809041579092	0.10226987198552838
77.17156398906431	0.94280904157909	0.10226509985913133
77.22145040764957	0.9428090415790907	0.10225155883819705
77.27133558314955	0.94280904157909	0.1022334389141349
77.32122157634515	0.9428090415790896	0.10221494219101447
77.37111022328787	0.9428090415790887	0.10219502811640262
77.42099467560521	0.9428090415790904	0.10217239637853741
77.47088365151825	0.9428090415790893	0.10214082901306056
77.52076733549612	0.9428090415790887	0.10209623023405862
77.57065221529069	0.9428090415790884	0.10203246736542392
77.62052942886555	0.9428090415790861	0.10194916191302841
77.67040605325111	0.9428090415790864	0.10184747671499368
77.72028943850111	0.942809041579087	0.10173279741500758
77.77017524435122	0.9428090415790873	0.10161345857522883
77.82005950014894	0.942809041579087	0.10149796875768675
77.86994132105157	0.942809041579087	0.101396611229248
77.91982505394066	0.9428090415790857	0.10131614439421525
77.96971142786295	0.9428090415790846	0.10126343408791212
78.01959709031262	0.9428090415790842	0.10124088185807685
78.0694802102848	0.9428090415790851	0.10125064968014603
78.119361461497	0.9428090415790834	0.1012917844073334
78.16924981846643	0.9428090415790846	0.10136125821134091
78.21913437079593	0.9428090415790834	0.10145489636313568
78.26902221181871	0.9428090415790842	0.10156571308804549
78.3189043231594	0.9428090415790842	0.10168631333810783
78.36879133020607	0.9428090415790842	0.10180727042408873
78.41867298857161	0.9428090415790834	0.10192079305294509
78.46856353009449	0.9428090415790815	0.10202015570005295
78.51844220437668	0.9428090415790804	0.10210219592934291
78.56833510673042	0.9428090415790789	0.1021675157759009
78.61821979693764	0.9428090415790772	0.10221956315388302
78.6681089665661	0.9428090415790765	0.10226593295390982
78.71799803786216	0.9428090415790762	0.10231234072859628
78.7678832300135	0.9428090415790757	0.10236637744239413
78.8177701310353	0.9428090415790762	0.10242940362319707
78.86765925491343	0.9428090415790749	0.10250315226503169
78.91754525823936	0.9428090415790742	0.10258321737189507
78.96742763715676	0.9428090415790735	0.1026665444844919
79.01731384187623	0.9428090415790722	0.10274762516248372
79.06720241992444	0.9428090415790719	0.10282390329991732
79.11709053660695	0.9428090415790706	0.10289500296895925
79.1669773585748	0.9428090415790706	0.10296278561338734
79.2168655924948	0.9428090415790722	0.10303191215504857
79.26675034136558	0.9428090415790712	0.10310573090721914
79.31663851265955	0.94280904157907	0.10318988729342411
79.36652237430515	0.9428090415790692	0.10328550623127859
79.41641513271227	0.9428090415790689	0.10339402039810965
79.4662955989369	0.9428090415790673	0.1035131086499412
79.51617936226992	0.9428090415790692	0.10364130312399555
79.56606050449162	0.9428090415790692	0.10377450751800917
79.6159422739853	0.9428090415790692	0.10390988081538809
79.66582418026368	0.9428090415790695	0.10404404629433757
79.71570623827164	0.9428090415790695	0.10417282824179289
79.76558487774966	0.9428090415790692	0.1042942234290825
79.81547726585919	0.94280904157907	0.1044053308878737
79.86535658485666	0.9428090415790695	0.10450514306577025
79.91524698130593	0.9428090415790692	0.10459421385919002
79.96512950256303	0.94280904157907	0.10467553045879135
80.01501780640535	0.942809041579068	0.10475491642554098
80.06490521871798	0.9428090415790683	0.10483934311316292
80.11479157174897	0.9428090415790676	0.10493853305654491
80.16467491682579	0.9428090415790683	0.10505887963432926
80.21455782605668	0.9428090415790683	0.10520632626232077
80.26444110277517	0.9428090415790689	0.1053804973792172
80.31432038183561	0.9428090415790676	0.1055779824139704
80.36420858246588	0.942809041579068	0.10578999287034437
80.4140866150648	0.9428090415790689	0.10600581054964509
80.46398053786542	0.9428090415790689	0.10621463053551712
80.51386126781043	0.9428090415790695	0.10640639590371391
80.56374373145954	0.9428090415790695	0.10657536513717783
80.61364670222021	0.9428090415790689	0.10671756954917659
80.66353227246016	0.942809041579068	0.10683486898890208
80.71342552564518	0.9428090415790692	0.10692844609476156
80.76331484403488	0.94280904157907	0.10700317359462236
80.81319297079457	0.9428090415790695	0.1070611884522197
80.86307458758316	0.94280904157907	0.10710656390607419
80.91295197522649	0.9428090415790712	0.10713979866524774
80.96283685458772	0.9428090415790712	0.10716317852765221
81.01271231484975	0.9428090415790722	0.10717739765344252
81.0625912813648	0.9428090415790726	0.10718398842946995
81.11247009326739	0.9428090415790722	0.10718489399643835
81.16235577025881	0.9428090415790712	0.10718120393891113
81.21223491265332	0.9428090415790706	0.10717565267519816
81.26211329379953	0.9428090415790706	0.10716846125062976
81.31199463432681	0.94280904157907	0.10716225131358259
81.3618788914665	0.9428090415790703	0.10715853351653504
81.41175816591023	0.9428090415790719	0.10716041621529479
81.46164022781859	0.9428090415790712	0.10717220419724624
81.511523123352	0.9428090415790703	0.10719874224402698
81.56139995133869	0.9428090415790706	0.10724587113580454
81.61127747400181	0.9428090415790712	0.10731653292197103
81.66115341893416	0.9428090415790712	0.10741326148951415
81.71102864507608	0.94280904157907	0.10753367779031699
81.76090135349698	0.9428090415790676	0.10767255753499219
81.81078871714388	0.9428090415790676	0.10782139487022487
81.8606784407712	0.9428090415790676	0.10796994942479259
81.91056727092997	0.9428090415790676	0.10810968333014483
81.96044748083777	0.942809041579068	0.10823345270510043
82.01032543141451	0.9428090415790673	0.10833984172837531
82.0602042891744	0.9428090415790683	0.10842932459193187
82.11008733105486	0.9428090415790689	0.10850907241088131
82.15996615874802	0.9428090415790683	0.10858475479861793
82.20986269771801	0.9428090415790695	0.10866605132191856
82.25975844237728	0.9428090415790689	0.10875845880174859
82.30963716770435	0.9428090415790673	0.10886678137702326
82.35952619515545	0.9428090415790665	0.10899341344672234
82.40941866830913	0.9428090415790665	0.10913643149870321
82.4593081356592	0.9428090415790653	0.10929453731556897
82.50919475683298	0.942809041579065	0.10946213390699833
82.55907694210093	0.9428090415790646	0.10963628695214746
82.60896066803538	0.9428090415790638	0.10981022126120298
82.6588443637212	0.9428090415790633	0.10998034532953152
82.70872605548523	0.942809041579063	0.11014039144409601
82.7586094525364	0.9428090415790623	0.11028652556308757
82.80849120181229	0.9428090415790614	0.11041507480801627
82.85837274496312	0.94280904157906	0.11052415251457443
82.90825626404096	0.94280904157906	0.11061476974122642
82.95813819323527	0.9428090415790606	0.1106886640655522
83.00802842263899	0.94280904157906	0.11075163647293798
83.05790808172438	0.9428090415790588	0.11080684299840851
83.10779386209161	0.9428090415790584	0.11086044623063047
83.15766893823964	0.9428090415790588	0.11091297229856666
83.207559817925	0.942809041579058	0.11096615503019956
83.2574460530009	0.9428090415790594	0.11101623790345917
83.30733414050354	0.942809041579058	0.11106069034562492
83.35721911999208	0.9428090415790588	0.11109651313370443
83.4070958373759	0.9428090415790594	0.11112221114173493
83.45698950406234	0.9428090415790594	0.11114066143592402
83.50686532027987	0.94280904157906	0.11115546954064799
83.55675019177022	0.94280904157906	0.11117541715693467
83.60663275809648	0.9428090415790611	0.11120697275691362
83.65652481327494	0.9428090415790606	0.11125803787452894
83.70641961736192	0.94280904157906	0.11133190616734313
83.75630933352208	0.9428090415790594	0.11142988978248834
83.80619851011345	0.94280904157906	0.11154826918563708
83.85607968912755	0.942809041579058	0.11168126997802502
83.90596183044596	0.9428090415790576	0.11182074374507746
83.95584453404364	0.9428090415790561	0.11195772153077527
84.00573043057473	0.9428090415790561	0.11208474909515037
84.05560861582036	0.9428090415790553	0.11219452995450088
84.10550593590679	0.9428090415790568	0.11228200334325972
84.15539874945551	0.9428090415790571	0.11234316547194077
84.20528217790027	0.942809041579058	0.11237613387907806
84.25517168747035	0.9428090415790591	0.11238129220169185
84.30505215960724	0.942809041579058	0.11236032611490336
84.35494297867294	0.9428090415790588	0.11231857164981181
84.40483259388748	0.9428090415790591	0.11226138073317617
84.45471813702405	0.9428090415790603	0.11219778480903612
84.50460650176345	0.94280904157906	0.11213435994759216
84.55448994359261	0.94280904157906	0.11207838707029773
84.60437868471205	0.94280904157906	0.1120328315911405
84.65425655468388	0.9428090415790603	0.11199842262081082
84.70414009374716	0.9428090415790603	0.11197217382545964
84.754026450265	0.9428090415790611	0.11194835183064096
84.80391164379434	0.9428090415790606	0.11192190879490975
84.85379774555635	0.9428090415790618	0.11188730520021252
84.90368561111472	0.9428090415790614	0.11184337985796441
84.95357269201236	0.9428090415790614	0.11178975987641421
85.00346210196147	0.9428090415790611	0.11173162603801363
85.05335063492821	0.9428090415790618	0.1116726088996983
85.10323926628138	0.9428090415790618	0.11161961791131433
85.15312674656309	0.9428090415790611	0.11157584964183012
85.20300873597449	0.9428090415790603	0.11154376397942363
85.2528957737533	0.9428090415790611	0.11152270452978352
85.30277963082038	0.9428090415790606	0.11151002256438548
85.35266082331967	0.94280904157906	0.11150314835572135
85.40254796669605	0.9428090415790591	0.11149781288361954
85.45243650943232	0.94280904157906	0.11149333872569249
85.50231643758953	0.9428090415790588	0.11148841574178807
85.55219935454947	0.94280904157906	0.11148550015723947
85.60208344867478	0.9428090415790584	0.11148616663501923
85.65197553688384	0.942809041579058	0.11149442275099734
85.70186040556344	0.9428090415790588	0.11151387729063045
85.75174739869142	0.9428090415790571	0.11154823460310402
85.801630378294	0.9428090415790576	0.11160161478983575
85.85151507303803	0.9428090415790588	0.11167728570776653
85.90139912168343	0.942809041579058	0.11177836084205657
85.95128635608283	0.9428090415790571	0.11190587072864344
86.00117024880656	0.9428090415790568	0.11205859634586787
86.051060393767	0.9428090415790553	0.11223231448035108
86.1009543142566	0.9428090415790541	0.11241914655045582
86.15084633497813	0.9428090415790534	0.11260928918261358
86.20073121689269	0.9428090415790525	0.11279064021994277
86.25061530569562	0.9428090415790538	0.11295326746897648
86.30049941710624	0.9428090415790525	0.11308854943105613
86.35038490439196	0.9428090415790531	0.11319252984045884
86.40027003641492	0.9428090415790531	0.11326550383982942
86.45015305092195	0.9428090415790511	0.11331170824901415
86.50004192679286	0.9428090415790488	0.11333921023956832
86.54992377278485	0.9428090415790482	0.11335604795425744
86.5998117843751	0.9428090415790469	0.11337091188131652
86.64969475674442	0.9428090415790479	0.11338868836699156
86.69958172317955	0.9428090415790491	0.11341375324687787
86.74947039637617	0.9428090415790495	0.1134452419477442
86.7993645775022	0.9428090415790502	0.11348350565218493
86.84925727919665	0.9428090415790514	0.1135253803055978
86.8991393603707	0.9428090415790514	0.113570270370265
86.94903048128789	0.9428090415790522	0.11361788352916725
86.99890820543874	0.9428090415790522	0.11366776557041244
87.04879412108133	0.9428090415790525	0.11372196721586797
87.09867436416069	0.9428090415790518	0.11378055927610597
87.14855967695021	0.9428090415790525	0.1138455690510889
87.19844084818368	0.9428090415790514	0.11391663692238353
87.24832548887703	0.9428090415790514	0.11399563378412839
87.29820869425323	0.9428090415790511	0.11408170829457974
87.34809345101682	0.9428090415790511	0.1141763235185055
87.39797654872493	0.9428090415790514	0.11427816803661492
87.44786277105949	0.9428090415790505	0.114387394966302
87.49774774163842	0.9428090415790511	0.11450028455465609
87.54763301567766	0.9428090415790495	0.11461343510203859
87.59751410839175	0.9428090415790499	0.11472077654604708
87.64740184096482	0.9428090415790522	0.11481682368897839
87.6972906198015	0.9428090415790525	0.11489718459455993
87.74717867418128	0.9428090415790534	0.1149586439652782
87.79706427976316	0.9428090415790538	0.1150030000125079
87.84695057457874	0.9428090415790525	0.11503351605099432
87.89684199056994	0.9428090415790531	0.11505879155243029
87.94672399329589	0.9428090415790534	0.11508691688377248
87.99660561895104	0.9428090415790544	0.115127014094753
88.04649137337753	0.9428090415790538	0.11518558046395946
88.0963783803297	0.9428090415790518	0.1152647097581829
88.1462637288541	0.9428090415790514	0.11536347206362615
88.19614779483288	0.9428090415790514	0.11547592209843001
88.24603462989718	0.9428090415790514	0.11559515126382966
88.29591692963504	0.9428090415790518	0.1157122429979857
88.34579595708414	0.9428090415790514	0.11581995724515645
88.39568832275071	0.9428090415790518	0.11591261451508698
88.4455689784804	0.9428090415790514	0.11598668868025933
88.49545226732137	0.9428090415790505	0.11604152418682027
88.54533907382127	0.9428090415790518	0.11607725564925253
88.59522567230934	0.9428090415790525	0.11609770732600563
88.64510703839385	0.9428090415790525	0.11610484021397795
88.69499675704036	0.9428090415790518	0.11610496221521784
88.74488229519994	0.9428090415790518	0.11610159944789133
88.79476276011319	0.9428090415790525	0.11610256339015464
88.84464087877987	0.9428090415790525	0.11611169579131285
88.89453519814862	0.9428090415790534	0.11613530910423364
88.9444250303241	0.9428090415790534	0.11617619772642236
88.99430142668882	0.9428090415790541	0.11623571594501934
89.04418350579826	0.9428090415790541	0.11631416717812675
89.09407071137038	0.9428090415790541	0.11640794803284059
89.14395605048804	0.9428090415790538	0.11651579137744765
89.19384396525783	0.9428090415790541	0.11663378580321922
89.24372773642042	0.9428090415790531	0.11676288671950272
89.29361941699928	0.9428090415790505	0.1169027778266123
89.34351421077042	0.9428090415790518	0.11705781265212607
89.39339216567146	0.9428090415790502	0.11723085454726788
89.44327032172053	0.9428090415790505	0.11742571653384284
89.4931504719833	0.9428090415790499	0.11764247537309973
89.54303396813812	0.9428090415790505	0.11787882020502088
89.5929076110248	0.9428090415790499	0.11812858177075729
89.64278499279492	0.9428090415790488	0.11838275249759334
89.692671395682	0.9428090415790495	0.11863153317566334
89.74256367782108	0.9428090415790469	0.11886482242930516
89.7924430668768	0.9428090415790472	0.11907591666211365
89.84232869651602	0.9428090415790475	0.11926003028018214
89.89221702073857	0.9428090415790472	0.11941665687731105
89.94209797670578	0.9428090415790455	0.11954817089270817
89.99197631464118	0.9428090415790452	0.11965937641052583
90.0418469691999	0.9428090415790464	0.11975606585374514
90.09173272268288	0.9428090415790472	0.11984464585082545
90.14160556147783	0.9428090415790464	0.11993095271797578
90.19149030558007	0.9428090415790469	0.12001970536632806
90.24136529628602	0.9428090415790482	0.12011514606061248
90.29125407092695	0.9428090415790482	0.1202192677793927
90.34112757658215	0.9428090415790479	0.1203328303389498
90.39100741985271	0.9428090415790469	0.12045478429782115
90.44089556019364	0.942809041579046	0.12058052643838713
90.49077844050613	0.9428090415790472	0.12070536714496367
90.5406645070968	0.9428090415790472	0.12082189230810635
90.59053903984545	0.9428090415790464	0.12092448845584367
90.64042517058465	0.942809041579046	0.12100734532592039
90.69030273792065	0.9428090415790455	0.12106851164828715
90.74018412833578	0.9428090415790452	0.12110845865054483
90.79006530506771	0.9428090415790455	0.12113126042187135
90.83994912551395	0.9428090415790455	0.12114371038889056
90.8898297463405	0.9428090415790455	0.12115210656457587
90.9397090728922	0.942809041579046	0.12116341751391696
90.98958901257953	0.942809041579046	0.1211802308031646
91.03947206135096	0.942809041579046	0.12120490195339484
91.08935146802426	0.9428090415790469	0.12123431463166573
91.13923383199233	0.9428090415790472	0.12126699623593915
91.1891125124815	0.9428090415790469	0.12129795040361296
91.23898971236552	0.9428090415790469	0.12132646802223634
91.2888634100383	0.9428090415790469	0.12135124024230787
91.33874931237132	0.9428090415790472	0.12137408564164529
91.38862791108635	0.942809041579046	0.12139863403606686
91.43851651468171	0.9428090415790475	0.12142889908908867
91.48840053768134	0.9428090415790469	0.12146910654112257
91.53828890912317	0.9428090415790469	0.12152081632526814
91.58817364690621	0.9428090415790472	0.12158561331588714
91.63806517268364	0.9428090415790464	0.1216613173524841
91.68794564302341	0.9428090415790469	0.12174656935872812
91.73782445507949	0.9428090415790482	0.12183541295168776
91.787706231691	0.9428090415790488	0.1219237409306865
91.83757710664405	0.9428090415790491	0.12200580995223438
91.88746031976723	0.9428090415790469	0.1220753398940887
91.93733578450937	0.9428090415790464	0.12212637298408077
91.98721888607798	0.9428090415790464	0.12215298026517023
92.03709988062685	0.9428090415790464	0.12215169466454569
92.08698358102305	0.9428090415790464	0.1221203486322552
92.13686348588796	0.9428090415790464	0.12206223631470568
92.18675515045494	0.9428090415790464	0.12198152503355121
92.23664206683983	0.942809041579046	0.12188769499323486
92.28652169438995	0.942809041579046	0.12179075916350425
92.33640765188453	0.942809041579046	0.12170264134476326
92.38629431572402	0.9428090415790449	0.12163205692249164
92.43618435122873	0.9428090415790455	0.12158582511852664
92.48607535731583	0.9428090415790464	0.12156597539135261
92.5359650184461	0.9428090415790472	0.12157073856383002
92.58585745237713	0.9428090415790472	0.12159573970941977
92.63574782373122	0.9428090415790472	0.12163447939233335
92.68562428353006	0.9428090415790472	0.12168146536497587
92.73550715457156	0.9428090415790482	0.12173255835767835
92.78539083433887	0.9428090415790482	0.12178564964936353
92.8352700758644	0.9428090415790488	0.12184090648561685
92.88514984746872	0.9428090415790479	0.12190003909597955
92.93501911965866	0.9428090415790482	0.12196504820507349
92.98490327625746	0.9428090415790488	0.12203770008093934
93.03478734949294	0.9428090415790488	0.12211849500793028
93.08466682215195	0.9428090415790482	0.12220741908994306
93.13455299436305	0.9428090415790488	0.12230249980747787
93.18443782766889	0.9428090415790482	0.12240232007171094
93.23432778441381	0.9428090415790469	0.12250435601220808
93.2842113169148	0.9428090415790475	0.12260723164030543
93.33410044844717	0.9428090415790469	0.12270744071139672
93.38398559140643	0.9428090415790469	0.12280458638374098
93.43386862536558	0.942809041579046	0.12289469497657814
93.4837448029184	0.9428090415790449	0.12297772555972004
93.53362024601714	0.942809041579046	0.12305294176834576
93.58349196108524	0.942809041579046	0.1231213530061865
93.63337355399399	0.9428090415790455	0.12318662527379644
93.68324602208229	0.9428090415790455	0.12325198710323662
93.73312809087206	0.9428090415790469	0.12332378890984039
93.78300517003778	0.9428090415790469	0.1234048876010675
93.83288465577101	0.9428090415790469	0.12349862036105769
93.88277352729078	0.9428090415790455	0.1236016051894776
93.93265486042598	0.9428090415790464	0.12371061864632395
93.98253175725746	0.9428090415790464	0.12381585641722465
94.03241218253856	0.9428090415790469	0.12390966735812561
94.08228635893413	0.942809041579046	0.12398130214781058
94.13215502692104	0.942809041579046	0.1240243399968833
94.18203707542314	0.9428090415790449	0.12403462542338689
94.23190849941916	0.9428090415790452	0.12401232397722518
94.28179475524212	0.9428090415790442	0.1239624470184948
94.33166398649459	0.9428090415790442	0.12389134173108311
94.38154953228383	0.9428090415790449	0.12380856930981807
94.43142033595524	0.9428090415790442	0.12372218680492093
94.4813050654075	0.9428090415790426	0.12364075925429123
94.53118388397353	0.9428090415790429	0.12356978394534315
94.58106404147122	0.9428090415790429	0.123514336753873
94.63093097715195	0.9428090415790422	0.12347708105076712
94.68080497817746	0.9428090415790422	0.12345903106678868
94.7306722185526	0.9428090415790407	0.12346020171852383
94.78054754529336	0.9428090415790407	0.12347940429839437
94.8304215162213	0.9428090415790419	0.123514353218703
94.88029563123472	0.9428090415790422	0.12356117440670047
94.93016492560842	0.9428090415790413	0.1236174280943886
94.98004951084329	0.9428090415790419	0.12367859652599673
95.02991521304098	0.9428090415790413	0.12374340775970628
95.07978112611525	0.9428090415790402	0.12381017021726202
95.12966443691211	0.9428090415790396	0.12387932345022463
95.17954147589778	0.9428090415790399	0.12395325167643555
95.22942372912468	0.9428090415790402	0.12403288856823533
95.27928962945714	0.9428090415790407	0.1241197910342775
95.32917074089335	0.9428090415790396	0.12421175780352127
95.37904425347146	0.9428090415790387	0.12430626088545373
95.42890836614545	0.9428090415790387	0.12439820284163747
95.4787761879156	0.942809041579038	0.12448149205746524
95.52864318655483	0.9428090415790363	0.12454909434949325
95.57852380277436	0.9428090415790376	0.12459792132049569
95.62839680442846	0.9428090415790396	0.12462840093069938
95.67827521525828	0.942809041579039	0.12464419382645223
95.72814108469156	0.9428090415790396	0.1246520725638089
95.77801919049807	0.942809041579039	0.12465927086167551
95.82788788725694	0.9428090415790399	0.12467552851393741
95.87776396228816	0.9428090415790383	0.12470735434615797
95.92762987082702	0.9428090415790383	0.12476099942610261
95.97749465955873	0.9428090415790376	0.12483695119916619
96.0273686798425	0.942809041579038	0.12493356459078592
96.07723604815837	0.9428090415790376	0.12504795788225143
96.12710744208199	0.9428090415790383	0.12517500971032977
96.17696703310423	0.942809041579039	0.12530935735575371
96.22683908659374	0.9428090415790387	0.12544478145516122
96.27670145977491	0.9428090415790387	0.12557696218753614
96.32656236509963	0.9428090415790376	0.12570139318165435
96.37642397309489	0.942809041579038	0.1258154205725621
96.42629602675936	0.9428090415790383	0.12591746790832875
96.47616375039644	0.9428090415790399	0.12600946927344073
96.52603017419213	0.9428090415790407	0.12609494661468848
96.57589096340394	0.942809041579041	0.12617878315596456
96.62575390981428	0.9428090415790426	0.12626890264119134
96.67561423303378	0.9428090415790422	0.12637106345219418
96.72548186989539	0.9428090415790426	0.12649251145930235
96.77534463028675	0.9428090415790419	0.12663601870667038
96.82521014812474	0.9428090415790413	0.12680270057610987
96.87507210455462	0.9428090415790399	0.12698829480980597
96.92494108909439	0.9428090415790396	0.1271881489845738
96.9748067553691	0.9428090415790399	0.1273958916239205
97.02467278588306	0.942809041579041	0.1276059544955446
97.07453459380447	0.9428090415790402	0.12781467569191982
97.12439869280622	0.9428090415790407	0.1280201107812942
97.17426427804557	0.9428090415790407	0.1282234283026747
97.22412875985003	0.9428090415790422	0.12842443668960335
97.27399105553505	0.9428090415790422	0.1286265431704901
97.32386173879098	0.9428090415790422	0.1288294167155633
97.3737341810323	0.9428090415790419	0.1290318773098363
97.4235984657817	0.9428090415790433	0.12923061690778645
97.47346776769567	0.9428090415790437	0.1294201154513474
97.52333427840148	0.9428090415790449	0.12959434958895855
97.57320279828527	0.9428090415790437	0.12974704620530894
97.62306865670335	0.9428090415790445	0.129873743681808
97.67293911720854	0.9428090415790437	0.12997119114414818
97.7228055482128	0.9428090415790437	0.1300388947989008
97.77266868617853	0.9428090415790429	0.13007760113875796
97.82253309167393	0.9428090415790413	0.13009127523125394
97.87240618034558	0.9428090415790413	0.1300836678493844
97.92227524358867	0.942809041579041	0.13006095981669732
97.97213777906593	0.9428090415790413	0.130031553510532
98.02200644804887	0.9428090415790419	0.1300029977481538
98.07186866462597	0.9428090415790426	0.129984673001355
98.12173231911132	0.9428090415790437	0.12998253607602867
98.17159722802336	0.9428090415790426	0.13000313605664687
98.22146489085831	0.9428090415790407	0.13004573581047155
98.27132517907869	0.9428090415790422	0.13011066868750337
98.32118951841073	0.942809041579041	0.13019090671731698
98.37104832828012	0.9428090415790402	0.13027983864704856
98.42090868731731	0.9428090415790387	0.13036944374731993
98.47076783878646	0.9428090415790402	0.1304515683672526
98.5206287113114	0.942809041579041	0.1305213750245154
98.57048763299304	0.9428090415790413	0.130576639822759
98.62035106920692	0.9428090415790419	0.13062069902969212
98.67021744034703	0.9428090415790429	0.13065709857224325
98.72008963118283	0.9428090415790437	0.13069119609416904
98.76994848732649	0.9428090415790429	0.13072935733170635
98.81981387979994	0.9428090415790429	0.13077545939512122
98.86968166265527	0.9428090415790449	0.1308295761456952
98.91954134716019	0.9428090415790437	0.13089320140639207
98.9694129149868	0.9428090415790455	0.13096378795823715
99.01927251440013	0.9428090415790464	0.13104018004049067
99.06914070771663	0.9428090415790464	0.13112001194732295
99.11900469280606	0.9428090415790455	0.13119936304316587
99.16886718444313	0.942809041579046	0.13127926154247296
99.21872729413492	0.942809041579046	0.13135837871587566
99.26859566508764	0.9428090415790464	0.13143688925335853
99.3184628591928	0.9428090415790479	0.13151381265305545
99.36832411869447	0.9428090415790491	0.13159328009301138
99.41819830690297	0.9428090415790491	0.13167399349179573
99.46806162702302	0.9428090415790499	0.13175792362589414
99.51793196922652	0.9428090415790499	0.13184565165213652
99.56779070014744	0.9428090415790511	0.13193907094288498
99.61766140691493	0.9428090415790505	0.13203592562933517
99.66752506721566	0.9428090415790531	0.13213192423075895
99.7173837112315	0.9428090415790522	0.1322252651532789
99.76725372221068	0.9428090415790544	0.13230803842239053
99.81711361898384	0.9428090415790553	0.13237579481367093
99.86698302974357	0.9428090415790549	0.13242192871283773
99.91684444642158	0.9428090415790564	0.13244474687460056
99.96671654591185	0.942809041579058	0.13244353782462845
100.01657758669175	0.9428090415790588	0.1324244476496937
100.0664473118546	0.9428090415790584	0.1323948272678973
100.11631516046312	0.9428090415790568	0.13236482589694107
100.16617471934833	0.9428090415790588	0.13234637727899293
100.21604722879351	0.9428090415790614	0.132347369641092
100.26590738241067	0.9428090415790623	0.13237490951339106
100.31578100498017	0.9428090415790641	0.13243094543045292
100.36563577323717	0.9428090415790638	0.1325159967171988
100.41550710833162	0.942809041579063	0.13262615505233524
100.46537141833127	0.942809041579063	0.13275403086904936
100.51523597757462	0.9428090415790638	0.13289381008974122
100.56509598460224	0.9428090415790638	0.13303842483014608
100.61495938670197	0.942809041579065	0.13318303183495375
100.66482795217063	0.9428090415790656	0.13332019923761163
100.71468548525874	0.9428090415790653	0.13344902036460726
100.76455955965804	0.9428090415790646	0.13356465283207264
100.81441591706847	0.942809041579065	0.13366849778897788
100.86429064501606	0.9428090415790641	0.13375829476277762
100.9141465766175	0.9428090415790653	0.13383659130395092
100.96401939157035	0.9428090415790646	0.1339031204353032
101.01388091760384	0.942809041579065	0.1339596061356168
101.0637437325123	0.9428090415790653	0.13400875425377382
101.11361200076135	0.9428090415790656	0.1340488192242376
101.16346896780543	0.942809041579063	0.13408103867429824
101.21332719534041	0.9428090415790638	0.13410397141458422
101.26318968254213	0.9428090415790626	0.13411293436113375
101.31306150049477	0.9428090415790618	0.13410351884083566
101.36291982984473	0.9428090415790623	0.13407678083906024
101.4127905251851	0.9428090415790611	0.13403428890869432
101.46265471329978	0.9428090415790606	0.13397851897421806
101.51251652877531	0.9428090415790603	0.13391633698962319
101.56238378862452	0.9428090415790603	0.1338531531795978
101.6122441251817	0.94280904157906	0.13379763447506907
101.66210381889312	0.9428090415790603	0.13375469199989135
101.71196509266483	0.9428090415790603	0.13372555486755905
101.7618191491803	0.9428090415790594	0.1337103579178322
101.8116839369546	0.9428090415790584	0.1337020544335693
101.86155325003506	0.9428090415790584	0.13369534052784304
101.91141648672476	0.9428090415790588	0.13368463477621995
101.96128786622837	0.9428090415790588	0.13366421845134202
102.01114325766366	0.9428090415790594	0.13363231559877126
102.061010885596	0.9428090415790591	0.1335842142510957
102.11086668588212	0.9428090415790594	0.133521861410513
102.16072603435373	0.9428090415790594	0.13344887204234138
102.21058835058393	0.9428090415790594	0.13337164895363915
102.26043912488296	0.9428090415790591	0.13329824759861025
102.31029861628784	0.9428090415790588	0.13323430128579972
102.3601513885179	0.9428090415790591	0.1331847682866495
102.4100038071024	0.9428090415790588	0.13315827564010096
102.45986828986587	0.9428090415790588	0.13315740308105098
102.50973255618656	0.9428090415790588	0.13318533236382962
102.55959735701401	0.9428090415790576	0.13324329905421486
102.60945697310781	0.9428090415790584	0.13333040354093895
102.6593219041604	0.9428090415790576	0.1334407567263682
102.7091804867379	0.9428090415790584	0.13356599063016225
102.7590355478271	0.9428090415790591	0.13370029154211724
102.80889967392176	0.9428090415790588	0.1338340356884745
102.85876511669242	0.9428090415790584	0.13396290916516487
102.90861605624015	0.942809041579058	0.1340847967650635
102.95848276798431	0.942809041579058	0.13419839304938222
103.00834471910169	0.942809041579058	0.13430549559076937
103.05820896896681	0.9428090415790584	0.13440872311434704
103.10807161024648	0.9428090415790591	0.1345111850878127
103.15792087647462	0.9428090415790594	0.13461463715308197
103.2077862501659	0.9428090415790591	0.13471684993185618
103.25763937951872	0.9428090415790603	0.13481487178193333
103.30749592267955	0.9428090415790591	0.13490560409456992
103.35735635300162	0.9428090415790576	0.1349834764942794
103.40720689377422	0.9428090415790568	0.13504808257984074
103.45707358021987	0.9428090415790568	0.1350981439427712
103.50694202395545	0.9428090415790561	0.13513576936411206
103.55682417581818	0.9428090415790564	0.13516555730342736
103.60669045338207	0.9428090415790549	0.13519489406206453
103.65656682704025	0.9428090415790544	0.135230801847892
103.70643223742164	0.9428090415790541	0.13527904213238312
103.75630383423714	0.9428090415790553	0.1353451429661866
103.80617816216602	0.9428090415790549	0.13543180599255736
103.85604913391607	0.9428090415790568	0.1355415110568284
103.90592185089943	0.9428090415790571	0.13567487757853072
103.9557909390662	0.9428090415790584	0.13582913783047681
104.00566340444637	0.94280904157906	0.13600048002922574
104.0555311474514	0.94280904157906	0.13618201851467868
104.10540229630043	0.9428090415790594	0.1363674505850789
104.15527818870616	0.9428090415790588	0.136546982522983
104.2051490364995	0.942809041579058	0.13671534061089588
104.25501929795489	0.9428090415790571	0.13686667545954165
104.30489879910834	0.9428090415790568	0.13699728325655414
104.35476786245468	0.9428090415790571	0.137109701420292
104.40464262492208	0.9428090415790571	0.13720845366984488
104.45451552543886	0.9428090415790558	0.137300346289243
104.5043878994546	0.9428090415790576	0.13739187628389368
104.5542521431648	0.9428090415790571	0.1374912891241466
104.60412849443098	0.9428090415790588	0.1376000673727013
104.6540001273868	0.9428090415790584	0.13772174334756376
104.70387727362584	0.9428090415790584	0.1378543816954787
104.75374965718797	0.942809041579058	0.13799473337838866
104.80361604678257	0.9428090415790584	0.13813747875255908
104.85348549988488	0.9428090415790594	0.13827662532405502
104.90335256280795	0.9428090415790591	0.13840786237522162
104.95322197820302	0.9428090415790591	0.13852685797640082
105.0030995467177	0.9428090415790588	0.13863313633895685
105.05296843061336	0.9428090415790588	0.13872772657515328
105.10283950608853	0.9428090415790584	0.1388126488504323
105.15271069179002	0.9428090415790591	0.13888767704693625
105.20257143660102	0.9428090415790594	0.13895511390039353
105.25243122806575	0.9428090415790588	0.13901620257668199
105.30229721973004	0.9428090415790576	0.13907010741385617
105.35216377182942	0.9428090415790584	0.13911621102347635
105.40203159142838	0.9428090415790591	0.13915344770283725
105.45189847137082	0.942809041579058	0.13918216785698717
105.50177301036747	0.9428090415790571	0.13919859375395782
105.55163203088189	0.9428090415790561	0.13920598535409498
105.60149670143498	0.9428090415790544	0.13920339434667534
105.65137330132048	0.9428090415790544	0.13918903888164486
105.70123174134595	0.9428090415790549	0.13916695856516081
105.7511062899084	0.9428090415790561	0.13914101600995665
105.80097254127453	0.9428090415790558	0.13911868836452446
105.85084980470779	0.9428090415790561	0.13910677431167776
105.9007176217866	0.9428090415790558	0.1391160531601912
105.95058288233541	0.9428090415790564	0.13915398509307605
106.00044752125447	0.9428090415790568	0.1392267922177587
106.05031752515687	0.9428090415790584	0.1393349385541218
106.10019432060837	0.9428090415790591	0.13947578104577446
106.15006488723297	0.9428090415790603	0.13964558849139472
106.19993758252602	0.9428090415790611	0.13983553621815795
106.24981288611872	0.9428090415790611	0.14003524553221788
106.29968862864452	0.9428090415790611	0.14023255170788623
106.34956080919505	0.9428090415790611	0.14042254666214168
106.39942839804313	0.9428090415790611	0.1405998740331449
106.44930599776993	0.9428090415790611	0.1407615739421005
106.4991796673884	0.94280904157906	0.1409056208873645
106.54904622441273	0.9428090415790614	0.141038393123851
106.59892189341322	0.9428090415790623	0.14116146170376245
106.64879887944096	0.9428090415790614	0.14127696771748932
106.6986664421264	0.9428090415790626	0.1413898453114028
106.74854272356872	0.9428090415790603	0.14150163812924993
106.79840632393876	0.9428090415790611	0.1416176444732432
106.84828079532441	0.9428090415790614	0.14173435052243216
106.89815519864158	0.9428090415790618	0.14185144957537668
106.94802314199553	0.9428090415790603	0.14196791652817725
106.99789783410785	0.94280904157906	0.14208385310370036
107.04777271005854	0.9428090415790618	0.14219559149874145
107.09764067768162	0.9428090415790633	0.14230325330516747
107.14752151285562	0.9428090415790623	0.14240104041836738
107.19738700802598	0.9428090415790641	0.1424920608750734
107.24726789812507	0.9428090415790641	0.1425756718138616
107.29713906713914	0.9428090415790638	0.14265575549426557
107.34701234270722	0.942809041579063	0.1427352092416576
107.39688879360541	0.9428090415790638	0.14281661156510617
107.44675944070235	0.9428090415790626	0.14290284816701904
107.49663633084909	0.9428090415790606	0.1429935172169535
107.54649784135438	0.9428090415790594	0.14308814897159752
107.59636317205225	0.942809041579058	0.14318137131416966
107.64623143161046	0.942809041579058	0.14326470525164164
107.69609359320229	0.942809041579058	0.1433340123396915
107.74596677985478	0.9428090415790564	0.14338329109087378
107.79582811952449	0.9428090415790564	0.14341514679935882
107.8457091331544	0.9428090415790576	0.14342723561930013
107.89558261361906	0.9428090415790594	0.14342710868510744
107.94544701079184	0.9428090415790588	0.14342334025635106
107.99532360133904	0.9428090415790594	0.14342181621017702
108.04518730266696	0.9428090415790584	0.14343127596751382
108.09505796716917	0.942809041579058	0.1434563554561265
108.14492263564414	0.9428090415790571	0.14350286897700848
108.194796865973	0.9428090415790571	0.14356844571660307
108.24467436591219	0.9428090415790561	0.14365160165563076
108.29453151617099	0.9428090415790568	0.1437519397528205
108.344411250369	0.9428090415790571	0.1438616156451466
108.3942763235042	0.9428090415790568	0.14397376063688408
108.4441469764987	0.9428090415790549	0.14408019162917948
108.49401586394619	0.9428090415790544	0.1441741911068543
108.54388532079948	0.9428090415790534	0.14424829673459147
108.59375582177351	0.9428090415790534	0.14429882918261977
108.64362679769182	0.9428090415790531	0.14432201289399127
108.69348861216065	0.9428090415790534	0.14432026651997382
108.74334969888154	0.9428090415790538	0.14429426250774455
108.7932242090466	0.9428090415790541	0.14424744503023698
108.8430837136074	0.9428090415790549	0.14418696484717117
108.89295605859486	0.9428090415790553	0.14411834078631955
108.94282018420134	0.9428090415790561	0.1440469525362298
108.99269262244438	0.9428090415790541	0.14397347982102837
109.0425554094647	0.9428090415790549	0.14390061038493804
109.09242408996947	0.9428090415790538	0.14382628605344516
109.14229242570131	0.9428090415790544	0.14374983785747683
109.1921533501743	0.9428090415790541	0.14367131397864036
109.24201637354028	0.9428090415790534	0.1435906523270315
109.29188269234865	0.9428090415790514	0.14350827221577026
109.34175528582938	0.9428090415790505	0.14342874586768925
109.39162374536082	0.9428090415790505	0.1433600201760642
109.4414953995375	0.9428090415790495	0.14330834862230876
109.49136278969472	0.9428090415790491	0.1432791475308043
109.54123539357957	0.9428090415790499	0.14327310852977226
109.59109779572776	0.9428090415790499	0.14329272828456346
109.640960144237	0.9428090415790505	0.14333571051395927
109.69083163053249	0.9428090415790505	0.14339581921061614
109.7406915016366	0.9428090415790502	0.1434687211148586
109.7905546311075	0.9428090415790502	0.14354874931317133
109.84043167873568	0.9428090415790511	0.14362765521381204
109.89030195678596	0.9428090415790518	0.1437007582505908
109.94017790421698	0.9428090415790518	0.14376693799681525
109.9900564085639	0.9428090415790525	0.14382297921469028
110.03992425634222	0.9428090415790538	0.1438732175286411
110.08979236574741	0.9428090415790525	0.14391762462092722
110.13966316441675	0.9428090415790549	0.14396074956307328
110.1895355014582	0.9428090415790544	0.14400601179536707
110.23940141436624	0.9428090415790538	0.1440631133173411
110.28926724310621	0.9428090415790553	0.14413749190301903
110.33913465362993	0.9428090415790553	0.14423217518771947
110.38899996652495	0.9428090415790558	0.1443489915684086
110.43886631857964	0.9428090415790564	0.14448588615667332
110.4887302833677	0.9428090415790568	0.14463956170576955
110.53860401637223	0.9428090415790561	0.144799674455819
110.58847645453851	0.9428090415790549	0.14495861826905918
110.63833736624154	0.9428090415790534	0.14510929551738264
110.68821063988445	0.9428090415790534	0.1452442174117393
110.73807260533229	0.9428090415790534	0.14535956539553824
110.78793937794401	0.9428090415790531	0.1454537876076746
110.83779470913196	0.9428090415790518	0.14553099689926172
110.88766613067683	0.9428090415790511	0.14559077746678112
110.93752750829833	0.9428090415790511	0.14563939512593221
110.98738997871371	0.9428090415790505	0.14568045641626728
111.03725068187258	0.9428090415790495	0.14571775406702295
111.08711777524788	0.9428090415790505	0.14574911320411577
111.13698180617583	0.9428090415790502	0.1457755904240541
111.18685177645217	0.9428090415790499	0.1457970801079886
111.2367175606161	0.9428090415790488	0.14581398204349652
111.28659051622982	0.9428090415790488	0.14582719005341857
111.33644859769062	0.9428090415790488	0.1458384216219043
111.38630744476345	0.9428090415790502	0.14584985681059015
111.4361751667753	0.9428090415790491	0.14586019763822056
111.48604437384084	0.9428090415790482	0.1458748817147129
111.53590629998679	0.9428090415790495	0.14589952223567643
111.58577472602322	0.9428090415790499	0.14593846255798923
111.63563938791651	0.9428090415790505	0.1459942216760134
111.68550172614853	0.9428090415790502	0.14607030043844466
111.7353650247274	0.9428090415790505	0.14616910451691031
111.78522937935445	0.9428090415790488	0.14628888768766884
111.8351046011638	0.9428090415790491	0.1464256052668327
111.88496198218617	0.9428090415790522	0.14657622161483794
111.93482980667751	0.9428090415790514	0.14673322537460282
111.98469818770289	0.9428090415790511	0.1468848198700313
112.03455675387733	0.9428090415790488	0.14702353078709313
112.08442888429555	0.9428090415790488	0.14714066962107766
112.13428686340451	0.9428090415790482	0.1472329766985736
112.18415905252748	0.9428090415790482	0.147298044638482
112.23401926081199	0.9428090415790482	0.14733935388950925
112.28388800980527	0.9428090415790482	0.14736320456349142
112.33375405532838	0.9428090415790495	0.14737652425332756
112.38361427106781	0.9428090415790502	0.1473885928885982
112.43346672561907	0.9428090415790514	0.14740601994776684
112.48332471730863	0.9428090415790511	0.14743339939443237
112.53318169017255	0.9428090415790499	0.14747202056037273
112.58303685908812	0.9428090415790502	0.14752213670859932
112.63289600979056	0.9428090415790488	0.14758264108074165
112.6827573962571	0.9428090415790479	0.1476497915334378
112.73262915808242	0.9428090415790495	0.14771954376317512
112.7824899748339	0.9428090415790518	0.14778944888628495
112.83235825271235	0.9428090415790531	0.14785854794152906
112.882224030112	0.9428090415790525	0.1479250775265113
112.93208359729563	0.9428090415790525	0.14798901947696602
112.9819525114329	0.9428090415790518	0.14804904096400234
113.03180562151985	0.9428090415790505	0.14810878208705058
113.08167887746386	0.9428090415790511	0.14816848846621594
113.1315333452315	0.9428090415790511	0.14823353900848635
113.1814032658019	0.9428090415790505	0.1483052770185482
113.23126354539805	0.9428090415790505	0.14838544285999614
113.28112521251622	0.9428090415790495	0.1484752772447815
113.33099423947759	0.9428090415790499	0.14857403329062796
113.3808574086529	0.9428090415790505	0.1486805875930359
113.43073194145751	0.9428090415790499	0.14879108415140604
113.48059411029449	0.9428090415790502	0.14890357903981855
113.53045733745874	0.9428090415790491	0.14901838123231462
113.58032958579516	0.9428090415790502	0.14913226195823687
113.63020274797427	0.9428090415790491	0.1492488054479739
113.68005965848265	0.9428090415790495	0.14937491384092794
113.72993796242669	0.9428090415790488	0.14951484932709536
113.77979699528181	0.9428090415790502	0.14967602560929885
113.82966393102912	0.9428090415790522	0.1498622583125075
113.8795248931475	0.9428090415790518	0.1500753328077534
113.9293834557037	0.9428090415790531	0.15031328608586894
113.9792569975858	0.9428090415790538	0.15056850949483966
114.02912170820233	0.9428090415790518	0.1508327240910558
114.07898356259214	0.9428090415790522	0.15110081545204437
114.12885404277604	0.9428090415790522	0.1513594057827424
114.1787252512981	0.9428090415790522	0.1516003447267901
114.22859247379753	0.9428090415790531	0.1518154301196761
114.27846017360083	0.9428090415790541	0.15200228981953082
114.32832033886578	0.9428090415790553	0.1521588026744752
114.37818996566442	0.9428090415790553	0.152284079920221
114.42805503181644	0.9428090415790544	0.15238094374629493
114.47792585762707	0.9428090415790544	0.15245342144138677
114.52779321702815	0.9428090415790544	0.15250892877621766
114.57765702401133	0.9428090415790544	0.1525528158095167
114.62753020996992	0.9428090415790538	0.15259098449840597
114.6774026765815	0.9428090415790538	0.1526285262387234
114.72727211454603	0.9428090415790525	0.15267076627508172
114.7771476160566	0.9428090415790518	0.1527185921818679
114.82701319188797	0.9428090415790511	0.1527717232755837
114.8768856406054	0.9428090415790505	0.15282745561084274
114.92675073246099	0.9428090415790502	0.1528834467320549
114.97662328204768	0.9428090415790499	0.15293629570955375
115.02649328988299	0.9428090415790499	0.15298343410073026
115.07636866226008	0.9428090415790491	0.15302467151830973
115.12624231467652	0.9428090415790491	0.15306259300333847
115.17611934363634	0.9428090415790499	0.15310070084119637
115.22599696601475	0.9428090415790502	0.15314292424506493
115.27586656922685	0.9428090415790505	0.15319272381994103
115.32574318179496	0.9428090415790518	0.1532512344976883
115.37561491325772	0.9428090415790518	0.15331650489120552
115.4254886408907	0.9428090415790531	0.15338613645427693
115.4753578142433	0.9428090415790531	0.1534543971405716
115.52522689641695	0.9428090415790534	0.15351784812071312
115.57509803956691	0.9428090415790534	0.15356950468599656
115.62497262500412	0.9428090415790525	0.15360639439787183
115.67484469217221	0.9428090415790525	0.15362820545681788
115.72472032819101	0.9428090415790531	0.15363627521922563
115.77459610606029	0.9428090415790531	0.15363480773944552
115.82447054718965	0.9428090415790538	0.15362729968021743
115.87434349568255	0.9428090415790538	0.15362050222278953
115.9242166722025	0.9428090415790531	0.1536190043602624
115.97408606966428	0.9428090415790525	0.15363030475143477
116.02395491875888	0.9428090415790525	0.1536557890895001
116.07383145392339	0.9428090415790538	0.1536954290998955
116.12369483733488	0.9428090415790544	0.15375043686488565
116.17356865480721	0.9428090415790544	0.1538185963071534
116.2234378844536	0.9428090415790544	0.15389511187278226
116.27331027493327	0.9428090415790549	0.1539714459728836
116.32317444188327	0.9428090415790538	0.15404129962533447
116.37304081686185	0.9428090415790549	0.1540968946924275
116.42291576211217	0.9428090415790564	0.154130956489634
116.47278497526703	0.9428090415790576	0.1541410518637839
116.52265848312868	0.9428090415790571	0.1541263057124247
116.57253347680751	0.9428090415790571	0.15408976657126908
116.62240340434451	0.9428090415790561	0.15403753100934392
116.67228271094405	0.9428090415790538	0.15397696828034663
116.72215741511211	0.9428090415790549	0.15391580960933438
116.77203193224129	0.9428090415790553	0.1538628144552083
116.82190098880201	0.9428090415790564	0.15382300229472468
116.87177441457398	0.9428090415790564	0.15379839591812167
116.92164936660132	0.9428090415790564	0.15378689586085356
116.97152441313321	0.9428090415790558	0.15378920588440667
117.0214011536139	0.9428090415790549	0.15380466524612987
117.07127448485697	0.9428090415790544	0.1538334904241054
117.12115065089505	0.9428090415790541	0.15387400699883128
117.17102211945365	0.9428090415790549	0.1539249384631156
117.22090333374265	0.9428090415790544	0.15398662770003138
117.27078364792222	0.9428090415790553	0.15406286586206036
117.32066181290463	0.9428090415790561	0.15415625494364543
117.37053920057495	0.9428090415790544	0.1542656078219077
117.42040754863966	0.9428090415790534	0.15439150820009773
117.47027782483937	0.9428090415790549	0.15453200626217778
117.52014948794543	0.9428090415790561	0.15468366064655956
117.57002759488041	0.9428090415790564	0.1548404625734844
117.61991271132614	0.9428090415790568	0.15499753384720985
117.66978824211817	0.9428090415790568	0.15515023980418774
117.71965798229384	0.9428090415790568	0.15529155843849043
117.76953173838804	0.9428090415790588	0.15541456197022208
117.81940198616712	0.942809041579058	0.1555142763340985
117.86928748628014	0.9428090415790568	0.15558774631561234
117.91917194424383	0.9428090415790564	0.15563602982463384
117.96905622698377	0.9428090415790564	0.15566120106630144
118.01892712369886	0.9428090415790564	0.1556704075265265
118.06879666386071	0.942809041579058	0.1556708239121151
118.11868007523479	0.9428090415790584	0.15566981361158075
118.16854889024299	0.9428090415790571	0.15567567128830767
118.21842794334883	0.9428090415790568	0.15569307532917703
118.26830264582712	0.9428090415790564	0.15572393264492607
118.3181745822156	0.9428090415790568	0.15576719158498864
118.36805509544722	0.9428090415790584	0.15581752853704398
118.41792455259568	0.9428090415790591	0.15586874268464596
118.46780432335196	0.9428090415790606	0.1559141047023737
118.51767254139564	0.9428090415790594	0.15594792595554957
118.56755360252882	0.942809041579058	0.15596563714620615
118.61742460523097	0.9428090415790571	0.1559658532351019
118.6672995827153	0.9428090415790571	0.15594905867541548
118.71717620847282	0.9428090415790584	0.15591801374707095
118.76704469690127	0.9428090415790603	0.1558776302818427
118.81692654396346	0.9428090415790603	0.15583011645359082
118.86680301367944	0.9428090415790603	0.1557807589491361
118.91668170382808	0.9428090415790594	0.1557346529492136
118.96656147969193	0.9428090415790588	0.1556944940946797
119.01644020528862	0.9428090415790588	0.15566318883139973
119.06631029296626	0.9428090415790594	0.1556427443281163
119.11619029737334	0.9428090415790611	0.1556334418391181
119.16606426987968	0.9428090415790594	0.15563460796916428
119.21593971384479	0.9428090415790584	0.15564655017687978
119.26581168666895	0.9428090415790588	0.15566787459717682
119.31568598017246	0.9428090415790588	0.15569646493991832
119.36555905912229	0.942809041579058	0.15573347531049037
119.41543159170553	0.9428090415790576	0.15577928793299517
119.46530571617099	0.9428090415790561	0.15583752360219566
119.51517692847302	0.9428090415790564	0.15590960399717152
119.56505645588034	0.9428090415790553	0.15599820606693926
119.61493021263256	0.9428090415790561	0.15610456472259182
119.66480192002454	0.9428090415790584	0.15622838572068923
119.71468027951948	0.94280904157906	0.15636412211740947
119.76454623653825	0.9428090415790614	0.15650649114473805
119.81441053160371	0.9428090415790614	0.1566469665679253
119.86428071092135	0.9428090415790606	0.1567751999894208
119.91415223573328	0.9428090415790594	0.15688418025901452
119.96402035975063	0.942809041579058	0.15696961889590352
120.01389773948316	0.9428090415790576	0.15702892729234408
120.06376935428312	0.942809041579058	0.15706395086197353
120.1136467495377	0.9428090415790564	0.15707952407891512
120.16352048877387	0.9428090415790564	0.15708386126207138
120.21339748306137	0.9428090415790576	0.1570845513404642
120.26327144945989	0.9428090415790568	0.15709017110339435
120.31314536914346	0.9428090415790561	0.15710724624088002
120.36302128204002	0.9428090415790571	0.15714268823907432
120.41289836548755	0.9428090415790576	0.15719905615806612
120.46277110197038	0.9428090415790591	0.15727900067634046
120.51264233659671	0.942809041579058	0.15738116226689092
120.56251534111281	0.9428090415790576	0.15750355901673851
120.61238901134493	0.9428090415790564	0.15764174277350096
120.66226726835477	0.9428090415790564	0.15779098469679578
120.71214337062159	0.9428090415790571	0.1579464668571223
120.76202042068094	0.9428090415790576	0.1581042803228501
120.8118952424198	0.9428090415790564	0.1582611428575006
120.86177009841052	0.9428090415790564	0.15841571366292337
120.9116402103801	0.9428090415790568	0.15856916564776705
120.96152319022892	0.9428090415790561	0.1587227333352724
121.01140317994575	0.9428090415790564	0.1588800474621404
121.06127782219829	0.9428090415790564	0.1590441680988198
121.11114978904288	0.9428090415790564	0.1592156783826452
121.16102710779974	0.9428090415790558	0.15939482046951733
121.21089517530768	0.9428090415790568	0.1595784681394174
121.26076944896708	0.9428090415790561	0.15976387814275977
121.3106445363358	0.9428090415790568	0.15994510876917406
121.3605326628432	0.9428090415790571	0.16011897995344618
121.41040975301492	0.9428090415790564	0.16028294898769818
121.46029463334378	0.9428090415790549	0.16043685078871292
121.51017872798349	0.9428090415790549	0.16058187193609674
121.5600579953589	0.9428090415790549	0.16072287084193035
121.60993555261815	0.9428090415790564	0.16086369073614587
121.6598219193102	0.9428090415790553	0.16100760398200192
121.70969957573341	0.9428090415790561	0.1611586002892708
121.75958511019094	0.9428090415790558	0.16131575607823956
121.80946609690581	0.9428090415790558	0.16147857421923056
121.85934806700146	0.9428090415790553	0.16164204789512018
121.90923422400719	0.9428090415790558	0.16180147348326882
121.95911843829016	0.9428090415790568	0.16194971982337522
122.00900013641275	0.9428090415790584	0.16208219436854246
122.0588793660129	0.9428090415790591	0.16219224910668542
122.10875721563859	0.9428090415790588	0.16227425131182888
122.15863585055892	0.9428090415790591	0.16232525532579148
122.20851680875246	0.9428090415790588	0.16234552345712874
122.25839831148481	0.9428090415790591	0.1623378113070443
122.30828305057413	0.9428090415790584	0.162305388504996
122.35815625536398	0.9428090415790584	0.16225781142889534
122.4080324710981	0.9428090415790591	0.1622035372097909
122.45790670052065	0.9428090415790591	0.16215188712287043
122.50778793122716	0.9428090415790603	0.16211039559374377
122.55767311408424	0.9428090415790614	0.16208636190035042
122.60754486137797	0.94280904157906	0.1620873177456355
122.65741270754258	0.9428090415790614	0.16211132095772376
122.70728364176406	0.9428090415790611	0.16215641129704209
122.75715857198954	0.9428090415790611	0.16221714965306797
122.8070284173057	0.9428090415790614	0.16229048515694502
122.85690416817008	0.9428090415790614	0.1623706609374278
122.9067692369027	0.9428090415790614	0.16245486862247419
122.95663858270498	0.9428090415790614	0.1625419252428168
123.00651056427678	0.9428090415790606	0.16263122616373152
123.05638091895139	0.94280904157906	0.16272509751204076
123.10625195871376	0.9428090415790594	0.1628236947796085
123.15613315011406	0.9428090415790584	0.1629280269351146
123.20600367697409	0.9428090415790584	0.16303682210892037
123.25587723750368	0.942809041579058	0.16315013182686455
123.30574424184151	0.9428090415790588	0.16326364729685194
123.3556135765468	0.9428090415790576	0.16337386649076052
123.40549040239432	0.9428090415790584	0.16347434291415983
123.45535317902292	0.9428090415790584	0.16356549939177223
123.50522049160602	0.9428090415790584	0.16364475384161645
123.55508695146398	0.9428090415790584	0.16370924560943803
123.60495174818996	0.9428090415790603	0.1637601031961728
123.65482005898092	0.9428090415790611	0.16379894019286134
123.70469255007704	0.94280904157906	0.16382973978818513
123.75455178900604	0.94280904157906	0.1638575158650412
123.80441765532684	0.94280904157906	0.1638877670044667
123.8542768997632	0.9428090415790594	0.1639258113453508
123.90414193440762	0.9428090415790584	0.1639767198544613
123.95400907357308	0.9428090415790576	0.16404418574106625
124.00387301846112	0.9428090415790568	0.16412863394176921
124.05374448767186	0.9428090415790576	0.16422767167867985
124.1036022340526	0.942809041579058	0.16433599814469615
124.15347183967206	0.942809041579058	0.16444666436540667
124.20333614142362	0.9428090415790584	0.16455120883826363
124.25319704476586	0.9428090415790588	0.16464286229778283
124.30306479256024	0.9428090415790591	0.1647156694607652
124.35293198137262	0.94280904157906	0.16476800881381104
124.40280631344517	0.94280904157906	0.16480054063832258
124.45267184657341	0.9428090415790603	0.16481827855274023
124.5025462313421	0.9428090415790611	0.16482761090870846
124.5524058263615	0.9428090415790618	0.16483624672402616
124.60227952555529	0.9428090415790614	0.1648503115824323
124.65214534991752	0.9428090415790618	0.1648751962819387
124.70201179528723	0.9428090415790623	0.1649160044295173
124.7518827164353	0.9428090415790623	0.16497203561579857
124.80175462344042	0.9428090415790623	0.16504176515497126
124.8516195123205	0.942809041579063	0.1651257970906417
124.90148443181214	0.9428090415790618	0.16522192242077022
124.95135244725442	0.9428090415790623	0.16532632773657638
125.00122129788191	0.9428090415790623	0.1654325916752883
125.05108992845155	0.9428090415790623	0.16553993343284296
125.1009465583815	0.9428090415790626	0.16564691494265174
125.15082324711463	0.9428090415790633	0.16574955647395667
125.20068924486203	0.942809041579063	0.1658463705311927
125.25055695316036	0.942809041579065	0.16593847063984107
125.30042848540543	0.9428090415790641	0.166025695119109
125.35029311294358	0.9428090415790646	0.16610690405485373
125.40016210668475	0.942809041579065	0.1661815089255798
125.45002407927224	0.9428090415790646	0.16624764673097148
125.49988529301406	0.9428090415790646	0.16630289142942523
125.54975091098879	0.9428090415790638	0.16634021100711383
125.59961760138395	0.9428090415790641	0.1663556565368059
125.64948519073836	0.9428090415790638	0.16634370633622458
125.69934881579528	0.9428090415790641	0.1663042186430948
125.74921271722931	0.942809041579065	0.16623695197672264
125.79908230580119	0.9428090415790626	0.16614329966308813
125.84895033237761	0.942809041579063	0.1660292780102436
125.89882081999767	0.9428090415790626	0.16590385556227805
125.94868848314572	0.9428090415790623	0.16577983468455224
125.99854915516522	0.9428090415790611	0.1656658519853787
126.04841387926912	0.9428090415790606	0.16556874881536693
126.0982747227129	0.9428090415790606	0.165492993808723
126.14812828848943	0.9428090415790606	0.165441937992829
126.19799404051857	0.94280904157906	0.16541320008890434
126.24784524898554	0.9428090415790603	0.16540380922849474
126.29770683416656	0.9428090415790611	0.16540892766885015
126.34756324610652	0.9428090415790614	0.16542305314037173
126.39742516824661	0.9428090415790606	0.16544107595913582
126.44728942416559	0.9428090415790606	0.16545669712375485
126.49715789124606	0.9428090415790614	0.16546672844831817
126.54701955698441	0.9428090415790618	0.16547226389698477
126.5968854231794	0.9428090415790603	0.16547358677643173
126.64675164148025	0.9428090415790611	0.16547261501055854
126.6966128146356	0.9428090415790611	0.16547267802952942
126.7464775325101	0.9428090415790611	0.16547896768998857
126.79634325752909	0.9428090415790614	0.16549380183430587
126.84620535178736	0.9428090415790618	0.1655238193807972
126.89607753372115	0.94280904157906	0.16556693008934717
126.94594454200833	0.9428090415790626	0.16562631304933806
126.99580149967402	0.9428090415790623	0.16570282951067675
127.04567278798017	0.942809041579063	0.16579342489713403
127.09553922858345	0.942809041579063	0.1658912722502414
127.14540147009195	0.9428090415790641	0.16599335112442856
127.19526872305939	0.9428090415790656	0.16609793780729967
127.24513642261579	0.9428090415790653	0.16620250464310932
127.29500414349997	0.9428090415790626	0.1663081350908189
127.34487116642242	0.9428090415790611	0.16641533630194547
127.39474460977705	0.9428090415790606	0.16652762710729072
127.4446147361054	0.94280904157906	0.16664664865391357
127.49447991514586	0.9428090415790588	0.16677550249738873
127.54434468471484	0.9428090415790591	0.16691205572071435
127.59421425074149	0.9428090415790603	0.1670503603567436
127.64408233362239	0.9428090415790594	0.16718527002830805
127.69394646773958	0.9428090415790606	0.1673123882191454
127.74381840028677	0.9428090415790611	0.1674256186526811
127.7936863969664	0.9428090415790611	0.16752062887809452
127.84354988606526	0.9428090415790618	0.16759602136661042
127.89342677352455	0.9428090415790626	0.16764930438717163
127.94328593082737	0.9428090415790633	0.16768577151436595
127.99315313654793	0.9428090415790638	0.16771023653441577
128.04301707442997	0.9428090415790656	0.16772852242543312
128.09288221991883	0.9428090415790656	0.1677488369747615
128.14275401323135	0.942809041579066	0.16777856091318002
128.1926231291702	0.942809041579065	0.1678269696172169
128.24248948107433	0.9428090415790656	0.16789843084290934
128.29235310762635	0.9428090415790656	0.16799707596359892
128.34222508310035	0.9428090415790656	0.16812214913237078
128.3920971164302	0.9428090415790656	0.16827225226741271
128.44196578872513	0.9428090415790641	0.16844416824448408
128.49183057849558	0.942809041579065	0.1686318933543831
128.54169913170063	0.942809041579065	0.1688267761360689
128.59156469166828	0.942809041579066	0.16901872472302448
128.641440159871	0.9428090415790673	0.16920061834463446
128.69130114721764	0.9428090415790669	0.16937039289967867
128.74117488419714	0.9428090415790653	0.16952592110665846
128.79104540491144	0.9428090415790653	0.16966609017898707
128.84090780035524	0.9428090415790653	0.16979600822265117
128.89078197216193	0.9428090415790653	0.16991782796611027
128.94064510022216	0.9428090415790633	0.1700350998212657
128.99052165741773	0.9428090415790641	0.17014581947052027
129.04038201135117	0.9428090415790641	0.17025207981809423
129.0902539721691	0.9428090415790641	0.17035302636602728
129.14012160893216	0.9428090415790626	0.17044605610201768
129.18998825905732	0.9428090415790626	0.17052948761310602
129.2398522967105	0.9428090415790611	0.17060095538283573
129.2897212498399	0.9428090415790623	0.17065866035786156
129.33958717949503	0.9428090415790611	0.1707040493583604
129.38946028747117	0.9428090415790603	0.1707389001664681
129.43933221634643	0.9428090415790576	0.17076736592451885
129.48920015883837	0.9428090415790576	0.17079468011791638
129.5390697209155	0.9428090415790591	0.17082675382074783
129.58893794169072	0.9428090415790594	0.17086564815112992
129.6388148934456	0.94280904157906	0.1709111231811306
129.68867492911917	0.9428090415790584	0.17096612433206218
129.7385433934735	0.9428090415790594	0.1710298798784481
129.78841264531482	0.9428090415790588	0.17109973908722267
129.83827762764835	0.9428090415790584	0.1711723833651691
129.88814734186195	0.9428090415790564	0.17124315886473743
129.93801217571388	0.9428090415790561	0.17130601393335732
129.98787836691645	0.9428090415790553	0.17135796221252775
130.03773418478738	0.9428090415790564	0.1713959061402074
130.08759691792247	0.9428090415790584	0.17141989539230265
130.13745956751555	0.9428090415790584	0.17143069448373918
130.18732339660147	0.942809041579058	0.17143465362551236
130.23718516781008	0.9428090415790571	0.17144104518822406
130.28705516845613	0.9428090415790561	0.17145856845345778
130.33692037456763	0.9428090415790571	0.17149744243435258
130.3867943207671	0.9428090415790561	0.17156167586185872
130.43665795246994	0.9428090415790553	0.17165704721937933
130.48651949823028	0.9428090415790561	0.17178346380744877
130.53638141858764	0.942809041579058	0.17194018904651184
130.58624833132012	0.942809041579058	0.17211976483933386
130.63611773836004	0.9428090415790584	0.17231467071702625
130.68598159858135	0.9428090415790588	0.17251890203696663
130.7358490726563	0.9428090415790594	0.17272605685402043
130.78571843100966	0.94280904157906	0.1729308058012743
130.83558543801755	0.9428090415790603	0.17312811300745942
130.8854597340463	0.9428090415790603	0.17331621748361017
130.93532658565925	0.9428090415790606	0.17349416365583778
130.98519841527315	0.9428090415790618	0.17366267548568626
131.0350604304944	0.9428090415790611	0.17382216554400456
131.08492981782996	0.9428090415790618	0.17397203057671787
131.13479416023114	0.9428090415790618	0.17411131070828853
131.18466091193818	0.9428090415790618	0.17423956502086857
131.2345291824068	0.9428090415790618	0.17435708226510477
131.28439833762354	0.9428090415790618	0.17446156414258338
131.33426355024744	0.9428090415790623	0.17455341753178127
131.38412716670877	0.9428090415790623	0.17463114365748425
131.4339958068567	0.94280904157906	0.1746937351270117
131.4838579052089	0.9428090415790584	0.17474098819853906
131.5337220817488	0.9428090415790576	0.17477636390719606
131.58359258188244	0.9428090415790568	0.1748022930810805
131.63346463585643	0.9428090415790576	0.1748248717064241
131.6833334903699	0.9428090415790576	0.1748518226798705
131.73319696431	0.9428090415790564	0.17489005686670384
131.78306578152265	0.9428090415790568	0.17494376993861008
131.8329271473828	0.9428090415790564	0.17501575095734126
131.88280402112102	0.9428090415790564	0.17510424568950297
131.9326643369222	0.9428090415790549	0.17520877306827023
131.98253576039355	0.9428090415790558	0.17532209739086113
132.03239967447013	0.9428090415790561	0.17543747354211806
132.08226527443009	0.9428090415790564	0.17554562088469977
132.13212945151773	0.9428090415790568	0.17564105845536315
132.18199722716642	0.9428090415790568	0.17571651276682573
132.23187361029065	0.9428090415790561	0.17576990385217464
132.28174467108983	0.9428090415790568	0.17580317534578835
132.33162034794248	0.9428090415790558	0.17582041819372846
132.38148284623458	0.9428090415790561	0.1758275022261331
132.43135458113917	0.9428090415790564	0.17582885084391858
132.4812248337124	0.9428090415790564	0.1758292105711471
132.53109163906203	0.9428090415790561	0.17583443304741875
132.58096285230286	0.9428090415790558	0.17584897406154298
132.63083326276598	0.9428090415790561	0.1758731385241016
132.68069707959464	0.9428090415790544	0.17590998843046965
132.73057033691944	0.9428090415790558	0.17595354731827745
132.7804427894647	0.9428090415790561	0.17600251338653444
132.8303119989106	0.9428090415790564	0.1760520326158026
132.88018703366578	0.9428090415790553	0.17609738289844554
132.9300474197595	0.9428090415790541	0.17613539608786757
132.97992381346663	0.9428090415790544	0.1761601870518313
133.02978760024752	0.9428090415790553	0.1761721838375652
133.0796566260371	0.9428090415790544	0.17616980939182378
133.1295137205827	0.9428090415790544	0.17615799892279052
133.17937420711507	0.9428090415790538	0.17613724003466655
133.22923916429934	0.9428090415790544	0.17610930725168167
133.27910540530098	0.9428090415790549	0.17607466194288957
133.32897613400144	0.9428090415790553	0.17603365066696947
133.37884092559716	0.9428090415790538	0.17598822616037593
133.42869952817375	0.9428090415790538	0.17593846155978493
133.4785667910874	0.9428090415790534	0.17587998037070832
133.5284160825874	0.9428090415790531	0.17581005955283338
133.57828638192115	0.9428090415790514	0.1757272855411407
133.62814292800832	0.9428090415790522	0.17563537214478864
133.6780010786507	0.9428090415790531	0.1755405154425959
133.72787582874014	0.9428090415790522	0.17544619305802553
133.7777403694891	0.9428090415790511	0.17536064904627863
133.82760377299195	0.9428090415790514	0.17529388217806371
133.87746789318314	0.9428090415790518	0.1752529288916065
133.92733423418628	0.9428090415790525	0.17524293728347792
133.9771973177207	0.9428090415790522	0.1752655335342351
134.02705780144487	0.9428090415790505	0.17532358514840884
134.0769265726783	0.9428090415790479	0.175411028640283
134.12678276797485	0.9428090415790482	0.17552666090094582
134.17663997961975	0.9428090415790491	0.17566217855694063
134.22649354889106	0.9428090415790482	0.17580979527931848
134.27635499950242	0.9428090415790482	0.17595869354462465
134.32622334155036	0.9428090415790495	0.17610118087919652
134.37608282549593	0.9428090415790491	0.17623366318822503
134.42593570600258	0.9428090415790488	0.1763530919033232
134.4757968490914	0.9428090415790495	0.17645650089350556
134.5256485784685	0.9428090415790502	0.17654504231072163
134.57552006834888	0.9428090415790495	0.17662267134522852
134.62537760803403	0.9428090415790491	0.17669596030144827
134.6752524683103	0.9428090415790488	0.17676820068131593
134.72512093144948	0.9428090415790482	0.1768423565029913
134.77498705068282	0.9428090415790491	0.1769227274895467
134.82484783517617	0.9428090415790479	0.17701290996066388
134.87472290256633	0.9428090415790469	0.1771062312496081
134.9245759555021	0.9428090415790472	0.17720284623761232
134.9744321393934	0.9428090415790482	0.17729803117777404
135.02430327100555	0.9428090415790482	0.1773863841759607
135.07415608675996	0.9428090415790479	0.17746658396994477
135.1240296448346	0.9428090415790495	0.17753762598322415
135.17390194656022	0.9428090415790511	0.17760173366095436
135.22376117978928	0.9428090415790514	0.17766171462036268
135.2736369008116	0.9428090415790511	0.177720286871815
135.32349979197997	0.9428090415790502	0.17777840148659357
135.37335390533917	0.9428090415790522	0.17783922130570806
135.4232277679044	0.9428090415790518	0.17789975883916698
135.47308093102777	0.9428090415790522	0.17796289399610216
135.5229367382067	0.9428090415790534	0.17802485324246653
135.57280985172608	0.9428090415790522	0.1780800780028877
135.62266261898446	0.9428090415790522	0.17812802420593668
135.67253540147593	0.9428090415790522	0.1781650557223355
135.72239351220213	0.9428090415790502	0.17819137503034685
135.77225679673765	0.9428090415790502	0.17820552775839077
135.82212892168215	0.9428090415790499	0.17820896174661052
135.8719957520627	0.9428090415790499	0.17820462940975304
135.92186149723304	0.9428090415790499	0.17820077715394012
135.97173475766832	0.9428090415790505	0.1782014545956963
136.02159325824283	0.9428090415790502	0.17821653631039808
136.0714695443324	0.9428090415790511	0.178249828988185
136.1213242017344	0.9428090415790518	0.1783095654917332
136.17119699354103	0.9428090415790522	0.17839702974348964
136.22105491782276	0.9428090415790511	0.17851098873789972
136.2709204024688	0.9428090415790505	0.17864752324520314
136.32078957714572	0.9428090415790502	0.17879711512235777
136.37065234224525	0.9428090415790511	0.17895452448555074
136.42052811416954	0.9428090415790505	0.17910685093946538
136.47038960885737	0.9428090415790505	0.17924812624685946
136.5202545739464	0.9428090415790499	0.17937278809779547
136.57013356041736	0.9428090415790495	0.1794740024404181
136.6199953804003	0.9428090415790511	0.17955480377069652
136.6698734854811	0.9428090415790502	0.1796139164610032
136.7197370983024	0.9428090415790491	0.17965938451871058
136.76958859147916	0.9428090415790488	0.17969411705374022
136.81944424655796	0.9428090415790499	0.17972152956796597
136.86929370609988	0.9428090415790505	0.17974497049147745
136.91916158902887	0.9428090415790495	0.17976635171119806
136.9690316511474	0.9428090415790514	0.1797870718864315
137.01889276194038	0.9428090415790518	0.17981024102527768
137.06876865342227	0.9428090415790505	0.17983459040992683
137.1186284374407	0.9428090415790505	0.17986168571779929
137.16850011973375	0.9428090415790491	0.17989170906272142
137.21836735313872	0.9428090415790502	0.17992504160775183
137.2682337721407	0.9428090415790522	0.17996423348139537
137.31810952566903	0.9428090415790541	0.18000936628696787
137.36797182285838	0.9428090415790558	0.1800661828930024
137.4178513131203	0.9428090415790568	0.18013540866723712
137.46771291528395	0.9428090415790561	0.18022288418623564
137.51758639902766	0.9428090415790571	0.18033059428860065
137.56745266673184	0.9428090415790568	0.1804595386553121
137.61731818435064	0.9428090415790584	0.1806091063169068
137.66718412164224	0.9428090415790591	0.1807743824144359
137.71704421766273	0.94280904157906	0.18095275135418862
137.7669159886759	0.9428090415790603	0.1811353962524044
137.81677496089378	0.94280904157906	0.18131797578828343
137.86664984862526	0.9428090415790584	0.18149226324965612
137.91650543885146	0.9428090415790571	0.18165711721090602
137.96638715008106	0.9428090415790564	0.18180689853784474
138.0162425349036	0.942809041579058	0.18194621639550948
138.0661146266637	0.942809041579058	0.18207955837838802
138.11597794549616	0.9428090415790591	0.1822121977017817
138.16584605711301	0.9428090415790611	0.18235069698833953
138.21570871594193	0.9428090415790611	0.18249980995172455
138.2655636347334	0.9428090415790606	0.18266749866220375
138.31543187035265	0.9428090415790618	0.18285198080918125
138.36528106348985	0.9428090415790638	0.18305513531062176
138.41514984132175	0.9428090415790618	0.18326963435602048
138.46500234571715	0.9428090415790623	0.18349172725843851
138.51486981016168	0.942809041579063	0.18371300196941837
138.56473101416094	0.942809041579063	0.1839267307882269
138.61459469593646	0.942809041579063	0.18412730171013475
138.66446077464497	0.9428090415790641	0.18430862882006707
138.7143193005368	0.9428090415790641	0.18446867577822418
138.76418968837788	0.9428090415790626	0.18460228766051945
138.81404680578947	0.9428090415790623	0.18471135182255694
138.86391370640806	0.9428090415790618	0.18479608965811753
138.91377129241167	0.9428090415790618	0.18486112017826306
138.96363860628966	0.9428090415790623	0.1849087643331316
139.0134993983646	0.9428090415790611	0.18494362140796025
139.06335618314802	0.9428090415790603	0.1849708052110688
139.11322454083322	0.9428090415790611	0.18499150786430954
139.1630761396611	0.9428090415790611	0.18500834918279838
139.21294466803587	0.94280904157906	0.18501883138433073
139.26279045057237	0.9428090415790611	0.18502498960472077
139.31265926911053	0.9428090415790603	0.1850246396973106
139.36250646491007	0.9428090415790611	0.18502002751667423
139.41237432421815	0.9428090415790603	0.1850118352938201
139.4622282894225	0.9428090415790606	0.18500399485054986
139.51209128228228	0.9428090415790603	0.18500301941655448
139.56195896647614	0.9428090415790606	0.18501235725532494
139.6118189687156	0.9428090415790594	0.1850385706115811
139.66168778351314	0.9428090415790611	0.18508421189809535
139.71154174167606	0.9428090415790623	0.18515333126495234
139.76141577770778	0.9428090415790623	0.185240215528042
139.81126580213527	0.942809041579063	0.18534184109749974
139.8611339832519	0.942809041579063	0.18545067388430364
139.91099228482943	0.942809041579063	0.18555896515367235
139.9608594965335	0.9428090415790633	0.1856589525953653
140.0107185467356	0.942809041579063	0.18574420630974464
140.06057917621501	0.9428090415790626	0.18581165663290788
140.11044729023354	0.9428090415790614	0.18585576507253068
140.16030336970522	0.9428090415790614	0.18587871050388355
140.21017457732353	0.9428090415790606	0.1858804908346449
140.2600283989804	0.9428090415790606	0.1858678948258682
140.30989302353095	0.9428090415790591	0.18584714210381872
140.35975479055796	0.9428090415790591	0.18582364539102111
140.4096092442733	0.9428090415790588	0.18580458795321836
140.45947103397214	0.94280904157906	0.1857935591201125
140.50931857553562	0.9428090415790603	0.18579623069812945
140.55918432372718	0.9428090415790584	0.18581120603759066
140.60905381499856	0.9428090415790591	0.18583697810050864
140.65891578000125	0.9428090415790594	0.18587212232767575
140.708765720468	0.9428090415790591	0.1859131132733061
140.75863292706325	0.9428090415790591	0.1859526220187079
140.80848321654827	0.9428090415790603	0.185985908570401
140.85834388281208	0.9428090415790611	0.18601157957911016
140.9082006983407	0.9428090415790614	0.1860282646941761
140.9580495925468	0.9428090415790618	0.18603831476059768
141.00790772554214	0.9428090415790618	0.18604242863471215
141.0577673253414	0.9428090415790618	0.18604379905814494
141.10761875200376	0.9428090415790614	0.18604976579651314
141.15748442496226	0.9428090415790611	0.1860594257020352
141.20735501782124	0.9428090415790618	0.18607502133730547
141.25721515513655	0.94280904157906	0.1860976340172903
141.30708883293065	0.9428090415790588	0.18612561612988027
141.3569540501277	0.9428090415790591	0.18615569611079646
141.40681411374172	0.9428090415790584	0.18618724981218832
141.45668618519076	0.9428090415790584	0.1862188357850725
141.50654470643065	0.94280904157906	0.18625286577726133
141.5564172054847	0.9428090415790606	0.18628939769072636
141.6062726935026	0.9428090415790618	0.18633252167480216
141.6561392432073	0.9428090415790618	0.18638630659729186
141.70599744845325	0.9428090415790618	0.18645453751692637
141.75586018778117	0.9428090415790623	0.18654198320442342
141.80573966058688	0.9428090415790626	0.18664848818648844
141.8556062108166	0.9428090415790611	0.18677679090296284
141.90546905234527	0.9428090415790603	0.18692641303638918
141.95534002944964	0.94280904157906	0.18709094238580481
142.00520390537073	0.9428090415790603	0.18726525223340287
142.0550758014438	0.9428090415790603	0.18743918290430017
142.10493410920515	0.9428090415790606	0.18760748225761498
142.1548101580369	0.9428090415790594	0.18775693794296833
142.20468406862284	0.94280904157906	0.1878805504327747
142.25455339776315	0.9428090415790606	0.1879730886483722
142.3044235366132	0.9428090415790614	0.18803359961017724
142.3543007794901	0.9428090415790614	0.18806064262718622
142.4041628264544	0.9428090415790623	0.18805989397352255
142.45404674662046	0.9428090415790626	0.18803632524635697
142.50391036662776	0.9428090415790633	0.1879993780414669
142.55379087082534	0.942809041579063	0.187955014775691
142.60365902529824	0.9428090415790638	0.18791054934245346
142.6535342696668	0.9428090415790626	0.1878698994269746
142.7034114649565	0.9428090415790611	0.1878357523236769
142.75327923239274	0.942809041579063	0.1878086378503813
142.80316010190805	0.9428090415790611	0.1877867502433325
142.85302344024709	0.9428090415790611	0.1877688353415287
142.9029030987029	0.9428090415790614	0.18775145534597334
142.95278100403118	0.9428090415790611	0.18773339265161015
143.00265795993016	0.9428090415790623	0.18771604715851326
143.05252801751686	0.9428090415790626	0.18769967611905386
143.1024000599244	0.9428090415790614	0.18768515219293358
143.15227491854165	0.9428090415790594	0.18767411509019385
143.20215654064037	0.9428090415790611	0.18766862021359212
143.25203269959036	0.9428090415790614	0.18767131878220258
143.30190680050728	0.9428090415790606	0.1876825142741104
143.35178390287112	0.94280904157906	0.187703227088903
143.40165602232514	0.9428090415790588	0.1877314628688079
143.45153108235206	0.94280904157906	0.18776591238049747
143.50140455825317	0.942809041579058	0.18780217150691156
143.55127572331543	0.9428090415790576	0.18783890055978272
143.60115287326386	0.9428090415790584	0.18787003257080992
143.6510254125135	0.9428090415790571	0.1878960788080487
143.7009024560354	0.9428090415790576	0.18791645099475532
143.7507772449386	0.9428090415790568	0.1879347576122589
143.8006452769081	0.9428090415790561	0.18795548810600643
143.85052262471103	0.9428090415790558	0.187982184288832
143.90039244612174	0.9428090415790544	0.18802224365286133
143.95027550816226	0.9428090415790538	0.18807857345012027
144.00013869577845	0.9428090415790544	0.18815965453079236
144.05000873207962	0.9428090415790522	0.18826475446839938
144.0998782765223	0.9428090415790522	0.1883913009676166
144.14975401575313	0.9428090415790534	0.18853241267517304
144.1996196768163	0.9428090415790544	0.1886838464927794
144.2494849662182	0.9428090415790549	0.18883688018598713
144.29934955634	0.9428090415790549	0.18898144582071427
144.34921444979616	0.9428090415790549	0.18911127764728275
144.39907982662382	0.9428090415790558	0.1892203701105318
144.44893650009104	0.9428090415790568	0.18930978087256747
144.49880849882726	0.9428090415790576	0.18937798492051647
144.54867657508518	0.9428090415790588	0.18942938355864675
144.5985424253621	0.9428090415790571	0.18946921061803015
144.6484079028942	0.9428090415790584	0.18950324354136894
144.69827714500695	0.9428090415790584	0.18953665496645694
144.74814291896382	0.9428090415790584	0.189575055940324
144.79801176378376	0.9428090415790584	0.18962470962309722
144.84787882673862	0.9428090415790576	0.18968856955528596
144.8977494038657	0.9428090415790584	0.189769556711237
144.9476154891246	0.9428090415790588	0.1898668918151181
144.99748642535212	0.942809041579058	0.18997898709393002
145.04735879432556	0.9428090415790584	0.19010290037810637
145.09722331629942	0.942809041579058	0.19023973021757482
145.14710417372024	0.9428090415790588	0.19038580474534403
145.19696539313844	0.9428090415790584	0.19054285810209384
145.24684435656485	0.9428090415790584	0.19070869200785107
145.29671019617345	0.94280904157906	0.19088564057586657
145.34658570301121	0.9428090415790588	0.1910744666408324
145.39645948571214	0.9428090415790606	0.1912756603630037
145.44633208444912	0.9428090415790606	0.19148886224075343
145.49618886415288	0.9428090415790623	0.19171393247640608
145.5460628063678	0.9428090415790633	0.19194340182699807
145.59592045352989	0.9428090415790633	0.1921719034877221
145.64579153758507	0.9428090415790638	0.19239076407663114
145.69567054648553	0.9428090415790626	0.19259352990440717
145.74553780653116	0.9428090415790626	0.1927755622698842
145.7954224892253	0.9428090415790618	0.19293203237722645
145.84528982522238	0.9428090415790626	0.193062575368061
145.89516291837984	0.9428090415790626	0.19317026836838944
145.94503479884395	0.9428090415790633	0.19325843865193082
145.99489956353176	0.9428090415790626	0.1933339412380903
146.044775213054	0.9428090415790618	0.19340192485190072
146.0946402559875	0.9428090415790618	0.19346986658619855
146.14452023074932	0.9428090415790611	0.1935421856320628
146.19438442724615	0.9428090415790626	0.19362306940795104
146.2442650252269	0.9428090415790633	0.19371162162510847
146.29413583695316	0.9428090415790633	0.19380741930754364
146.34400397469685	0.9428090415790638	0.19390873676136103
146.39387857611143	0.9428090415790626	0.1940087656590211
146.44373802084897	0.9428090415790626	0.19410278441961162
146.49361756069652	0.9428090415790641	0.1941824471823729
146.54348328937695	0.9428090415790638	0.19424554669652094
146.59335876798522	0.9428090415790641	0.19428934640779796
146.64321829912927	0.9428090415790623	0.1943135340961986
146.69309260971949	0.9428090415790626	0.1943185159234106
146.74295789332058	0.9428090415790623	0.19430908596954063
146.7928275197105	0.9428090415790633	0.1942906647975839
146.84270430066186	0.9428090415790638	0.1942679037753175
146.89256031308443	0.942809041579063	0.19425088216658107
146.94244453430707	0.942809041579063	0.1942408477050078
146.99231052403067	0.9428090415790641	0.1942434161588608
147.04218809578782	0.9428090415790653	0.1942585491396496
147.09205696648735	0.9428090415790673	0.19428633564196818
147.1419286395069	0.9428090415790673	0.1943245635592821
147.19178902475392	0.9428090415790656	0.19437202316690702
147.24165838548254	0.942809041579065	0.1944275937688935
147.2915291967308	0.9428090415790638	0.19448980553529838
147.34139206165835	0.9428090415790641	0.19456222517949198
147.39126807931783	0.9428090415790646	0.1946450809425299
147.44113084575204	0.9428090415790646	0.19474204935092637
147.4910077699183	0.9428090415790641	0.19485331452700394
147.5408748041807	0.9428090415790646	0.19498074368505955
147.5907511410686	0.9428090415790626	0.1951226887718736
147.6406219336201	0.9428090415790646	0.19527562226560172
147.69048849565692	0.9428090415790638	0.19543503277001
147.740364248605	0.9428090415790653	0.19559330815156395
147.79022242431566	0.942809041579065	0.19574499902098608
147.840100986374	0.942809041579065	0.19588240511132574
147.88995762412299	0.9428090415790669	0.1960006597799361
147.93983762042214	0.9428090415790676	0.19609388636044056
147.9896967220993	0.9428090415790683	0.19616167036796744
148.039576774489	0.9428090415790695	0.1962038148865366
148.08944462518153	0.9428090415790689	0.19622317153081426
148.13931741264298	0.9428090415790689	0.1962258479497235
148.18918677143023	0.94280904157907	0.19621961340418992
148.2390548596907	0.9428090415790706	0.19621448148065435
148.28892945714472	0.9428090415790703	0.19621608527597675
148.33879004838494	0.9428090415790695	0.1962332458073376
148.38866521619383	0.94280904157907	0.19626770208744135
148.4385253058199	0.9428090415790703	0.1963223816723485
148.48839886441849	0.9428090415790712	0.1963939077490683
148.53826227774562	0.9428090415790715	0.1964786598133006
148.58813350706845	0.9428090415790719	0.19657101756225429
148.6380050170876	0.9428090415790722	0.19666563518919747
148.68787174217402	0.9428090415790735	0.19675843398277387
148.73775097382824	0.942809041579073	0.19684378685769927
148.78761350794673	0.9428090415790735	0.19692257837622226
148.83749132415582	0.9428090415790726	0.19699383754538943
148.8873554519944	0.9428090415790739	0.1970612515186453
148.93723507404573	0.9428090415790749	0.19712468618792794
148.98710128861072	0.9428090415790745	0.19718798633258727
149.03697750482027	0.9428090415790745	0.1972528645611295
149.08685763383926	0.9428090415790749	0.19731994330253283
149.13673086537617	0.9428090415790749	0.1973895238985373
149.1866129416649	0.9428090415790739	0.19745941322555138
149.23648419443302	0.9428090415790742	0.19752825439800217
149.2863673600775	0.9428090415790726	0.197593961314139
149.33623165291837	0.942809041579073	0.1976555644630895
149.3861112441026	0.9428090415790715	0.19770999695713407
149.43597429617614	0.9428090415790726	0.19775788330820704
149.48584772313177	0.9428090415790745	0.19779945641272176
149.5357141069683	0.9428090415790722	0.19783627357391165
149.58558071955164	0.9428090415790726	0.19787179586034173
149.63546298577768	0.9428090415790722	0.1979079707635322


==> Pics/kdv__tol_1em4.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.05	0.9428095781099494	0.001140203796760225
0.1	0.9428102836821817	0.0020206103896947044
0.15000000000000002	0.9428111377216759	0.0026398495489281556
0.2	0.9428124800197534	0.0031004652121175507
0.25	0.9428131609620485	0.003458833188053505
0.3	0.9428140940444142	0.003745771780420762
0.35	0.9428148986677782	0.003980866943784543
0.39999999999999997	0.942815599905864	0.0041772848841806634
0.44999999999999996	0.9428165010931265	0.004344275586128061
0.49999999999999994	0.942817292597715	0.004488015608546579
0.5499999999999999	0.9428179729797282	0.00461282970695735
0.6	0.9428187457772745	0.004722972993761825
0.65	0.9428196085862472	0.004820949928637405
0.7000000000000001	0.9428204048425646	0.004907037782762146
0.7500000000000001	0.9428211405253966	0.004984265339508847
0.8000000000000002	0.9428220673564024	0.005060381263535878
0.8500000000000002	0.942822804819811	0.005142496141801749
0.9000000000000002	0.9428233254759454	0.005215399384153575
0.9500000000000003	0.9428243215965708	0.005230447525900571
1.0000000000000002	0.9428251465215735	0.005207974523066232
1.0500000000000003	0.9428257514538152	0.005282507913273493
1.1000000000000003	0.942826546676019	0.005467311513826495
1.1500000000000004	0.9428275120604659	0.0056095269837481065
1.2000000000000004	0.9428282705236424	0.005634632067519311
1.2500000000000004	0.9428287818900181	0.005567818077838389
1.3000000000000005	0.9428296717764133	0.005450519110429545
1.3500000000000005	0.942830445101704	0.0053643830917913275
1.4000000000000006	0.9428310881314057	0.0053695152691554966
1.4500000000000006	0.9428317865970999	0.005471891366801482
1.5000000000000007	0.9428325638081353	0.005650461555679359
1.5500000000000007	0.942833198922521	0.005850230985410935
1.6000000000000008	0.9428340436171521	0.006027487485074064
1.6500000000000008	0.9428347557210306	0.00614981541745139
1.7000000000000008	0.9428355134621559	0.006198284001291426
1.7500000000000009	0.9428363019084229	0.006169226483964102
1.800000000000001	0.9428370298475435	0.006071987644993213
1.850000000000001	0.9428377324283158	0.005943619598815315
1.900000000000001	0.9428385472318372	0.005829063992732528
1.950000000000001	0.9428391877254895	0.005724423997427034
2.000000000000001	0.9428400298461027	0.005583729973518811
2.0500000000000007	0.9428407548916031	0.005469475078173292
2.1000000000000005	0.9428410984984792	0.00551323205879089
2.1500000000000004	0.942841923209544	0.005684189605970666
2.2	0.9428427359119568	0.005859066672841104
2.25	0.942843396262568	0.006001697987316805
2.3	0.9428440747668921	0.006111276759100486
2.3499999999999996	0.9428449112083794	0.00621624731972667
2.3999999999999995	0.9428457709539739	0.006372088446520437
2.4499999999999993	0.9428464251301778	0.006577100834065534
2.499999999999999	0.9428472949749198	0.006793296731523407
2.549999999999999	0.9428480798158674	0.006975433908937526
2.5999999999999988	0.9428488879004269	0.007075676777399735
2.6499999999999986	0.9428496321446831	0.007080106482597391
2.6999999999999984	0.9428504087585371	0.007005767284697316
2.7499999999999982	0.9428511700869762	0.006875072411463035
2.799999999999998	0.9428517985117747	0.006721668478402889
2.849999999999998	0.942852832317896	0.006579895776141753
2.8999999999999977	0.9428534543679588	0.006498396733895546
2.9499999999999975	0.9428540593331877	0.006503971611504924
2.9999999999999973	0.9428548396594488	0.0065166357915921345
3.049999999999997	0.9428554809315245	0.006457525429571604
3.099999999999997	0.942856131196368	0.00637570408669316
3.149999999999997	0.9428568406537727	0.006339879655191693
3.1999999999999966	0.9428575423930395	0.006301805096887074
3.2499999999999964	0.9428584100671693	0.006212647487339554
3.2999999999999963	0.9428587886911961	0.006077411044355226
3.349999999999996	0.9428594770313238	0.005910214438084384
3.399999999999996	0.942860148951663	0.005786025309065045
3.4499999999999957	0.9428607452652402	0.005787684585780609
3.4999999999999956	0.9428615499562775	0.005919379108350531
3.5499999999999954	0.9428621377306865	0.006141233702464861
3.599999999999995	0.9428629645454665	0.006389921961117376
3.649999999999995	0.9428634621794549	0.006605805564846438
3.699999999999995	0.9428642424967327	0.006785666544535157
3.7499999999999947	0.9428648691190171	0.0069443325243988335
3.7999999999999945	0.9428653303688318	0.0070924222078367904
3.8499999999999943	0.9428661768183297	0.007232866276077498
3.899999999999994	0.9428669642176006	0.007366930100902264
3.949999999999994	0.9428675172161873	0.007521156050340902
3.999999999999994	0.9428678282893135	0.007672984252146121
4.049999999999994	0.9428687785277993	0.00773190238130137
4.099999999999993	0.9428693604823443	0.00767949937812863
4.149999999999993	0.9428697311539438	0.007611535901049575
4.199999999999993	0.9428705450057463	0.007586622110707378
4.249999999999993	0.9428712146214435	0.007600237109230495
4.299999999999993	0.9428719678462208	0.007656235785382501
4.3499999999999925	0.9428724078534767	0.007739935370466218
4.399999999999992	0.9428731967537838	0.007842041930175004
4.449999999999992	0.9428738467616781	0.00799016417085628
4.499999999999992	0.9428742315737865	0.008185271823354238
4.549999999999992	0.9428749288148581	0.008387212085314287
4.599999999999992	0.942875419560802	0.008556587271925367
4.6499999999999915	0.9428758937919688	0.00864214513845909
4.699999999999991	0.9428764447576706	0.008625492695706866
4.749999999999991	0.9428769512120438	0.008541538210205727
4.799999999999991	0.9428774455047293	0.008434276627671685
4.849999999999991	0.942877968954345	0.008335816410638583
4.899999999999991	0.9428787017596479	0.008253390733473814
4.94999999999999	0.9428793661418431	0.008200779983615878
4.99999999999999	0.9428795293107518	0.008207132388652333
5.04999999999999	0.9428801868713184	0.00822396881566683
5.09999999999999	0.9428807135004167	0.008151512705570255
5.14999999999999	0.9428811879761281	0.00799597987272674
5.1999999999999895	0.942881635739655	0.0078322545727974
5.249999999999989	0.9428820010823465	0.007688362379307396
5.299999999999989	0.9428826857468396	0.007576467168644517
5.349999999999989	0.9428831113319378	0.0074912107377832875
5.399999999999989	0.9428835337915497	0.00739050070503511
5.449999999999989	0.9428840925729287	0.007265467181430684
5.4999999999999885	0.9428845915633133	0.007156673103854616
5.549999999999988	0.9428848383784333	0.007081310304763796
5.599999999999988	0.9428854368569293	0.007053781799921811
5.649999999999988	0.9428858664284722	0.007069990827764818
5.699999999999988	0.942886108374228	0.007100052204779863
5.749999999999988	0.9428866658809455	0.007149321597830986
5.799999999999987	0.9428870667786781	0.007254225879373525
5.849999999999987	0.9428873789547523	0.007431288889361749
5.899999999999987	0.9428878016343805	0.00765272277102906
5.949999999999987	0.9428883852734098	0.007866703228041288
5.999999999999987	0.9428886892577006	0.008061150413820705
6.0499999999999865	0.9428889876723755	0.008235687747813544
6.099999999999986	0.942889618749177	0.008313499694541608
6.149999999999986	0.9428900452894263	0.008243724498753683
6.199999999999986	0.9428904987419213	0.008090298698974046
6.249999999999986	0.942890994525246	0.00792882726567863
6.299999999999986	0.9428914117274383	0.007807879849715502
6.349999999999985	0.9428919435293275	0.007766226895974002
6.399999999999985	0.942892581160049	0.007782290392861447
6.449999999999985	0.9428930271032319	0.007798620858729788
6.499999999999985	0.9428936291981584	0.007812531157681307
6.549999999999985	0.9428939634782628	0.007834444859788027
6.5999999999999845	0.9428944279988238	0.007873749462794689
6.649999999999984	0.9428950668999525	0.007945412749292169
6.699999999999984	0.9428956027462029	0.00802955558919104
6.749999999999984	0.9428960880011088	0.008094237105751384
6.799999999999984	0.9428967155173087	0.008148111161421756
6.849999999999984	0.9428973297759543	0.008220402016670581
6.8999999999999835	0.9428979789084114	0.00832154507722991
6.949999999999983	0.9428985443915849	0.008427565197646364
6.999999999999983	0.942899043113143	0.008515430613736531
7.049999999999983	0.9428993079653012	0.008618723269141076
7.099999999999983	0.9428998237832271	0.008745113609443918
7.149999999999983	0.9429003556973463	0.00884214427835847
7.199999999999982	0.9429007590951324	0.008913356299143211
7.249999999999982	0.9429011409243243	0.009010020570673193
7.299999999999982	0.9429015825879944	0.009153004171319057
7.349999999999982	0.9429018519033392	0.009351188563866134
7.399999999999982	0.942902303591335	0.009588022590507011
7.4499999999999815	0.9429026916637175	0.009792975052511949
7.499999999999981	0.9429030917531999	0.009928133605751347
7.549999999999981	0.9429035384912361	0.010005446202395542
7.599999999999981	0.9429039310739038	0.010052244511922047
7.649999999999981	0.9429043373938214	0.010117963494880252
7.699999999999981	0.9429047647952139	0.010240934996122915
7.7499999999999805	0.9429050787075943	0.010411013361680923
7.79999999999998	0.9429056285818611	0.010611499548978514
7.84999999999998	0.9429061503082921	0.010846058825847948
7.89999999999998	0.9429063575669003	0.011115620658986127
7.94999999999998	0.9429067308369661	0.011399179781565499
7.99999999999998	0.9429072156132469	0.011651092610361595
8.04999999999998	0.9429075772203028	0.011861422361619835
8.09999999999998	0.9429082604293945	0.012052815569372368
8.14999999999998	0.9429087796750771	0.01220205333424443
8.199999999999982	0.942909211939967	0.012278144820910816
8.249999999999982	0.9429095700878799	0.012302319233971444
8.299999999999983	0.942909900187409	0.012298728198441918
8.349999999999984	0.9429102275796251	0.012280877979832317
8.399999999999984	0.942910563715754	0.012276926062062222
8.449999999999985	0.9429109261968075	0.012273155360315202
8.499999999999986	0.9429115753492113	0.012230627877237336
8.549999999999986	0.9429120204181644	0.012146741974835475
8.599999999999987	0.9429125816271808	0.012040977835251054
8.649999999999988	0.9429128538820234	0.011947331615306938
8.699999999999989	0.9429132722911335	0.011916602025533872
8.74999999999999	0.9429135396368556	0.011959321400497819
8.79999999999999	0.9429139853456265	0.012035531515370528
8.84999999999999	0.9429146345409475	0.012112318243357956
8.899999999999991	0.9429151864716021	0.01217837477051903
8.949999999999992	0.9429153831447308	0.012239373800134748
8.999999999999993	0.9429160345114657	0.012284577746586135
9.049999999999994	0.9429164478181072	0.012300557370782195
9.099999999999994	0.9429169255166354	0.012322028782910414
9.149999999999995	0.9429172552052354	0.012387041085548804
9.199999999999996	0.9429178812300214	0.012481408554442072
9.249999999999996	0.9429181682663089	0.012595738279255695
9.299999999999997	0.9429184922761608	0.012738050939568013
9.349999999999998	0.9429188012191464	0.012893435611541573
9.399999999999999	0.9429193836809907	0.013062660870657626
9.45	0.9429197064870545	0.013245562219537148
9.5	0.9429203042594854	0.013402737780195916
9.55	0.9429206233608234	0.013504385602534506
9.600000000000001	0.9429211951545509	0.01355240151728153
9.650000000000002	0.9429217235303288	0.013559145082552512
9.700000000000003	0.9429223662769601	0.013565426045280356
9.750000000000004	0.9429227520415537	0.013617267061445415
9.800000000000004	0.9429231877719279	0.013708598427512663
9.850000000000005	0.9429235427551401	0.013808385267116518
9.900000000000006	0.9429239662256252	0.013898565841351296
9.950000000000006	0.9429243457928481	0.013988435893371485
10.000000000000007	0.9429248623566933	0.014093867594078505
10.050000000000008	0.9429253048153616	0.014207485542460862
10.100000000000009	0.9429257481978968	0.014330112724935128
10.15000000000001	0.9429261886776477	0.01448977209907915
10.20000000000001	0.94292677403041	0.01467879310290761
10.25000000000001	0.9429273247091237	0.014859291942691852
10.300000000000011	0.9429277501595359	0.01501598139154057
10.350000000000012	0.9429282687943211	0.015129143205257184
10.400000000000013	0.942928742344366	0.015185156865161184
10.450000000000014	0.9429292318810746	0.015209960607613617
10.500000000000014	0.9429297142595431	0.0152186301460366
10.550000000000015	0.9429302380726187	0.015203829344540704
10.600000000000016	0.9429308208356377	0.015175159539301646
10.650000000000016	0.9429312971045429	0.015143845875425815
10.700000000000017	0.9429319095863185	0.015123233722754927
10.750000000000018	0.9429324484107348	0.01515386845378758
10.800000000000018	0.942932813494517	0.015250766012296297
10.85000000000002	0.9429331229620028	0.015381623349929997
10.90000000000002	0.9429336915017622	0.015502416508218268
10.95000000000002	0.9429341349216993	0.015592640938504598
11.000000000000021	0.9429346345023997	0.015664754659540227
11.050000000000022	0.9429352301246094	0.015733505154926462
11.100000000000023	0.9429358165385008	0.015798003498345255
11.150000000000023	0.9429363250547946	0.015880067734672997
11.200000000000024	0.9429368728424518	0.016005806924510944
11.250000000000025	0.9429375223436788	0.016157517311165204
11.300000000000026	0.9429379547843002	0.01631633239531054
11.350000000000026	0.942938527218924	0.016472803935096498
11.400000000000027	0.9429390207434825	0.01660353353283212
11.450000000000028	0.9429395462508317	0.016712642990553202
11.500000000000028	0.9429400658004806	0.016826408628666068
11.55000000000003	0.9429405482650485	0.01694175499836521
11.60000000000003	0.9429409951437949	0.01704645479869453
11.65000000000003	0.9429414774134085	0.017131528909334122
11.700000000000031	0.94294195567064	0.0171700834268301
11.750000000000032	0.9429424563699709	0.01716274201783264
11.800000000000033	0.942942856561864	0.017136920095885973
11.850000000000033	0.9429433233466953	0.017098336251143497
11.900000000000034	0.942943918532539	0.017025614760402843
11.950000000000035	0.9429445256208138	0.016902201721112696
12.000000000000036	0.9429449931715684	0.01673903250262635
12.050000000000036	0.9429454847604068	0.016577289233408128
12.100000000000037	0.9429460063995068	0.016442464910674883
12.150000000000038	0.9429464643967981	0.016343511002540872
12.200000000000038	0.9429470113213789	0.016305993093155943
12.250000000000039	0.942947658168602	0.01632545094749536
12.30000000000004	0.9429481742626881	0.016364603030444284
12.35000000000004	0.9429486868764809	0.0164018810071499
12.400000000000041	0.942949258541495	0.016411463379276004
12.450000000000042	0.9429498178938183	0.016367805166589998
12.500000000000043	0.9429503504180539	0.016293807476138705
12.550000000000043	0.9429509003664558	0.01622112651785489
12.600000000000044	0.9429513186642797	0.016156282632472922
12.650000000000045	0.9429519541918838	0.01611148006418295
12.700000000000045	0.9429525100148528	0.01607615310918284
12.750000000000046	0.9429528361820337	0.016023990812782943
12.800000000000047	0.9429533826785722	0.015967271545214465
12.850000000000048	0.942953795718913	0.015936301080444065
12.900000000000048	0.9429542603058233	0.015935560849635735
12.950000000000049	0.9429548228823963	0.015948311828855862
13.00000000000005	0.94295532926115	0.015957210263105863
13.05000000000005	0.9429557360957853	0.015969857390466725
13.100000000000051	0.9429563124348981	0.01600723387747645
13.150000000000052	0.9429569301856695	0.01606323418731673
13.200000000000053	0.9429573622670571	0.016138711271593997
13.250000000000053	0.9429579491736636	0.0162418538770437
13.300000000000054	0.9429585763994668	0.016350986744310687
13.350000000000055	0.9429589543718211	0.016449651584941796
13.400000000000055	0.9429594825625932	0.016543690775029336
13.450000000000056	0.9429599511769502	0.01662326555773164
13.500000000000057	0.9429604335160552	0.0166974868008533
13.550000000000058	0.9429608931782356	0.016804825922056493
13.600000000000058	0.9429614712554099	0.016956215548320944
13.650000000000059	0.9429619696194154	0.017147249899134652
13.70000000000006	0.9429626323717527	0.01736260241211703
13.75000000000006	0.9429632422451292	0.01755123429234224
13.800000000000061	0.9429635910944537	0.017674208707265732
13.850000000000062	0.9429640099814155	0.017742889018994644
13.900000000000063	0.9429644695337807	0.01777800904747143
13.950000000000063	0.9429652113931546	0.017787557882818286
14.000000000000064	0.9429659415877167	0.017769084372339535
14.050000000000065	0.9429664549303229	0.0177225500460797
14.100000000000065	0.9429670342953603	0.017675578228909496
14.150000000000066	0.9429677111372032	0.017646357277256323
14.200000000000067	0.9429682291931297	0.01763701774572515
14.250000000000068	0.9429686773227636	0.01766306892684157
14.300000000000068	0.9429692622477062	0.01772706927014151
14.350000000000069	0.9429697551797906	0.017807540241655012
14.40000000000007	0.9429702719603313	0.017905398083935754
14.45000000000007	0.9429708046058531	0.018018571036345035
14.500000000000071	0.9429712846337742	0.01813010043812524
14.550000000000072	0.9429717895467559	0.018252821677894635
14.600000000000072	0.9429723106398447	0.01839984541152234
14.650000000000073	0.9429727064818041	0.01856268080620114
14.700000000000074	0.9429734049413915	0.018740267423210468
14.750000000000075	0.9429739128958904	0.018913677789347345
14.800000000000075	0.9429744081774191	0.01904075291605022
14.850000000000076	0.9429748306386841	0.019117247669697857
14.900000000000077	0.9429753858352852	0.019176916061398267
14.950000000000077	0.942975735678963	0.019251232844223407
15.000000000000078	0.9429763756127661	0.019355359832727858
15.050000000000079	0.9429769753384725	0.019478002818135266
15.10000000000008	0.9429773438771151	0.019609160675697103
15.15000000000008	0.9429778916258315	0.019745742263717257
15.200000000000081	0.9429785289471125	0.019869071950185373
15.250000000000082	0.9429790810741446	0.019968021150372883
15.300000000000082	0.9429795933112403	0.02005012284580654
15.350000000000083	0.9429801786540714	0.020103716854525517
15.400000000000084	0.9429806483473915	0.02012682008105931
15.450000000000085	0.9429811584963496	0.02014249635373895
15.500000000000085	0.9429816969043302	0.020153933339365906
15.550000000000086	0.9429821798805147	0.02016717066476724
15.600000000000087	0.9429828027921321	0.020207535414778103
15.650000000000087	0.9429832629293634	0.020278063997394735
15.700000000000088	0.9429837628326004	0.020375163852522186
15.750000000000089	0.9429842455090163	0.020501592583918423
15.80000000000009	0.9429846936171737	0.020625355011690504
15.85000000000009	0.9429851371095396	0.020707470512424102
15.900000000000091	0.9429856991981578	0.020750844363487425
15.950000000000092	0.9429860495646158	0.02077765504682845
16.000000000000092	0.9429865617690096	0.020810567947826247
16.050000000000093	0.9429872177510635	0.020851181447754632
16.100000000000094	0.9429876070185765	0.020881492911521693
16.150000000000095	0.9429881354807732	0.02089387122257745
16.200000000000095	0.9429887983942633	0.020885502005815477
16.250000000000096	0.942989176542861	0.020849969297323388
16.300000000000097	0.9429896805068169	0.020809895728651814
16.350000000000097	0.9429903337782343	0.02079028157589429
16.400000000000098	0.9429909720443628	0.02079503963476162
16.4500000000001	0.9429914663219665	0.02084386773576973
16.5000000000001	0.9429920873042943	0.020949405845493055
16.5500000000001	0.9429926989098583	0.021096175985244433
16.6000000000001	0.9429933235114425	0.02127920315115627
16.6500000000001	0.9429938877112773	0.02149177680964076
16.700000000000102	0.9429943793172972	0.021709917994899307
16.750000000000103	0.9429949250071786	0.021932752820961063
16.800000000000104	0.9429953963397741	0.02215954254952429
16.850000000000104	0.9429957729961415	0.022362787666179135
16.900000000000105	0.9429962578441565	0.022533651102969406
16.950000000000106	0.942996752927337	0.022692189403135544
17.000000000000107	0.9429969597203149	0.02286632676767025
17.050000000000107	0.9429973644958626	0.023074660528305164
17.100000000000108	0.9429978971606254	0.023307325258051906
17.15000000000011	0.9429981615822403	0.023539674313650887
17.20000000000011	0.9429988227673664	0.023756279797337965
17.25000000000011	0.9429993838225628	0.0239363819960275
17.30000000000011	0.9429999311530228	0.02407625376321708
17.35000000000011	0.9430006130823533	0.024197168017448926
17.400000000000112	0.9430013405671236	0.02430200782429128
17.450000000000113	0.9430018990735262	0.02439233887709839
17.500000000000114	0.9430026065865971	0.024483210822711165
17.550000000000114	0.9430031121364717	0.02456831649655275
17.600000000000115	0.9430034276554606	0.02463727477807328
17.650000000000116	0.9430038978833823	0.024701271782025375
17.700000000000117	0.9430043136689428	0.024756346753929546
17.750000000000117	0.9430046399970767	0.024804850785227192
17.800000000000118	0.9430052790527302	0.02487621347073414
17.85000000000012	0.9430060638677746	0.024976474083727808
17.90000000000012	0.9430066312491864	0.025088225333810756
17.95000000000012	0.9430071748302477	0.02520675345352105
18.00000000000012	0.9430077778218928	0.02533600628057559
18.05000000000012	0.9430082376439839	0.02548232167917887
18.100000000000122	0.94300882534609	0.025641932246144115
18.150000000000123	0.9430093151115984	0.025787326811139225
18.200000000000124	0.9430095310498013	0.02589665003379534
18.250000000000124	0.9430102113062553	0.025957050303047666
18.300000000000125	0.9430107044814262	0.025959702116783997
18.350000000000126	0.943011196417645	0.025931415668566216
18.400000000000126	0.9430118386466267	0.02590632117896587
18.450000000000127	0.9430122611608672	0.025895653327549794
18.500000000000128	0.9430126214841539	0.025914376969864095
18.55000000000013	0.9430132391473247	0.025969842368210597
18.60000000000013	0.9430136996340966	0.02604011453721387
18.65000000000013	0.9430141044770748	0.02611781159611685
18.70000000000013	0.9430147489004341	0.026199393761564358
18.75000000000013	0.9430151710332018	0.02626560785060241
18.800000000000132	0.9430156835023302	0.02632584586620133
18.850000000000133	0.943016277087299	0.0264026044144993
18.900000000000134	0.9430168852417465	0.02648811919791457
18.950000000000134	0.943017306267463	0.026565609875866782
19.000000000000135	0.9430178582299921	0.026629314616265387
19.050000000000136	0.9430180715140598	0.026679725467351697
19.100000000000136	0.9430185440408444	0.026729618396042244
19.150000000000137	0.9430191461393715	0.026780258209833156
19.200000000000138	0.943019442055231	0.026820205688946063
19.25000000000014	0.9430199752848145	0.026846352761897754
19.30000000000014	0.9430206230367354	0.026847323074758067
19.35000000000014	0.9430210102833056	0.026823018088273424
19.40000000000014	0.9430216749840471	0.026798956301567013
19.45000000000014	0.9430221070664291	0.026783958755138473
19.500000000000142	0.9430226151656745	0.026769291480088404
19.550000000000143	0.9430229097380336	0.026755839400163208
19.600000000000144	0.9430235139412212	0.02672293157614601
19.650000000000144	0.9430239204450189	0.02664831170663822
19.700000000000145	0.9430245697689824	0.026542610260380094
19.750000000000146	0.9430252732111288	0.026409795458685048
19.800000000000146	0.9430258101367266	0.026255569430254682
19.850000000000147	0.9430261273780408	0.02612246951877617
19.900000000000148	0.9430267393758411	0.026045659468914274
19.95000000000015	0.9430272301422463	0.02602486049430845
20.00000000000015	0.9430276233915205	0.026051489828958954
20.05000000000015	0.9430278680880453	0.0261100630283245
20.10000000000015	0.943028369729103	0.026192128879719095
20.15000000000015	0.9430287046481614	0.02629906213549539
20.200000000000152	0.9430292817236299	0.026420256943557385
20.250000000000153	0.9430297587123123	0.026546282841705657
20.300000000000153	0.9430305113385927	0.026667547471530335
20.350000000000154	0.9430311609275557	0.026766765885399554
20.400000000000155	0.9430316454306773	0.02684971232753544
20.450000000000156	0.9430322620952645	0.026936869273651517
20.500000000000156	0.9430327493354735	0.02702586010676396
20.550000000000157	0.9430332543069	0.027119137140501542
20.600000000000158	0.9430339614993586	0.027217687765091782
20.65000000000016	0.943034451537108	0.027301059974076322
20.70000000000016	0.9430350750359807	0.027370811679736325
20.75000000000016	0.9430357270992563	0.02744313617423674
20.80000000000016	0.9430359769355038	0.027512480394433003
20.85000000000016	0.9430365665159832	0.027588241866147122
20.900000000000162	0.9430369731168672	0.027696691000100665
20.950000000000163	0.943037651056812	0.0278347197900666
21.000000000000163	0.94303789973617	0.027981027115590713
21.050000000000164	0.9430383408029374	0.028111702852186622
21.100000000000165	0.9430390044119374	0.028204688038738525
21.150000000000166	0.9430396207197499	0.028264091112052726
21.200000000000166	0.9430399955517527	0.028305151465816848
21.250000000000167	0.9430401078595252	0.0283407345074607
21.300000000000168	0.9430408351233428	0.0283878854683612
21.35000000000017	0.9430411969785552	0.028445986237630914
21.40000000000017	0.9430413242005118	0.028504436493875417
21.45000000000017	0.943041451994808	0.028574058353781087
21.50000000000017	0.943041783643201	0.028654327297361448
21.55000000000017	0.9430419140592676	0.028730882925892088
21.600000000000172	0.9430425728956728	0.028801892903435742
21.650000000000173	0.9430428501478194	0.02884812705849957
21.700000000000173	0.9430433945117088	0.028848194462719898
21.750000000000174	0.9430439847395591	0.02881640143254286
21.800000000000175	0.9430445798926052	0.02876365655186971
21.850000000000176	0.9430451198284484	0.028686405754346386
21.900000000000176	0.9430456841946553	0.028611263278435165
21.950000000000177	0.9430463363476019	0.028563729059090236
22.000000000000178	0.9430469121798654	0.028545178616352227
22.05000000000018	0.9430472501968824	0.028550931180341698
22.10000000000018	0.9430479031597653	0.028567051180929767
22.15000000000018	0.9430484696417244	0.028585986856248708
22.20000000000018	0.9430487799436092	0.02862206699806696
22.25000000000018	0.9430490745356999	0.028688808033702513
22.300000000000182	0.9430497071233207	0.02879673681102173
22.350000000000183	0.9430500127966793	0.028947314954471337
22.400000000000183	0.9430503840920965	0.029111752339978893
22.450000000000184	0.9430509883734113	0.029267690938093706
22.500000000000185	0.9430513096783981	0.029409514463689303
22.550000000000185	0.9430516397564989	0.02952232809576267
22.600000000000186	0.9430518559124108	0.0296063836853107
22.650000000000187	0.9430521283611566	0.029672101668641714
22.700000000000188	0.9430524752176652	0.029709167925344695
22.75000000000019	0.9430527587441708	0.029724787914388987
22.80000000000019	0.9430530576862672	0.02974735516564621
22.85000000000019	0.9430538015903208	0.029775782645500345
22.90000000000019	0.9430543493673129	0.02980837779819538
22.95000000000019	0.9430549222964908	0.029859360929330718
23.000000000000192	0.9430555149042968	0.02992551730136786
23.050000000000193	0.9430560935678571	0.02999369702364638
23.100000000000193	0.943056763516074	0.03005024846920599
23.150000000000194	0.9430573434493456	0.030075664195967546
23.200000000000195	0.9430578455036168	0.030071256788071432
23.250000000000195	0.9430582034411558	0.030057236049671473
23.300000000000196	0.9430586706770354	0.03005335559552421
23.350000000000197	0.943059199578898	0.030084776773536163
23.400000000000198	0.9430598571932217	0.030154359306327542
23.4500000000002	0.9430604025846052	0.030241149784882373
23.5000000000002	0.9430609924143089	0.030339733298684
23.5500000000002	0.9430616910687131	0.030446943436121726
23.6000000000002	0.9430621549086011	0.030558080171043764
23.6500000000002	0.9430627543171557	0.03068836773893779
23.700000000000202	0.9430630115098831	0.030839052531470786
23.750000000000203	0.9430636481186344	0.03099216452214649
23.800000000000203	0.9430638610122943	0.03115501792317263
23.850000000000204	0.9430641139409794	0.03132710907277617
23.900000000000205	0.9430646641535052	0.03148582090510092
23.950000000000205	0.9430649648234275	0.03162863617265206
24.000000000000206	0.9430652129669914	0.03176146122898829
24.050000000000207	0.9430657741850035	0.03188277287553861
24.100000000000207	0.9430664520562374	0.03200042361434939
24.150000000000208	0.9430671582060445	0.03211823406696982
24.20000000000021	0.9430676703104439	0.03223792264344389
24.25000000000021	0.9430682718086129	0.03237793108908479
24.30000000000021	0.9430685977122247	0.03255360003193529
24.35000000000021	0.9430690525449947	0.03277711564475657
24.40000000000021	0.9430697432548492	0.03305288225532142
24.450000000000212	0.9430700815493401	0.033351886331473936
24.500000000000213	0.9430706152004694	0.03364151682443307
24.550000000000214	0.9430712315144598	0.033906724088844396
24.600000000000215	0.9430715506369834	0.03413317966420257
24.650000000000215	0.9430720748844954	0.034327895279516504
24.700000000000216	0.9430727001758545	0.034513947189941
24.750000000000217	0.9430733655490656	0.034684925832522605
24.800000000000217	0.9430738568329526	0.034838990312948945
24.850000000000218	0.9430744781922966	0.0349907222380728
24.90000000000022	0.9430750976984985	0.035129692312437115
24.95000000000022	0.9430755929551613	0.03524181144475319
25.00000000000022	0.9430762159875905	0.03533436049791056
25.05000000000022	0.9430767501817862	0.03540822760885916
25.10000000000022	0.9430772476532869	0.03546691200158768
25.150000000000222	0.9430776179427565	0.03551953904758624
25.200000000000223	0.943078214675974	0.03555972408943682
25.250000000000224	0.9430787376610337	0.03558538386234722
25.300000000000225	0.9430790538428782	0.03560166228112406
25.350000000000225	0.9430796461723333	0.035610676124552605
25.400000000000226	0.9430801348378351	0.035626151574746925
25.450000000000227	0.9430804358250994	0.03565267972485692
25.500000000000227	0.9430810154303052	0.0356735935920193
25.550000000000228	0.9430815636591547	0.0356853264634672
25.60000000000023	0.9430818558355784	0.03569294706261061
25.65000000000023	0.9430824896449267	0.035702290064381526
25.70000000000023	0.9430830133514925	0.03574544892644328
25.75000000000023	0.9430838131191464	0.035840385123507505
25.80000000000023	0.9430844248365627	0.03596998763598079
25.850000000000232	0.9430850687201158	0.03612702356592056
25.900000000000233	0.9430857643097501	0.036298918512351556
25.950000000000234	0.9430863677623021	0.03645088255008685
26.000000000000234	0.9430869960763814	0.03656810099024529
26.050000000000235	0.9430873142453594	0.03665084356545549
26.100000000000236	0.9430878637397889	0.03669801192908207
26.150000000000237	0.943088468471442	0.03672662846697377
26.200000000000237	0.9430891764106359	0.03674969967296479
26.250000000000238	0.9430896582191782	0.03676784155928192
26.30000000000024	0.9430902568076323	0.03678729208483296
26.35000000000024	0.9430909616574917	0.03680989450837331
26.40000000000024	0.9430913883912142	0.036839326190164
26.45000000000024	0.9430919355860484	0.036891379587798395
26.50000000000024	0.9430922490447806	0.036961662676708085
26.550000000000242	0.9430927237600699	0.037036122032817406
26.600000000000243	0.9430932981891706	0.03711228218213762
26.650000000000244	0.9430939671278882	0.03717924326218458
26.700000000000244	0.943094426257267	0.03724106439792329
26.750000000000245	0.9430947299186259	0.037322122527845995
26.800000000000246	0.9430953960227438	0.03741505608132263
26.850000000000247	0.9430956293862549	0.03750127079074352
26.900000000000247	0.9430962315181214	0.037581425929703226
26.950000000000248	0.9430969690106791	0.037641865164100924
27.00000000000025	0.9430974711444846	0.03766809416704696
27.05000000000025	0.9430978215368665	0.037674177748497226
27.10000000000025	0.9430980272392312	0.037671538076849434
27.15000000000025	0.9430985734391188	0.0376745419363487
27.20000000000025	0.9430988906655055	0.037703540415932796
27.250000000000252	0.9430995859690832	0.0377576393105005
27.300000000000253	0.943100121919631	0.03782435418561859
27.350000000000254	0.9431004768130755	0.037890775036265714
27.400000000000254	0.9431011081871512	0.037937428396464405
27.450000000000255	0.9431015938183842	0.037965017351477635
27.500000000000256	0.9431022358160757	0.03798644946660552
27.550000000000257	0.9431029246520656	0.038000610755849734
27.600000000000257	0.9431034317979977	0.03801570268826018
27.650000000000258	0.9431037578266953	0.038040119591212285
27.70000000000026	0.9431044010378428	0.03807262820491526
27.75000000000026	0.9431049139948924	0.038136961759503
27.80000000000026	0.9431056347244704	0.0382543014822919
27.85000000000026	0.9431062110450384	0.03840937035176364
27.90000000000026	0.9431067722872147	0.03859216843254734
27.950000000000262	0.9431074498399085	0.038795461414519034
28.000000000000263	0.9431079988487501	0.03899209623618271
28.050000000000264	0.9431085227854763	0.03917359880327762
28.100000000000264	0.9431092208642083	0.03934320779590338
28.150000000000265	0.9431096498947511	0.03949661033223321
28.200000000000266	0.9431101726614713	0.03963989556708914
28.250000000000266	0.9431108345777641	0.039776294338754944
28.300000000000267	0.9431112609600689	0.039891086228054456
28.350000000000268	0.943111747794874	0.03997461897526475
28.40000000000027	0.9431121149312048	0.040014743334983484
28.45000000000027	0.943112551478003	0.040005963018288716
28.50000000000027	0.9431130595075223	0.03997211548196432
28.55000000000027	0.9431134394695487	0.03993408354193634
28.60000000000027	0.9431138728880946	0.03990336153903029
28.650000000000272	0.9431144534869973	0.039894056605172715
28.700000000000273	0.9431151074996876	0.03989531891459206
28.750000000000274	0.9431156464985956	0.03989477700929497
28.800000000000274	0.9431161778409651	0.03990588166558465
28.850000000000275	0.9431168515787148	0.03992255396022571
28.900000000000276	0.9431173800744479	0.03992358914831752
28.950000000000276	0.9431179847532265	0.03991215501430652
29.000000000000277	0.9431185863610367	0.03988236204187421
29.050000000000278	0.9431190008222782	0.039826480617881035
29.10000000000028	0.9431196161910226	0.03976278365998766
29.15000000000028	0.9431201020715456	0.03970587711712292
29.20000000000028	0.9431205400977669	0.03966362424678453
29.25000000000028	0.9431211232332709	0.03965181231017598
29.30000000000028	0.9431217114438266	0.03966745103283732
29.350000000000282	0.9431221123483624	0.03969597315854634
29.400000000000283	0.943122745974954	0.03972532894877616
29.450000000000284	0.9431233623707022	0.0397335403342475
29.500000000000284	0.9431237854696735	0.039717421736363064
29.550000000000285	0.9431243600238203	0.039694253274429714
29.600000000000286	0.9431248722785958	0.03967256644349017
29.650000000000286	0.9431253120637465	0.0396636145162974
29.700000000000287	0.9431259263902053	0.03967094268117743
29.750000000000288	0.9431264964479071	0.039672316066950944
29.80000000000029	0.9431269581060775	0.039667553915894396
29.85000000000029	0.9431274834390545	0.039675825577797585
29.90000000000029	0.9431281215640646	0.03969341060520681
29.95000000000029	0.9431285093560501	0.039727060044611774
30.00000000000029	0.9431291939003741	0.03979327991523963
30.050000000000292	0.9431296745129869	0.039885617745672675
30.100000000000293	0.9431302287657606	0.04000320210484459
30.150000000000293	0.9431309105704768	0.04015274267630353
30.200000000000294	0.9431314816451828	0.04032142755909583
30.250000000000295	0.9431319950623266	0.040499945383411506
30.300000000000296	0.9431326579678146	0.04068012908184094
30.350000000000296	0.9431331598758992	0.040839839937675586
30.400000000000297	0.9431336393240758	0.04096808815261827
30.450000000000298	0.943134288694062	0.04105543099413085
30.5000000000003	0.9431347431842143	0.041094431087067784
30.5500000000003	0.9431352095491832	0.041105090674428024
30.6000000000003	0.9431358278618582	0.04111281606951104
30.6500000000003	0.9431362826701254	0.04113360953342573
30.7000000000003	0.9431367875778007	0.041186618731458034
30.750000000000302	0.9431374571545841	0.041260167782215744
30.800000000000303	0.9431379457682079	0.041328136881594056
30.850000000000303	0.943138442687796	0.04139556508656375
30.900000000000304	0.943139074353434	0.041465125764714825
30.950000000000305	0.9431393420340225	0.041530335610034906
31.000000000000306	0.943139835003078	0.04160737071156026
31.050000000000306	0.9431403450575297	0.04170243659811812
31.100000000000307	0.9431407401604567	0.041805753510573064
31.150000000000308	0.9431412561246246	0.04192493652893175
31.20000000000031	0.9431416996258849	0.04206139095151046
31.25000000000031	0.9431419364734339	0.04220715084573682
31.30000000000031	0.9431425046351007	0.04236878443018568
31.35000000000031	0.943142993169888	0.042544331056533394
31.40000000000031	0.9431433225642419	0.042729564652796787
31.450000000000312	0.9431439096317308	0.04292841734699803
31.500000000000313	0.9431445183103597	0.04313275676246026
31.550000000000313	0.9431449025947387	0.043338053645168635
31.600000000000314	0.9431455225137721	0.04355276414795743
31.650000000000315	0.9431461171393268	0.04377337493126582
31.700000000000315	0.9431465864776517	0.043999119803298466
31.750000000000316	0.9431474094627936	0.0442243738471768
31.800000000000317	0.9431477364417479	0.044413506348545816
31.850000000000318	0.9431481971107978	0.04455062173325829
31.90000000000032	0.9431484772092834	0.04465060128339082
31.95000000000032	0.9431490901454245	0.04471977666609857
32.00000000000032	0.9431496448569434	0.0447782379037475
32.05000000000032	0.9431503763300033	0.04485850218106692
32.100000000000314	0.9431510195290361	0.04496289451058075
32.15000000000031	0.9431515326009823	0.04508845822970434
32.20000000000031	0.9431518688156091	0.04523847223345345
32.250000000000306	0.9431524729227801	0.04539627647686183
32.3000000000003	0.9431529691881354	0.04555150893699604
32.3500000000003	0.9431532898761736	0.045701876824306056
32.4000000000003	0.9431538592478083	0.045836230292666494
32.450000000000294	0.9431543967115561	0.045953767690150873
32.50000000000029	0.943154667658696	0.046056086068311144
32.55000000000029	0.9431552574090079	0.04613233091493478
32.600000000000286	0.9431557948291025	0.046186458043047794
32.65000000000028	0.9431561345115217	0.04622396017327176
32.70000000000028	0.9431567355409606	0.04624592277298724
32.75000000000028	0.9431573422221917	0.04626873563794988
32.800000000000274	0.9431582056245443	0.04629044442415131
32.85000000000027	0.9431588502540583	0.04628943718703558
32.90000000000027	0.9431594482051177	0.04627377285430086
32.950000000000266	0.9431602180680625	0.046257859118580914
33.00000000000026	0.9431607403523226	0.04624560019901695
33.05000000000026	0.9431612975422701	0.0462603830700722
33.10000000000026	0.9431619274891623	0.046312523742167135
33.150000000000254	0.9431623418089488	0.04638298537701975
33.20000000000025	0.9431627485844163	0.046464245762396196
33.25000000000025	0.9431632191317201	0.046546199850641026
33.300000000000246	0.9431638018812812	0.04661526140033422
33.35000000000024	0.9431641105729615	0.046680230701177154
33.40000000000024	0.9431645950654945	0.046752842295306095
33.45000000000024	0.9431647900815675	0.04684164440900877
33.500000000000234	0.9431652066542591	0.046965848866886914
33.55000000000023	0.9431656902168566	0.047127569509321864
33.60000000000023	0.9431658447124326	0.04731763707631704
33.650000000000226	0.943166153599171	0.04753178090372606
33.70000000000022	0.9431666192849374	0.04775241922640461
33.75000000000022	0.9431670917037194	0.04797100978880731
33.80000000000022	0.9431678263393302	0.04818936014801421
33.850000000000215	0.9431685757913885	0.04838274196140702
33.90000000000021	0.9431688190287227	0.04853296192056759
33.95000000000021	0.9431693045729779	0.04865005393568245
34.000000000000206	0.9431698437760283	0.04873412322696677
34.0500000000002	0.9431703045841209	0.04879581033744028
34.1000000000002	0.9431709127523785	0.04886309049182622
34.1500000000002	0.9431715785972211	0.04893553945245165
34.200000000000195	0.9431720836864916	0.04900474938426074
34.25000000000019	0.9431724468800907	0.04907460940836903
34.30000000000019	0.9431730907144914	0.04913807979997901
34.350000000000186	0.9431736455148099	0.04919727461680833
34.40000000000018	0.9431739946204014	0.04927000166696391
34.45000000000018	0.9431746233107307	0.04936064018170829
34.50000000000018	0.9431751593884038	0.04947591252873031
34.550000000000175	0.9431755460845302	0.04961948773173969
34.60000000000017	0.9431761786571924	0.049772940402546983
34.65000000000017	0.9431767322090517	0.04992176762107126
34.700000000000166	0.9431774612000124	0.05005170498859593
34.75000000000016	0.943178068463546	0.05014804958410867
34.80000000000016	0.9431785867058156	0.05022513989909672
34.85000000000016	0.9431791204620578	0.050297992894835615
34.900000000000155	0.9431797122676566	0.05035862985294866
34.95000000000015	0.943180216264021	0.05041802683473612
35.00000000000015	0.9431809138898738	0.05048820375996976
35.050000000000146	0.9431814227152361	0.05056308079021331
35.10000000000014	0.9431819448679439	0.05065543850859121
35.15000000000014	0.9431823102483992	0.050771794436947654
35.20000000000014	0.9431828323015543	0.05089010490370539
35.250000000000135	0.9431833680759567	0.0509984911366203
35.30000000000013	0.9431840522471436	0.051088739721082486
35.35000000000013	0.9431845130567145	0.051148159068659015
35.40000000000013	0.9431850307037298	0.05118953619312877
35.450000000000124	0.9431855586811291	0.051229688423123414
35.50000000000012	0.9431860638848601	0.05127556421617849
35.55000000000012	0.9431864681180664	0.05134308504495492
35.600000000000115	0.943187090706533	0.051433071818542474
35.65000000000011	0.9431875714713792	0.051533738961591954
35.70000000000011	0.9431880432388978	0.05163956937642554
35.75000000000011	0.9431886374796389	0.051735755165255984
35.800000000000104	0.9431891328751159	0.05181770019950369
35.8500000000001	0.9431896139701484	0.05190618854201601
35.9000000000001	0.9431902609337866	0.05199863221472682
35.950000000000095	0.9431907011547214	0.052082168825958196
36.00000000000009	0.9431912392988604	0.052158064314937906
36.05000000000009	0.9431918235395941	0.05220759427769864
36.10000000000009	0.9431922413722928	0.052214530266759235
36.150000000000084	0.9431927226255485	0.052191117037992146
36.20000000000008	0.9431932252888006	0.05213531479784564
36.25000000000008	0.9431935772171173	0.052040134371213145
36.300000000000075	0.9431940788130625	0.051919315587166295
36.35000000000007	0.943194534093461	0.051777751632851574
36.40000000000007	0.9431947987474634	0.051625492163788464
36.45000000000007	0.9431953467647439	0.05149184469861727
36.500000000000064	0.9431958013749603	0.051388717048077355
36.55000000000006	0.9431960422338442	0.0513223241002753
36.60000000000006	0.9431965476593387	0.051297271093325325
36.650000000000055	0.9431969823085737	0.05129706419314781
36.70000000000005	0.943197198538252	0.05130647732088915
36.75000000000005	0.9431977179418167	0.05131525964974941
36.80000000000005	0.9431981770622597	0.051305744499740645
36.850000000000044	0.9431984411967689	0.05129054939628637
36.90000000000004	0.9431989573403685	0.051295024968049385
36.95000000000004	0.9431993887733707	0.05131802323357295
37.000000000000036	0.9431996920838167	0.0513647720192829
37.05000000000003	0.9432001726860201	0.05143732113327508
37.10000000000003	0.9432005721436045	0.051512936195114
37.15000000000003	0.9432009516962595	0.05158970358551174
37.200000000000024	0.9432014378518849	0.051678454961831426
37.25000000000002	0.943201771229699	0.05177010107280282
37.30000000000002	0.9432020889070634	0.051865610755002095
37.350000000000016	0.9432025190051772	0.051968148809911165
37.40000000000001	0.9432027716913037	0.052064431672165644
37.45000000000001	0.9432030170499686	0.05215771070596982
37.50000000000001	0.9432034589838217	0.052253915056179365
37.550000000000004	0.9432037032486863	0.05234554291636243
37.6	0.9432040331863201	0.05243473765230167
37.65	0.9432045150257237	0.05252059699315151
37.699999999999996	0.9432047922037072	0.052594931284981404
37.74999999999999	0.9432051018907042	0.05266648413657733
37.79999999999999	0.9432056457668181	0.05273572796036458
37.84999999999999	0.9432060100734371	0.05280545723644319
37.899999999999984	0.943206416847295	0.052904799590461175
37.94999999999998	0.9432070007727996	0.05304401042907507
37.99999999999998	0.9432073683185713	0.05321284448512267
38.049999999999976	0.9432078319977596	0.05340728007417487
38.09999999999997	0.9432083691728596	0.05359905813361923
38.14999999999997	0.9432087771048393	0.05375411149605115
38.19999999999997	0.9432092330945846	0.053874557152357894
38.249999999999964	0.9432097432114288	0.053961691881527794
38.29999999999996	0.9432101171583462	0.05401483870382198
38.34999999999996	0.9432106187040206	0.05405348682193311
38.399999999999956	0.9432111362805892	0.05408204826087427
38.44999999999995	0.9432114426503682	0.05409904801750254
38.49999999999995	0.9432118760727564	0.054120390843051334
38.54999999999995	0.9432122973542779	0.054150143015465044
38.599999999999945	0.9432125793687229	0.05418788269705538
38.64999999999994	0.9432130076430151	0.05424252004671133
38.69999999999994	0.9432134455320557	0.05430898294614935
38.749999999999936	0.9432136886266846	0.05438725648048802
38.79999999999993	0.9432141469407365	0.05448331509007387
38.84999999999993	0.943214606908904	0.0545847055827624
38.89999999999993	0.9432148879531411	0.05469538861812869
38.949999999999925	0.94321536284142	0.05483107245516769
38.99999999999992	0.9432158182481887	0.05498244783032112
39.04999999999992	0.9432161312815572	0.055144306588768004
39.099999999999916	0.9432167228774413	0.05531478747061334
39.14999999999991	0.9432171735850261	0.05546657126913491
39.19999999999991	0.9432174741301451	0.05559387672831887
39.24999999999991	0.9432179516558921	0.0557157239365234
39.299999999999905	0.9432183838915681	0.05583754993098964
39.3499999999999	0.9432187733709892	0.05597278467592737
39.3999999999999	0.9432193140847238	0.05613218204416386
39.449999999999896	0.9432196619449906	0.056296642236477464
39.49999999999989	0.9432199739560562	0.05645175017553999
39.54999999999989	0.9432205973958289	0.0565898578267382
39.59999999999989	0.9432208968932048	0.056692054061611735
39.649999999999885	0.9432212742111203	0.05675658755272935
39.69999999999988	0.9432215460677025	0.056787611718902495
39.74999999999988	0.9432219715097964	0.056785122897559284
39.799999999999876	0.9432224120658074	0.05676898984395118
39.84999999999987	0.9432230090596362	0.05674998456720376
39.89999999999987	0.9432234233235971	0.056727856383526835
39.94999999999987	0.9432238688832814	0.05672410708552807
39.999999999999865	0.9432244195611514	0.05675045310304012
40.04999999999986	0.9432248461946591	0.05679956989464068
40.09999999999986	0.943225306313106	0.05687916763023872
40.14999999999986	0.9432259868346272	0.05697857787535391
40.199999999999854	0.9432264561887712	0.05707150542294047
40.24999999999985	0.9432269576516833	0.057162066244284625
40.29999999999985	0.9432275505904066	0.05725610328852372
40.349999999999845	0.9432279342880183	0.05735167471492615
40.39999999999984	0.9432284157367561	0.057462450226654686
40.44999999999984	0.9432288970640541	0.057583648252610746
40.49999999999984	0.943229083786606	0.0576935024685349
40.549999999999834	0.9432293867498003	0.05778978065112415
40.59999999999983	0.9432298988953282	0.05786909327216464
40.64999999999983	0.9432302349217223	0.0579317811372645
40.699999999999825	0.9432307406102303	0.057998012881655
40.74999999999982	0.9432313468316	0.058078070834702386
40.79999999999982	0.9432316584682859	0.05818357926835014
40.84999999999982	0.9432322246903695	0.05832981637334869
40.899999999999814	0.9432327865405101	0.05850446115894934
40.94999999999981	0.94323312052965	0.058695749662565376
40.99999999999981	0.9432336093474354	0.05890613239152486
41.049999999999805	0.9432341315611092	0.05911793911180795
41.0999999999998	0.9432344631268044	0.05932488049681138
41.1499999999998	0.9432350061133464	0.059536103346508315
41.1999999999998	0.9432355607877171	0.05973662120251319
41.249999999999794	0.9432359302866744	0.05992245307778036
41.29999999999979	0.9432364576367424	0.060112594436819024
41.34999999999979	0.943236882269054	0.06031096063304028
41.399999999999785	0.9432371408011186	0.06052700499389461
41.44999999999978	0.943237566172107	0.06077289233801136
41.49999999999978	0.9432379755610292	0.06102750367394537
41.54999999999978	0.9432382842017937	0.06127010547138642
41.599999999999774	0.9432387835089767	0.06149198942597891
41.64999999999977	0.943239222615696	0.061677359570668444
41.69999999999977	0.9432395511915456	0.061828897569254936
41.749999999999766	0.9432401648366167	0.061955915450999474
41.79999999999976	0.9432404245888171	0.06205748317806877
41.84999999999976	0.9432408455894475	0.06214515290726511
41.89999999999976	0.9432414518597894	0.06222193809455867
41.949999999999754	0.9432419304745392	0.06227124930306341
41.99999999999975	0.9432423320789053	0.06229949955849295
42.04999999999975	0.9432429625023677	0.06231458222611241
42.099999999999746	0.9432433422916253	0.06231460124778967
42.14999999999974	0.9432436710145921	0.06232501557328053
42.19999999999974	0.9432441733504698	0.0623637682170222
42.24999999999974	0.9432444588912614	0.06242238713280857
42.299999999999734	0.9432448813782561	0.06250836442398255
42.34999999999973	0.9432453842211252	0.0626238342998057
42.39999999999973	0.9432457150629763	0.0627541477162299
42.449999999999726	0.9432460669304459	0.06290267662128635
42.49999999999972	0.943246530454593	0.06306072450657793
42.54999999999972	0.9432468887134589	0.06320005571685562
42.59999999999972	0.9432473101574903	0.06331237224768115
42.649999999999714	0.9432478708114269	0.06339346339681924
42.69999999999971	0.9432481870147357	0.06344382517970636
42.74999999999971	0.9432486679133764	0.0634856919572359
42.799999999999706	0.943249228284392	0.06353164144665965
42.8499999999997	0.9432495537975862	0.0635875983092697
42.8999999999997	0.9432500256200074	0.0636663681004313
42.9499999999997	0.9432505674637875	0.06375273966541707
42.999999999999694	0.9432508980608681	0.06382797028754905
43.04999999999969	0.9432514132406138	0.06389417643299984
43.09999999999969	0.9432519942981976	0.06393900655881533
43.149999999999686	0.9432523371655348	0.0639618575467999
43.19999999999968	0.9432528334157824	0.06398681897988406
43.24999999999968	0.943253408221273	0.06401293594244452
43.29999999999968	0.9432538328264579	0.06403256096914386
43.349999999999675	0.943254388075181	0.06405501204438788
43.39999999999967	0.9432548980711899	0.06407052160407245
43.44999999999967	0.9432552801410868	0.06407614135501755
43.499999999999666	0.9432558462415153	0.06409012272667723
43.54999999999966	0.9432563843914337	0.06410839089643774
43.59999999999966	0.9432567433183128	0.0641246314851301
43.64999999999966	0.9432573148152834	0.06414551994221604
43.699999999999655	0.9432577560231499	0.06416595450852235
43.74999999999965	0.9432580836388897	0.06418985819753156
43.79999999999965	0.9432586112461782	0.06422674404741645
43.849999999999646	0.9432591040758311	0.06426561956775156
43.89999999999964	0.9432594072343184	0.06430268913045499
43.94999999999964	0.9432599534042527	0.06433174720077156
43.99999999999964	0.9432604119334527	0.06432610903632069
44.049999999999635	0.9432607424586522	0.06428358677112
44.09999999999963	0.9432613006766637	0.06421438775252529
44.14999999999963	0.943261738390019	0.0641191950058611
44.199999999999626	0.9432621148008645	0.06402811030487554
44.24999999999962	0.9432626351058971	0.0639749418869847
44.29999999999962	0.9432630636691365	0.06395946124986414
44.34999999999962	0.9432634400512984	0.06398768381806481
44.399999999999615	0.9432639777814491	0.06405816792520082
44.44999999999961	0.9432643826850164	0.06414796426130974
44.49999999999961	0.9432647608281539	0.06425782219322622
44.549999999999606	0.9432652880669892	0.0643927073808815
44.5999999999996	0.943265684569688	0.06453833548449951
44.6499999999996	0.9432660616576389	0.06469289590570028
44.6999999999996	0.943266571927503	0.06485377230673958
44.749999999999595	0.9432669009861896	0.06501000773947901
44.79999999999959	0.9432672991514761	0.06516910650826828
44.84999999999959	0.9432678226955536	0.06533032020589916
44.89999999999959	0.9432681871449384	0.06548484969145545
44.949999999999584	0.9432685476408471	0.06563982573310372
44.99999999999958	0.9432691454324291	0.06578487501510505
45.04999999999958	0.9432694855173257	0.06590694406119689
45.099999999999575	0.9432699047766671	0.06601777034047945
45.14999999999957	0.9432702522632042	0.06611589946232165
45.19999999999957	0.9432706168424411	0.06619948301622217
45.24999999999957	0.9432709990096882	0.06629250011183396
45.299999999999564	0.9432714067086311	0.06639316456191333
45.34999999999956	0.9432717003031528	0.06648442944482326
45.39999999999956	0.943272100492767	0.06656503034566616
45.449999999999555	0.9432725522314179	0.06661482367382324
45.49999999999955	0.9432727445607645	0.06662053384395386
45.54999999999955	0.9432731429444742	0.0666060997229217
45.59999999999955	0.9432733653805532	0.06658681368905564
45.649999999999544	0.9432736062196336	0.06657305659556395
45.69999999999954	0.9432739712040057	0.06658525456339147
45.74999999999954	0.9432743000036391	0.06662206498131104
45.799999999999535	0.9432745330709462	0.06667990186286105
45.84999999999953	0.943274876582253	0.06676255369049469
45.89999999999953	0.9432752569928351	0.06685335589525918
45.94999999999953	0.9432754284101199	0.0669439442844798
45.999999999999524	0.9432758471997952	0.06703235066691458
46.04999999999952	0.9432761563396881	0.06709727083950683
46.09999999999952	0.9432763620777174	0.06713561669198935
46.149999999999515	0.943276803731745	0.06715817046927941
46.19999999999951	0.943277170671466	0.0671556227937433
46.24999999999951	0.9432773889300572	0.06714100263952848
46.29999999999951	0.9432778691911967	0.06713777346431865
46.349999999999504	0.9432782083120513	0.06713920946294401
46.3999999999995	0.9432784423904155	0.0671479766606122
46.4499999999995	0.9432788489893865	0.06716927578087122
46.499999999999496	0.9432791315737736	0.06718542791809544
46.54999999999949	0.9432794148934468	0.06720353367960931
46.59999999999949	0.9432798420552766	0.06724730362010121
46.64999999999949	0.9432801055495901	0.06731914236066949
46.699999999999484	0.9432805502221031	0.06742602502278014
46.74999999999948	0.9432808480416761	0.06756546549085422
46.79999999999948	0.9432812395294232	0.06771285777904532
46.849999999999476	0.9432815807167447	0.06785841694404567
46.89999999999947	0.9432819868909885	0.06799212723253473
46.94999999999947	0.9432822486510297	0.0681002879304756
46.99999999999947	0.9432825288310662	0.06819446964772434
47.049999999999464	0.9432829651491206	0.0682800490969845
47.09999999999946	0.943283284034907	0.06835300338241518
47.14999999999946	0.9432836218197025	0.06843268543168697
47.199999999999456	0.9432840474033392	0.06852167240802118
47.24999999999945	0.9432844363113446	0.06860853832408144
47.29999999999945	0.9432848307972169	0.06870594740921018
47.34999999999945	0.9432853075888933	0.06880858138142154
47.399999999999444	0.9432856640811025	0.06889726425449816
47.44999999999944	0.9432861242775865	0.06897465884275562
47.49999999999944	0.9432865889435247	0.06902896733697593
47.549999999999436	0.9432869820457661	0.06904451155033962
47.59999999999943	0.9432874057079985	0.06904343502237636
47.64999999999943	0.9432878671024822	0.06904478350755183
47.69999999999943	0.9432882322794388	0.0690590081905312
47.749999999999424	0.9432886669968227	0.06910667764407526
47.79999999999942	0.9432891657650274	0.0691842309704227
47.84999999999942	0.9432894941523623	0.0692814613200241
47.899999999999416	0.9432899457009694	0.06940261405233539
47.94999999999941	0.9432903760870339	0.06954086677979333
47.99999999999941	0.9432906529914651	0.06969853524753221
48.04999999999941	0.9432910656198367	0.06989125822036692
48.099999999999405	0.9432914680709804	0.07010957383928482
48.1499999999994	0.9432916898067614	0.07034847329035787
48.1999999999994	0.9432921250682057	0.0706100384952797
48.249999999999396	0.9432925743466662	0.07086718152232935
48.29999999999939	0.9432928337282704	0.07110698253083345
48.34999999999939	0.9432932503966109	0.07133430037332908
48.39999999999939	0.9432936153758075	0.0715343746989241
48.449999999999385	0.9432938612961848	0.07171001367201044
48.49999999999938	0.9432943110355811	0.0718792148469393
48.54999999999938	0.9432946363115555	0.07203382526695833
48.599999999999376	0.9432948782322601	0.07218140430216358
48.64999999999937	0.9432952781057072	0.07234643980138737
48.69999999999937	0.9432955740871537	0.07253103195481785
48.74999999999937	0.9432958951334364	0.07274038597414534
48.799999999999365	0.9432962839446205	0.07297321787652311
48.84999999999936	0.9432965240641146	0.07320234760804487
48.89999999999936	0.9432967598534839	0.07341413204703949
48.949999999999356	0.9432971665775635	0.0736028588631722
48.99999999999935	0.9432974364192435	0.07375866384307381
49.04999999999935	0.9432976668737612	0.07389946941055967
49.09999999999935	0.94329806628104	0.07403950330539706
49.149999999999345	0.9432983785621576	0.07417336856575417
49.19999999999934	0.943298612801703	0.07431394589355773
49.24999999999934	0.9432990419100982	0.0744583854933114
49.299999999999336	0.9432992982972608	0.07458511870197373
49.34999999999933	0.943299514590009	0.07469979034516731
49.39999999999933	0.943299845553568	0.07480349015187618
49.44999999999933	0.9433000757601815	0.07488451388887953
49.499999999999325	0.9433003346863025	0.07495999149177911
49.54999999999932	0.9433007089522122	0.07503277527102292
49.59999999999932	0.9433011343928741	0.07508455410704973
49.64999999999932	0.9433015340750925	0.0751228336952687
49.699999999999314	0.9433018816816695	0.07515012249228971
49.74999999999931	0.943302278211991	0.07515985586255251
49.79999999999931	0.9433026780123952	0.07516453269423959
49.849999999999305	0.943302946335999	0.07516323626813809
49.8999999999993	0.9433033913029774	0.07514764615648496
49.9499999999993	0.9433036695048558	0.07513207296069634
49.9999999999993	0.9433040165693433	0.07512331642043005
50.049999999999294	0.9433044138718598	0.07513395583413969
50.09999999999929	0.9433047304878228	0.07519311938384297
50.14999999999929	0.9433051009613118	0.07530024437187685
50.199999999999285	0.9433054795905487	0.07544689711379858
50.24999999999928	0.9433059112875904	0.0756307230825657
50.29999999999928	0.9433062327393721	0.07582006706727878
50.34999999999928	0.9433066084546713	0.07599034343085709
50.399999999999274	0.9433068918917134	0.07614417637425601
50.44999999999927	0.9433071909200023	0.07626793592488001
50.49999999999927	0.9433076161274357	0.07636452263181008
50.549999999999265	0.9433079652921441	0.07645898413621705
50.59999999999926	0.9433084509508683	0.07654501471740721
50.64999999999926	0.9433087026488146	0.07661751099094713
50.69999999999926	0.9433090850047741	0.07668791272031655
50.749999999999254	0.9433094220250533	0.07674850705675018
50.79999999999925	0.9433096692819403	0.07680095244150252
50.84999999999925	0.9433101008464905	0.07685842340825887
50.899999999999245	0.9433104372215975	0.0769104178912619
50.94999999999924	0.9433107133615768	0.07695566406440085
50.99999999999924	0.9433111383522603	0.07700033666080225
51.04999999999924	0.9433114275321819	0.07703597156970791
51.099999999999234	0.9433117188067085	0.0770752361980093
51.14999999999923	0.9433122008300313	0.07712945638387135
51.19999999999923	0.9433124701005836	0.07718528400177332
51.249999999999226	0.9433128854646292	0.07724511853079971
51.29999999999922	0.9433133642144442	0.07730797909465274
51.34999999999922	0.943313780883613	0.07735314283582556
51.39999999999922	0.9433141571518274	0.07739141388175412
51.449999999999214	0.9433146226875355	0.07743789746134054
51.49999999999921	0.9433151119408927	0.07749018255040586
51.54999999999921	0.9433154776098637	0.07757149788520716
51.599999999999206	0.9433160029646666	0.07769295706985431
51.6499999999992	0.9433163546528056	0.07783092621116192
51.6999999999992	0.9433167409985723	0.07797520687906849
51.7499999999992	0.9433171825404373	0.07811229934392247
51.799999999999194	0.9433174861647999	0.07821838027040529
51.84999999999919	0.9433178033486869	0.07830073626510817
51.89999999999919	0.9433181953168273	0.07836556621619029
51.949999999999186	0.9433184589069441	0.07840966292128516
51.99999999999918	0.9433187858561592	0.07845027383271264
52.04999999999918	0.9433191956009295	0.07849326194004931
52.09999999999918	0.9433194523522824	0.0785414552513942
52.149999999999174	0.9433197518169184	0.07861771119672586
52.19999999999917	0.9433201429472334	0.0787231110171859
52.24999999999917	0.9433204204398509	0.07884851424002906
52.299999999999166	0.943320728524191	0.07900122567161255
52.34999999999916	0.9433211498053797	0.07916355026873821
52.39999999999916	0.9433214552563811	0.07931887713033842
52.44999999999916	0.9433218266286266	0.07947860115614006
52.499999999999154	0.9433222744558064	0.07963290592263304
52.54999999999915	0.9433225956438381	0.07977550917580338
52.59999999999915	0.9433229652227875	0.07992308107496862
52.649999999999146	0.9433233495370694	0.08006206154916284
52.69999999999914	0.9433236187292323	0.08017081533451569
52.74999999999914	0.9433240314708788	0.08024974546794039
52.79999999999914	0.9433243749621856	0.08028436861285307
52.849999999999135	0.943324612330438	0.08027468320647835
52.89999999999913	0.9433249986223298	0.08024806320889116
52.94999999999913	0.9433253360601377	0.08021281271503763
52.999999999999126	0.9433255749124986	0.08017863077825282
53.04999999999912	0.943325948310704	0.0801573186408199
53.09999999999912	0.9433262946786171	0.0801340997307888
53.14999999999912	0.9433265323822969	0.08010526378880563
53.199999999999115	0.9433268711661065	0.08007643177908234
53.24999999999911	0.9433271980813848	0.08003013186446087
53.29999999999911	0.943327422856719	0.07996841418152595
53.349999999999106	0.943327820384452	0.0799022106143307
53.3999999999991	0.9433281673942541	0.07981981450807539
53.4499999999991	0.9433284164546407	0.07973653984313288
53.4999999999991	0.9433287934124428	0.07967522443306066
53.549999999999095	0.9433290858169967	0.07963225800151068
53.59999999999909	0.9433293579455753	0.0796232492768269
53.64999999999909	0.9433297504393144	0.07966329357081492
53.699999999999086	0.9433300236439651	0.0797304025440173
53.74999999999908	0.943330289540554	0.07981501688502239
53.79999999999908	0.9433307350358104	0.07990856361151333
53.84999999999908	0.9433310234073959	0.07998699946371954
53.899999999999075	0.943331281367848	0.08005649518158664
53.94999999999907	0.9433316632706721	0.08012829535407331
53.99999999999907	0.9433319365297828	0.08019701412180341
54.049999999999066	0.9433322092065668	0.08027023311235454
54.09999999999906	0.9433325905602438	0.08034191315501742
54.14999999999906	0.9433328454331749	0.08039264824999089
54.19999999999906	0.9433331168833847	0.08043202833540224
54.249999999999055	0.9433335083628442	0.0804633588171641
54.29999999999905	0.9433338286087066	0.08048527382732888
54.34999999999905	0.9433341496142484	0.08052390243183007
54.39999999999905	0.9433345531198198	0.08058555190515501
54.449999999999044	0.9433348532332956	0.08066558684980826
54.49999999999904	0.9433351715357402	0.08078166829228377
54.54999999999904	0.9433355336915519	0.08092652212976213
54.599999999999035	0.9433357630773639	0.08108036655374644
54.64999999999903	0.9433360265680177	0.08125075692660534
54.69999999999903	0.9433363508416927	0.08142310950540677
54.74999999999903	0.9433368043680006	0.0815742695559783
54.799999999999024	0.9433371156460713	0.08170816975901078
54.84999999999902	0.9433374713605082	0.0818154343557852
54.89999999999902	0.9433377224531205	0.08189331311563028
54.949999999999015	0.9433380583650918	0.081968759220743
54.99999999999901	0.9433384101331019	0.0820527733840142
55.04999999999901	0.9433386221684725	0.08215070022512158
55.09999999999901	0.9433389712234613	0.0822727488123482
55.149999999999004	0.9433393039720395	0.08239781029243205
55.199999999999	0.9433395475510473	0.08251188345785658
55.249999999999	0.9433398633642224	0.08262067922086494
55.299999999998995	0.9433402708967435	0.08271279241275771
55.34999999999899	0.9433405051189143	0.0827961914430756
55.39999999999899	0.9433408942604345	0.0828910030898368
55.44999999999899	0.9433412372224572	0.08298830086541278
55.499999999998984	0.9433414824850062	0.08309228655496562
55.54999999999898	0.9433418207405275	0.08321743717923959
55.59999999999898	0.943342173548178	0.08334625267398721
55.649999999998975	0.9433425849200248	0.08348138059170164
55.69999999999897	0.9433429399150004	0.0836401559163048
55.74999999999897	0.9433434058036929	0.0838121414809528
55.79999999999897	0.9433437846484471	0.08400247001118231
55.849999999998964	0.9433442831934198	0.0842212710643628
55.89999999999896	0.9433447111340391	0.08445312095482287
55.94999999999896	0.9433450121058642	0.08469915550897193
55.999999999998956	0.9433455255366013	0.0849650790734764
56.04999999999895	0.9433458585289252	0.08523274538509824
56.09999999999895	0.9433461541289015	0.08549714502310257
56.14999999999895	0.943346481935833	0.08574320444089242
56.199999999998944	0.9433468785896759	0.08593885195900569
56.24999999999894	0.9433472962414359	0.08608501835476082
56.29999999999894	0.9433477338767517	0.08618704508583855
56.349999999998936	0.9433479631605449	0.08624729741763669
56.39999999999893	0.9433483856941468	0.08629884768400561
56.44999999999893	0.9433486775147115	0.08635894283833685
56.49999999999893	0.9433491085160374	0.08642103834336623
56.549999999998924	0.9433492911823191	0.08650058778053282
56.59999999999892	0.9433496293678953	0.08659183464597378
56.64999999999892	0.9433500131999033	0.08667114690372413
56.699999999998916	0.9433502858678443	0.08674901790295501
56.74999999999891	0.9433507519831347	0.0868253558497883
56.79999999999891	0.9433509285346203	0.08688893552480563
56.84999999999891	0.9433511311731817	0.086955299792135
56.899999999998904	0.9433514657521226	0.08702380706764798
56.9499999999989	0.9433517779684664	0.08708100519620215
56.9999999999989	0.9433522448879805	0.08714038575547016
57.049999999998896	0.9433525635233164	0.08720108507781091
57.09999999999889	0.9433528446850916	0.0872586918575144
57.14999999999889	0.9433532998345531	0.08732664094517402
57.19999999999889	0.9433537709137725	0.08739355773464447
57.249999999998884	0.9433541393480992	0.08745011907666879
57.29999999999888	0.9433546250078948	0.08751058070475526
57.34999999999888	0.9433550685217814	0.0875722327367109
57.399999999998876	0.9433553851452908	0.0876411238032729
57.44999999999887	0.9433558087358942	0.08773850170906933
57.49999999999887	0.9433561610037057	0.08784832412991037
57.54999999999887	0.9433564978015228	0.08795820055094274
57.599999999998865	0.9433569969350032	0.08807190904937204
57.64999999999886	0.9433574085163736	0.0881647338841105
57.69999999999886	0.9433577311492396	0.08823267806445204
57.749999999998856	0.9433581425141949	0.08830068886356728
57.79999999999885	0.9433584988665754	0.0883729085717962
57.84999999999885	0.9433588090925262	0.08846478185810722
57.89999999999885	0.9433592802590202	0.08860272891239683
57.949999999998845	0.9433595958878226	0.08877610916194398
57.99999999999884	0.9433599457733634	0.08897910896365271
58.04999999999884	0.9433603275342493	0.08921211498476661
58.099999999998836	0.9433607688974963	0.08945247699264401
58.14999999999883	0.9433611507672318	0.08969527587279967
58.19999999999883	0.943361630794671	0.08993712559187833
58.24999999999883	0.9433620828833047	0.09015311968860887
58.299999999998825	0.9433624590992337	0.09034110455894676
58.34999999999882	0.9433629511787522	0.0905048174409741
58.39999999999882	0.9433633665806772	0.09063340849650718
58.449999999998816	0.9433637314950446	0.09074628406536522
58.49999999999881	0.9433642055987805	0.09085403331469513
58.54999999999881	0.9433646616346867	0.09094024747976649
58.59999999999881	0.9433650698179886	0.09101549285756344
58.649999999998805	0.9433655998829278	0.09108214128631843
58.6999999999988	0.9433660687894503	0.09112422633915368
58.7499999999988	0.9433665023106607	0.09116133142683056
58.799999999998796	0.9433669666957254	0.09121129543410146
58.84999999999879	0.9433673746418793	0.09126996132969009
58.89999999999879	0.9433677781480413	0.09135627599957141
58.94999999999879	0.9433682563552508	0.0914701611999874
58.999999999998785	0.943368693816386	0.09158589228814412
59.04999999999878	0.9433691014123786	0.09170082349561655
59.09999999999878	0.9433696428641136	0.09180512330885375
59.149999999998776	0.9433700991807742	0.0918884993007102
59.199999999998774	0.9433705756637464	0.0919714947775439
59.24999999999877	0.9433708232618149	0.0920607778326173
59.29999999999877	0.9433709215245243	0.09215381177005418
59.349999999998765	0.9433713978356597	0.09226912206552458
59.39999999999876	0.943371557943634	0.09240031511778099
59.44999999999876	0.9433716245534276	0.09254039338163261
59.49999999999876	0.9433721128121286	0.09270247839327642
59.549999999998754	0.9433722088578751	0.09286627330676421
59.59999999999875	0.9433722806694789	0.0930117666566428
59.64999999999875	0.9433727677230528	0.09314315531531898
59.699999999998745	0.9433732255480239	0.09324005260017612
59.74999999999874	0.9433736512339023	0.09329301406717498
59.79999999999874	0.9433740373623665	0.09332805571133783
59.84999999999874	0.9433745804830048	0.09334677263741405
59.899999999998734	0.9433750257460196	0.09335622714284851
59.94999999999873	0.9433751649699419	0.09338134365395616
59.99999999999873	0.9433757512218008	0.09341234949608412
60.049999999998725	0.9433762511610055	0.09344029538727723
60.09999999999872	0.9433763494088139	0.09347243521234712
60.14999999999872	0.9433765121492205	0.09349745158171578
60.19999999999872	0.9433770431755486	0.09352154519548164
60.249999999998714	0.9433772265601853	0.09356550755060526
60.29999999999871	0.9433777994587434	0.09361964016974937
60.34999999999871	0.943378293496979	0.09368259878519239
60.399999999998705	0.9433785978573437	0.09375183862001871
60.4499999999987	0.9433787251528423	0.09379790371722938
60.4999999999987	0.9433788968877961	0.09381874620576469
60.5499999999987	0.9433791073845017	0.09381855495072526
60.599999999998694	0.9433793608511035	0.0937780766169339
60.64999999999869	0.9433794631705068	0.09370790215599221
60.69999999999869	0.9433797187121051	0.0936258748021587
60.749999999998685	0.9433798730490015	0.09352241934770097
60.79999999999868	0.9433800567377517	0.09341934021957023
60.84999999999868	0.9433803294737451	0.093339720250549
60.89999999999868	0.9433804749217416	0.09327576318693773
60.949999999998674	0.9433807023511733	0.09324020304785757
60.99999999999867	0.9433809014626644	0.09323631395570751
61.04999999999867	0.9433810769941898	0.09323863012100098
61.099999999998666	0.9433812074442213	0.09324351488554744
61.14999999999866	0.9433815048539353	0.0932484845096598
61.19999999999866	0.9433816022594531	0.09324195602999878
61.24999999999866	0.9433818304791857	0.09324852212149394
61.299999999998654	0.9433821779140881	0.09328340721856439
61.34999999999865	0.9433822909552232	0.0933437966841448
61.39999999999865	0.9433825945482677	0.09344296615325182
61.449999999998646	0.943382843005256	0.09356907156407268
61.49999999999864	0.9433829885189173	0.09370285339300763
61.54999999999864	0.9433831807925309	0.09385523350646541
61.59999999999864	0.9433834877089311	0.09401864357181784
61.649999999998634	0.9433836571414649	0.09418005818991877
61.69999999999863	0.9433839336242956	0.09435633571070422
61.74999999999863	0.9433842955456031	0.09453540086173759
61.799999999998626	0.9433844364646964	0.09469958781660835
61.84999999999862	0.9433847200419283	0.09486090897790245
61.89999999999862	0.9433849276740838	0.09500595592068502
61.94999999999862	0.9433850684757368	0.09512030520093809
61.999999999998614	0.9433852810008697	0.09521849842293768
62.04999999999861	0.9433855752916233	0.09529300459271123
62.09999999999861	0.943385714392031	0.09533766987715685
62.149999999998606	0.9433859117492794	0.09537381907507075
62.1999999999986	0.9433862432144308	0.09540255765744737
62.2499999999986	0.9433863902275297	0.09543598988931767
62.2999999999986	0.9433867030984964	0.09550481216205586
62.349999999998595	0.9433869388162202	0.09560746406997404
62.39999999999859	0.9433871254681798	0.09574132068301303
62.44999999999859	0.9433873877220651	0.09590338003159453
62.499999999998586	0.9433877870734542	0.09605886593286193
62.54999999999858	0.9433880162136709	0.09619451906946719
62.59999999999858	0.9433883667144847	0.09631842127858398
62.64999999999858	0.9433886851629515	0.09641511414038716
62.699999999998575	0.9433889251592492	0.09649699717413703
62.74999999999857	0.9433892956410992	0.09658537957935408
62.79999999999857	0.9433896582886674	0.09666596403545084
62.849999999998566	0.9433899596061162	0.09674491572712642
62.89999999999856	0.9433903155431479	0.09683447984414015
62.94999999999856	0.9433906551934513	0.09691694453959085
62.99999999999856	0.9433909452480821	0.09699687958863834
63.049999999998555	0.9433912882468777	0.09708754198353076
63.09999999999855	0.9433918719364063	0.09717342315066448
63.14999999999855	0.9433921476464544	0.0972618839796349
63.199999999998546	0.9433925679459352	0.0973599118023679
63.24999999999854	0.9433931861722606	0.0974530184588829
63.29999999999854	0.9433934982209886	0.09755309746320015
63.34999999999854	0.9433939050271967	0.09766792819774953
63.399999999998535	0.9433942010562838	0.09778451225988759
63.44999999999853	0.9433947472431191	0.09790957618287774
63.49999999999853	0.9433951378924293	0.09803564858126429
63.549999999998526	0.943395481753946	0.09814201657355111
63.59999999999852	0.9433957949181677	0.09824782777248547
63.64999999999852	0.9433962637363851	0.09836213171601903
63.69999999999852	0.9433965586272124	0.09848357061380947
63.749999999998515	0.9433969253247847	0.09863810455168545
63.79999999999851	0.9433973589470332	0.09882126346810155
63.84999999999851	0.9433976942292873	0.09900590152407238
63.899999999998506	0.9433981100573177	0.09919080562058787
63.949999999998504	0.943398495944429	0.09935519855429462
63.9999999999985	0.9433988282053536	0.09947129005570049
64.0499999999985	0.9433991476653433	0.09955231198635017
64.0999999999985	0.9433996052876744	0.09959715594512973
64.1499999999985	0.9433999230037782	0.09960354407923508
64.1999999999985	0.9434004117961989	0.09959750141799537
64.2499999999985	0.9434009216022045	0.09958240830472691
64.29999999999849	0.9434012804887421	0.09955938053398504
64.34999999999849	0.9434017670316314	0.09955259224277152
64.39999999999849	0.9434022171692696	0.09956259362434997
64.44999999999848	0.9434026370590627	0.09958930999687281
64.49999999999848	0.9434030884485731	0.09964716736377019
64.54999999999848	0.943403573016799	0.09971744872985756
64.59999999999847	0.943403896540464	0.09979463272765118
64.64999999999847	0.9434043487710069	0.09989538287030923
64.69999999999847	0.9434048070369165	0.10000972177171527
64.74999999999847	0.9434051554764165	0.10014223499650611
64.79999999999846	0.943405588997043	0.10030885035287047
64.84999999999846	0.9434059941212789	0.10048583527766451
64.89999999999846	0.9434064077850879	0.10066047966828566
64.94999999999845	0.9434068760721621	0.10083934087575014
64.99999999999845	0.9434072935803605	0.10100123228058917
65.04999999999845	0.9434076520051224	0.10115211571873477
65.09999999999845	0.9434080695122191	0.10131635118209636
65.14999999999844	0.9434084728349776	0.10149081615369378
65.19999999999844	0.9434088456369019	0.10168602900816359
65.24999999999844	0.9434092583153886	0.10191147039919062
65.29999999999843	0.9434096601351932	0.10214349477182304
65.34999999999843	0.943410029204316	0.1023744513786998
65.39999999999843	0.9434104137370185	0.10260221231958973
65.44999999999843	0.9434108296749341	0.10280508923365658
65.49999999999842	0.9434112152418175	0.10299238337484097
65.54999999999842	0.9434117286292567	0.10316859739114252
65.59999999999842	0.9434121570567999	0.10332002167567667
65.64999999999841	0.9434125701767597	0.10346659961233444
65.69999999999841	0.9434130854376575	0.10362281096369859
65.74999999999841	0.9434135556182929	0.1037835743810934
65.7999999999984	0.9434140053617988	0.10397156553578529
65.8499999999984	0.9434145310015926	0.10418940888290297
65.8999999999984	0.9434150510270882	0.10440856379161002
65.9499999999984	0.9434154978970315	0.1046312029455052
65.9999999999984	0.9434160609969093	0.10484525973006496
66.04999999999839	0.9434165460661067	0.10502734864558624
66.09999999999839	0.9434170728322373	0.10519210712353258
66.14999999999839	0.9434175966578862	0.10534302720455674
66.19999999999838	0.9434180815859865	0.10546915588877982
66.24999999999838	0.9434185909157162	0.10558430480878513
66.29999999999838	0.9434190440195845	0.10568104782980159
66.34999999999837	0.9434195897603322	0.10573950892749903
66.39999999999837	0.943420045134041	0.10577223796252098
66.44999999999837	0.9434205840621795	0.10577791806992931
66.49999999999837	0.9434210198372404	0.1057624205018894
66.54999999999836	0.9434215445327546	0.10575831951095843
66.59999999999836	0.9434221263437883	0.10576966670099072
66.64999999999836	0.943422566757695	0.10579694489848243
66.69999999999835	0.9434231426677382	0.10586003592058371
66.74999999999835	0.9434236874074116	0.10594558394060753
66.79999999999835	0.9434241882283614	0.1060434996932412
66.84999999999835	0.9434247262595407	0.10616701650063219
66.89999999999834	0.9434252761763608	0.10629110406314776
66.94999999999834	0.9434257027069368	0.10640029770612795
66.99999999999834	0.9434261845906051	0.10650549454529232
67.04999999999833	0.9434266176442896	0.10659242369878129
67.09999999999833	0.9434270347756475	0.10666395110930578
67.14999999999833	0.9434277032297882	0.10674850015021783
67.19999999999833	0.9434282183454222	0.1068430555887375
67.24999999999832	0.9434286478545181	0.10694943422597918
67.29999999999832	0.9434291391479546	0.10707821295774625
67.34999999999832	0.9434297310372355	0.10720148793449442
67.39999999999831	0.9434302817862197	0.10730667291553456
67.44999999999831	0.9434309044110809	0.10739363863940415
67.49999999999831	0.9434314299288797	0.10744512002661478
67.5499999999983	0.94343199521243	0.10747292504886205
67.5999999999983	0.9434325886891322	0.10749433106794255
67.6499999999983	0.9434331750614684	0.107496448880631
67.6999999999983	0.9434337143943291	0.10748744340399181
67.7499999999983	0.9434343224640515	0.10747547183590518
67.79999999999829	0.9434349972666163	0.10744030056597702
67.84999999999829	0.9434355752217769	0.10739896578161647
67.89999999999829	0.9434361411843009	0.10736700397323064
67.94999999999828	0.9434366219918587	0.10733223726572637
67.99999999999828	0.943437068355917	0.10731224672152218
68.04999999999828	0.9434376180086086	0.10731998164065307
68.09999999999827	0.9434380857033378	0.10734030799059809
68.14999999999827	0.9434385204185207	0.10738721569487297
68.19999999999827	0.943439019258738	0.10746562276301878
68.24999999999827	0.9434396557446556	0.10755096041790149
68.29999999999826	0.9434402963077088	0.10764565288458326
68.34999999999826	0.943440921083964	0.10773638935758796
68.39999999999826	0.9434414719467429	0.10779514846025884
68.44999999999825	0.943442017708839	0.10782778834006988
68.49999999999825	0.9434425779932204	0.10783639158441502
68.54999999999825	0.9434431337613408	0.10782270549646704
68.59999999999825	0.943443742825627	0.10782234112920853
68.64999999999824	0.9434441468247858	0.10784753156412112
68.69999999999824	0.943444563053975	0.10789282246074261
68.74999999999824	0.9434450641089396	0.10797425701128917
68.79999999999824	0.9434456915673897	0.10807397647812533
68.84999999999823	0.9434461075006917	0.10817477190846246
68.89999999999823	0.9434465985527247	0.10829326439108446
68.94999999999823	0.9434471603426877	0.10842055141657334
68.99999999999822	0.9434478429469144	0.10854727768844312
69.04999999999822	0.9434483946566821	0.10869313834482836
69.09999999999822	0.9434488777006718	0.1088468776556513
69.14999999999822	0.9434495770542091	0.10899730218566515
69.19999999999821	0.9434500524637486	0.1091628222936037
69.24999999999821	0.9434505934145284	0.10932971930196922
69.2999999999982	0.9434510699761183	0.10949023057720504
69.3499999999982	0.9434516044500161	0.10965741268537915
69.3999999999982	0.943452110638164	0.10981564276799786
69.4499999999982	0.943452583990824	0.1099582041057281
69.4999999999982	0.9434530896396147	0.11009796330335424
69.54999999999819	0.9434535828498651	0.11022285426689757
69.59999999999819	0.9434540324993377	0.11033802634771318
69.64999999999819	0.9434545345436185	0.11046018707528775
69.69999999999818	0.943455079752431	0.11056646189046479
69.74999999999818	0.9434555345578952	0.11065083644073054
69.79999999999818	0.9434561132873753	0.11071063668289807
69.84999999999818	0.9434566359287834	0.11071699564687071
69.89999999999817	0.9434571166199304	0.11067784855520961
69.94999999999817	0.9434576501325842	0.11062113043106218
69.99999999999817	0.9434582188598283	0.11054704879921602
70.04999999999816	0.9434587217659527	0.11048218378795593
70.09999999999816	0.9434593208323987	0.11045394032514831
70.14999999999816	0.9434598411378495	0.11044749112263566
70.19999999999816	0.9434603196722154	0.1104716510198553
70.24999999999815	0.9434608684580295	0.11053093459331359
70.29999999999815	0.9434613635342514	0.1106007177445516
70.34999999999815	0.9434618820809666	0.11068256164153438
70.39999999999814	0.9434623444564876	0.11077709327736913
70.44999999999814	0.9434628626179459	0.11086182009389878
70.49999999999814	0.9434634106734118	0.11094328044103141
70.54999999999814	0.9434639918938157	0.1110228224648226
70.59999999999813	0.9434644872893689	0.11108558371909531
70.64999999999813	0.9434650604690831	0.1111517213580086
70.69999999999813	0.9434657046639778	0.11122335071706128
70.74999999999812	0.9434662196183073	0.11128647993009387
70.79999999999812	0.9434668880732238	0.11135376149914261
70.84999999999812	0.9434675706795727	0.11141701334610678
70.89999999999812	0.9434681617549151	0.11146008640568514
70.94999999999811	0.9434687607066092	0.11150904060880495
70.99999999999811	0.9434693538770427	0.11157190874324176
71.04999999999811	0.9434699374361699	0.11164288712519486
71.0999999999981	0.9434706125876806	0.11174522667258524
71.1499999999981	0.9434714036666199	0.11186513157833491
71.1999999999981	0.9434721099008446	0.11197781356283386
71.2499999999981	0.9434728415718965	0.11208933439083917
71.2999999999981	0.943473564957475	0.1121865508184828
71.34999999999809	0.9434742705303432	0.11225847721675095
71.39999999999809	0.9434748268717814	0.11233078286009568
71.44999999999808	0.943475496646557	0.1124065400082958
71.49999999999808	0.9434761807255806	0.11248764256072953
71.54999999999808	0.943476891975254	0.11259722262144083
71.59999999999808	0.9434775455553537	0.11272335353263542
71.64999999999807	0.9434781531800672	0.1128605220039678
71.69999999999807	0.9434787791806105	0.1130182373148711
71.74999999999807	0.943479414042527	0.11317442106401127
71.79999999999806	0.9434800364968426	0.11331742512798962
71.84999999999806	0.943480663599747	0.11345229607386134
71.89999999999806	0.9434812856290489	0.11355284056149595
71.94999999999806	0.9434819083550465	0.11361921156996954
71.99999999999805	0.9434825764768622	0.11367862822059342
72.04999999999805	0.943483267475169	0.11372558129987138
72.09999999999805	0.9434836548150941	0.1137773155770572
72.14999999999804	0.9434843575525051	0.11385621368025278
72.19999999999804	0.9434849838766755	0.1139450927115704
72.24999999999804	0.9434855721226308	0.11404467783431271
72.29999999999804	0.9434861949534019	0.11416983100623132
72.34999999999803	0.9434867663561077	0.11430645811486541
72.39999999999803	0.943487329922493	0.11446745091707257
72.44999999999803	0.9434880030009194	0.11467260638193022
72.49999999999802	0.9434885959303531	0.11490751072772906
72.54999999999802	0.9434891277571733	0.11517673009537917
72.59999999999802	0.9434896087326413	0.11547386871076412
72.64999999999802	0.9434901605146075	0.11576710995914014
72.69999999999801	0.9434907135600185	0.11605317860453314
72.74999999999801	0.9434913417419145	0.11632782444549056
72.79999999999801	0.9434918830800294	0.11657077608530883
72.849999999998	0.9434924601212489	0.11679868618910805
72.899999999998	0.9434931455678521	0.11701699653822038
72.949999999998	0.9434935113907662	0.11721078366175744
72.999999999998	0.9434938961872015	0.11740509938725818
73.049999999998	0.9434946566140276	0.11760635068703724
73.09999999999799	0.9434950733436582	0.11780233350365012
73.14999999999799	0.9434958084272262	0.11800808852434708
73.19999999999798	0.9434963030691672	0.11821396895735327
73.24999999999798	0.9434967523723288	0.11838777232379843
73.29999999999798	0.9434971565431509	0.1185368868901862
73.34999999999798	0.9434977059676026	0.11865621099868141
73.39999999999797	0.9434982527896877	0.11873518479682706
73.44999999999797	0.943498779564135	0.11880524253003809
73.49999999999797	0.9434994270668897	0.11887499816428522
73.54999999999797	0.9435000214705153	0.11894394671361355
73.59999999999796	0.9435006857874676	0.1190311431424366
73.64999999999796	0.9435013203247995	0.119126160250514
73.69999999999796	0.9435019010232	0.11921424726250988
73.74999999999795	0.9435025129193827	0.11931044883638701
73.79999999999795	0.9435031145402555	0.11940470861866344
73.84999999999795	0.9435036716644206	0.11949482381426449
73.89999999999795	0.9435042862625638	0.11960315231665582
73.94999999999794	0.943505002850354	0.119711444604998
73.99999999999794	0.9435055785546842	0.11981020157804394
74.04999999999794	0.9435062499144469	0.11991042157034515
74.09999999999793	0.9435068692462949	0.11999144596423901
74.14999999999793	0.9435074507803366	0.12004628728505788
74.19999999999793	0.9435081157750157	0.12009394628558943
74.24999999999793	0.943508775459277	0.12011635681346519
74.29999999999792	0.9435093844723346	0.12011403729473945
74.34999999999792	0.9435100339930778	0.12011449063292105
74.39999999999792	0.9435107097985332	0.12011391466135327
74.44999999999791	0.94351126799715	0.12013032870679517
74.49999999999791	0.9435119222684778	0.12019229136453129
74.54999999999791	0.9435125667353685	0.12029119449900337
74.5999999999979	0.9435131828577865	0.12042540647764512
74.6499999999979	0.943513832304192	0.12059432738467837
74.6999999999979	0.9435144757639998	0.1207620050412972
74.7499999999979	0.9435150669793293	0.12092087738993058
74.7999999999979	0.9435157597923635	0.12107388577611636
74.84999999999789	0.9435163822540725	0.1212032500116803
74.89999999999789	0.9435169959537325	0.12132893473793709
74.94999999999789	0.9435177203977047	0.12146382738496629
74.99999999999788	0.943518336843321	0.12158981851081763
75.04999999999788	0.9435189649472602	0.12171571892165749
75.09999999999788	0.9435196030291554	0.1218438793358675
75.14999999999787	0.9435202297347941	0.12194990250419958
75.19999999999787	0.9435208559769279	0.12204869046304162
75.24999999999787	0.9435216002345147	0.12214604193773666
75.29999999999787	0.943522173643784	0.1222198994778321
75.34999999999786	0.9435227676025374	0.12228625665442548
75.39999999999786	0.9435234708404079	0.12234784395537443
75.44999999999786	0.9435239936113314	0.12238970030159645
75.49999999999785	0.9435246068385315	0.12242990298474887
75.54999999999785	0.9435252374880012	0.12247323568008867
75.59999999999785	0.9435257807484924	0.12250324711012373
75.64999999999785	0.9435263683412697	0.12253575608288877
75.69999999999784	0.9435269615747303	0.12256579174692968
75.74999999999784	0.9435277271800966	0.12258124316105079
75.79999999999784	0.9435284113054494	0.12260838595369751
75.84999999999783	0.9435290315123519	0.12265310714362421
75.89999999999783	0.9435297207265659	0.12272107152617386
75.94999999999783	0.9435304918831285	0.12284173547257282
75.99999999999783	0.9435311976492197	0.12300632335297186
76.04999999999782	0.9435317595659607	0.12319190403266508
76.09999999999782	0.9435325079233545	0.12339981621508059
76.14999999999782	0.9435332518507107	0.12359769160144611
76.19999999999781	0.9435337470948282	0.12376433840788507
76.24999999999781	0.9435343297247203	0.12391812530543947
76.29999999999781	0.9435349868144078	0.12404599789422517
76.3499999999978	0.943535648695135	0.12414602351382512
76.3999999999978	0.9435364606771129	0.12424317576857226
76.4499999999978	0.9435371893046801	0.12433055465063267
76.4999999999978	0.9435378847453217	0.12440755410814201
76.5499999999978	0.9435385645456734	0.12449872702043906
76.59999999999779	0.9435392175868765	0.12459162208463577
76.64999999999779	0.9435398350650215	0.12468496890101775
76.69999999999779	0.943540447784621	0.1247925387133791
76.74999999999778	0.9435410818238963	0.12489323193665482
76.79999999999778	0.9435416952038053	0.1249876051276987
76.84999999999778	0.9435423851117772	0.1250886162373604
76.89999999999777	0.9435430470473618	0.1251813237652992
76.94999999999777	0.9435436311826241	0.12527371423674277
76.99999999999777	0.9435442337770019	0.12537947340904507
77.04999999999777	0.94354484650172	0.12547022286824133
77.09999999999776	0.9435454111659006	0.1255436192038594
77.14999999999776	0.9435461169918755	0.12560183727870633
77.19999999999776	0.9435468273090506	0.12561902806855818
77.24999999999775	0.9435475332701979	0.12561374501524658
77.29999999999775	0.9435481469160987	0.12560961204428164
77.34999999999775	0.9435489290189232	0.12559860241808996
77.39999999999775	0.943549477032232	0.1255968988445291
77.44999999999774	0.9435500696386637	0.12561364377463122
77.49999999999774	0.943550655832853	0.12561912702799424
77.54999999999774	0.9435511662726539	0.12561632426483288
77.59999999999773	0.9435517771746094	0.12560336465281305
77.64999999999773	0.9435523771314135	0.12555672379407806
77.69999999999773	0.943552907117899	0.1254918277638504
77.74999999999773	0.9435535501359449	0.1254157533814391
77.79999999999772	0.9435540923380142	0.1253215804261724
77.84999999999772	0.9435546713646853	0.12523623478863366
77.89999999999772	0.9435552430022565	0.12517360655008225
77.94999999999771	0.9435557671277603	0.125129438847449
77.99999999999771	0.9435563565314888	0.12513354469646393
78.04999999999771	0.9435569426656653	0.12518402429708506
78.0999999999977	0.9435574756725655	0.12526052291438855
78.1499999999977	0.9435579986785365	0.1253727086269728
78.1999999999977	0.9435588669807555	0.1255010718259774
78.2499999999977	0.943559388507615	0.12562578283908551
78.2999999999977	0.943560179641416	0.125766928939092
78.34999999999769	0.9435607689489811	0.12591978438724738
78.39999999999769	0.9435613958133914	0.1260691792109995
78.44999999999769	0.9435619752165085	0.12623084363076262
78.49999999999768	0.9435626324917505	0.12638322290225423
78.54999999999768	0.9435630614819757	0.12650522082025628
78.59999999999768	0.9435636254945218	0.1266120903159456
78.64999999999768	0.943564123989464	0.12669434749054603
78.69999999999767	0.9435646965978004	0.12675513869007834
78.74999999999767	0.943565236491533	0.12682463453225318
78.79999999999767	0.9435657786828933	0.12690168594666187
78.84999999999766	0.9435663655016011	0.12698839917494675
78.89999999999766	0.9435668583716148	0.1271047445738522
78.94999999999766	0.9435673958464883	0.1272294433938363
78.99999999999766	0.9435679114692634	0.12735760143351924
79.04999999999765	0.9435684820506947	0.12749963986299676
79.09999999999765	0.9435690882290345	0.12762943951900482
79.14999999999765	0.9435695629222884	0.12774492034544144
79.19999999999764	0.9435701606045616	0.127858420117124
79.24999999999764	0.9435706937566173	0.12795247030250495
79.29999999999764	0.943571224598313	0.12803990978792176
79.34999999999764	0.9435717749351826	0.12815220514647366
79.39999999999763	0.9435723261897349	0.12827866473661684
79.44999999999763	0.9435730503148785	0.12843032775273336
79.49999999999763	0.9435735957706678	0.12861526389518016
79.54999999999762	0.9435743519054163	0.12879963148306547
79.59999999999762	0.9435750362010676	0.128979465872857
79.64999999999762	0.9435757362879322	0.12915650229707548
79.69999999999762	0.9435763384237497	0.12931125672532348
79.74999999999761	0.9435770116316617	0.12945659462785628
79.79999999999761	0.9435776497592345	0.12960704053467484
79.8499999999976	0.9435783755258594	0.12974477124988498
79.8999999999976	0.9435790410138787	0.1298841759133131
79.9499999999976	0.9435796038604123	0.1300260028252407
79.9999999999976	0.9435801611571301	0.1301498183304804
80.0499999999976	0.9435806683923362	0.13027502430089377
80.09999999999759	0.943581318674314	0.13040932189253765
80.14999999999759	0.9435818464810103	0.13054391176220564
80.19999999999759	0.9435824415421742	0.1307042834663351
80.24999999999758	0.9435830130175926	0.1308949581424559
80.29999999999758	0.9435836402096888	0.13109755026210124
80.34999999999758	0.9435842148690856	0.13133267025747802
80.39999999999758	0.9435848906091624	0.1315925911024869
80.44999999999757	0.9435855381054842	0.13185155283100994
80.49999999999757	0.9435862126237735	0.13211566562259203
80.54999999999757	0.9435869335129484	0.13236122027199201
80.59999999999756	0.9435875180499409	0.13255833798864194
80.64999999999756	0.9435881669383228	0.13271905426912012
80.69999999999756	0.943588853449022	0.13284145799322464
80.74999999999756	0.9435894897256744	0.1329237183579301
80.79999999999755	0.9435901274723909	0.1330028766985583
80.84999999999755	0.9435908011019944	0.13307943564783034
80.89999999999755	0.9435915338686516	0.13314984153364115
80.94999999999754	0.9435923117700691	0.1332307332301091
80.99999999999754	0.9435931354687661	0.13330112156906695
81.04999999999754	0.9435938019903187	0.13334941518016305
81.09999999999754	0.9435945496313107	0.1333938341942617
81.14999999999753	0.9435952752220622	0.13342359555202307
81.19999999999753	0.9435959532904136	0.13344070622523432
81.24999999999753	0.9435967233292675	0.13347324300644367
81.29999999999752	0.9435974875847868	0.1335043407522531
81.34999999999752	0.9435980688340051	0.13353469804497872
81.39999999999752	0.9435987300436894	0.13358640531298344
81.44999999999752	0.9435993838419011	0.13364314049116155
81.49999999999751	0.9435999939672604	0.13370870232778073
81.54999999999751	0.9436007096356077	0.13380183894355246
81.59999999999751	0.9436013405050439	0.1339035666324596
81.6499999999975	0.9436019263156519	0.13401419277040674
81.6999999999975	0.9436025608250902	0.13415307074544222
81.7499999999975	0.9436032351844544	0.13430246810543575
81.7999999999975	0.9436038362446637	0.13447180498643727
81.8499999999975	0.9436045642990005	0.1346704839900592
81.89999999999749	0.9436052039859586	0.1348695746401529
81.94999999999749	0.9436058247733364	0.13506425042320971
81.99999999999748	0.9436064573149656	0.1352479963048823
82.04999999999748	0.9436070691455914	0.13539055285027346
82.09999999999748	0.9436076565099891	0.13550284839696256
82.14999999999748	0.9436082964224094	0.13560474393127953
82.19999999999747	0.9436089084992528	0.13569075908815806
82.24999999999747	0.9436094886631352	0.1357957767453628
82.29999999999747	0.9436101540227533	0.1359355771012202
82.34999999999746	0.943610750662673	0.136091370081741
82.39999999999746	0.9436112702354637	0.13627597729702393
82.44999999999746	0.9436118000849275	0.1364854718793582
82.49999999999746	0.9436122249694734	0.1366929696560202
82.54999999999745	0.9436126912589069	0.13690937002210304
82.59999999999745	0.9436131407052608	0.13713130240823873
82.64999999999745	0.9436136170568377	0.13733144569105948
82.69999999999744	0.9436140334572753	0.1375255621658859
82.74999999999744	0.943614465187208	0.13770910300725767
82.79999999999744	0.9436149444290054	0.13786773148011125
82.84999999999744	0.9436154681557132	0.13802269095206884
82.89999999999743	0.9436158986501622	0.13816938000302656
82.94999999999743	0.9436163482551356	0.13829235391354108
82.99999999999743	0.9436171724758178	0.13840744175765524
83.04999999999742	0.9436176779845957	0.13850508044128437
83.09999999999742	0.9436180954788368	0.13857360935261645
83.14999999999742	0.9436185775386111	0.1386436335828926
83.19999999999742	0.9436191084220085	0.13871238058317126
83.24999999999741	0.9436198066313506	0.13878121439051386
83.29999999999741	0.9436202858186515	0.1388759175472095
83.34999999999741	0.9436210921314384	0.13897674650952724
83.3999999999974	0.9436217516078931	0.1390651212543144
83.4499999999974	0.943622523600129	0.13915259110578823
83.4999999999974	0.9436232197093146	0.13922028653994997
83.5499999999974	0.9436239074242065	0.13926602371415994
83.5999999999974	0.9436246144935814	0.13932520209835772
83.64999999999739	0.9436253629864514	0.13939292775851467
83.69999999999739	0.9436260441007024	0.13947712639091503
83.74999999999739	0.9436267663496928	0.13960190487323842
83.79999999999738	0.9436274649980807	0.1397501761405621
83.84999999999738	0.9436280935416792	0.139918096968156
83.89999999999738	0.9436288341804115	0.14011366763911504
83.94999999999737	0.9436295411279465	0.1403065443786431
83.99999999999737	0.943630006490526	0.14048522959331644
84.04999999999737	0.9436305222112727	0.14065335167610774
84.09999999999737	0.9436310722114091	0.1407785536090968
84.14999999999736	0.9436316266267556	0.14086731806405528
84.19999999999736	0.9436322882108567	0.14093536491604824
84.24999999999736	0.9436329039938942	0.1409690998404699
84.29999999999735	0.9436334614212015	0.14098742699032893
84.34999999999735	0.9436341779374389	0.1410070543417393
84.39999999999735	0.9436347792931014	0.1410043176973869
84.44999999999735	0.943635366225945	0.1409878527917032
84.49999999999734	0.9436360016294515	0.14096953391420702
84.54999999999734	0.9436365811755238	0.14093005553271098
84.59999999999734	0.9436371400433461	0.14089644708876892
84.64999999999733	0.9436378217180016	0.14088748403572487
84.69999999999733	0.9436384251620495	0.14088782750984824
84.74999999999733	0.9436390505680592	0.14090991453341217
84.79999999999733	0.943639741585047	0.1409492717274424
84.84999999999732	0.9436403332334078	0.14097463384449077
84.89999999999732	0.9436409290246236	0.14099258915950155
84.94999999999732	0.9436415673825551	0.14100147242117
84.99999999999731	0.9436421743594281	0.14098118342056135
85.04999999999731	0.9436427602603428	0.14095754196067078
85.09999999999731	0.9436436239591454	0.14093407422120152
85.1499999999973	0.9436442116741137	0.14090377182184416
85.1999999999973	0.9436449459941155	0.14089477073198783
85.2499999999973	0.9436457396726908	0.14090809997374687
85.2999999999973	0.9436464886078837	0.1409311234292756
85.3499999999973	0.9436472511058615	0.1409835195691464
85.39999999999729	0.9436478804588356	0.14104948638738404
85.44999999999729	0.9436484543427964	0.14110182616326714
85.49999999999729	0.9436490556587478	0.14115558878203627
85.54999999999728	0.9436497248678182	0.14119537205657104
85.59999999999728	0.9436502731333554	0.14121594574689006
85.64999999999728	0.9436510658473418	0.14125301732199247
85.69999999999727	0.9436516776378835	0.14130873110038128
85.74999999999727	0.9436522468097297	0.14138171126274737
85.79999999999727	0.943653010754519	0.14149375118788185
85.84999999999727	0.9436535741678629	0.1416274941877979
85.89999999999726	0.9436543107952329	0.14176990153664748
85.94999999999726	0.9436550280423126	0.1419406660220901
85.99999999999726	0.9436557185075674	0.1421218213336029
86.04999999999725	0.9436563207049042	0.1423140485489332
86.09999999999725	0.9436570142829572	0.142534151214269
86.14999999999725	0.9436576993246034	0.1427591586006655
86.19999999999725	0.9436583247391778	0.1429808309126632
86.24999999999724	0.9436589180313769	0.1432052846749105
86.29999999999724	0.9436594969707821	0.1434002066226547
86.34999999999724	0.9436601543721603	0.14356080859289594
86.39999999999723	0.9436608139090517	0.14370130074420034
86.44999999999723	0.9436615246630734	0.14379557644693242
86.49999999999723	0.9436621543746988	0.143855087994431
86.54999999999723	0.9436627621145578	0.14390228411961722
86.59999999999722	0.9436633179412972	0.14392706726329937
86.64999999999722	0.9436638844010492	0.14395343682553396
86.69999999999722	0.943664556752554	0.14401053023402013
86.74999999999721	0.9436652190925285	0.1440832505888102
86.79999999999721	0.9436659140863108	0.14417838423744841
86.84999999999721	0.9436666470978312	0.14429710766813655
86.8999999999972	0.9436672140219292	0.14440194625514577
86.9499999999972	0.943667938851993	0.14449893662946756
86.9999999999972	0.9436685698440744	0.14459326393256153
87.0499999999972	0.9436691706779524	0.144671491953765
87.0999999999972	0.9436697133761479	0.1447576516061612
87.14999999999719	0.9436703231760734	0.14486429014385577
87.19999999999719	0.9436708542319581	0.14497397662052122
87.24999999999719	0.9436716033731483	0.14510295650138821
87.29999999999718	0.9436724315750425	0.14524796357671335
87.34999999999718	0.9436731556817253	0.14538313045116663
87.39999999999718	0.9436736495636064	0.14552912388920453
87.44999999999717	0.9436742126050666	0.14568109555853015
87.49999999999717	0.9436745663531616	0.1458206534972119
87.54999999999717	0.9436753616256155	0.14596745421109958
87.59999999999717	0.9436761920060621	0.14611469347541153
87.64999999999716	0.9436765617875363	0.14624190734305048
87.69999999999716	0.9436772840882002	0.1463711051022968
87.74999999999716	0.9436780617517505	0.14649576039630974
87.79999999999715	0.9436787997390623	0.146597207832793
87.84999999999715	0.9436795728999421	0.14669645446720023
87.89999999999715	0.9436803607197055	0.14677950586059857
87.94999999999715	0.9436810921773708	0.14683770949036812
87.99999999999714	0.9436818806603059	0.14690143327105976
88.04999999999714	0.9436827242356718	0.14697455023790512
88.09999999999714	0.9436834300473808	0.14706266322005335
88.14999999999714	0.9436841986656225	0.1471964416435198
88.19999999999713	0.9436847555966298	0.1473599887047671
88.24999999999713	0.9436855232900602	0.14753519050865854
88.29999999999713	0.9436860966004108	0.14772746405664053
88.34999999999712	0.9436867027943414	0.14789835703699283
88.39999999999712	0.9436872335108408	0.1480357726854886
88.44999999999712	0.9436880105762997	0.14815582817904346
88.49999999999712	0.9436888113478695	0.14824277808149847
88.54999999999711	0.943689524282238	0.1483022180952557
88.59999999999711	0.9436902884982059	0.14836252020195578
88.6499999999971	0.9436910133199407	0.1484069980749376
88.6999999999971	0.9436917051922212	0.1484419660382284
88.7499999999971	0.9436924595723662	0.1484933036679659
88.7999999999971	0.9436931328521976	0.1485421154898279
88.8499999999971	0.9436937413923803	0.1485980561241842
88.89999999999709	0.9436944842336227	0.1486769064942979
88.94999999999709	0.9436950932834135	0.14875708778808294
88.99999999999709	0.9436956411138362	0.1488464276732712
89.04999999999708	0.9436962784242562	0.1489632333243117
89.09999999999708	0.9436968204600111	0.1490908572971731
89.14999999999708	0.9436973111277093	0.1492438339945248
89.19999999999708	0.9436979472330664	0.14943258793652356
89.24999999999707	0.9436985713779763	0.149626709143858
89.29999999999707	0.9436991475376152	0.1498338738579913
89.34999999999707	0.9436997992836282	0.15005142260926857
89.39999999999706	0.9437003837553544	0.15025685164805183
89.44999999999706	0.9437009405525011	0.15047178955659252
89.49999999999706	0.9437015403515304	0.15071180225308647
89.54999999999706	0.9437021082443563	0.15096238873263315
89.59999999999705	0.9437026598924778	0.1512455049887118
89.64999999999705	0.9437032828662814	0.15155578624417484
89.69999999999705	0.943703869102874	0.15185572698635308
89.74999999999704	0.9437044872262009	0.15215114178230746
89.79999999999704	0.9437052127440853	0.15242599843952334
89.84999999999704	0.9437058555782466	0.15265421430925896
89.89999999999704	0.9437065602655669	0.15285453081716172
89.94999999999703	0.9437072872579879	0.15302658200247088
89.99999999999703	0.9437079528900171	0.15315795817278027
90.04999999999703	0.9437086637845478	0.15328050517854236
90.09999999999702	0.9437094038349931	0.15340009764229032
90.14999999999702	0.9437101242737559	0.15351248193856576
90.19999999999702	0.9437108806406972	0.15364992649235806
90.24999999999702	0.9437117045144872	0.1538017669534068
90.29999999999701	0.9437124557747523	0.1539542807747038
90.34999999999701	0.9437132604193907	0.1541216076264624
90.39999999999701	0.9437140353687268	0.15428489157068384
90.449999999997	0.943714748386509	0.1544310294329353
90.499999999997	0.9437155066773824	0.15458654183912915
90.549999999997	0.9437162600146058	0.15473739895988567
90.599999999997	0.9437168947511266	0.15487677232060162
90.649999999997	0.9437175310771132	0.1550251889137172
90.69999999999699	0.9437181868920073	0.15515269812984292
90.74999999999699	0.9437187184369838	0.15524661716334243
90.79999999999698	0.9437193483670078	0.15532400941794156
90.84999999999698	0.9437199379120127	0.15537063221221242
90.89999999999698	0.9437205271717272	0.15539471565849064
90.94999999999698	0.9437212666018899	0.1554326653817081
90.99999999999697	0.9437219661881362	0.15547441167017254
91.04999999999697	0.9437226779433265	0.15552643156145274
91.09999999999697	0.9437234429554802	0.15560864847550154
91.14999999999696	0.94372402951316	0.15569418806646856
91.19999999999696	0.9437246021351943	0.15578445885198783
91.24999999999696	0.9437252604153982	0.15588678048732374
91.29999999999696	0.9437258765584021	0.15597343680248782
91.34999999999695	0.9437264438601034	0.15604730291709043
91.39999999999695	0.9437270890907072	0.15612323835631164
91.44999999999695	0.9437277392956199	0.1561806601862869
91.49999999999694	0.9437283207312132	0.1562416379179713
91.54999999999694	0.9437289882956931	0.15632971557922196
91.59999999999694	0.9437296255958867	0.1564275080812289
91.64999999999694	0.94373023012944	0.15655319921799785
91.69999999999693	0.9437310932002033	0.15670726681888975
91.74999999999693	0.943731676071654	0.15685309019081267
91.79999999999693	0.9437322656577503	0.156991273333634
91.84999999999692	0.9437328826972804	0.1571197905700672
91.89999999999692	0.943733465232202	0.15721085621924238
91.94999999999692	0.9437340307818722	0.15728631403948592
91.99999999999692	0.9437346569965985	0.15735353663902718
92.04999999999691	0.9437352429061893	0.15738952252434077
92.09999999999691	0.9437358053105078	0.1574125785171489
92.14999999999691	0.9437364870572402	0.15741768250031948
92.1999999999969	0.9437370465341157	0.15738586475106622
92.2499999999969	0.9437376373909082	0.1573418461976728
92.2999999999969	0.9437382478853895	0.15729328716052007
92.3499999999969	0.9437388371754022	0.15723302015498883
92.3999999999969	0.9437394448107069	0.15719717586508075
92.44999999999689	0.9437401073433405	0.1571887237852921
92.49999999999689	0.9437406711001572	0.1571978858476413
92.54999999999688	0.9437412665222283	0.15725343950807047
92.59999999999688	0.9437418983554086	0.15734149391994917
92.64999999999688	0.9437424410749377	0.15744350559784454
92.69999999999688	0.9437430661524484	0.15757198556153568
92.74999999999687	0.9437436356483939	0.15770229062747668
92.79999999999687	0.9437441580957739	0.1578096475465584
92.84999999999687	0.9437449201393596	0.1579153065592416
92.89999999999687	0.9437456652494302	0.1580071232253107
92.94999999999686	0.9437463320521465	0.15808761702146923
92.99999999999686	0.943747058703271	0.15819521934281822
93.04999999999686	0.9437477861827412	0.15832026859058843
93.09999999999685	0.9437483988510073	0.15845867049827944
93.14999999999685	0.9437491172584181	0.15862335228716135
93.19999999999685	0.9437497483772209	0.15878594186416733
93.24999999999685	0.9437503891637662	0.1589348649355805
93.29999999999684	0.9437510467547867	0.1590888581531275
93.34999999999684	0.9437517274547791	0.1592265512588936
93.39999999999684	0.943752374488005	0.1593537743930399
93.44999999999683	0.9437530689861102	0.15949294117293017
93.49999999999683	0.9437537562353295	0.15962018588023003
93.54999999999683	0.9437543723648641	0.15974258609267059
93.59999999999683	0.9437550462645924	0.15987541724059476
93.64999999999682	0.943755709650548	0.15999567162920825
93.69999999999682	0.9437563228594732	0.16011122618908769
93.74999999999682	0.9437570083722728	0.16024168959147853
93.79999999999681	0.9437576286559342	0.16036071862591642
93.84999999999681	0.9437582072739481	0.1604813689325598
93.89999999999681	0.9437588768266528	0.1606183100620006
93.9499999999968	0.9437594978537712	0.1607474837415132
93.9999999999968	0.9437600260236035	0.16088423473873664
94.0499999999968	0.9437606415464036	0.1610345048057346
94.0999999999968	0.9437610852495724	0.16116479802975966
94.1499999999968	0.9437615530483137	0.16127444183940254
94.19999999999679	0.9437622573679724	0.16135635534501616
94.24999999999679	0.9437628809896647	0.1613766465034734
94.29999999999679	0.9437635262911398	0.16135716882761908
94.34999999999678	0.9437642803762487	0.16131441352702805
94.39999999999678	0.9437647469150194	0.16124406336518085
94.44999999999678	0.9437653183512439	0.16118712016386957
94.49999999999677	0.9437659904381568	0.16115492120348962
94.54999999999677	0.9437666460356491	0.16113388875973972
94.59999999999677	0.9437673030534734	0.16114446254102932
94.64999999999677	0.943767994638336	0.16118194093657837
94.69999999999676	0.9437686394117786	0.1612206638389451
94.74999999999676	0.9437692606026806	0.16128445997001542
94.79999999999676	0.943769987689111	0.1613646856951161
94.84999999999675	0.94377065082031	0.16144209666123535
94.89999999999675	0.9437713604667316	0.1615408589612867
94.94999999999675	0.9437721201443143	0.1616497171768085
94.99999999999675	0.9437728105600476	0.1617544210869671
95.04999999999674	0.9437735299894309	0.16187919283714394
95.09999999999674	0.9437742277849319	0.16201319762800168
95.14999999999674	0.9437748542049449	0.16213859780386386
95.19999999999673	0.9437755270999603	0.1622758355736174
95.24999999999673	0.9437762490414511	0.16240427033160798
95.29999999999673	0.9437768433120377	0.16251479225675922
95.34999999999673	0.9437775725183978	0.1626368248719177
95.39999999999672	0.9437783119658484	0.16275840859786161
95.44999999999672	0.943778926197031	0.1628806225035469
95.49999999999672	0.9437796550067916	0.16302325820634397
95.54999999999671	0.9437803705975663	0.16315894740759426
95.59999999999671	0.9437810520452485	0.16327164414936313
95.64999999999671	0.9437817991013978	0.1633762023956553
95.6999999999967	0.9437825092288548	0.1634444354885588
95.7499999999967	0.9437831224766831	0.16348472607533948
95.7999999999967	0.9437837753980063	0.1635320688833134
95.8499999999967	0.9437844095648535	0.16357803109125185
95.8999999999967	0.9437849330491895	0.1636410499348664
95.94999999999669	0.9437855144308527	0.16374758138260603
95.99999999999669	0.9437860214689695	0.1638759198446422
96.04999999999669	0.943786481613826	0.16402829737981625
96.09999999999668	0.9437870188319087	0.16421738186250642
96.14999999999668	0.9437874950370322	0.16440769351550608
96.19999999999668	0.9437880116654717	0.16460032519919715
96.24999999999667	0.9437885989598256	0.1647978464971656
96.29999999999667	0.9437891942042852	0.1649676339405809
96.34999999999667	0.9437897661688063	0.1651226622764973
96.39999999999667	0.9437904727589207	0.16527640563545434
96.44999999999666	0.9437911104675987	0.16541275931925695
96.49999999999666	0.9437917274778415	0.16555290437899944
96.54999999999666	0.943792379521825	0.1657079550037801
96.59999999999665	0.943793009495241	0.16584977110388102
96.64999999999665	0.9437935629234264	0.16599786639309788
96.69999999999665	0.9437941800253926	0.16615626913667234
96.74999999999665	0.943794650789153	0.1663071683485677
96.79999999999664	0.9437950745930854	0.16648313871654782
96.84999999999664	0.9437956021425138	0.1666938001992661
96.89999999999664	0.9437960378368557	0.1669220429495195
96.94999999999663	0.9437964826809584	0.16718604382790928
96.99999999999663	0.9437969778587947	0.1674739586953241
97.04999999999663	0.9437974296554281	0.1677487594245135
97.09999999999663	0.9437979044012121	0.16802545201696029
97.14999999999662	0.9437984172475293	0.16829104322514227
97.19999999999662	0.9437989321061157	0.16852821637517842
97.24999999999662	0.943799499514328	0.1687655481881627
97.29999999999661	0.943800099174781	0.16899810265046258
97.34999999999661	0.9438005982228628	0.16921639329340107
97.39999999999661	0.9438011263181473	0.16944814122426277
97.4499999999966	0.9438016747946275	0.16968403290612402
97.4999999999966	0.9438021825852774	0.16990800461667005
97.5499999999966	0.9438027359963895	0.17014027834671241
97.5999999999966	0.9438033882510695	0.17035061591943115
97.6499999999966	0.943804050236543	0.17051838639833136
97.69999999999659	0.9438047499534261	0.17066002829797974
97.74999999999659	0.9438054309516956	0.17075414841875283
97.79999999999659	0.9438060585297342	0.17080229937760663
97.84999999999658	0.9438067647199111	0.17084183824652666
97.89999999999658	0.9438074652670774	0.17086757438692052
97.94999999999658	0.9438081071134659	0.17088416121790953
97.99999999999658	0.9438088190637037	0.1709231101809926
98.04999999999657	0.9438095202529132	0.17095942512028825
98.09999999999657	0.9438101741833504	0.17099380639165881
98.14999999999657	0.9438108853592873	0.17105030660830797
98.19999999999656	0.9438115656040106	0.17111202845501167
98.24999999999656	0.9438121378850872	0.1711895936233164
98.29999999999656	0.9438127622971925	0.17130613226648508
98.34999999999656	0.9438133273276924	0.17143600793725416
98.39999999999655	0.9438137837067639	0.17157721419697555
98.44999999999655	0.9438143242814765	0.17173787116761968
98.49999999999655	0.9438148416822355	0.1718800127559149
98.54999999999654	0.9438153788238739	0.17200809863734245
98.59999999999654	0.9438160782756632	0.17212994310203913
98.64999999999654	0.943816763649123	0.172217191511721
98.69999999999654	0.9438174484493796	0.17228751545457616
98.74999999999653	0.9438181857852327	0.17235873585665457
98.79999999999653	0.943818886716217	0.1724167406349757
98.84999999999653	0.9438195740358485	0.17248921011556712
98.89999999999652	0.9438202794109778	0.17259684134466952
98.94999999999652	0.9438209481777018	0.17271386707834843
98.99999999999652	0.9438215995272355	0.1728570063206306
99.04999999999652	0.9438223011131477	0.17301802999299198
99.09999999999651	0.9438229361339812	0.17315938014365642
99.14999999999651	0.9438236025321031	0.17329303506364882
99.1999999999965	0.9438243270984543	0.17342028491309108
99.2499999999965	0.9438249183671372	0.1735249027632772
99.2999999999965	0.9438255509265118	0.17363864363239526
99.3499999999965	0.9438261961557265	0.17376889341992127
99.3999999999965	0.9438267722658641	0.17389441702637098
99.44999999999649	0.9438273458339325	0.17403833471650693
99.49999999999649	0.9438280193509896	0.17418841732843357
99.54999999999649	0.9438285885158164	0.17432309992425
99.59999999999648	0.9438292225598479	0.17446626382960778
99.64999999999648	0.9438298731476454	0.17460734793085983
99.69999999999648	0.9438304381470778	0.1747303248797618
99.74999999999648	0.9438310470501396	0.17485947712228192
99.79999999999647	0.9438316761253225	0.1749814406666589
99.84999999999647	0.9438322505441463	0.1750777601199181
99.89999999999647	0.9438327941729366	0.1751764779871836
99.94999999999646	0.9438333464026469	0.17525735822622354
99.99999999999646	0.9438338329684761	0.17530938051255282
100.04999999999646	0.943834430658235	0.17535780226282247
100.09999999999646	0.9438350050000033	0.1753864563177015
100.14999999999645	0.9438355138069365	0.1753930975665221
100.19999999999645	0.9438361071930954	0.1754159442692276
100.24999999999645	0.9438366273549582	0.1754530766847551
100.29999999999644	0.9438370844593499	0.17551540324019524
100.34999999999644	0.943837550476454	0.1756396538298168
100.39999999999644	0.9438380243588361	0.17580170497607417
100.44999999999644	0.943838444782487	0.175991654718029
100.49999999999643	0.9438389392685214	0.17621286873083608
100.54999999999643	0.9438393776785295	0.17642462535043277
100.59999999999643	0.9438397496251698	0.1766199953739773
100.64999999999642	0.9438401965979795	0.1768145562697176
100.69999999999642	0.9438406476405812	0.1769842142780246
100.74999999999642	0.943841079082808	0.17713805372298658
100.79999999999642	0.9438416091261166	0.17729888387592585
100.84999999999641	0.9438421193415286	0.17743755777867265
100.89999999999641	0.9438425794834313	0.17756711073450943
100.94999999999641	0.9438432131534846	0.17770093165297957
100.9999999999964	0.9438438016515139	0.17781099530017097
101.0499999999964	0.9438444194408124	0.17790969787793773
101.0999999999964	0.943845058926708	0.1780088224545274
101.1499999999964	0.9438456760646515	0.17807974943037155
101.1999999999964	0.9438462584191509	0.17813778060192714
101.24999999999639	0.9438468806003879	0.17819715665025757
101.29999999999639	0.943847433696444	0.17823266709460667
101.34999999999638	0.9438479507009412	0.17826896615405588
101.39999999999638	0.9438485560231622	0.17831082962222206
101.44999999999638	0.9438490915970275	0.17832981526760108
101.49999999999638	0.9438495979934903	0.17834044799999363
101.54999999999637	0.9438502380162161	0.17834205908278192
101.59999999999637	0.9438507636441392	0.17831418796316686
101.64999999999637	0.9438512529193693	0.17829031756802174
101.69999999999636	0.943851796268627	0.17828493935927614
101.74999999999636	0.9438523596486686	0.1782852151739111
101.79999999999636	0.9438529209087756	0.17832314110808667
101.84999999999636	0.9438535579434923	0.17838628823086244
101.89999999999635	0.9438540094500776	0.17844390885221217
101.94999999999635	0.9438544748494814	0.17850783653629027
101.99999999999635	0.9438549046883493	0.17855783218088866
102.04999999999634	0.9438552258294491	0.1785688990662863
102.09999999999634	0.9438555969707146	0.17856837540502318
102.14999999999634	0.9438563595250058	0.1785508035934157
102.19999999999634	0.9438571163489835	0.17850659622092657
102.24999999999633	0.9438578123569734	0.17847612857312356
102.29999999999633	0.9438582139529853	0.1784543436254894
102.34999999999633	0.9438586010813625	0.17844168373409416
102.39999999999633	0.9438591175264524	0.17847148709265048
102.44999999999632	0.9438596169545042	0.17853082227593203
102.49999999999632	0.9438600465867725	0.1786082624661937
102.54999999999632	0.9438605564432468	0.17872420022310095
102.59999999999631	0.9438609877589127	0.17885373031540452
102.64999999999631	0.9438613351589628	0.17898979186868094
102.69999999999631	0.9438617467312398	0.17916061655402615
102.7499999999963	0.9438622363288478	0.1793424232631432
102.7999999999963	0.9438626534798269	0.1795340543587833
102.8499999999963	0.9438631867482199	0.17974916931650423
102.8999999999963	0.9438636245791541	0.17995078257041222
102.9499999999963	0.9438639509271427	0.18013017241605586
102.99999999999629	0.9438644045397857	0.18030310570914224
103.04999999999629	0.9438651697620722	0.18044413912918486
103.09999999999629	0.9438658724551093	0.18056630030295664
103.14999999999628	0.9438662759040203	0.18070264061895422
103.19999999999628	0.9438670139563098	0.18083123956996408
103.24999999999628	0.9438676930253683	0.18096751989205995
103.29999999999627	0.9438682248391349	0.1811237273560252
103.34999999999627	0.9438689190797291	0.18126700731466874
103.39999999999627	0.9438696186930833	0.18140191035488878
103.44999999999627	0.943870338080478	0.18153692515527345
103.49999999999626	0.9438710050781149	0.1816404591488996
103.54999999999626	0.9438716540314313	0.18172754247376668
103.59999999999626	0.9438723400893091	0.18181276388919776
103.64999999999625	0.9438729410565602	0.18187579240473103
103.69999999999625	0.9438735272590855	0.1819510395483002
103.74999999999625	0.9438743116238408	0.18205752916942125
103.79999999999625	0.9438748918024678	0.18218139827128246
103.84999999999624	0.9438755263660564	0.18234701430811434
103.89999999999624	0.943876228533897	0.18255221736298435
103.94999999999624	0.9438768694265823	0.18276110755687583
103.99999999999623	0.9438775725336832	0.1829864519980988
104.04999999999623	0.9438782709392269	0.1832203629813739
104.09999999999623	0.9438789855336565	0.18343441704660438
104.14999999999623	0.9438797338395603	0.18365824124839777
104.19999999999622	0.9438802760364896	0.18388521634586213
104.24999999999622	0.9438809857685015	0.1840933670191048
104.29999999999622	0.9438814815114661	0.184301988678236
104.34999999999621	0.9438819793594141	0.18449726503340713
104.39999999999621	0.9438823334228568	0.18465433141198437
104.44999999999621	0.9438827309145877	0.18480324664424594
104.4999999999962	0.9438831173136887	0.18494009150664542
104.5499999999962	0.9438835035725472	0.18505919626637266
104.5999999999962	0.9438839887902248	0.18520056175041374
104.6499999999962	0.9438845085118285	0.18535508664518616
104.6999999999962	0.943884991738253	0.18551699961111076
104.74999999999619	0.943885609368428	0.18571302632101794
104.79999999999619	0.943886183578031	0.18592219333549392
104.84999999999619	0.943886770028599	0.1861277046028307
104.89999999999618	0.9438873815784897	0.18634539784440735
104.94999999999618	0.9438880475527377	0.1865412921947385
104.99999999999618	0.9438886261522579	0.18669983480764563
105.04999999999617	0.9438892114399243	0.18684726088051534
105.09999999999617	0.9438898298434651	0.18696239918047391
105.14999999999617	0.9438903604392488	0.18705710662390604
105.19999999999617	0.9438910633081051	0.187166571164432
105.24999999999616	0.9438916049014745	0.18727438614441455
105.29999999999616	0.9438921552201228	0.1873807104209693
105.34999999999616	0.9438927498187267	0.18750299169038345
105.39999999999615	0.9438932212881657	0.18760415531416338
105.44999999999615	0.9438936574840713	0.18768218239051318
105.49999999999615	0.9438941510389665	0.18775742053757483
105.54999999999615	0.9438946602457126	0.18780437298096572
105.59999999999614	0.9438951689785684	0.18784094447984975
105.64999999999614	0.9438957530253133	0.18788814887023803
105.69999999999614	0.9438962953524204	0.18792275001985584
105.74999999999613	0.9438967861621562	0.18795828657867789
105.79999999999613	0.9438972737557544	0.18801247846924413
105.84999999999613	0.9438976875334405	0.18806030968698845
105.89999999999613	0.9438980678674258	0.18812338605574244
105.94999999999612	0.9438985546855796	0.188219092342125
105.99999999999612	0.9438990896038665	0.18832233383402727
106.04999999999612	0.9438996604298939	0.18845965752216495
106.09999999999611	0.9439004018021775	0.1886401640498697
106.14999999999611	0.9439010368430658	0.18884076438436176
106.19999999999611	0.9439017339113249	0.18908065985631797
106.2499999999961	0.9439024612800342	0.18935797460406795
106.2999999999961	0.9439031075662991	0.189631737435595
106.3499999999961	0.9439037301763018	0.18990928481101646
106.3999999999961	0.9439043776601603	0.19017330666999224
106.4499999999961	0.9439050043088715	0.19038661430779175
106.49999999999609	0.9439056748759074	0.19057594871301992
106.54999999999609	0.9439063952113479	0.19074382908275792
106.59999999999609	0.9439070663352886	0.19088490832222488
106.64999999999608	0.943907776851394	0.1910382740707998
106.69999999999608	0.9439084895367954	0.1912058604786873
106.74999999999608	0.943909154143724	0.19136787390548385
106.79999999999607	0.9439098065468985	0.1915495178789277
106.84999999999607	0.9439104477112832	0.19173328242191995
106.89999999999607	0.943910989187323	0.19189864850029575
106.94999999999607	0.9439115664414923	0.19207458183611603
106.99999999999606	0.9439121489113962	0.19224346181173838
107.04999999999606	0.9439126206700735	0.19239430273566546
107.09999999999606	0.9439132092247627	0.1925553996026023
107.14999999999606	0.9439137252991252	0.19271067290203642
107.19999999999605	0.9439142023527277	0.19285023234111462
107.24999999999605	0.943914688850874	0.19300505337155666
107.29999999999605	0.9439152604206144	0.19315349005551283
107.34999999999604	0.9439156859032702	0.19328655448164214
107.39999999999604	0.9439164372822939	0.19343090070935323
107.44999999999604	0.9439172387228663	0.19355964511903284
107.49999999999604	0.9439179848058216	0.19367393724801057
107.54999999999603	0.943918728937897	0.19380201728981683
107.59999999999603	0.9439191933395574	0.19392732708624796
107.64999999999603	0.9439196595729709	0.19405278332567555
107.69999999999602	0.9439202141412454	0.19420086897837274
107.74999999999602	0.9439207489268618	0.19433337061639613
107.79999999999602	0.9439212384674912	0.19444366735542618
107.84999999999602	0.9439217994994906	0.19454322397960944
107.89999999999601	0.9439224554277703	0.19460018360960368
107.94999999999601	0.9439230371446805	0.194633244759693
107.999999999996	0.9439236939311675	0.19467365940455347
108.049999999996	0.9439243499551495	0.19470975520555478
108.099999999996	0.9439250295856557	0.19476622796868043
108.149999999996	0.943925728010724	0.1948675580383935
108.199999999996	0.9439263875574135	0.19498420017294493
108.24999999999599	0.9439269782437235	0.19512891548369748
108.29999999999599	0.9439276936340205	0.19530694880410537
108.34999999999599	0.9439283346496956	0.19547703079740633
108.39999999999598	0.9439289240802939	0.1956498269656992
108.44999999999598	0.9439296148768801	0.19582145281195923
108.49999999999598	0.9439301927901838	0.1959577873974713
108.54999999999598	0.9439306938701171	0.1960747640435637
108.59999999999597	0.9439312594134397	0.19618023471652585
108.64999999999597	0.9439316903348086	0.19624758631929365
108.69999999999597	0.943932211547196	0.19630551861982568
108.74999999999596	0.943932862150658	0.1963537907140595
108.79999999999596	0.9439333684511321	0.19636368012963293
108.84999999999596	0.94393396120756	0.19636024033772378
108.89999999999596	0.9439346281345578	0.1963403836791011
108.94999999999595	0.9439352034087629	0.19629001614618882
108.99999999999595	0.943935827921552	0.1962479760379426
109.04999999999595	0.9439364409811767	0.19622043228859545
109.09999999999594	0.9439369966019298	0.1961915257885728
109.14999999999594	0.943937558986892	0.19619100891650865
109.19999999999594	0.9439382605108696	0.19620079580113248
109.24999999999594	0.9439388836493349	0.19619333509685297
109.29999999999593	0.9439395115331721	0.19619426937602566
109.34999999999593	0.9439401665538742	0.19618698321904313
109.39999999999593	0.9439407794700669	0.19616380530731567
109.44999999999592	0.9439413821093838	0.19616157222660158
109.49999999999592	0.9439419217649148	0.1961758740910874
109.54999999999592	0.9439424408242338	0.19620146285987985
109.59999999999592	0.9439429548414306	0.19627493870387272
109.64999999999591	0.9439435339712289	0.19637616227166388
109.69999999999591	0.9439440717959644	0.1964954207453057
109.74999999999591	0.9439446170440338	0.1966527628865535
109.7999999999959	0.9439451492973637	0.1968115099123815
109.8499999999959	0.9439455253587653	0.19695659903184143
109.8999999999959	0.9439459520850708	0.19710221683783158
109.9499999999959	0.9439463385607525	0.19722023070488554
109.9999999999959	0.9439468471138831	0.19731411890292033
110.04999999999589	0.9439474223591626	0.19741982370628128
110.09999999999589	0.943948098105714	0.19751762128246722
110.14999999999588	0.943948811563918	0.1976190366562357
110.19999999999588	0.9439492800738105	0.19774791323138238
110.24999999999588	0.9439497645846334	0.19787156339170975
110.29999999999588	0.943950196379118	0.19799897570998795
110.34999999999587	0.9439507025077498	0.19815022861034898
110.39999999999587	0.9439514717460358	0.1983025729015101
110.44999999999587	0.9439522071493555	0.19847189070407983
110.49999999999586	0.943952959908748	0.19868027603252036
110.54999999999586	0.9439537106334669	0.19889247732254256
110.59999999999586	0.9439543915632941	0.1991170887108584
110.64999999999586	0.9439551293807931	0.19935374439413503
110.69999999999585	0.9439558898231083	0.19955951692409138
110.74999999999585	0.9439565583953968	0.19974496119951954
110.79999999999585	0.9439572951128075	0.19991224253985318
110.84999999999584	0.9439580687557388	0.2000325855196653
110.89999999999584	0.9439588019872751	0.2001293734889317
110.94999999999584	0.9439594819422444	0.20021734271887243
110.99999999999584	0.9439602666591554	0.2002765345091464
111.04999999999583	0.9439609744884603	0.2003453620682713
111.09999999999583	0.943961458257838	0.20043325742574325
111.14999999999583	0.9439619115553832	0.20051618538525048
111.19999999999582	0.94396235035855	0.20061737460017973
111.24999999999582	0.9439631642569655	0.2007231893636597
111.29999999999582	0.9439639603715078	0.2008008421194578
111.34999999999582	0.9439647307405604	0.2008732874706442
111.39999999999581	0.9439651660876115	0.20093976128796645
111.44999999999581	0.9439659395828411	0.20098535049370114
111.49999999999581	0.9439663717542152	0.20105406512596485
111.5499999999958	0.9439668675063283	0.20114446843265368
111.5999999999958	0.9439675895252025	0.20124175203592717
111.6499999999958	0.9439683083436343	0.20137567013365013
111.6999999999958	0.943968947986147	0.20152728277403065
111.7499999999958	0.9439695175521492	0.2016792740934143
111.79999999999579	0.9439701341514484	0.20185828330985298
111.84999999999579	0.9439707726631031	0.2020486245355555
111.89999999999579	0.943971335900249	0.20223501299741378
111.94999999999578	0.9439719284602104	0.2024463154164074
111.99999999999578	0.9439725357529583	0.20265320025430733
112.04999999999578	0.9439730766425778	0.20284237973865765
112.09999999999577	0.9439736912605771	0.20303574479570866
112.14999999999577	0.9439742811773171	0.20320185075399808
112.19999999999577	0.9439748411246331	0.20333206022415604
112.24999999999577	0.943975608470948	0.20344903360723054
112.29999999999576	0.9439760339938854	0.20352742061686768
112.34999999999576	0.943976747127861	0.20357068114975854
112.39999999999576	0.9439774671959834	0.2036201587940294
112.44999999999575	0.9439779048008363	0.20366215997485398
112.49999999999575	0.9439783003635572	0.203717411906563
112.54999999999575	0.9439787730370824	0.20381967582835023
112.59999999999575	0.9439795655719015	0.20393935727550838
112.64999999999574	0.9439799116653458	0.20407684617042754
112.69999999999574	0.9439803780961527	0.2042377879732562
112.74999999999574	0.9439807757662098	0.2043806860901165
112.79999999999573	0.9439811308959505	0.20450773915035594
112.84999999999573	0.9439815896914872	0.20463940411674147
112.89999999999573	0.9439819790070001	0.2047468446895925
112.94999999999573	0.9439823951122694	0.20485461862425303
112.99999999999572	0.9439829100992196	0.2049794412295668
113.04999999999572	0.9439833693204771	0.20509288870083825
113.09999999999572	0.9439838685231257	0.20521465897844038
113.14999999999571	0.9439844847440502	0.20535423694596514
113.19999999999571	0.9439850364746386	0.2054821225144738
113.24999999999571	0.9439856090897369	0.20561964178813588
113.2999999999957	0.9439861794814738	0.20577442579262442
113.3499999999957	0.9439868130221577	0.2059149176478988
113.3999999999957	0.9439874543111778	0.20606921307248846
113.4499999999957	0.9439882489922762	0.2062412080285775
113.4999999999957	0.9439889890088486	0.20640634838850444
113.54999999999569	0.9439897050720409	0.20659396082068995
113.59999999999569	0.943990394851279	0.20679965072297513
113.64999999999569	0.9439910776507343	0.20699509373529792
113.69999999999568	0.9439916921440761	0.20720215355731603
113.74999999999568	0.9439922827721126	0.20741543857479278
113.79999999999568	0.9439928854088786	0.2076131832709256
113.84999999999567	0.9439934429469088	0.2078380495890465
113.89999999999567	0.943994070730477	0.20808978324863678
113.94999999999567	0.9439946722634988	0.20835951046370996
113.99999999999567	0.9439952461557755	0.2086776324934347
114.04999999999566	0.943995831804325	0.20902011766529502
114.09999999999566	0.943996404657566	0.2093550155133703
114.14999999999566	0.9439969094734141	0.20969403651543922
114.19999999999565	0.9439974569011534	0.21000451143071125
114.24999999999565	0.9439980056978947	0.21026290883877286
114.29999999999565	0.9439984862844043	0.2104998018408779
114.34999999999565	0.9439991268121182	0.21069303373060222
114.39999999999564	0.9439997771335671	0.2108401097760052
114.44999999999564	0.9440005142826919	0.2109789933749299
114.49999999999564	0.9440013438014931	0.21109381412580652
114.54999999999563	0.9440017304073098	0.21118852686158204
114.59999999999563	0.944002497494461	0.21129742864059817
114.64999999999563	0.9440032537644207	0.2113988860881527
114.69999999999563	0.9440039486549623	0.21148932542569202
114.74999999999562	0.9440045326511983	0.2115977519090417
114.79999999999562	0.9440051782464413	0.21169282216103186
114.84999999999562	0.9440057055710158	0.21178275171565708
114.89999999999561	0.9440062577212031	0.21189558411152162
114.94999999999561	0.9440068206539789	0.2120065635330282
114.99999999999561	0.9440073151813014	0.21212381184386103
115.0499999999956	0.9440078654543718	0.21226368665360854
115.0999999999956	0.9440083734508408	0.21238649047402577
115.1499999999956	0.9440087921932725	0.21249418926510835
115.1999999999956	0.9440093096564344	0.21260405607043972
115.2499999999956	0.9440097931294311	0.21268511613646932
115.29999999999559	0.9440101363209723	0.21276497498851488
115.34999999999559	0.9440105908123461	0.2128681097344417
115.39999999999559	0.9440111146679873	0.2129700723379448
115.44999999999558	0.9440116192867457	0.21309077570565357
115.49999999999558	0.9440121208952384	0.21323621467316
115.54999999999558	0.9440127234774057	0.21336631860597843
115.59999999999557	0.9440133035951347	0.21349218446808757
115.64999999999557	0.9440138822793567	0.21361501431971497
115.69999999999557	0.9440146233876526	0.2136961752311515
115.74999999999557	0.9440153545778298	0.21376236076353533
115.79999999999556	0.9440158647608672	0.21381897860984084
115.84999999999556	0.944016302751029	0.21384668052248368
115.89999999999556	0.9440167723502318	0.21388421508388109
115.94999999999555	0.9440172850277847	0.2139433084631907
115.99999999999555	0.9440177601471741	0.2140073104022629
116.04999999999555	0.9440181880321208	0.21410726078590547
116.09999999999555	0.9440185903265315	0.2142352186883229
116.14999999999554	0.9440189816459716	0.21435552395490087
116.19999999999554	0.9440197257361199	0.2144918894705492
116.24999999999554	0.9440205492428744	0.21462549482613064
116.29999999999553	0.9440213119880335	0.2147357107422101
116.34999999999553	0.9440221220011014	0.21485456042473494
116.39999999999553	0.9440229005010722	0.21496867639740622
116.44999999999553	0.9440236342669215	0.21505627364573776
116.49999999999552	0.944024405167637	0.21514264018905443
116.54999999999552	0.9440248758124415	0.215204300686311
116.59999999999552	0.9440252812926948	0.2152208785835282
116.64999999999552	0.9440260551417374	0.21523018561192206
116.69999999999551	0.944026569628114	0.21521800945936334
116.74999999999551	0.9440273475097665	0.215188173846635
116.7999999999955	0.9440280731772086	0.21518439474916154
116.8499999999955	0.9440288638733197	0.21519495128930055
116.8999999999955	0.9440295384459978	0.2152203070383
116.9499999999955	0.9440302187991979	0.21529202331314962
116.9999999999955	0.9440308955968272	0.215383171578015
117.04999999999549	0.9440315340728885	0.21548440127551718
117.09999999999549	0.9440322162852566	0.21561825798197734
117.14999999999549	0.9440329072364918	0.21574419921896854
117.19999999999548	0.9440334394813583	0.21586204814696563
117.24999999999548	0.9440340634169928	0.2159950648909006
117.29999999999548	0.9440347097230248	0.2161203183543934
117.34999999999548	0.9440354272546335	0.21625444783688946
117.39999999999547	0.9440359516673082	0.21643097344338244
117.44999999999547	0.9440364324981083	0.2166214114352412
117.49999999999547	0.9440368904926741	0.2168320842237635
117.54999999999546	0.9440373759847296	0.21707333623160388
117.59999999999546	0.9440378457435536	0.21729682776559933
117.64999999999546	0.9440382667445647	0.21750939553566645
117.69999999999546	0.9440387040130693	0.21772007257584836
117.74999999999545	0.9440391683450621	0.21789586312313908
117.79999999999545	0.9440399462705129	0.2180564195899803
117.84999999999545	0.9440407866258177	0.2182153378990696
117.89999999999544	0.9440412023189589	0.21833967590744746
117.94999999999544	0.9440416007254102	0.21844845341437263
117.99999999999544	0.944042386090634	0.2185513447495683
118.04999999999544	0.944043206577746	0.21861559024535088
118.09999999999543	0.9440439765853559	0.2186744015243441
118.14999999999543	0.9440448040984144	0.21873605593680062
118.19999999999543	0.9440453121171863	0.2187808595336233
118.24999999999542	0.944046044966688	0.21884212006204376
118.29999999999542	0.9440468042077982	0.21892729362864102
118.34999999999542	0.9440474631039821	0.21901214939636643
118.39999999999542	0.9440481092661348	0.21912766951244597
118.44999999999541	0.9440489026708264	0.21926483716286058
118.49999999999541	0.9440496321408358	0.21938514680797816
118.5499999999954	0.9440504230967802	0.21950766811691758
118.5999999999954	0.9440512179703664	0.21960696924751294
118.6499999999954	0.9440519336250528	0.21965407766878914
118.6999999999954	0.9440526741330025	0.21968263057721718
118.7499999999954	0.9440533666092181	0.21969095865880625
118.79999999999539	0.9440539893850414	0.21967396675765108
118.84999999999539	0.9440545906447035	0.2196783340603993
118.89999999999539	0.9440552669065255	0.21969743016907098
118.94999999999538	0.9440558787940863	0.21971495609194736
118.99999999999538	0.944056527512889	0.21976364076594354
119.04999999999538	0.9440571084106317	0.21981565982268497
119.09999999999538	0.944057533816193	0.21986001747695547
119.14999999999537	0.9440580290445203	0.21992708273472103
119.19999999999537	0.9440585211609035	0.21999726281879167
119.24999999999537	0.9440589312407228	0.22006449163980601
119.29999999999536	0.9440593957188448	0.2201626489722937
119.34999999999536	0.9440598128030475	0.22026553949246352
119.39999999999536	0.9440601929480494	0.22037080483534358
119.44999999999536	0.9440606462249358	0.2205100590788493
119.49999999999535	0.9440611743045342	0.22065088803992902
119.54999999999535	0.9440616869643712	0.22079505622585407
119.59999999999535	0.9440623465587858	0.22096480843654173
119.64999999999534	0.9440630334138886	0.2211281189018189
119.69999999999534	0.9440637967323968	0.22129064020053857
119.74999999999534	0.944064269963766	0.22148033833763814
119.79999999999534	0.9440647701304585	0.22166681704644334
119.84999999999533	0.9440652518514914	0.22185849557284695
119.89999999999533	0.944065812221791	0.22207099166645874
119.94999999999533	0.944066375777156	0.2222553540598723
119.99999999999532	0.9440669305371204	0.22241453760020813
120.04999999999532	0.9440675327286011	0.22255264657442103
120.09999999999532	0.9440681295770036	0.22263551491466663
120.14999999999532	0.9440687549245328	0.22268772020812455
120.19999999999531	0.9440694517377282	0.22273971214539112
120.24999999999531	0.9440700659261202	0.22277519532836182
120.29999999999531	0.9440706687021518	0.2228314024417333
120.3499999999953	0.944071330290309	0.2229284845153849
120.3999999999953	0.9440719702045227	0.22303558686070932
120.4499999999953	0.944072556878129	0.223179618596523
120.4999999999953	0.9440732255051456	0.22335943449685894
120.5499999999953	0.9440738199886509	0.22354087162207378
120.59999999999529	0.9440744041514084	0.22374409497275777
120.64999999999529	0.9440749997489233	0.22396517548491826
120.69999999999528	0.9440755351933803	0.22416971866947918
120.74999999999528	0.9440760448298001	0.22438746326523584
120.79999999999528	0.9440766207644936	0.22461624041002803
120.84999999999528	0.9440771499883435	0.2248296737829969
120.89999999999527	0.9440776892076607	0.22506228127870628
120.94999999999527	0.9440782843717161	0.22530060302694352
120.99999999999527	0.9440788147536052	0.22551899658173297
121.04999999999526	0.9440795814616338	0.2257449035878936
121.09999999999526	0.9440802919849975	0.2259672554711314
121.14999999999526	0.9440808919527692	0.22616973641587607
121.19999999999526	0.944081404585384	0.22639493028954824
121.24999999999525	0.9440819769753381	0.22663348023965926
121.29999999999525	0.9440824630502611	0.2268704857157605
121.34999999999525	0.9440830114468002	0.22713707689660037
121.39999999999525	0.944083595686056	0.2273988546467656
121.44999999999524	0.9440842011473823	0.2276352394807812
121.49999999999524	0.9440848268076056	0.2278695515155112
121.54999999999524	0.9440856505824125	0.22807854575604328
121.59999999999523	0.9440861885402887	0.2282576744919831
121.64999999999523	0.9440866387166305	0.22845008371465883
121.69999999999523	0.9440870702322807	0.2286367893402431
121.74999999999523	0.9440874906687221	0.228822025793652
121.79999999999522	0.944087926494224	0.22904151783120977
121.84999999999522	0.9440883877399028	0.22926347290878182
121.89999999999522	0.9440891251348703	0.22948592356801167
121.94999999999521	0.944089853127982	0.2297254486283043
121.99999999999521	0.9440905079467348	0.22993915916308635
122.04999999999521	0.944091122406152	0.23011873130919447
122.0999999999952	0.9440917618051379	0.23028200217224806
122.1499999999952	0.9440925183389148	0.23039208355727459
122.1999999999952	0.9440932982922331	0.23046309720591465
122.2499999999952	0.9440941050147859	0.23052790091627545
122.2999999999952	0.9440949144731857	0.23055957185021056
122.34999999999519	0.9440956339877146	0.23058232066877724
122.39999999999519	0.9440964340846737	0.23061532288185743
122.44999999999519	0.9440971140382038	0.23062761424439712
122.49999999999518	0.9440978315745012	0.23063765450000923
122.54999999999518	0.9440985827787481	0.23066963245799516
122.59999999999518	0.9440993554340141	0.23069747046290828
122.64999999999517	0.944099810065146	0.23075517223155032
122.69999999999517	0.9441003369661871	0.23086037199388412
122.74999999999517	0.9441008258811275	0.23097863597087034
122.79999999999517	0.9441013346995852	0.23113072814576285
122.84999999999516	0.9441019341265755	0.2313106031547305
122.89999999999516	0.9441024375510843	0.23147665307176798
122.94999999999516	0.9441029590944847	0.23164666351493401
122.99999999999515	0.9441035296394347	0.23181870258092813
123.04999999999515	0.9441040600060143	0.231959977702317
123.09999999999515	0.9441045896886332	0.23210473885660454
123.14999999999515	0.944105195830856	0.232256056443421
123.19999999999514	0.9441058289497974	0.23239212754194738
123.24999999999514	0.9441064037882051	0.23255430434297833
123.29999999999514	0.9441070488270246	0.23273514623395575
123.34999999999513	0.9441076415663535	0.23291033324425056
123.39999999999513	0.9441082137836558	0.23310235482468608
123.44999999999513	0.9441087867087277	0.2332890680511757
123.49999999999513	0.9441092853039402	0.23343491478896855
123.54999999999512	0.9441097540627235	0.233571821411869
123.59999999999512	0.9441102773737452	0.2336841008580107
123.64999999999512	0.9441107536742008	0.2337635972000677
123.69999999999511	0.944111290377737	0.23385796421135324
123.74999999999511	0.9441118936169058	0.2339545219420508
123.79999999999511	0.9441123966056634	0.2340454720858758
123.8499999999951	0.9441129531628696	0.23416382047331039
123.8999999999951	0.9441135004703253	0.23428592586295982
123.9499999999951	0.9441139905665831	0.23440001664618138
123.9999999999951	0.9441145161702336	0.23454266033141075
124.0499999999951	0.9441150440334936	0.2346881840899936
124.09999999999509	0.944115552673941	0.23483351755245824
124.14999999999509	0.9441161385830106	0.23501015327161595
124.19999999999509	0.9441167245774283	0.23518181738049151
124.24999999999508	0.9441172486477003	0.23534429762538125
124.29999999999508	0.9441178803812671	0.2355166232287183
124.34999999999508	0.9441184855953484	0.23566136698273052
124.39999999999507	0.9441190809153559	0.23577503985176695
124.44999999999507	0.9441196834412845	0.23588390217104355
124.49999999999507	0.9441203360721575	0.2359526389908603
124.54999999999507	0.9441209011099994	0.23599857866810872
124.59999999999506	0.9441215178849568	0.2360581235880081
124.64999999999506	0.9441221585851672	0.23611117608663357
124.69999999999506	0.9441227385439419	0.23618815470983984
124.74999999999505	0.9441233860822553	0.2363160381343088
124.79999999999505	0.9441239959467925	0.2364605781407078
124.84999999999505	0.9441245756488081	0.23662851114932001
124.89999999999505	0.9441251630406564	0.23682472504907573
124.94999999999504	0.9441257075907844	0.23699971561697686
124.99999999999504	0.9441262262492993	0.23717046932788813
125.04999999999504	0.9441268317202134	0.237348140463135
125.09999999999503	0.9441273605189511	0.23750078237330008
125.14999999999503	0.944127898911048	0.23765972500861
125.19999999999503	0.9441284977546346	0.23783195687410005
125.24999999999503	0.9441290377540046	0.23798508396507229
125.29999999999502	0.9441295814992947	0.23814175009704702
125.34999999999502	0.9441300986792426	0.23830252212509978
125.39999999999502	0.9441305810035934	0.23842984934633638
125.44999999999501	0.9441313022897666	0.23855455768047287
125.49999999999501	0.944132108675857	0.23867113000794715
125.54999999999501	0.9441328584926657	0.23874865155463212
125.599999999995	0.9441336438351986	0.23882117262732083
125.649999999995	0.9441344593263872	0.2388803205466462
125.699999999995	0.9441352410791564	0.23890302207295294
125.749999999995	0.9441360146884089	0.2389227653989319
125.799999999995	0.94413655090235	0.2389300237866322
125.84999999999499	0.9441373108585085	0.2388960015959925
125.89999999999499	0.9441380776653798	0.2388582948432017
125.94999999999499	0.9441388625170322	0.23880258731946974
125.99999999999498	0.9441395382923065	0.23871984107054137
126.04999999999498	0.9441402628187554	0.2386619771862274
126.09999999999498	0.9441409461579957	0.2386260321682741
126.14999999999498	0.9441415941751785	0.23861139904287607
126.19999999999497	0.9441423627261525	0.23865663797000053
126.24999999999497	0.9441431550263334	0.23873532948339107
126.29999999999497	0.9441439414361161	0.2388224420795728
126.34999999999496	0.9441447176950165	0.23893942112750846
126.39999999999496	0.9441452129919642	0.23904468892667302
126.44999999999496	0.9441459660386873	0.23912594056314704
126.49999999999496	0.9441467037588851	0.2392150319248698
126.54999999999495	0.9441473938252092	0.23928292756675842
126.59999999999495	0.9441479080961159	0.23933518737741583
126.64999999999495	0.9441484530063109	0.23940626315598268
126.69999999999494	0.9441488685680691	0.23947146042932096
126.74999999999494	0.9441492446597453	0.23953668685484175
126.79999999999494	0.9441496834939781	0.23963693955260768
126.84999999999494	0.9441501585666796	0.23973569535032405
126.89999999999493	0.944150647412871	0.2398422633633835
126.94999999999493	0.9441512118737615	0.2399785969127993
126.99999999999493	0.9441517708981698	0.2401084308226281
127.04999999999492	0.9441522968873235	0.2402473028825113
127.09999999999492	0.9441528715107286	0.2404190361363743
127.14999999999492	0.9441534666638889	0.2405910158923662
127.19999999999492	0.9441540530163751	0.24077704736447056
127.24999999999491	0.9441546847686144	0.24098981140874248
127.29999999999491	0.9441552766902913	0.2411812751411357
127.3499999999949	0.9441558621739612	0.2413666550101658
127.3999999999949	0.9441565999964354	0.24155466797086145
127.4499999999949	0.9441573104234995	0.24171256583634065
127.4999999999949	0.9441580589417535	0.2418758735122758
127.5499999999949	0.9441588064555682	0.24206043561659074
127.59999999999489	0.9441595400938869	0.24223985968396752
127.64999999999489	0.9441602130215137	0.2424392718636786
127.69999999999489	0.9441608774135087	0.24265772980879086
127.74999999999488	0.9441614709100441	0.24284786012153436
127.79999999999488	0.9441620270900591	0.24303399384488292
127.84999999999488	0.9441626663237882	0.2432038337791038
127.89999999999488	0.9441632874478533	0.2433241714351779
127.94999999999487	0.9441639828988025	0.24342953590452573
127.99999999999487	0.944164758474307	0.2435196947416654
128.04999999999487	0.9441655156870875	0.24357821789016693
128.09999999999488	0.9441662027632273	0.24365308355020798
128.1499999999949	0.944166965698037	0.24374983639407935
128.1999999999949	0.9441676646424254	0.24385272208654557
128.2499999999949	0.944168384059108	0.24400478966356712
128.29999999999492	0.944169163751051	0.2441873857046252
128.34999999999494	0.9441698721078944	0.24437572591190754
128.39999999999495	0.9441706191371326	0.24460011345494223
128.44999999999496	0.9441713793811726	0.24483574243685474
128.49999999999497	0.9441720859802483	0.24506754544689102
128.54999999999498	0.9441728149785189	0.24533000739761712
128.599999999995	0.9441735917989003	0.24559949068955772
128.649999999995	0.9441743483082701	0.2458555926160323
128.69999999999501	0.9441751268615608	0.2461269728494088
128.74999999999503	0.9441759192596513	0.24637126115200148
128.79999999999504	0.9441766921156785	0.2465770503684585
128.84999999999505	0.9441774732395247	0.24677635502949566
128.89999999999506	0.9441782127920487	0.24694406207216707
128.94999999999507	0.9441789530696307	0.24708780575774747
128.99999999999508	0.9441797212589986	0.2472489245961357
129.0499999999951	0.9441804764085907	0.24740249917602547
129.0999999999951	0.9441812027505674	0.24755256431387548
129.14999999999512	0.9441819599830588	0.24773049222076562
129.19999999999513	0.9441826693889136	0.24789401601291225
129.24999999999514	0.94418336728535	0.24804637134166094
129.29999999999515	0.9441841469635168	0.24820494221825162
129.34999999999516	0.9441848559893533	0.24832683075199397
129.39999999999517	0.9441855172026101	0.2484230578869415
129.44999999999519	0.9441862993826281	0.2485192181378501
129.4999999999952	0.9441870160151121	0.24858910494114222
129.5499999999952	0.944187632238696	0.24866030046669924
129.59999999999522	0.9441882995952723	0.24876621640871505
129.64999999999523	0.9441889213977843	0.24887213653197424
129.69999999999524	0.9441894788427199	0.24900118287505602
129.74999999999525	0.9441901286231547	0.2491573737374481
129.79999999999526	0.944190789235271	0.24929473272878572
129.84999999999528	0.9441913656470373	0.2494307602918688
129.8999999999953	0.944191958056719	0.24957193785210907
129.9499999999953	0.9441925498169387	0.24968408497535707
129.9999999999953	0.9441930691714542	0.2497974831437513
130.04999999999532	0.9441936557016288	0.24992088730718687
130.09999999999533	0.9441941986291053	0.25001602286855795
130.14999999999534	0.9441947723531032	0.25011620249780714
130.19999999999536	0.9441954567496611	0.250218430254803
130.24999999999537	0.9441960977264643	0.25029499177000136
130.29999999999538	0.9441967857468092	0.25038520593859653
130.3499999999954	0.9441975898795433	0.2504929259227803
130.3999999999954	0.9441982920682647	0.25059930122555496
130.4499999999954	0.9441989926755161	0.25074832078817894
130.49999999999542	0.9441997167850993	0.25093898432603234
130.54999999999544	0.944200465747584	0.2511475031378472
130.59999999999545	0.9442012226070242	0.25141223673119206
130.64999999999546	0.9442018395520813	0.25170790426937406
130.69999999999547	0.9442023622026121	0.2520022138403798
130.74999999999548	0.9442029552355571	0.2523155920274604
130.7999999999955	0.9442037460746194	0.25261256451143294
130.8499999999955	0.9442044554557203	0.2528671406106567
130.89999999999552	0.9442051447932066	0.2531153517177042
130.94999999999553	0.9442058018222973	0.2533415153280379
130.99999999999554	0.9442063388252061	0.25354063727116205
131.04999999999555	0.944206930698914	0.2537619050174809
131.09999999999556	0.9442075382639358	0.2539769851225252
131.14999999999557	0.9442080942897692	0.2541777525699979
131.19999999999558	0.9442087344882302	0.2543911779359349
131.2499999999956	0.9442094379835446	0.2545809776029214
131.2999999999956	0.944210054176617	0.25474011177274
131.34999999999562	0.9442107398814173	0.2549025006792636
131.39999999999563	0.9442114835408723	0.2550377392150207
131.44999999999564	0.944212116687825	0.2551502333262815
131.49999999999565	0.9442128012131475	0.25527698708258484
131.54999999999566	0.9442135112710046	0.25538259825489557
131.59999999999567	0.9442141096123365	0.25547947558971307
131.64999999999569	0.9442148305881803	0.25559642520137693
131.6999999999957	0.9442155063878879	0.2556992235814459
131.7499999999957	0.9442161989102289	0.2558020237738178
131.79999999999572	0.9442169018783922	0.2559305138792027
131.84999999999573	0.9442176245865513	0.2560499862971463
131.89999999999574	0.9442182219838197	0.2561792447797752
131.94999999999575	0.9442188400180234	0.25634593929558847
131.99999999999577	0.9442194468705186	0.25651052563956467
132.04999999999578	0.9442200443446103	0.25669637730915895
132.0999999999958	0.9442207404086393	0.25690696862710916
132.1499999999958	0.9442213694311349	0.2570919472544346
132.1999999999958	0.9442220167002873	0.2572591022983679
132.24999999999582	0.9442227343747597	0.2574087170622623
132.29999999999583	0.9442233610980305	0.257499082062555
132.34999999999584	0.9442239595891337	0.25756548728691797
132.39999999999586	0.9442245728780337	0.2576283782549839
132.44999999999587	0.944225142004388	0.25766503653900025
132.49999999999588	0.9442256669645794	0.25772247592912007
132.5499999999959	0.9442262038775548	0.25780669053054905
132.5999999999959	0.9442266157330876	0.2578874939885255
132.6499999999959	0.9442270948858553	0.2579962667435314
132.69999999999592	0.9442275761588732	0.25812401377217586
132.74999999999594	0.9442280202680324	0.2582354480793619
132.79999999999595	0.9442284364978152	0.2583614290756279
132.84999999999596	0.9442289164576483	0.2584899232783871
132.89999999999597	0.9442293408574525	0.25858785603633905
132.94999999999598	0.9442297908869475	0.25869611705147116
132.999999999996	0.9442303293002224	0.25879682796743286
133.049999999996	0.944230811098716	0.2588706119445282
133.09999999999602	0.9442313632279276	0.25895366411317805
133.14999999999603	0.9442319438560949	0.2590259276125938
133.19999999999604	0.9442324007353499	0.259062831713617
133.24999999999605	0.9442329060832159	0.25910178474696227
133.29999999999606	0.9442334420541689	0.25912111355996187
133.34999999999607	0.9442339960691316	0.25911143899763955
133.39999999999608	0.9442346476037132	0.2591226184500726
133.4499999999961	0.9442353760901849	0.2591328832863821
133.4999999999961	0.9442360322437383	0.25913811831948597
133.54999999999612	0.9442368113729263	0.2591701940161849
133.59999999999613	0.9442375814622594	0.25919175189437904
133.64999999999614	0.9442382483384064	0.2591898097674926
133.69999999999615	0.944238987572582	0.25919602011518456
133.74999999999616	0.9442396115798517	0.2591807026702628
133.79999999999617	0.9442402212871355	0.2591527494599571
133.8499999999962	0.9442408903388844	0.25916143004467573
133.8999999999962	0.944241575145523	0.2591811697990755
133.9499999999962	0.9442421779169999	0.25923216265751503
133.99999999999622	0.9442429766786011	0.2593465143542746
134.04999999999623	0.9442437633558836	0.2594893349320333
134.09999999999624	0.9442445781164036	0.25966529278471884
134.14999999999625	0.9442451980821502	0.2598915377307727
134.19999999999627	0.9442459852175982	0.26011525560960946
134.24999999999628	0.9442467561926988	0.26033926879881414
134.2999999999963	0.9442475138714626	0.2605754671437516
134.3499999999963	0.9442481168789056	0.260776435739602
134.3999999999963	0.9442488558248775	0.260965878962504
134.44999999999632	0.9442497027327014	0.2611614163252639
134.49999999999633	0.9442502860757479	0.26132925694387715
134.54999999999634	0.9442508593987871	0.26149359458209365
134.59999999999636	0.9442516809255521	0.26166579889820135
134.64999999999637	0.9442524161901296	0.26180410103363067
134.69999999999638	0.9442531515286927	0.26193781466895877
134.7499999999964	0.944253883594476	0.26207948203742915
134.7999999999964	0.9442545487150741	0.26219860173605497
134.8499999999964	0.9442552059325063	0.262339919291021
134.89999999999642	0.9442559057896797	0.26250825511124787
134.94999999999644	0.9442565514275785	0.2626715069752131
134.99999999999645	0.944257076096231	0.26285660179862785
135.04999999999646	0.944257591867428	0.2630515556299535
135.09999999999647	0.94425804357136	0.26321331831845723
135.14999999999648	0.9442584340739153	0.2633732756751192
135.1999999999965	0.944258863566048	0.26352100820903207
135.2499999999965	0.9442592444195104	0.26362813451535927
135.29999999999652	0.9442597196108946	0.2637422036497595
135.34999999999653	0.9442602780609533	0.2638541802062297
135.39999999999654	0.9442606469157468	0.2639507438312339
135.44999999999655	0.944261154934152	0.26407602829087
135.49999999999656	0.9442616359064276	0.2642163957364402
135.54999999999657	0.9442619994276313	0.2643466652082532
135.59999999999658	0.9442624848948976	0.2644996293141035
135.6499999999966	0.9442629497169057	0.26464019194363864
135.6999999999966	0.9442633892029406	0.2647429358320303
135.74999999999662	0.9442638793031807	0.2648455849272359
135.79999999999663	0.9442643999287497	0.2649217723224711
135.84999999999664	0.9442648358191201	0.26497324747590145
135.89999999999665	0.9442653374795287	0.2650476836278295
135.94999999999666	0.9442658558930415	0.26512529025510306
135.99999999999667	0.9442663260578041	0.26520417768425336
136.0499999999967	0.9442668208435528	0.2653225975164909
136.0999999999967	0.9442673133703767	0.26544523720197793
136.1499999999967	0.9442678014562436	0.2655720676921015
136.19999999999672	0.9442683607843453	0.26574144943751327
136.24999999999673	0.9442689078792622	0.2659169290146833
136.29999999999674	0.9442694717110869	0.26610914169502436
136.34999999999675	0.9442701108819147	0.2663427650932901
136.39999999999677	0.9442707385428538	0.26657547008595406
136.44999999999678	0.9442713101275761	0.26680559852013824
136.4999999999968	0.944271867807926	0.26705093218718623
136.5499999999968	0.9442723655971327	0.26725824767524425
136.5999999999968	0.9442728417723197	0.26743568249334654
136.64999999999682	0.9442734243096352	0.26760041670323376
136.69999999999683	0.9442740472698485	0.26770979908155035
136.74999999999685	0.9442746855620977	0.2677923924160651
136.79999999999686	0.9442753689117138	0.2678753745236072
136.84999999999687	0.9442760453730268	0.2679346731471505
136.89999999999688	0.9442767100799165	0.26800671239811336
136.9499999999969	0.9442774015533626	0.2681139122030518
136.9999999999969	0.944278095920581	0.2682156402185507
137.0499999999969	0.9442787095382269	0.2683346711633198
137.09999999999692	0.9442793934077889	0.2684701986525231
137.14999999999694	0.9442800005366134	0.26857461905891217
137.19999999999695	0.9442805757134551	0.26868230307775
137.24999999999696	0.944281229169127	0.26879770474010706
137.29999999999697	0.9442818378964954	0.2688967404727257
137.34999999999698	0.9442824330723512	0.26902012377154233
137.399999999997	0.9442830616697706	0.2691736550130483
137.449999999997	0.9442835889044506	0.26932306298002306
137.49999999999702	0.9442841073726893	0.26950708270823787
137.54999999999703	0.9442846768895636	0.2697143309092523
137.59999999999704	0.9442852220125983	0.26991336928445964
137.64999999999705	0.9442858602198809	0.27014321542976943
137.69999999999706	0.9442865752083697	0.27038682180507373
137.74999999999707	0.9442873134094505	0.2706191193160787
137.79999999999708	0.9442880391142348	0.2708764333254408
137.8499999999971	0.9442888117165898	0.2711395779373047
137.8999999999971	0.944289554071956	0.27138300663283643
137.94999999999712	0.9442903101095097	0.2716449927458364
137.99999999999713	0.9442908616413492	0.27189623858855666
138.04999999999714	0.9442916760174875	0.2721146037130458
138.09999999999715	0.9442924807245066	0.27233949544461344
138.14999999999716	0.9442932838367704	0.2725419443178592
138.19999999999717	0.9442940642971869	0.2727223329851399
138.2499999999972	0.9442948592153331	0.27293017612494447
138.2999999999972	0.9442953046008742	0.2731522697109052
138.3499999999972	0.9442960855147522	0.27338993764692826
138.39999999999722	0.9442964940946195	0.27368515755166617
138.44999999999723	0.9442969417246986	0.2739931254984369
138.49999999999724	0.9442976880365488	0.27430043093709616
138.54999999999725	0.9442985140584419	0.27462551343331015
138.59999999999727	0.9442992784736863	0.27491626297003324
138.64999999999728	0.9443000035504179	0.27517208662070436
138.6999999999973	0.9443007470781852	0.2754200689535395
138.7499999999973	0.9443014732712336	0.27562403476770375
138.7999999999973	0.9443020919232693	0.27579555748150203
138.84999999999732	0.9443027297714599	0.2759689401415144
138.89999999999733	0.9443033557269589	0.27610483442911027
138.94999999999735	0.9443039117266679	0.2762231772444972
138.99999999999736	0.9443045268862194	0.27635038198982986
139.04999999999737	0.9443051755951144	0.2764443699647182
139.09999999999738	0.9443058024902632	0.2765287312684549
139.1499999999974	0.9443064865781872	0.27662136917088204
139.1999999999974	0.944307175796576	0.2766859502629266
139.2499999999974	0.9443078706869685	0.27674958120313686
139.29999999999742	0.9443086075063523	0.2768358861547438
139.34999999999744	0.944309356878291	0.27690602716303514
139.39999999999745	0.944310035459745	0.2769923768299723
139.44999999999746	0.9443108221859197	0.27710029648521833
139.49999999999747	0.9443115607627335	0.27718421625779066
139.54999999999748	0.9443122465715335	0.2772743519335463
139.5999999999975	0.9443129830838846	0.27737343415693416
139.6499999999975	0.9443136990133125	0.27745366258472937
139.69999999999752	0.9443144082400295	0.27755897377326016
139.74999999999753	0.9443152044838948	0.2777006941446404
139.79999999999754	0.9443159520268694	0.2778465080377456
139.84999999999755	0.9443166828532557	0.27803450202802404
139.89999999999756	0.944317485225528	0.27824566168902803
139.94999999999757	0.9443181938304364	0.2784355168668017
139.99999999999758	0.9443189638941804	0.27863117307419744
140.0499999999976	0.9443196879658817	0.27880617652643264
140.0999999999976	0.9443204027018255	0.2789288011440806
140.14999999999762	0.9443210678509777	0.27903721980580415
140.19999999999763	0.9443218172393215	0.27911975217408036
140.24999999999764	0.9443224083392656	0.27915847313636766
140.29999999999765	0.9443229966094775	0.27920906402683604
140.34999999999766	0.9443236758895948	0.2792582781343155
140.39999999999768	0.9443242718244624	0.27929706874244137
140.4499999999977	0.9443248900315503	0.27937218797409485
140.4999999999977	0.9443255008529914	0.27945407090266894
140.5499999999977	0.9443261006415056	0.27952880562608245
140.59999999999772	0.9443268897584807	0.2796308760911911
140.64999999999773	0.94432751627093	0.27973198299872043
140.69999999999774	0.9443280015984623	0.2798231191507944
140.74999999999775	0.9443286199924673	0.27994930868022616
140.79999999999777	0.9443292718226792	0.28007225779973505
140.84999999999778	0.9443298952983631	0.280187657784268
140.8999999999978	0.944330566570393	0.280322358420137
140.9499999999978	0.9443312471597798	0.2804294191497427
140.9999999999978	0.9443318769564096	0.28050826257943917
141.04999999999782	0.944332536805997	0.2805917856109613
141.09999999999783	0.9443332095715768	0.2806485525131389
141.14999999999785	0.9443337697540427	0.2806961795924514
141.19999999999786	0.9443345367561448	0.2807775477235427
141.24999999999787	0.944335055380689	0.280856291289465
141.29999999999788	0.9443357842585581	0.2809511594316644
141.3499999999979	0.944336561744837	0.2810854790177596
141.3999999999979	0.9443372037003706	0.281210978726934
141.4499999999979	0.9443378504077495	0.2813422766567621
141.49999999999793	0.9443385485730955	0.281491081902577
141.54999999999794	0.9443392177881278	0.28161258490015845
141.59999999999795	0.9443398607512553	0.28172741024471043
141.64999999999796	0.944340452601519	0.2818600284620617
141.69999999999797	0.9443410772787371	0.2819744785783146
141.74999999999798	0.9443416846920499	0.2821148805929288
141.799999999998	0.9443424211587156	0.282298940352929
141.849999999998	0.944343122496019	0.2824908694323089
141.89999999999802	0.9443438696361615	0.282719456680658
141.94999999999803	0.9443446236507796	0.2829784229602032
141.99999999999804	0.944345377081479	0.2832188360281281
142.04999999999805	0.9443460929845497	0.2834654542611382
142.09999999999806	0.9443467929352803	0.28371320560205954
142.14999999999807	0.944347538972216	0.2839210141839342
142.19999999999808	0.944348239193769	0.2841290108451265
142.2499999999981	0.9443490390619749	0.28432564185912673
142.2999999999981	0.9443497938908199	0.2844734425397433
142.34999999999812	0.9443505160388708	0.28460860940231375
142.39999999999813	0.9443512930566457	0.2847137111787787
142.44999999999814	0.9443520302627321	0.28476222045559046
142.49999999999815	0.9443527658059434	0.2847998144916047
142.54999999999816	0.9443535142224964	0.28482245208262236
142.59999999999818	0.9443542242106855	0.28481301709304035
142.6499999999982	0.944354835548761	0.2848303134880891
142.6999999999982	0.9443555037919156	0.28485900158960753
142.7499999999982	0.9443560992426936	0.2848885175495209
142.79999999999822	0.944356809668145	0.2849622978479321
142.84999999999823	0.9443576135767077	0.2850501870417
142.89999999999824	0.9443583402474709	0.2851295392201181
142.94999999999825	0.9443591083290118	0.28523000972901674
142.99999999999827	0.9443598809198597	0.28531241739818874
143.04999999999828	0.9443605961982255	0.2853615025864665
143.0999999999983	0.9443613453458838	0.28542404906677377
143.1499999999983	0.944362165998051	0.2854718225688085
143.1999999999983	0.9443628991299611	0.28551513812754453
143.24999999999832	0.9443637044053311	0.2856001246400737
143.29999999999833	0.9443645072891509	0.28569139449735276
143.34999999999835	0.9443652136129149	0.28578894723361864
143.39999999999836	0.944365998180754	0.2859188854447188
143.44999999999837	0.944366745604656	0.2860353763440456
143.49999999999838	0.9443674279340197	0.28613929717851067
143.5499999999984	0.9443681493480123	0.286265082222724
143.5999999999984	0.9443689285472984	0.2863682248808059
143.6499999999984	0.9443695013732128	0.2864683452398569
143.69999999999843	0.9443701738264432	0.2865920323797382
143.74999999999844	0.9443707830153152	0.28669804869396776
143.79999999999845	0.9443713992537174	0.28680607286565535
143.84999999999846	0.9443720571872817	0.28693944699552626
143.89999999999847	0.9443726551510414	0.2870572780038029
143.94999999999848	0.9443732139296573	0.28718384926009954
143.9999999999985	0.9443738344396482	0.2873420272717792
144.0499999999985	0.9443745918765185	0.2874890372986978
144.09999999999852	0.9443753324527517	0.28766160754733855
144.14999999999853	0.9443760961316402	0.28787308841246256
144.19999999999854	0.9443767496567935	0.28808431188657335
144.24999999999855	0.9443773529357508	0.2883240739424331
144.29999999999856	0.9443779829575913	0.28858721135182774
144.34999999999857	0.9443785293217716	0.2888191906891167
144.39999999999858	0.9443790547886577	0.2890388140253839
144.4499999999986	0.9443796738851553	0.28923715851711185
144.4999999999986	0.9443803154845116	0.28936967310435074
144.54999999999862	0.9443809741921746	0.2894862364591992
144.59999999999863	0.9443816854416975	0.28959171849894744
144.64999999999864	0.944382381124026	0.28966908054327367
144.69999999999865	0.9443830669375688	0.28977141743249035
144.74999999999866	0.9443838034326006	0.28989576917074317
144.79999999999868	0.9443845014578468	0.2900149507938236
144.8499999999987	0.9443851847492111	0.29016999507626023
144.8999999999987	0.9443859103338309	0.290345010352787
144.9499999999987	0.9443865788071264	0.2905095523376382
144.99999999999872	0.9443872833903351	0.2907099334259012
145.04999999999873	0.9443880255860361	0.2909200509326965
145.09999999999874	0.9443887845310398	0.29112285789985615
145.14999999999876	0.9443895367750808	0.29136094500791027
145.19999999999877	0.9443902806487547	0.29160961607380237
145.24999999999878	0.9443910523392467	0.29185359473716155
145.2999999999988	0.9443918203601307	0.29213373796447406
145.3499999999988	0.9443925818068983	0.29241556644254274
145.3999999999988	0.9443933729361927	0.2926826513291651
145.44999999999882	0.9443941716285595	0.29297527710432447
145.49999999999883	0.9443948334950127	0.2932540726042229
145.54999999999885	0.9443954151524372	0.2935203821508092
145.59999999999886	0.9443960619360386	0.2938159263717675
145.64999999999887	0.9443967585241423	0.29410487132761626
145.69999999999888	0.9443975383383396	0.29438591570817674
145.7499999999989	0.9443981574077691	0.2946854852802896
145.7999999999989	0.9443989695995527	0.2949504590404817
145.84999999999891	0.9443996928807703	0.2951743114066326
145.89999999999893	0.9444004891959168	0.2953873238107515
145.94999999999894	0.9444012710154587	0.2955435128284262
145.99999999999895	0.9444019586891518	0.295669648232994
146.04999999999896	0.9444027568961039	0.29580440939653546
146.09999999999897	0.94440348499236	0.2959195569304515
146.14999999999898	0.9444041985281739	0.29604332539442874
146.199999999999	0.9444049514651257	0.2962070662258348
146.249999999999	0.9444056776943119	0.29636698085796226
146.29999999999902	0.9444063474673792	0.2965431996462257
146.34999999999903	0.9444070641675308	0.29674869904289536
146.39999999999904	0.9444078045406505	0.29692681256334524
146.44999999999905	0.9444084765683988	0.29710031032367923
146.49999999999906	0.9444092277398467	0.29727306360199407
146.54999999999907	0.9444099779367403	0.297400393671847
146.59999999999908	0.9444106651443603	0.29751662138775425
146.6499999999991	0.9444114008439268	0.2976336590900831
146.6999999999991	0.944412151910359	0.29771426325710226
146.74999999999912	0.9444128980349005	0.2977953089935387
146.79999999999913	0.944413694801623	0.29788074943035775
146.84999999999914	0.9444142861150276	0.29792697407469204
146.89999999999915	0.9444149392907608	0.29798073212607845
146.94999999999916	0.944415609774797	0.2980407363454324
146.99999999999918	0.9444162687553862	0.29808580329890155
147.0499999999992	0.9444169745521974	0.2981662545375991
147.0999999999992	0.9444176827423072	0.29828139017298255
147.1499999999992	0.9444182781372371	0.29839895303101094
147.19999999999922	0.944418919720005	0.2985582561160695
147.24999999999923	0.9444195343288894	0.2987346959920664
147.29999999999924	0.9444201516031765	0.2988908369373802
147.34999999999926	0.9444207653277554	0.29906839321291406
147.39999999999927	0.9444215246870702	0.2992417372207987
147.44999999999928	0.944422168132081	0.299394078353685
147.4999999999993	0.944422792284938	0.29957448656622343
147.5499999999993	0.9444235007115025	0.29976433794587576
147.5999999999993	0.9444241375991939	0.29995196776105126
147.64999999999932	0.9444247554208407	0.3001843118768497
147.69999999999933	0.9444253882593467	0.30042925219313527
147.74999999999935	0.9444260333128371	0.30066590904214996
147.79999999999936	0.9444266930168322	0.3009282468791715
147.84999999999937	0.9444274082534019	0.30116236779238104
147.89999999999938	0.9444280944734129	0.3013552480849579
147.9499999999994	0.9444288063073893	0.30153854566848565
147.9999999999994	0.9444295356148693	0.301677504988489
148.04999999999941	0.944430197197277	0.30177799190098065
148.09999999999943	0.9444309402856277	0.30188911426422643
148.14999999999944	0.9444316019236448	0.3019762891647041
148.19999999999945	0.9444322556709155	0.30204996902419196
148.24999999999946	0.9444329411688104	0.3021486319326768
148.29999999999947	0.9444336348694696	0.30222749393095066
148.34999999999948	0.9444342749030687	0.3023062403593729
148.3999999999995	0.9444349778960922	0.30241891045928265
148.4499999999995	0.9444356679172453	0.30253011633456844
148.49999999999952	0.9444363353610004	0.3026620735950987
148.54999999999953	0.9444370258778259	0.30284267722869157
148.59999999999954	0.9444377024993229	0.3030219749482247
148.64999999999955	0.944438369294307	0.3032150210719961
148.69999999999956	0.9444390928014941	0.30343357721882686
148.74999999999957	0.9444397840715295	0.30361853195527044
148.79999999999959	0.9444404642735441	0.30379432139396984
148.8499999999996	0.944441172899321	0.303967231377137
148.8999999999996	0.9444418398416149	0.3040955611447522
148.94999999999962	0.9444425027426787	0.3042150306552972
148.99999999999963	0.9444431648535314	0.3043461871387492
149.04999999999964	0.9444437400900525	0.3044560161347909
149.09999999999965	0.9444445324973462	0.30459132129234945
149.14999999999966	0.9444453859110666	0.3047593301014097
149.19999999999968	0.9444459796870769	0.30491391161957465
149.2499999999997	0.9444466095016195	0.3050891488619536
149.2999999999997	0.9444474805907952	0.3052668074674606
149.3499999999997	0.9444480936577663	0.30540495541672075
149.39999999999972	0.9444487313882581	0.30554179970704903
149.44999999999973	0.944449433614083	0.305674192556673
149.49999999999974	0.9444500683419554	0.30577402581663615
149.54999999999976	0.944450726473815	0.30589466294743956
149.59999999999977	0.9444514096462735	0.3060248933149432
149.64999999999978	0.9444520596053461	0.3061346198875377
149.6999999999998	0.9444527282830614	0.3062702204246132
149.7499999999998	0.9444534965295583	0.3064048127150831
149.7999999999998	0.9444541971013337	0.3065153261169104
149.84999999999982	0.9444549566585437	0.30664423495458176
149.89999999999984	0.9444556944880024	0.3067666302958827
149.94999999999985	0.9444564107221366	0.3068603507878605
149.99999999999986	0.9444571839307079	0.3069701794783124


==> Pics/kdv__tol_1em5_new.txt <==
# t	quadratic	error_l2
0.0	0.9428090415791005	0.0
0.25	0.9428091918994094	0.0034555359758015707
0.49999999999999994	0.9428093388514853	0.004479514856171438
0.7500000000000001	0.942809467537821	0.004969889575856495
1.0000000000000002	0.942809650038615	0.005184487771795606
1.2500000000000004	0.9428097519279052	0.005541734870590973
1.5000000000000007	0.9428099258240927	0.00561459269908752
1.7500000000000009	0.9428100378366571	0.006131270758865211
2.000000000000001	0.9428101921142411	0.005526168419717197
2.25	0.9428103429121537	0.0059359299070465875
2.499999999999999	0.9428104811029565	0.006718724167186228
2.7499999999999982	0.9428106247093408	0.006800116881523345
2.9999999999999973	0.9428107836983532	0.006424389993187474
3.2499999999999964	0.9428109674923013	0.006103287266423333
3.4999999999999956	0.9428111174393774	0.005768595438690627
3.7499999999999947	0.9428112535291527	0.006786339867050138
3.999999999999994	0.9428113783149809	0.007511711124796428
4.249999999999993	0.9428115537883599	0.00740867051954969
4.499999999999992	0.9428117513621003	0.00797698665800241
4.749999999999991	0.9428119948081908	0.00833373735261755
4.99999999999999	0.9428121123451089	0.00799508872303475
5.249999999999989	0.9428122611279746	0.00744651384294215
5.4999999999999885	0.9428124471684525	0.006877248356554366
5.749999999999988	0.942812637100475	0.006816035142242174
5.999999999999987	0.9428127443263069	0.007725118662210162
6.249999999999986	0.9428128832744904	0.007567600243291711
6.499999999999985	0.9428130086607235	0.007407919946169149
6.749999999999984	0.9428131531036407	0.00764067365569188
6.999999999999983	0.9428133006481496	0.00801003784021531
7.249999999999982	0.9428134070100754	0.008464312436042275
7.499999999999981	0.9428135779523226	0.009365987885054923
7.7499999999999805	0.9428137363979868	0.009795923121411695
7.99999999999998	0.9428139324720739	0.011007107553641916
8.249999999999982	0.9428140367173339	0.011662833165007304
8.499999999999986	0.9428142151907967	0.011567654494971377
8.74999999999999	0.9428143375810951	0.011242426278191367
8.999999999999993	0.9428145043856851	0.011524178883494645
9.249999999999996	0.9428146902399797	0.01178733569071506
9.5	0.9428148754321191	0.012565133684855848
9.750000000000004	0.9428150323151805	0.012740271498966288
10.000000000000007	0.942815175371635	0.01317787962841033
10.25000000000001	0.9428153182081603	0.013909096390637327
10.500000000000014	0.9428154737943816	0.014239526600023193
10.750000000000018	0.9428156307078166	0.014117398882861313
11.000000000000021	0.9428157480950035	0.01460467481002085
11.250000000000025	0.9428158572950949	0.015043812937322806
11.500000000000028	0.9428160047121132	0.015686394846664443
11.750000000000032	0.942816124960597	0.016004894135795863
12.000000000000036	0.9428162411710339	0.015571349520887802
12.250000000000039	0.9428163426414973	0.0150876452173017
12.500000000000043	0.9428164739049807	0.015036047804390391
12.750000000000046	0.9428165951282454	0.014705394513814
13.00000000000005	0.9428166965370002	0.014575951068715719
13.250000000000053	0.9428168639918071	0.014794999978565612
13.500000000000057	0.9428169980431371	0.01520612284246606
13.75000000000006	0.9428171448792378	0.01602256889740406
14.000000000000064	0.9428173004700242	0.016202384428534958
14.250000000000068	0.9428174022555549	0.016025646399207026
14.500000000000071	0.9428175758218551	0.016431988527225647
14.750000000000075	0.942817673418926	0.017177904489952506
15.000000000000078	0.9428177821513718	0.017549214606115193
15.250000000000082	0.9428179432975826	0.01812572767161866
15.500000000000085	0.942818072889147	0.018257921106883367
15.750000000000089	0.9428181591445647	0.018554505623788128
16.000000000000092	0.942818287315374	0.01880850733816786
16.250000000000096	0.9428184084017165	0.018799251981116955
16.5000000000001	0.9428185608284251	0.018796108187791847
16.750000000000103	0.94281880113244	0.0197177107729757
17.000000000000107	0.9428190062810128	0.02059267445372041
17.25000000000011	0.9428193971970265	0.021621201999664802
17.500000000000114	0.9428197837235225	0.0221132631971938
17.750000000000117	0.9428201229202404	0.02237238333325495
18.00000000000012	0.9428204548933297	0.022846454158692426
18.250000000000124	0.9428208467808936	0.023437209482121725
18.500000000000128	0.9428212064845161	0.023325500444992722
18.75000000000013	0.942821510898188	0.023606059520787148
19.000000000000135	0.9428218247559441	0.02392499075227702
19.25000000000014	0.9428221316559177	0.024098228483372158
19.500000000000142	0.9428224615067298	0.023969797714671358
19.750000000000146	0.942822805132963	0.02356135218586264
20.00000000000015	0.9428231754938441	0.02309738915281774
20.250000000000153	0.9428235670827558	0.023515757063047402
20.500000000000156	0.9428238786066407	0.02393147682389749
20.75000000000016	0.9428242174684579	0.02429203299878269
21.000000000000163	0.9428245988255273	0.024750846483739198
21.250000000000167	0.9428249817498033	0.02505010891875667
21.50000000000017	0.942825337106203	0.025293618170084915
21.750000000000174	0.9428256280063536	0.025428460790769894
22.000000000000178	0.9428260283822434	0.025059151564995278
22.25000000000018	0.9428263410155403	0.02510625654343568
22.500000000000185	0.9428267284273203	0.02575501811727165
22.75000000000019	0.9428270132006227	0.026024882443636425
23.000000000000192	0.9428274068910849	0.026139179679341186
23.250000000000195	0.9428277682575619	0.026208343252240408
23.5000000000002	0.9428281326159725	0.026395841931681714
23.750000000000203	0.94282842690884	0.02695935220719054
24.000000000000206	0.9428287913693932	0.02766020486550851
24.25000000000021	0.9428291853018621	0.02819785383998914
24.500000000000213	0.9428295300122003	0.02938051462021231
24.750000000000217	0.9428297775194295	0.030348411887904343
25.00000000000022	0.9428299332616865	0.030945625142388893
25.250000000000224	0.942830069740521	0.031137143574352766
25.500000000000227	0.9428302489400849	0.031153243296400013
25.75000000000023	0.9428305994219777	0.03120554827559583
26.000000000000234	0.9428309607636326	0.03187549577631806
26.250000000000238	0.9428313395525667	0.03200244300479192
26.50000000000024	0.9428316090150594	0.03211123804470829
26.750000000000245	0.942831972644985	0.032383682817596585
27.00000000000025	0.9428323637556576	0.0326682134067018
27.250000000000252	0.9428327673880935	0.032655246030032566
27.500000000000256	0.942833035552765	0.032808828226665504
27.75000000000026	0.9428334088100737	0.032866176070004346
28.000000000000263	0.9428337896136532	0.03362953959671556
28.250000000000266	0.942834169584077	0.03433080672321003
28.50000000000027	0.9428344976708234	0.03446807052404686
28.750000000000274	0.9428348362348621	0.034313642729680856
29.000000000000277	0.9428352161795472	0.0342278855423237
29.25000000000028	0.9428355777208444	0.033892422659820856
29.500000000000284	0.9428359106997551	0.03387652472410926
29.750000000000288	0.9428362443879861	0.03373942632271109
30.00000000000029	0.9428365997142457	0.03375076031533342
30.250000000000295	0.9428369269423711	0.03435425155187772
30.5000000000003	0.942837269759035	0.03488690892275801
30.750000000000302	0.9428376199085836	0.0349401898510805
31.000000000000306	0.9428379841226292	0.03518907128909659
31.25000000000031	0.9428383150723513	0.03568817483343485
31.500000000000313	0.9428386497904455	0.03651525703717867
31.750000000000316	0.9428390175245778	0.037504421228141196
32.00000000000032	0.9428393816582672	0.03797566712699988
32.250000000000306	0.9428397078737589	0.03849341710587202
32.50000000000029	0.9428399984500759	0.03907651515475398
32.75000000000028	0.9428403422545714	0.03919234771871019
33.00000000000026	0.9428406992164426	0.039066830529948984
33.25000000000025	0.9428410595598093	0.039260354651233176
33.500000000000234	0.9428413126480231	0.03956782910734139
33.75000000000022	0.9428416665056242	0.04046551376900342
34.000000000000206	0.9428420302249597	0.04114968840736942
34.25000000000019	0.9428423696839987	0.041390560944318706
34.50000000000018	0.942842628550846	0.04167566267117343
34.75000000000016	0.9428429676814041	0.04226539642911073
35.00000000000015	0.9428433041829338	0.042509005504868996
35.250000000000135	0.9428436377109727	0.04291731884100621
35.50000000000012	0.9428439594894684	0.043084594323754374
35.75000000000011	0.9428442899906182	0.043452875773577246
36.00000000000009	0.9428446299360778	0.0437889597737342
36.25000000000008	0.9428449285014235	0.04359857110078625
36.500000000000064	0.9428452491344915	0.0428191086411722
36.75000000000005	0.942845561218018	0.042636595849588614
37.000000000000036	0.942845899901136	0.04255962194764694
37.25000000000002	0.9428461468881418	0.04284969870481736
37.50000000000001	0.9428464911459085	0.04322015127714333
37.74999999999999	0.9428468294059459	0.04353124732996611
37.99999999999998	0.9428472078685591	0.043934480655067436
38.249999999999964	0.9428474705410793	0.044597751062955514
38.49999999999995	0.9428477847109715	0.044655338955281995
38.749999999999936	0.9428481470303949	0.044798460489208575
38.99999999999992	0.9428484596185096	0.045251916893872
39.24999999999991	0.9428487452855964	0.04588627937669289
39.49999999999989	0.9428490478155155	0.04651764774972163
39.74999999999988	0.9428493702652085	0.046758639474889
39.999999999999865	0.9428497008610077	0.04659021753729146
40.24999999999985	0.9428500066318929	0.04688841659047364
40.49999999999984	0.9428503146575823	0.04730448727010456
40.74999999999982	0.942850622297002	0.04756675660147945
40.99999999999981	0.9428509110491148	0.04826919780151016
41.249999999999794	0.9428512212404517	0.04917664297122692
41.49999999999978	0.9428515437079037	0.05014875290234454
41.749999999999766	0.9428518969117006	0.05097980396946298
41.99999999999975	0.9428521664610591	0.05123959344714108
42.24999999999974	0.9428524417075344	0.05122836222116684
42.49999999999972	0.9428527309382523	0.05172989285364908
42.74999999999971	0.9428530717195387	0.05205384155805107
42.999999999999694	0.9428533487155658	0.05228899815747181
43.24999999999968	0.9428536017776736	0.052352689472206025
43.499999999999666	0.9428539275747069	0.0523076373959079
43.74999999999965	0.9428542626461809	0.05228720017192989
43.99999999999964	0.9428545923328209	0.05231385263182479
44.24999999999962	0.9428547974852016	0.051828281485240255
44.49999999999961	0.9428551066496165	0.05197004620844294
44.749999999999595	0.9428554197226081	0.052593443542082605
44.99999999999958	0.942855746464184	0.05323727985283169
45.24999999999957	0.9428559704390023	0.053622984194702975
45.49999999999955	0.9428562838886023	0.05386325157589519
45.74999999999954	0.942856624047937	0.05372481622174728
45.999999999999524	0.9428569160433224	0.05399986023772265
46.24999999999951	0.9428571798596507	0.053994915709073485
46.499999999999496	0.9428574470844509	0.053919640152872185
46.74999999999948	0.9428577228487806	0.054144089681015466
46.99999999999947	0.9428580242868412	0.054657770333443274
47.24999999999945	0.9428583522050196	0.054935151011742296
47.49999999999944	0.9428586518001213	0.055243437098301436
47.749999999999424	0.9428589268308256	0.055171914505929655
47.99999999999941	0.942859190135038	0.05562741536972057
48.249999999999396	0.9428594910112951	0.056649675692587345
48.49999999999938	0.9428597986137475	0.05754090419350151
48.74999999999937	0.9428601376345453	0.0582482960817842
48.99999999999935	0.9428603598275113	0.05916460234580926
49.24999999999934	0.9428606564456422	0.05973077014475695
49.499999999999325	0.942860964238903	0.060106653283194575
49.74999999999931	0.9428612740600958	0.06017609167468649
49.9999999999993	0.9428615417919519	0.06001800826324649
50.24999999999928	0.9428617987547199	0.060366727827922795
50.49999999999927	0.9428621018305631	0.0609795426356137
50.749999999999254	0.9428624272565718	0.061234319655351414
50.99999999999924	0.9428626796051296	0.061358001276828604
51.249999999999226	0.942862933542274	0.06146953020855184
51.49999999999921	0.942863230759498	0.06157644597211371
51.7499999999992	0.9428635133277578	0.062069428513099836
51.99999999999918	0.9428637910744615	0.06227767848325112
52.24999999999917	0.9428640777057304	0.06252197483653348
52.499999999999154	0.9428643759950783	0.06317348080719773
52.74999999999914	0.9428646222451831	0.06369219963241177
52.999999999999126	0.9428648691670642	0.06348097140880539
53.24999999999911	0.9428651829259715	0.06319692157913777
53.4999999999991	0.942865463643755	0.06270612349743462
53.74999999999908	0.9428657405617085	0.06269248357659706
53.99999999999907	0.9428659881175275	0.0629227864955286
54.249999999999055	0.9428662817540421	0.06305508246801726
54.49999999999904	0.9428665878382401	0.0632154743524084
54.74999999999903	0.9428668726062011	0.06386393001049308
54.99999999999901	0.9428670847839182	0.06419771121190981
55.249999999999	0.9428674014284829	0.06463467556086502
55.499999999998984	0.9428677074266254	0.06495796015323396
55.74999999999897	0.9428680024354779	0.06551164065095628
55.999999999998956	0.9428682089530656	0.06651158095557624
56.24999999999894	0.9428684968422023	0.06753342316245037
56.49999999999893	0.94286879657146	0.06771611946354593
56.74999999999891	0.9428691161981209	0.06797203369063899
56.9999999999989	0.9428693318792128	0.06815327752476157
57.249999999998884	0.942869590688361	0.06833406709688289
57.49999999999887	0.9428698577260294	0.0685625372323325
57.749999999998856	0.9428701406052062	0.06888991981743689
57.99999999999884	0.9428704009856536	0.06939952927834399
58.24999999999883	0.9428706674264501	0.07043497291178624
58.49999999999881	0.9428709541132858	0.07099142557956524
58.7499999999988	0.9428712137609065	0.07118452146389792
58.999999999998785	0.9428714564575101	0.07144266983729887
59.24999999999877	0.9428717321202404	0.07176457442638061
59.49999999999876	0.9428720081574712	0.07224595612338651
59.74999999999874	0.9428722165757499	0.07273284142588986
59.99999999999873	0.9428724776251864	0.0726890107536266
60.249999999998714	0.942872780939403	0.07268219708108778
60.4999999999987	0.9428730569444016	0.0728035968909271
60.749999999998685	0.9428732722163468	0.07237823489477774
60.99999999999867	0.9428735168127047	0.07191389139460774
61.24999999999866	0.9428738044097744	0.0717742189509945
61.49999999999864	0.9428741170843695	0.07206349678356641
61.74999999999863	0.9428743439167818	0.07272419257064447
61.999999999998614	0.9428745624481651	0.0732734348834469
62.2499999999986	0.9428748664091698	0.07335058816765488
62.499999999998586	0.9428751372174006	0.07381431396994971
62.74999999999857	0.9428753984129398	0.07417737217588796
62.99999999999856	0.94287564192781	0.07444508677543529
63.24999999999854	0.9428759082081616	0.07475187325788207
63.49999999999853	0.9428761478881361	0.07518300170512703
63.749999999998515	0.9428763984573714	0.07560508974658145
63.9999999999985	0.942876674537191	0.0763072978579227
64.2499999999985	0.9428769234015411	0.07627519670742089
64.49999999999848	0.9428771314595847	0.07617002619918795
64.74999999999847	0.9428773680183821	0.07649202476880716
64.99999999999845	0.9428776693474763	0.0771997941247707
65.24999999999844	0.9428779644473784	0.07792793386039948
65.49999999999842	0.9428781887321747	0.0788610228237168
65.74999999999841	0.9428783859329166	0.07949643680971807
65.9999999999984	0.942878672471025	0.08040524378193734
66.24999999999838	0.9428789695283577	0.08098477767905667
66.49999999999837	0.9428792529339166	0.08102062054720234
66.74999999999835	0.9428794692406832	0.08103171126981684
66.99999999999834	0.9428797388054062	0.08144706822163233
67.24999999999832	0.9428800341041577	0.08171026973011787
67.49999999999831	0.9428803064886824	0.08206230103838176
67.7499999999983	0.942880529560669	0.08194257106024601
67.99999999999828	0.9428807603129035	0.0816228846826129
68.24999999999827	0.9428810524829582	0.08167171365823746
68.49999999999825	0.9428813022913887	0.08182263667816579
68.74999999999824	0.9428815332461726	0.08176875307287847
68.99999999999822	0.9428817826177611	0.08217054707132002
69.24999999999821	0.9428820292308363	0.08277881773878842
69.4999999999982	0.942882268205433	0.08340101320912308
69.74999999999818	0.9428825512266509	0.08378057351595887
69.99999999999817	0.942882796443477	0.08351994864100105
70.24999999999815	0.942883055724537	0.0833138314014274
70.49999999999814	0.9428832759836578	0.08356759199881948
70.74999999999812	0.9428835533484148	0.0837216970015755
70.99999999999811	0.9428837969259215	0.0838227756313933
71.2499999999981	0.9428840767749014	0.0841735327937337
71.49999999999808	0.942884255639635	0.08439302951670423
71.74999999999807	0.9428844448975622	0.08488607441182656
71.99999999999805	0.9428847073641973	0.08523402076217027
72.24999999999804	0.9428849618012114	0.08542117594515103
72.49999999999802	0.9428852110141384	0.08606588129735518
72.74999999999801	0.9428854207819071	0.0873193717037222
72.999999999998	0.9428857298117127	0.0882352924218343
73.24999999999798	0.9428859797868937	0.08904461565238035
73.49999999999797	0.9428862285047134	0.0893412904718306
73.74999999999795	0.9428864432699454	0.08961639630218592
73.99999999999794	0.942886707087634	0.08994119023885452
74.24999999999793	0.942886924000691	0.09007806308808218
74.49999999999791	0.9428872029064878	0.08994716674214924
74.7499999999979	0.9428874706809163	0.09050821064391186
74.99999999999788	0.942887746450362	0.09098462388983342
75.24999999999787	0.9428879713212285	0.09136049840532062
75.49999999999785	0.9428881895699281	0.09147174194607659
75.74999999999784	0.9428884386012557	0.09145054535620843
75.99999999999783	0.9428886740745042	0.09163612166243797
76.24999999999781	0.942888891514596	0.09237932741634851
76.4999999999978	0.9428891311803849	0.09269798861602702
76.74999999999778	0.9428893871056181	0.092986100111196
76.99999999999777	0.9428896407963583	0.0932598244087952
77.24999999999775	0.9428899280944818	0.0933383502587166
77.49999999999774	0.9428900465208859	0.09314957596612942
77.74999999999773	0.9428902613569786	0.09276382011561857
77.99999999999771	0.942890499314081	0.09225904487502999
78.2499999999977	0.9428907635522563	0.09255235926521892
78.49999999999768	0.9428909550428239	0.0931011027428357
78.74999999999767	0.9428911634389832	0.09335482956675052
78.99999999999766	0.9428913884262468	0.09368640858400656
79.24999999999764	0.9428916015550375	0.09409855079744801
79.49999999999763	0.9428918031384921	0.09452561848620865
79.74999999999761	0.9428920390914384	0.09518340775358682
79.9999999999976	0.9428922728846006	0.09569165044878773
80.24999999999758	0.9428924757087476	0.09622271390505586
80.49999999999757	0.9428926674376845	0.09722038860980572
80.74999999999756	0.942892928648785	0.0978586890868763
80.99999999999754	0.9428931691535593	0.09803586685378683
81.24999999999753	0.9428933270055908	0.09800647891485582
81.49999999999751	0.9428935667054118	0.09802687044782293
81.7499999999975	0.9428937961676889	0.09840094326567204
81.99999999999748	0.9428940408635005	0.09914157698217563
82.24999999999747	0.9428942223430998	0.09948110739077425
82.49999999999746	0.9428944804655427	0.10016566118012596
82.74999999999744	0.9428947079857224	0.10097863036059558
82.99999999999743	0.9428950057673909	0.10147525338247042
83.24999999999741	0.9428952306781622	0.10162857496958805
83.4999999999974	0.9428954283256602	0.10188584891006283
83.74999999999739	0.9428956543527479	0.10204079327838758
83.99999999999737	0.9428959037634347	0.10270990912521584
84.24999999999736	0.9428961648614511	0.10298876302753926
84.49999999999734	0.9428963687364883	0.1028077719278971
84.74999999999733	0.9428965878618278	0.10251682456376805
84.99999999999731	0.9428968300711738	0.10239007817016427
85.2499999999973	0.9428970613379623	0.10207890371217125
85.49999999999729	0.9428972370271472	0.1021242900707008
85.74999999999727	0.942897453767336	0.10210798680899959
85.99999999999726	0.9428976632775332	0.1026226908256908
86.24999999999724	0.9428978785513602	0.10348237378512751
86.49999999999723	0.9428981545737005	0.10393819644248978
86.74999999999721	0.9428983126519666	0.10390728356512724
86.9999999999972	0.9428985583209718	0.10421496854023413
87.24999999999719	0.9428987335797254	0.10449861930177237
87.49999999999717	0.9428990181368762	0.10497736099252203
87.74999999999716	0.9428992838350023	0.10541345986292751
87.99999999999714	0.9428995112867693	0.10562187677804613
88.24999999999713	0.9428996591774826	0.10600725452391853
88.49999999999712	0.9428998935172914	0.10649401875874723
88.7499999999971	0.9429001365955714	0.10651865114223222
88.99999999999709	0.9429003272163947	0.10664771935593069
89.24999999999707	0.9429005256019363	0.10717213785270593
89.49999999999706	0.9429007400085351	0.10802265548279666
89.74999999999704	0.9429009915590698	0.10924305469399713
89.99999999999703	0.9429012190682414	0.11003970179791533
90.24999999999702	0.9429014483755236	0.11042184912587395
90.499999999997	0.9429016325219882	0.1109934332771374
90.74999999999699	0.9429018410177289	0.11145049873829305
90.99999999999697	0.942902037354555	0.11142974042604119
91.24999999999696	0.9429023021938792	0.11159141101773169
91.49999999999694	0.9429025756874261	0.11173578951671559
91.74999999999693	0.942902836754017	0.1120966472885624
91.99999999999692	0.9429030316496916	0.1123575906814641
92.2499999999969	0.9429032733371789	0.11213551576342334
92.49999999999689	0.9429034917782704	0.11173534195272472
92.74999999999687	0.9429037309912387	0.11197334325332485
92.99999999999686	0.942903928833271	0.11221987277853139
93.24999999999685	0.9429041025741092	0.1127354010532827
93.49999999999683	0.9429043603351052	0.11316212109335926
93.74999999999682	0.9429046030604026	0.11352872839078651
93.9999999999968	0.9429047986467891	0.11392186024911966
94.24999999999679	0.9429049985311265	0.11422021976819398
94.49999999999677	0.9429052601780946	0.11372350763264695
94.74999999999676	0.9429054807863386	0.11359729384986786
94.99999999999675	0.9429057214910629	0.11381093150831506
95.24999999999673	0.9429059118900431	0.11422099484835697
95.49999999999672	0.9429061770854039	0.11456315783556151
95.7499999999967	0.9429064257009201	0.11481673497599813
95.99999999999669	0.942906609449916	0.11492308255325458
96.24999999999667	0.9429068100087825	0.11558900894120598
96.49999999999666	0.942907052585716	0.11608944342844998
96.74999999999665	0.9429072631303788	0.11661215914892291
96.99999999999663	0.9429074399266559	0.11749267018327703
97.24999999999662	0.9429076851464775	0.11853560890131302
97.4999999999966	0.9429079229040556	0.11941375358479807
97.74999999999659	0.9429081233756835	0.12004466402111864
97.99999999999658	0.9429082894912599	0.1199492657421849
98.24999999999656	0.9429085650549216	0.11994384555010348
98.49999999999655	0.9429088110467694	0.12036887125845679
98.74999999999653	0.9429090606558352	0.12060523513893809
98.99999999999652	0.9429092077877628	0.12082321333339714
99.2499999999965	0.9429094456811831	0.12124274258938873
99.49999999999649	0.9429097141775558	0.12163905171863178
99.74999999999648	0.9429099744004736	0.12204516917202804
99.99999999999646	0.9429101521307758	0.12224222121011846
100.24999999999645	0.9429103619379151	0.12213091657280797
100.49999999999643	0.9429106008178716	0.12260795406451644
100.74999999999642	0.94291085345792	0.12327018612694801
100.9999999999964	0.9429110926308806	0.12367430066604418
101.24999999999639	0.9429112932231076	0.12381592913763184
101.49999999999638	0.9429115013481898	0.12371135319296007
101.74999999999636	0.9429117557554341	0.12336632899071591
101.99999999999635	0.9429120012634891	0.12336689131730397
102.24999999999633	0.9429122593076473	0.12303674486643146
102.49999999999632	0.9429124834408493	0.12287522201717585
102.7499999999963	0.9429126903765891	0.12331223149670734
102.99999999999629	0.9429129196340856	0.12402169605181793
103.24999999999628	0.9429131680560373	0.12439959062419062
103.49999999999626	0.9429134357765849	0.12479907326565257
103.74999999999625	0.9429136390495018	0.12493723694438943
103.99999999999623	0.9429139013295672	0.12559910494789295
104.24999999999622	0.9429141453696807	0.12640458141501337
104.4999999999962	0.9429143997006112	0.1269826555461722
104.74999999999619	0.9429146176314811	0.12747040083085762
104.99999999999618	0.9429148264548802	0.12821643667085653
105.24999999999616	0.9429150784916379	0.1284786241854834
105.49999999999615	0.9429153600732847	0.12870644310863683
105.74999999999613	0.9429155875195351	0.12863646371210696
105.99999999999612	0.9429158022779043	0.12871714470834403
106.2499999999961	0.9429160151046583	0.12942721713909078
106.49999999999609	0.9429162563443664	0.13042088488810719
106.74999999999608	0.942916521997153	0.1309115443829993
106.99999999999606	0.9429167535437015	0.13149956046158356
107.24999999999605	0.94291698971434	0.1319861072333409
107.49999999999604	0.9429172087895851	0.13240721547002082
107.74999999999602	0.9429174686086919	0.1327519731929167
107.999999999996	0.9429177118877142	0.132818671297756
108.24999999999599	0.9429179543517479	0.13298080463616593
108.49999999999598	0.9429181829851955	0.13353931376256312
108.74999999999596	0.9429184059829719	0.13363794254796926
108.99999999999595	0.9429186467181307	0.1332575700946096
109.24999999999594	0.9429188951506545	0.13291650370952632
109.49999999999592	0.9429191394731407	0.1325884030458833
109.74999999999591	0.942919338291024	0.13274605039586176
109.9999999999959	0.9429195962066814	0.13314502936483755
110.24999999999588	0.9429198528313535	0.13339684007352573
110.49999999999586	0.9429201226982951	0.1338729758996047
110.74999999999585	0.9429202973757825	0.13466992898375071
110.99999999999584	0.9429205554469742	0.13493359509312153
111.24999999999582	0.942920827526145	0.13506407706633594
111.49999999999581	0.942921055285537	0.13509280576030147
111.7499999999958	0.9429212724055369	0.13542446194212923
111.99999999999578	0.9429214864154478	0.13609107624734512
112.24999999999577	0.9429217045727962	0.13660508122126944
112.49999999999575	0.9429219681160754	0.13657283631177886
112.74999999999574	0.9429222067091987	0.1369359745558255
112.99999999999572	0.9429224061430432	0.1372247688154419
113.24999999999571	0.9429226525531565	0.13756898024236333
113.4999999999957	0.9429228826326455	0.13805498176618416
113.74999999999568	0.9429231484277857	0.13876732694181143
113.99999999999567	0.9429233898638931	0.13968408148194755
114.24999999999565	0.9429236301507983	0.14099647775121907
114.49999999999564	0.9429238330159964	0.14154030135785978
114.74999999999562	0.9429240611693935	0.14174405495237014
114.99999999999561	0.9429243028334607	0.14193782360629448
115.2499999999956	0.9429245708015277	0.14221619437355448
115.49999999999558	0.942924792497103	0.14243781791798787
115.74999999999557	0.9429249844220469	0.1426894680444928
115.99999999999555	0.9429252429590017	0.14259921780267346
116.24999999999554	0.942925497620715	0.14291648140161184
116.49999999999552	0.9429257533178564	0.1431206408165617
116.74999999999551	0.942925970191991	0.14288236487399722
116.9999999999955	0.942926222912293	0.14273384007739873
117.24999999999548	0.9429264535227638	0.14305804320830748
117.49999999999547	0.9429267026031621	0.14354227926706686
117.74999999999545	0.9429269375038098	0.14430192836383848
117.99999999999544	0.9429271383943377	0.14466306828233008
118.24999999999542	0.9429273772362962	0.14465642388159894
118.49999999999541	0.9429276287762761	0.14484732430511554
118.7499999999954	0.9429278539993993	0.1448576619142565
118.99999999999538	0.9429280921774398	0.14461070898817618
119.24999999999537	0.9429282726672782	0.14459027689990167
119.49999999999535	0.9429284940377912	0.14483225513020387
119.74999999999534	0.9429287468097084	0.14533421790962103
119.99999999999532	0.9429289677093498	0.14596162019715164
120.24999999999531	0.9429292098579041	0.145995838113518
120.4999999999953	0.9429294009226663	0.14624051082811665
120.74999999999528	0.9429296672528852	0.1469577448616417
120.99999999999527	0.9429298837469876	0.14775763541832465
121.24999999999525	0.9429300966790315	0.14851437626346004
121.49999999999524	0.9429302801682591	0.14946532753058217
121.74999999999523	0.9429305310774029	0.15010010300241217
121.99999999999521	0.9429307732162535	0.15087062880738122
122.2499999999952	0.9429310407632276	0.1511476777617831
122.49999999999518	0.9429312671953625	0.15096768962311657
122.74999999999517	0.9429314634451255	0.15094498638098036
122.99999999999515	0.9429317240641293	0.15145495144790663
123.24999999999514	0.942931933332867	0.15186415975755638
123.49999999999513	0.9429321730402846	0.15243256482532866
123.74999999999511	0.9429323730021131	0.15259887759922644
123.9999999999951	0.9429325993815229	0.15286784026556335
124.24999999999508	0.9429327970091127	0.15334583402222562
124.49999999999507	0.9429330211461369	0.15363308443123921
124.74999999999505	0.9429332404749409	0.15361484098778805
124.99999999999504	0.9429334679667383	0.15417024041895278
125.24999999999503	0.9429336497896901	0.15464556781000116
125.49999999999501	0.9429338681375001	0.15498575681354348
125.749999999995	0.9429340840873988	0.15489991049182775
125.99999999999498	0.9429342987780154	0.15440283412916408
126.24999999999497	0.942934491596774	0.1540157495064731
126.49999999999496	0.942934679926505	0.1541681461149646
126.74999999999494	0.9429349423978559	0.1541481778576134
126.99999999999493	0.9429351754980975	0.1543741327321279
127.24999999999491	0.942935409791053	0.15487218241311207
127.4999999999949	0.9429355762923918	0.1554481321537734
127.74999999999488	0.9429357890853298	0.15607351969818134
127.99999999999487	0.9429360065697786	0.15642028752684314
128.2499999999949	0.9429362238041595	0.1565237749187215
128.49999999999497	0.9429364253878436	0.15725485681336576
128.74999999999503	0.9429366568477606	0.15821850281837907
128.99999999999508	0.94293688384761	0.15875045287233633
129.24999999999514	0.942937091607797	0.15919489759228547
129.4999999999952	0.9429373171473427	0.15941200571894595
129.74999999999525	0.9429375439794839	0.15960829125147785
129.9999999999953	0.9429377426551098	0.15990430476363834
130.24999999999537	0.942937982880591	0.16007113965586017
130.49999999999542	0.9429382443124702	0.16033080582361053
130.74999999999548	0.9429384658922196	0.1613406727005418
130.99999999999554	0.942938673122021	0.16222385800866043
131.2499999999956	0.9429388878599805	0.1629262871525421
131.49999999999565	0.9429391138351895	0.1632637071424107
131.7499999999957	0.9429393726975756	0.1634343384092684
131.99999999999577	0.9429396304131846	0.1637576117554579
132.24999999999582	0.9429397992401424	0.16433415530872217
132.49999999999588	0.9429400169086173	0.16428433681406326
132.74999999999594	0.9429402352406394	0.164426521923768
132.999999999996	0.9429404529556804	0.1646214239907841
133.24999999999605	0.9429406595548298	0.16459426103398803
133.4999999999961	0.9429408744582081	0.16425000416053462
133.74999999999616	0.9429410935011001	0.1639528573228767
133.99999999999622	0.9429413239739173	0.16372285385110705
134.24999999999628	0.9429415548247931	0.1643430309362695
134.49999999999633	0.9429417661766846	0.16495664717105812
134.7499999999964	0.9429420121326233	0.16536856331736158
134.99999999999645	0.9429422150099113	0.16576815094486355
135.2499999999965	0.9429424497915296	0.16618143978273928
135.49999999999656	0.9429426927152532	0.16636466610958858
135.74999999999662	0.942942925262536	0.16667203302073264
135.99999999999667	0.9429431168646523	0.16665160919926605
136.24999999999673	0.942943335720687	0.16696555891127643
136.4999999999968	0.9429435789228882	0.16771180762587864
136.74999999999685	0.94294382975524	0.16813498444769998
136.9999999999969	0.9429440094415196	0.16814357007376876
137.24999999999696	0.9429442307170883	0.1683695884711768
137.49999999999702	0.9429444539118932	0.16870161144756418
137.74999999999707	0.942944680339225	0.16943235495252215
137.99999999999713	0.9429449061251921	0.17030915378931225
138.2499999999972	0.9429450995168447	0.17101109864675731
138.49999999999724	0.9429453351937008	0.17199678616472394
138.7499999999973	0.9429455752046219	0.17294787606262893
138.99999999999736	0.9429458125296091	0.17329179729131372
139.2499999999974	0.9429459873479437	0.17335473970928045
139.49999999999747	0.9429461824176422	0.1734075460714387
139.74999999999753	0.9429464068225513	0.17351148905549502
139.99999999999758	0.9429466293927957	0.17406896808361105
140.24999999999764	0.9429468741071285	0.1742491020721374
140.4999999999977	0.9429470747746271	0.17413133870281455
140.74999999999775	0.9429472769264114	0.17423369975577652
140.9999999999978	0.9429475158830041	0.17445233043013506
141.24999999999787	0.9429477578250174	0.17437597842762792
141.49999999999793	0.9429479725264175	0.17461059779647028
141.74999999999798	0.9429481843669614	0.17486149797322426
141.99999999999804	0.9429483649883985	0.17558287085147029
142.2499999999981	0.9429486123473204	0.1762660866727112
142.49999999999815	0.9429488028517383	0.17638839165173123
142.7499999999982	0.9429490446103362	0.17607590033651038
142.99999999999827	0.9429492290103193	0.17611332015919035
143.24999999999832	0.9429494424927198	0.17597521352439302
143.49999999999838	0.9429496883814269	0.17614240173235696
143.74999999999844	0.9429499121513685	0.17629223753444354
143.9999999999985	0.9429501014784883	0.17653292647350935
144.24999999999855	0.9429503173599576	0.1770973262981346
144.4999999999986	0.9429505377418705	0.1778065123731407
144.74999999999866	0.942950761519715	0.17790217606719672
144.99999999999872	0.9429509893264334	0.17831247524414123
145.24999999999878	0.9429511989557295	0.1790643284658858
145.49999999999883	0.9429514228531689	0.18008499357637256
145.7499999999989	0.9429516257832664	0.1810894565836899
145.99999999999895	0.9429518572083078	0.181714525299841
146.249999999999	0.9429520589566828	0.1819893031586106
146.49999999999906	0.9429522768527061	0.18250805135797257
146.74999999999912	0.9429524838545023	0.18262985207546106
146.99999999999918	0.9429527128473034	0.18252728062726806
147.24999999999923	0.9429529332471369	0.1827383751405304
147.4999999999993	0.9429531769826897	0.18318281434819622
147.74999999999935	0.9429534030913169	0.18384395695742414
147.9999999999994	0.9429536002643335	0.18448632826121822
148.24999999999946	0.942953854712322	0.18454170619098384
148.49999999999952	0.9429540797219511	0.1846297417676414
148.74999999999957	0.9429543109664448	0.1851664625042185
148.99999999999963	0.9429545025804771	0.1855127969427399
149.2499999999997	0.9429547333860708	0.18582757512888742
149.49999999999974	0.9429549750399663	0.1861042995977258
149.7499999999998	0.9429551851969132	0.18630962086167105
149.99999999999986	0.942955384504511	0.186473524385747
150.24999999999991	0.9429556147839174	0.18629284774606927
150.49999999999997	0.9429558482899725	0.1855718901564234
150.75000000000003	0.9429560891398409	0.18545810701453241
151.00000000000009	0.9429562988413324	0.1857105113551525
151.25000000000014	0.9429564831670336	0.18614524210187147
151.5000000000002	0.9429567038266701	0.18663069132450413
151.75000000000026	0.9429569344282194	0.18709703154521184
152.0000000000003	0.9429571774308075	0.18743368001699615
152.25000000000037	0.9429574198544224	0.18820118377927986
152.50000000000043	0.942957648412269	0.18851899414468687
152.75000000000048	0.9429578198311115	0.18883584592626654
153.00000000000054	0.9429580556633163	0.1894813487649359
153.2500000000006	0.9429583055341354	0.19033169652287837
153.50000000000065	0.9429585265931678	0.19085053507473032
153.7500000000007	0.9429586830451282	0.19118675725578602
154.00000000000077	0.9429589220230657	0.1909912925513084
154.25000000000082	0.94295915982548	0.19125934588822263
154.50000000000088	0.9429593885943895	0.19179026595346768
154.75000000000094	0.9429595779150053	0.19224646161768452
155.000000000001	0.9429597982722525	0.19283804650611433
155.25000000000105	0.9429600113855936	0.19382114306301462
155.5000000000011	0.9429602525298773	0.19453894295158763
155.75000000000117	0.94296046225978	0.19520854316889555
156.00000000000122	0.9429606751385402	0.19539762552925816
156.25000000000128	0.9429609186033402	0.1953483932658588
156.50000000000134	0.9429611359331903	0.1957191528976263
156.7500000000014	0.9429613824739038	0.19621414769940165
157.00000000000145	0.9429615854075557	0.19626747126600827
157.2500000000015	0.9429618065594113	0.1962557676466496
157.50000000000156	0.9429620136645336	0.19609687515427598
157.75000000000162	0.9429622526367938	0.19593961707902086
158.00000000000168	0.9429624911693253	0.19593015730912264
158.25000000000173	0.9429627164642608	0.1957020315111021
158.5000000000018	0.9429629112863562	0.19583538381408805
158.75000000000185	0.9429631568805658	0.19664892349814042
159.0000000000019	0.9429633811295718	0.1973699212244146
159.25000000000196	0.942963627346086	0.19771390917629408
159.50000000000202	0.9429638289768569	0.19798866280806302
159.75000000000207	0.9429640103976911	0.19798486213022273
160.00000000000213	0.9429642454493541	0.19830108043670935
160.2500000000022	0.9429644884334615	0.1986556386579574
160.50000000000225	0.9429647297349	0.19879127391592863
160.7500000000023	0.9429649068223706	0.1990821717171092
161.00000000000236	0.9429651454042207	0.19975419173730072
161.25000000000242	0.9429653823607075	0.2000473175369425
161.50000000000247	0.9429656097673048	0.20034745903779294
161.75000000000253	0.9429658337553015	0.20047480204996274
162.0000000000026	0.9429660368197583	0.20101453735993843
162.25000000000264	0.9429662599977395	0.20211103828149973
162.5000000000027	0.9429664696529261	0.20323493445530266
162.75000000000276	0.9429666975578889	0.20379326750695476
163.0000000000028	0.9429669331217201	0.20459856703821408
163.25000000000287	0.9429671416520753	0.20506491832285992
163.50000000000293	0.9429673544182627	0.20532215875448237
163.75000000000298	0.9429675844772438	0.2053557252748601
164.00000000000304	0.9429678210357806	0.2053265126779574
164.2500000000031	0.9429680346947116	0.20546295903275816
164.50000000000315	0.9429682360921312	0.20612519191223067
164.7500000000032	0.9429684454210423	0.2062502281116437
165.00000000000327	0.9429686790644167	0.20616677758556198
165.25000000000333	0.9429689398046652	0.2061323996286025
165.50000000000338	0.9429691251621398	0.2062829235786264
165.75000000000344	0.9429693446503875	0.20666981921834235
166.0000000000035	0.9429695663363662	0.20714895141090411
166.25000000000355	0.94296980567959	0.20734774324365765
166.5000000000036	0.9429699988990307	0.20793835524872642
166.75000000000367	0.9429702037952492	0.2084539870918834
167.00000000000372	0.9429704095892681	0.2082929297526112
167.25000000000378	0.942970632549473	0.20795932902830086
167.50000000000384	0.9429708881316119	0.2077711212883153
167.7500000000039	0.9429710782773146	0.20784053318640716
168.00000000000395	0.9429713050586369	0.20833325640090883
168.250000000004	0.9429715440669654	0.20870196982526176
168.50000000000406	0.9429718001514567	0.20887997173165418
168.75000000000412	0.9429720247688448	0.20950072751428112
169.00000000000418	0.9429722515173902	0.21005159235751222
169.25000000000423	0.94297246664581	0.2105229418714373
169.5000000000043	0.9429726873931895	0.21109924277028572
169.75000000000435	0.9429729234385388	0.2118388988128441
170.0000000000044	0.942973131268963	0.21282105079309827
170.25000000000446	0.9429733364864671	0.21391823964815918
170.50000000000452	0.9429735212466783	0.2141244329043379
170.75000000000458	0.9429737532102426	0.2141743602849351
171.00000000000463	0.9429739791157594	0.21436974953357935
171.2500000000047	0.9429742214392229	0.21458547273524156
171.50000000000475	0.9429744238008099	0.21478198952454106
171.7500000000048	0.9429746329127497	0.21524172846951228
172.00000000000486	0.9429748630720962	0.21559399321072636
172.25000000000492	0.9429750963688402	0.21640307693410546
172.50000000000497	0.9429753044109566	0.21689870713225362
172.75000000000503	0.9429755243630326	0.21697381933557788
173.0000000000051	0.9429757526360808	0.21706218645094438
173.25000000000514	0.9429759832692506	0.21752867256293887
173.5000000000052	0.9429762005665545	0.21790844348474644
173.75000000000526	0.9429764221934704	0.21844686581862258
174.00000000000531	0.9429766205086424	0.21839133981616585
174.25000000000537	0.9429768332581642	0.21823841351187862
174.50000000000543	0.9429770969732145	0.21822527648813392
174.75000000000549	0.9429773320767819	0.21800574925140737
175.00000000000554	0.9429775503248842	0.2175128616553669
175.2500000000056	0.9429777558135388	0.21765525289703783
175.50000000000566	0.9429779732494714	0.2180768289592694
175.7500000000057	0.942978207963348	0.21881213745394443
176.00000000000577	0.9429784646529811	0.21944276284722256
176.25000000000583	0.9429786561837337	0.2196746397291811
176.50000000000588	0.9429788673272292	0.22001572334020209
176.75000000000594	0.9429791026720381	0.22069689965137432
177.000000000006	0.9429793268910857	0.22113999868732387
177.25000000000605	0.942979532648543	0.2216295943266457
177.5000000000061	0.9429797287599575	0.22222416782804869
177.75000000000617	0.9429799304754902	0.22270562380143522
178.00000000000622	0.9429801633380764	0.22328735873086705
178.25000000000628	0.9429804055466896	0.2234303235396627
178.50000000000634	0.9429806260647627	0.22324799709769244
178.7500000000064	0.9429808152903298	0.2236145426286636
179.00000000000645	0.9429810505646135	0.22448264797235268
179.2500000000065	0.9429812631200589	0.22520261857661455
179.50000000000657	0.9429815013652729	0.2260541702789511
179.75000000000662	0.9429817087929507	0.22664539501047773
180.00000000000668	0.9429818892532519	0.22724908945270972
180.25000000000674	0.9429821043084186	0.2277577723718694
180.5000000000068	0.9429823580500964	0.22785131664623243
180.75000000000685	0.9429825818297609	0.2277221335860523
181.0000000000069	0.9429827621532433	0.22815356780745993
181.25000000000696	0.9429829699510619	0.22841654502722744
181.50000000000702	0.942983216692126	0.22859610353718032
181.75000000000708	0.9429834514942528	0.22840178244349282
182.00000000000713	0.9429836639769201	0.22800597751325588
182.2500000000072	0.9429838187017417	0.2278887419290152
182.50000000000725	0.9429840427716295	0.22827772171284533
182.7500000000073	0.9429842717223909	0.2283268802555905
183.00000000000736	0.9429845401822411	0.2287757959920764
183.25000000000742	0.9429847095698609	0.22946850645829328
183.50000000000747	0.9429849026314537	0.2301276974549164
183.75000000000753	0.9429851073481924	0.23044752140615832
184.0000000000076	0.9429853211030688	0.2304689299757416
184.25000000000765	0.9429855319395808	0.2302611724128517
184.5000000000077	0.9429857333867631	0.230741907834403
184.75000000000776	0.9429859404170279	0.23118828417749485
185.00000000000782	0.9429861635183141	0.23146193960948452
185.25000000000787	0.9429863762109996	0.23178614129715566
185.50000000000793	0.9429865875502008	0.23216518414140588
185.750000000008	0.9429868212205591	0.23251831291255462
186.00000000000804	0.9429869953230949	0.2330985587359639
186.2500000000081	0.9429872338389688	0.23342054490591613
186.50000000000816	0.9429874599066633	0.2340975135859525
186.7500000000082	0.9429876807491324	0.23538390022564523
187.00000000000827	0.9429878674399937	0.23642044221615025
187.25000000000833	0.942988093025424	0.23698325532675063
187.50000000000838	0.9429883530756984	0.23729390835450667
187.75000000000844	0.9429885719441897	0.23739681264765472
188.0000000000085	0.9429888069873619	0.23763328114626583
188.25000000000855	0.9429890263214453	0.23787927001610923
188.5000000000086	0.9429892475059598	0.2377779056900765
188.75000000000867	0.9429895164312608	0.23810239417498902
189.00000000000873	0.942989714258972	0.23855953265760776
189.25000000000878	0.9429899103132144	0.23873511409922785
189.50000000000884	0.9429901084198393	0.23871930721073653
189.7500000000089	0.9429903054463561	0.2387390291556421
190.00000000000895	0.942990508550907	0.23884320006525014
190.250000000009	0.9429907558797592	0.23963245729114768
190.50000000000907	0.9429909933982968	0.24014496544119748
190.75000000000912	0.9429912059341371	0.24035186546733595
191.00000000000918	0.9429914465241848	0.2405528398036207
191.25000000000924	0.9429916682104063	0.24071387521845908
191.5000000000093	0.9429918934785442	0.24046712484177896
191.75000000000935	0.9429921036100993	0.2403231563678505
192.0000000000094	0.9429923299531163	0.24004989024178314
192.25000000000946	0.942992568414097	0.2404271118381555
192.50000000000952	0.9429928313108045	0.24114337469313096
192.75000000000958	0.9429930830588378	0.2416007229601075
193.00000000000963	0.9429932720936297	0.24182253654115932
193.2500000000097	0.942993491939931	0.24241583230938
193.50000000000975	0.942993736667704	0.24290142933255565
193.7500000000098	0.9429939444175075	0.24372449120560996
194.00000000000986	0.9429941363516691	0.24447039105326288
194.25000000000992	0.9429943532786048	0.24512444810899203
194.50000000000998	0.9429946084194291	0.245967364138492
194.75000000001003	0.9429948538802176	0.24676864499204604
195.0000000000101	0.9429950695967841	0.2467760647666642
195.25000000001015	0.9429952764240839	0.24673309383071063
195.5000000000102	0.9429955109409358	0.24678545001109894
195.75000000001026	0.9429957412531405	0.2471718485600958
196.00000000001032	0.9429959926100641	0.2478428229021984
196.25000000001037	0.9429962115423662	0.2483062177028248
196.50000000001043	0.942996443699429	0.24864035756632855
196.7500000000105	0.9429966570209258	0.24933773149682092
197.00000000001054	0.9429968999065587	0.2497374112426645
197.2500000000106	0.9429971426168451	0.24980636649504595
197.50000000001066	0.9429973508390201	0.2500404310072474
197.75000000001071	0.9429975089328755	0.25029468942040206
198.00000000001077	0.9429977251342877	0.25078824458844534
198.25000000001083	0.9429979718975441	0.25117560775463116
198.50000000001089	0.9429981866040245	0.2509124969135089
198.75000000001094	0.9429984168236427	0.2504528632129061
199.000000000011	0.9429986081954218	0.25039941937103505
199.25000000001106	0.9429988299926017	0.25024613405449664
199.5000000000111	0.9429990507517303	0.2503699197063575
199.75000000001117	0.9429992563773548	0.25061880344318443
200.00000000001123	0.9429994647251757	0.2511690472063513
200.25000000001128	0.9429997088986959	0.2520122753017303
200.50000000001134	0.9429999541446471	0.2526921323818068
200.7500000000114	0.9430001793120173	0.25268415223205754
201.00000000001145	0.9430004104200007	0.2530872750952712
201.2500000000115	0.9430006018856214	0.25363718524731704
201.50000000001157	0.9430008412104126	0.25429323323760555
201.75000000001162	0.94300109838768	0.25486739404025255
202.00000000001168	0.9430013466998484	0.25525716516161934
202.25000000001174	0.94300155593622	0.25543094138595374
202.5000000000118	0.9430017641246293	0.25598812030199786
202.75000000001185	0.9430019924668077	0.2561125598219298
203.0000000000119	0.9430022358685396	0.25624705147381316
203.25000000001197	0.9430024458462978	0.25679167701325323
203.50000000001202	0.9430026686319751	0.2577562837828403
203.75000000001208	0.9430028698339081	0.25876749217239337
204.00000000001214	0.9430031206861904	0.2596321696347905
204.2500000000122	0.943003354706805	0.2597964581784625
204.50000000001225	0.9430035820547462	0.2601565990635112
204.7500000000123	0.9430037783155845	0.2605865039631096
205.00000000001236	0.9430040119943929	0.26066957508277094
205.25000000001242	0.9430042284931522	0.2606851486458623
205.50000000001248	0.943004484608255	0.26092987616589247
205.75000000001253	0.943004703268297	0.2610354103780814
206.0000000000126	0.9430049024629255	0.26121351655749764
206.25000000001265	0.9430051411791519	0.2609929612365717
206.5000000000127	0.9430053700042965	0.2605456038840882
206.75000000001276	0.9430056061873764	0.26069598052054427
207.00000000001282	0.9430058258585066	0.2612364004178518
207.25000000001288	0.9430060407669144	0.26174313244229996
207.50000000001293	0.9430062390568635	0.2622981823759046
207.750000000013	0.9430064967460057	0.26269569520914304
208.00000000001305	0.9430067313163959	0.2630203991117204
208.2500000000131	0.9430069619835364	0.2634128782243481
208.50000000001316	0.9430071614712588	0.26322742764729673
208.75000000001322	0.9430074003424992	0.2631513744196074
209.00000000001327	0.9430076419358491	0.2636220317520358
209.25000000001333	0.9430078799296251	0.2642102924431003
209.5000000000134	0.9430080924565133	0.26457106898999344
209.75000000001344	0.9430082964309142	0.2649582960045557
210.0000000000135	0.9430085544945233	0.2650685838212408
210.25000000001356	0.9430087873456068	0.26568347796667474
210.5000000000136	0.9430089970914821	0.2664310512946748
210.75000000001367	0.943009207466785	0.26710444624576957
211.00000000001373	0.943009441677395	0.2679171098053772
211.25000000001378	0.9430096783825548	0.26906875054334406
211.50000000001384	0.9430099286751075	0.26977706107540456
211.7500000000139	0.943010150164354	0.2703184152396625
212.00000000001396	0.9430103650658093	0.27021870121927144
212.250000000014	0.9430105989522741	0.2701208382993931
212.50000000001407	0.9430108263294216	0.27045037746555944
212.75000000001413	0.9430110753342711	0.27086979733248956
213.00000000001418	0.9430113013593406	0.27087389402958323
213.25000000001424	0.9430115061606643	0.2712164811389342
213.5000000000143	0.9430117172654239	0.2714429469349344
213.75000000001435	0.9430119779514595	0.27167520799174405
214.0000000000144	0.9430122060648776	0.27182512842029405
214.25000000001447	0.9430124135657902	0.2718699479032953
214.50000000001452	0.9430126432794035	0.27217087172267423
214.75000000001458	0.9430128952967212	0.2730221307237982
215.00000000001464	0.9430131245323594	0.2734380439320682
215.2500000000147	0.943013366191245	0.27352446974188327
215.50000000001475	0.943013582906665	0.2734058749411806
215.7500000000148	0.943013812784583	0.2731693082183173
216.00000000001486	0.9430140692030611	0.2731600929622563
216.25000000001492	0.9430143105101456	0.27323168226409006
216.50000000001498	0.9430145240374387	0.27315888988814957
216.75000000001504	0.9430147452652344	0.2736883265150379
217.0000000000151	0.9430149672975366	0.2745425385820826
217.25000000001515	0.9430152061744748	0.2750002469523481
217.5000000000152	0.943015431423424	0.2753849302318342
217.75000000001526	0.9430156418208834	0.2757767207965378
218.00000000001532	0.9430158615004771	0.2764402298336347
218.25000000001538	0.9430160680014149	0.27746761457140107
218.50000000001543	0.9430163275459572	0.2782808796153603
218.7500000000155	0.9430165596602089	0.2786942566525234
219.00000000001555	0.9430167883015061	0.2793458307004733
219.2500000000156	0.94301697731386	0.27965474485223235
219.50000000001566	0.9430172422522903	0.27976359025683106
219.75000000001572	0.9430175099682349	0.27976237543038546
220.00000000001577	0.9430177529492613	0.279884470077371
220.25000000001583	0.943017956795769	0.2804294660637698
220.5000000000159	0.9430181758496631	0.28148754819093463
220.75000000001594	0.9430184248009325	0.2818812163947913
221.000000000016	0.9430186701422075	0.2821977139145741
221.25000000001606	0.9430189065607162	0.2825646893113557
221.50000000001612	0.9430191099769332	0.2829482117227042
221.75000000001617	0.9430193329141482	0.28319615702757855
222.00000000001623	0.9430195756132778	0.28348047099534796
222.25000000001629	0.9430198463766875	0.28349787360413986
222.50000000001634	0.9430200583518427	0.2839588562162001
222.7500000000164	0.9430202696358956	0.2840819382195316
223.00000000001646	0.9430204957242969	0.28369639298445953
223.2500000000165	0.9430207132007693	0.283236229752132
223.50000000001657	0.943020945385598	0.2831383986029161
223.75000000001663	0.9430211566390378	0.28328293084512207
224.00000000001668	0.9430213750390618	0.2839535218394094
224.25000000001674	0.943021595173438	0.28435688315638236
224.5000000000168	0.9430218534122699	0.2848055670548721
224.75000000001685	0.9430220682448649	0.2855720580166796
225.0000000000169	0.9430222733219518	0.2861015515015069
225.25000000001697	0.9430224687447283	0.2862275098972548
225.50000000001702	0.9430227159342502	0.2865739510140725
225.75000000001708	0.9430229538872128	0.2870424470639694
226.00000000001714	0.9430231902721122	0.2877925156125056
226.2500000000172	0.9430233812126716	0.28845108775889317
226.50000000001725	0.9430235870272171	0.2885272596109075
226.7500000000173	0.9430238253874346	0.28866461980956143
227.00000000001737	0.9430240417826985	0.2890953197081374
227.25000000001742	0.9430242365898842	0.28946351868592474
227.50000000001748	0.943024417250714	0.2900139597814678
227.75000000001754	0.9430246464428855	0.29081339611752033
228.0000000000176	0.943024900210065	0.2916212174874494
228.25000000001765	0.9430251126790973	0.2927279555988285
228.5000000000177	0.9430252967133184	0.2933220859790996
228.75000000001776	0.9430255016156708	0.2933134895091776
229.00000000001782	0.9430257096731574	0.29339765899576525
229.25000000001788	0.9430259425663406	0.29374661860038404
229.50000000001793	0.9430261798624309	0.2938881207176261
229.750000000018	0.9430264046442354	0.29413393481097866
230.00000000001805	0.9430265773720843	0.29402729154717117
230.2500000000181	0.9430268039064809	0.29407029352414416
230.50000000001816	0.9430270256692421	0.29418566189289513
230.75000000001822	0.9430272388956068	0.2940540081333604
231.00000000001828	0.9430274363946662	0.29380677634059776
231.25000000001833	0.9430276607427506	0.29429632507182285
231.5000000000184	0.9430279175363737	0.29486321828444895
231.75000000001845	0.9430281302318035	0.29565213745731944
232.0000000000185	0.9430283445542251	0.296105568750517
232.25000000001856	0.9430285326654781	0.29617028449765115
232.50000000001862	0.943028780219918	0.2962409228188005
232.75000000001867	0.9430290043630848	0.2965999984549787
233.00000000001873	0.9430292007035478	0.29649685937284403
233.2500000000188	0.9430293914859855	0.29666875704993567
233.50000000001884	0.9430296062039188	0.2970869965117553
233.7500000000189	0.9430298411433008	0.29768606020107263
234.00000000001896	0.943030089482236	0.2982464262147553
234.250000000019	0.9430303146245921	0.29853446629561103
234.50000000001907	0.9430305215775685	0.29865599240111906
234.75000000001913	0.9430307318414839	0.2995030290446395
235.00000000001918	0.9430309418290206	0.3004811980924826
235.25000000001924	0.9430312116160681	0.30131746180326496
235.5000000000193	0.9430314375225612	0.3021918419840717
235.75000000001936	0.9430316407463837	0.30285793231439845
236.0000000000194	0.9430318355514786	0.30333210392927284
236.25000000001947	0.94303206852059	0.3036794238851059
236.50000000001953	0.9430322758295286	0.3034824423063871
236.75000000001958	0.9430325233301228	0.3033391493800318
237.00000000001964	0.9430326966128084	0.30383704150435176
237.2500000000197	0.9430329279971916	0.30429315436051946
237.50000000001975	0.9430331574025914	0.30461138275393135
237.7500000000198	0.9430334045102786	0.30473956795787044
238.00000000001987	0.9430335904318933	0.30479501560183714
238.25000000001992	0.9430337792367119	0.3051271934492661
238.50000000001998	0.9430339828758069	0.3055730968986649
238.75000000002004	0.9430342153921547	0.3056168361402172
239.0000000000201	0.943034419266586	0.306088377926027
239.25000000002015	0.9430346149970475	0.3066662163163433
239.5000000000202	0.9430348363501232	0.30695933937063047
239.75000000002026	0.9430350777191183	0.3068663974994545
240.00000000002032	0.9430353091417283	0.30652959836711846
240.25000000002038	0.9430355221147222	0.30610233643063217
240.50000000002044	0.9430357293517345	0.3064494398163596
240.7500000000205	0.9430359235052981	0.3067539357376574
241.00000000002055	0.9430361617378789	0.30705820259671945
241.2500000000206	0.9430364144857187	0.30756929410890504
241.50000000002066	0.9430366171298563	0.3082906246874521
241.75000000002072	0.9430368030584537	0.3088334090754456
242.00000000002078	0.943037053269425	0.3094489322169223
242.25000000002083	0.9430372996795162	0.30970048145570755
242.5000000000209	0.9430375192179632	0.31048612212197757
242.75000000002095	0.9430377284791404	0.3115783556278505
243.000000000021	0.9430379402807475	0.31230488186349353
243.25000000002106	0.9430381907240994	0.31255893395055445
243.50000000002112	0.9430384342882177	0.31285326986526385
243.75000000002117	0.9430386622104061	0.3128782949435869
244.00000000002123	0.9430388476821312	0.3131912168581841
244.2500000000213	0.9430390524989385	0.3134740413513056
244.50000000002134	0.943039268836473	0.3137465949442821
244.7500000000214	0.9430395248024681	0.31448793697458416
245.00000000002146	0.9430397492730803	0.3154416232352662
245.25000000002152	0.9430399686624558	0.3158776575410478
245.50000000002157	0.943040200918939	0.31612414598422284
245.75000000002163	0.9430404590090911	0.3162337485643256
246.00000000002169	0.9430406757709081	0.3164793307363239
246.25000000002174	0.9430408613366613	0.3170331105221603
246.5000000000218	0.9430411016243987	0.31718681660202847
246.75000000002186	0.9430413058882515	0.3171092935824879
247.0000000000219	0.9430415572909907	0.31725894687999795
247.25000000002197	0.9430417765807699	0.31720059172077775
247.50000000002203	0.9430419975922466	0.31681383210409325
247.75000000002208	0.9430421958480374	0.3166490463430225
248.00000000002214	0.9430424329913043	0.31659671694609337
248.2500000000222	0.9430426840027542	0.3171930306341432
248.50000000002225	0.9430428912406325	0.3180560513766298
248.7500000000223	0.9430431066928393	0.3185737125444198
249.00000000002237	0.9430433100535813	0.31889220723595657
249.25000000002242	0.9430435483759476	0.31946406244002173
249.50000000002248	0.9430437873786011	0.3197748843702872
249.75000000002254	0.9430440016005944	0.3202322462143976
250.0000000000226	0.9430441995394591	0.32052374702969383
250.25000000002265	0.9430444258777234	0.32093192845883217
250.5000000000227	0.943044688814873	0.32164839107258375
250.75000000002277	0.9430449321476587	0.3222659022542869
251.00000000002282	0.943045145391571	0.32216850291405963
251.25000000002288	0.9430453528117083	0.32239716389249606
251.50000000002294	0.943045580131963	0.32281026727311707
251.750000000023	0.9430458088749978	0.32356234797780387
252.00000000002305	0.9430460615571161	0.32446058996825883
252.2500000000231	0.943046274494419	0.3252761860553981
252.50000000002316	0.9430464927547814	0.3259128934859222
252.75000000002322	0.943046738770113	0.32682239871922014
253.00000000002328	0.9430469621186017	0.32708988849224135
253.25000000002333	0.9430471838364224	0.3270486981965682
253.5000000000234	0.9430474065085495	0.3270414374897911
253.75000000002345	0.9430476381268758	0.3272338753592271
254.0000000000235	0.9430479105927774	0.3275824503404648
254.25000000002356	0.9430481645637612	0.3278851924247309
254.50000000002362	0.9430483976603145	0.3275592313943052
254.75000000002368	0.94304861099636	0.32748076154959016
255.00000000002373	0.9430488398345214	0.327690408617065
255.2500000000238	0.9430490616576407	0.3277437900741608
255.50000000002385	0.9430492851545275	0.3279408552739196
255.7500000000239	0.9430494835437385	0.3284431246977602
256.00000000002393	0.9430496670298649	0.3290650738966532
256.250000000024	0.9430499147381882	0.32981797594339596
256.50000000002404	0.9430501775676436	0.33009274550578266
256.7500000000241	0.9430504107848251	0.3297971556988569
257.00000000002416	0.9430506374070563	0.32985115949953997
257.2500000000242	0.9430508579399808	0.33006509631196496
257.5000000000243	0.9430510756449636	0.3303529818147427
257.75000000002433	0.9430513406883544	0.33072030642295985
258.0000000000244	0.9430515812484099	0.33107060891765844
258.25000000002444	0.9430518313125534	0.3315251008255174
258.5000000000245	0.9430520326937322	0.3323318498451971
258.75000000002456	0.9430522870377409	0.3326048230727113
259.0000000000246	0.9430525457185293	0.33298387361280346
259.25000000002467	0.9430527991559338	0.3338694306841377
259.5000000000247	0.9430530078374919	0.3350064897230419
259.7500000000248	0.9430532216683567	0.33593409091819787
260.00000000002484	0.9430534869544474	0.33665477197470045
260.2500000000249	0.9430537537036907	0.3367481360127378
260.50000000002495	0.9430539963953463	0.3370616209414612
260.750000000025	0.9430541933563227	0.3372574143726651
261.00000000002507	0.9430544434857508	0.337212898148235
261.2500000000251	0.9430546793965079	0.33727074398303825
261.5000000000252	0.9430549343307792	0.3377693791480535
261.75000000002524	0.9430551685080877	0.33817656873536994
262.0000000000253	0.9430553822442254	0.3387276874436846
262.25000000002535	0.9430556235265279	0.33872623283089326
262.5000000000254	0.9430558901865675	0.3386677136777668
262.75000000002547	0.9430561307571681	0.3390898111253352
263.0000000000255	0.943056365719082	0.33968994510519035
263.2500000000256	0.9430565698153329	0.33991440264118045
263.50000000002564	0.9430568257649489	0.34030073346565837
263.7500000000257	0.9430570972973756	0.3404474844669379
264.00000000002575	0.9430573726982339	0.34053358423980357
264.2500000000258	0.9430575937286282	0.3404193475837997
264.50000000002586	0.9430578089510085	0.33997909101616447
264.7500000000259	0.9430580711780545	0.33980043757687367
265.000000000026	0.9430583239555874	0.3403582248051782
265.25000000002603	0.943058551212848	0.34092046611659016
265.5000000000261	0.9430587910491974	0.3414915675364388
265.75000000002615	0.9430590281104513	0.342034435825472
266.0000000000262	0.9430592773809577	0.3424393525283798
266.25000000002626	0.9430595422883137	0.343162529486391
266.5000000000263	0.9430597760062828	0.3438535499825219
266.7500000000264	0.9430600080861308	0.3442576923510921
267.00000000002643	0.9430602316918558	0.3449742927494561
267.2500000000265	0.9430604993785829	0.3459415534305841
267.50000000002655	0.9430607399186388	0.34641183738820547
267.7500000000266	0.9430609606682063	0.34666093847760415
268.00000000002666	0.9430612025757443	0.3465488929304577
268.2500000000267	0.943061429874884	0.34665755857471636
268.5000000000268	0.943061700052528	0.34721017126692005
268.75000000002683	0.9430619545524191	0.3478113736590084
269.0000000000269	0.9430621622898916	0.3482195387085339
269.25000000002694	0.943062390225088	0.3490758163969572
269.500000000027	0.9430626627713821	0.3496713263968299
269.75000000002706	0.94306291274884	0.3501329568949555
270.0000000000271	0.9430631512020246	0.3502982277743463
270.25000000002717	0.9430633519384536	0.3502868526015809
270.5000000000272	0.9430636267334503	0.35048336333678265
270.7500000000273	0.9430639051564388	0.35114492576635653
271.00000000002734	0.943064166412225	0.35116419365532153
271.2500000000274	0.9430644096617388	0.3510152265587242
271.50000000002746	0.9430646294763143	0.3508142156449181
271.7500000000275	0.9430648572906597	0.3506809171363991
272.00000000002757	0.9430651038673388	0.35062883040236376
272.2500000000276	0.9430653708294652	0.3507461892562012
272.5000000000277	0.943065556938657	0.3508703940893664
272.75000000002774	0.9430658017609876	0.35176291803704596
273.0000000000278	0.9430660627974059	0.35263051509356896
273.25000000002785	0.9430663358432927	0.35306198485061474
273.5000000000279	0.9430665983964985	0.35329745682725355
273.75000000002797	0.9430668188060214	0.35356247725360895
274.000000000028	0.9430670464647716	0.3538848296152042
274.2500000000281	0.9430673115269148	0.3545764126729897
274.50000000002814	0.9430675947624743	0.35491285567638375
274.7500000000282	0.9430678258330748	0.3551867361911222
275.00000000002825	0.9430680842987196	0.35580686584005067
275.2500000000283	0.9430682909062768	0.3562575378375769
275.50000000002836	0.9430685914548129	0.35641435182868975
275.7500000000284	0.9430688408188133	0.35671039183981784
276.0000000000285	0.9430690684381254	0.35723944020323406
276.25000000002854	0.9430692875225111	0.35829438606530667
276.5000000000286	0.9430695613127796	0.35949263959719835
276.75000000002865	0.943069846078437	0.36003533702819496
277.0000000000287	0.9430701164069932	0.36050785600285173
277.25000000002876	0.9430703603081949	0.36095369237323893
277.5000000000288	0.9430705906655494	0.3611137473902952
277.7500000000289	0.9430708478005017	0.36112998713736266
278.00000000002893	0.9430711156565366	0.36119168567746995
278.250000000029	0.943071378292191	0.3611740092305712
278.50000000002905	0.9430716042208884	0.36168516138677625
278.7500000000291	0.9430719013249057	0.3618644789142936
279.00000000002916	0.9430721688195535	0.36161157912011516
279.2500000000292	0.9430724309289659	0.36144256134577574
279.5000000000293	0.9430726581011586	0.36171369549456683
279.75000000002933	0.9430729051935995	0.36206966692281717
280.0000000000294	0.9430731766688875	0.36275070743427545
280.25000000002944	0.9430734586142873	0.36306749579945313
280.5000000000295	0.9430737485423096	0.36355465023531824
280.75000000002956	0.9430739862422386	0.36407707787660465
281.0000000000296	0.9430742077394338	0.36415351191236706
281.2500000000297	0.9430744943897507	0.3638086855753072
281.50000000002973	0.9430747475513548	0.36391214884811335
281.7500000000298	0.943075024279194	0.3641085147200507
282.00000000002984	0.9430752656655769	0.3647427671007389
282.2500000000299	0.9430755041603667	0.36529875726271
282.50000000002996	0.9430757663907123	0.36557136264207746
282.75000000003	0.9430760459305758	0.36599426587095535
283.00000000003007	0.9430763194824877	0.3667906000648979
283.2500000000301	0.9430765698129984	0.3672958718359724
283.5000000000302	0.9430768340309093	0.368007715520908
283.75000000003024	0.9430771170134951	0.3688545673025142
284.0000000000303	0.9430774264826054	0.36981798187212334
284.25000000003035	0.9430776609551421	0.370756922170897
284.5000000000304	0.943077904502872	0.3710982838361326
284.75000000003047	0.9430781339588438	0.3708877775037245
285.0000000000305	0.9430784211231024	0.37104772254924157
285.2500000000306	0.9430787390849948	0.37128614252226055
285.50000000003064	0.9430790072385117	0.3714573839914052
285.7500000000307	0.9430792590317968	0.3718434957841905
286.00000000003075	0.943079518463529	0.37217437930735525
286.2500000000308	0.9430798112835714	0.37261708658468096
286.50000000003087	0.9430801098946809	0.37310788194604577
286.7500000000309	0.9430803858486625	0.3731466968078489
287.000000000031	0.9430806368370389	0.3731208407281368
287.25000000003104	0.9430809170905544	0.3736594629415426
287.5000000000311	0.9430812148960763	0.37415530171702577
287.75000000003115	0.9430814660863711	0.3746154046318443
288.0000000000312	0.9430817275965041	0.3746759888592677
288.25000000003126	0.9430819993037443	0.37445925505111916
288.5000000000313	0.9430822824270196	0.37437018539548006
288.7500000000314	0.9430825627034363	0.37441392717043703
289.00000000003143	0.943082824764669	0.3740571371317826
289.2500000000315	0.9430830738601674	0.3743081067199455
289.50000000003155	0.9430833354809274	0.374936143505035
289.7500000000316	0.9430836476718039	0.37572758288611346
290.00000000003166	0.9430839494215935	0.3763817365748545
290.2500000000317	0.943084237155045	0.3768291799107975
290.5000000000318	0.9430845279230392	0.3770682983816783
290.75000000003183	0.9430848419045024	0.37794828933606084
291.0000000000319	0.9430851468902663	0.3786560717167785
291.25000000003195	0.94308544420737	0.37924207726780157
291.500000000032	0.9430857174258152	0.37982219953805507
291.75000000003206	0.9430859551920338	0.38039904277988407
292.0000000000321	0.9430862314439873	0.380753574554073
292.2500000000322	0.9430865381204641	0.38103202115772555
292.50000000003223	0.9430868263518827	0.380805830251541
292.7500000000323	0.9430871106994512	0.3810896370842015
293.00000000003234	0.943087409307519	0.3819698586742705
293.2500000000324	0.9430877197110887	0.38277410225405356
293.50000000003246	0.9430880019926882	0.38335446274306245
293.7500000000325	0.9430882673215347	0.38393415267890874
294.00000000003257	0.9430885119263689	0.3842474991395958
294.2500000000326	0.9430887859376249	0.3846803205386461
294.5000000000327	0.9430890369469292	0.3848746098743852
294.75000000003274	0.9430893633005933	0.38476058618843195
295.0000000000328	0.9430896560925842	0.38500941504458336
295.25000000003286	0.9430899480911124	0.3854164799984682
295.5000000000329	0.9430902298524135	0.3854410352927778
295.75000000003297	0.9430905751375603	0.3852324748068599
296.000000000033	0.9430908523005753	0.3848399346805168
296.2500000000331	0.9430911267480078	0.3846778020638923
296.50000000003314	0.9430914135544066	0.38518280557874707
296.7500000000332	0.9430916991313332	0.3855634573237756
297.00000000003325	0.9430920060299558	0.385967417048749
297.2500000000333	0.9430923081659917	0.3867415484800662
297.50000000003337	0.9430925913583913	0.3874768009154469
297.7500000000334	0.943092831360957	0.38781147482636313
298.0000000000335	0.9430931304600807	0.38806849993789494
298.25000000003354	0.9430934124749192	0.3880496076465416
298.5000000000336	0.9430936939948712	0.38855960771123865
298.75000000003365	0.9430939771368441	0.3892921699004641
299.0000000000337	0.9430942817651872	0.38973893701323875
299.25000000003376	0.9430945503794022	0.38994844943092033
299.5000000000338	0.9430948381181813	0.39040243664730634
299.7500000000339	0.9430951616397597	0.3906813260893698
300.00000000003394	0.9430954150101309	0.39130917988645814
300.250000000034	0.9430957217470664	0.3918007579711599
300.50000000003405	0.9430960283519401	0.3924666292745511
300.7500000000341	0.9430963657479791	0.3935806971834349
301.00000000003416	0.9430966502980017	0.394726184658329
301.2500000000342	0.9430969143485565	0.3950425842193649
301.5000000000343	0.9430971833200794	0.3952812265955995
301.75000000003433	0.9430975089789501	0.39530054228698885
302.0000000000344	0.9430978002281418	0.3954536776092192
302.25000000003445	0.9430980669339282	0.39568267373046784
302.5000000000345	0.9430983646014103	0.39574851298566355
302.75000000003456	0.9430986592907726	0.39574787608413986
303.0000000000346	0.9430989576403782	0.3961700257829371
303.2500000000347	0.9430992610501031	0.3962405342862268
303.50000000003473	0.9430995594554448	0.3961531618703096
303.7500000000348	0.9430998353002011	0.39618759138922355
304.00000000003485	0.9431001785360094	0.3964372854825638
304.2500000000349	0.9431005035048838	0.3971413212324795
304.50000000003496	0.9431007794039128	0.3979408483951424
304.750000000035	0.9431010625076951	0.39813122758650926
305.0000000000351	0.9431013818437679	0.3982936265516315
305.25000000003513	0.9431016939560124	0.3985597242687725
305.5000000000352	0.9431020285953038	0.39847503087189234
305.75000000003524	0.9431023329725813	0.39842480946330466
306.0000000000353	0.9431026145918152	0.39851421072280835
306.25000000003536	0.9431028937103682	0.3989054319245223
306.5000000000354	0.9431032453170266	0.3997150014752309
306.75000000003547	0.9431035484936734	0.4003479874658968
307.0000000000355	0.9431038314569359	0.40052763844642936
307.2500000000356	0.9431041171141751	0.40109852110221855
307.50000000003564	0.9431044149732971	0.4017888477192925
307.7500000000357	0.9431047085495001	0.402645031248192
308.00000000003575	0.9431050158642977	0.4035414234464034
308.2500000000358	0.9431053107110658	0.4042708519465484
308.50000000003587	0.943105613520761	0.40489385095484587
308.7500000000359	0.9431059678880876	0.4056951929200118
309.000000000036	0.9431062593105063	0.40569017831986426
309.25000000003604	0.9431065610639502	0.40548929874846606
309.5000000000361	0.9431068492608317	0.40554636295514307
309.75000000003615	0.9431071590862863	0.4059665219065385
310.0000000000362	0.9431074517711462	0.4064718802702695
310.25000000003627	0.943107778124835	0.4070151813097741
310.5000000000363	0.9431080657324902	0.40709298596215326
310.7500000000364	0.943108355457288	0.4075589376958386
311.00000000003644	0.943108672389378	0.4079589028492946
311.2500000000365	0.9431089812923947	0.40809389232295273
311.50000000003655	0.9431093143443813	0.40822826607488727
311.7500000000366	0.9431096186524311	0.40867284353706745
312.00000000003666	0.9431099092392876	0.4090250126120338
312.2500000000367	0.9431102257437503	0.4095021116011403
312.5000000000368	0.9431105723171623	0.4092934076484293
312.75000000003683	0.9431108711370118	0.4087878193350161
313.0000000000369	0.943111158709991	0.4087089700142304
313.25000000003695	0.9431114756286638	0.4089220069532139
313.500000000037	0.9431117850969148	0.409082062425208
313.75000000003706	0.9431121163500047	0.4095867952906543
314.0000000000371	0.9431124375918947	0.41017697521372776
314.2500000000372	0.9431127471254867	0.41099350613987923
314.50000000003723	0.943113024250123	0.41178557425773143
314.7500000000373	0.9431133393774966	0.41203040527380086
315.00000000003735	0.9431136551677247	0.41236009305369237
315.2500000000374	0.9431139250027784	0.4131766712411962
315.50000000003746	0.9431142540479733	0.41396469715437884
315.7500000000375	0.9431146015593479	0.4146129132649461
316.0000000000376	0.943114935556292	0.4150664929332983
316.25000000003763	0.943115303726804	0.41513594655619473
316.5000000000377	0.9431156050044923	0.4155112127730164
316.75000000003774	0.9431159147869912	0.41582767013033634
317.0000000000378	0.9431162372412388	0.41593051559353184
317.25000000003786	0.9431165917655188	0.4163952675126238
317.5000000000379	0.9431169080136583	0.4173811656066308
317.75000000003797	0.9431171993922395	0.41820873071250453
318.000000000038	0.9431174781243078	0.4189481676289063
318.2500000000381	0.943117796180602	0.4190819658093447
318.50000000003814	0.9431181285969535	0.41919764652346764
318.7500000000382	0.9431184127548602	0.41957021801343025
319.00000000003826	0.9431186979708559	0.4198382294007229
319.2500000000383	0.9431190022258946	0.41975503022034993
319.50000000003837	0.9431193030179973	0.4200123650076202
319.7500000000384	0.9431196043857778	0.42003117988948563
320.0000000000385	0.9431199342501344	0.4200746698387466
320.25000000003854	0.9431202146997614	0.4199102562015393
320.5000000000386	0.943120512157088	0.4196023359761059
320.75000000003865	0.9431208399800455	0.4196467259995651
321.0000000000387	0.9431211583807265	0.42048517180425227
321.25000000003877	0.9431214294774423	0.42108794249125675
321.5000000000388	0.9431217291396495	0.42170667255021016
321.7500000000389	0.9431220522073549	0.42217860719310224
322.00000000003894	0.9431223695966114	0.4225839566847018
322.250000000039	0.9431227001817061	0.4229561569190978
322.50000000003905	0.9431229830731	0.42319518270481044
322.7500000000391	0.9431232829655631	0.4231756269210656
323.00000000003917	0.9431236293569265	0.42379979088189595
323.2500000000392	0.9431239983223231	0.42451969954493773
323.5000000000393	0.9431242655978258	0.42492795985494397
323.75000000003934	0.9431245766460891	0.42522888843085804
324.0000000000394	0.9431248676535819	0.4254840108355367
324.25000000003945	0.9431251922109131	0.42592489864583083
324.5000000000395	0.9431255245434026	0.42685392700613173
324.75000000003956	0.9431258383978043	0.4276321497894891
325.0000000000396	0.9431261433386932	0.4283394692211597
325.2500000000397	0.9431264507103374	0.4293733800686194
325.50000000003973	0.9431267718147249	0.43007637513370217
325.7500000000398	0.9431270931918704	0.4303589331304623
326.00000000003985	0.9431274044359258	0.4303060092271971
326.2500000000399	0.9431276955376436	0.43014390240339934
326.50000000003996	0.9431280060381294	0.4303623149124035
326.75000000004	0.9431283217820235	0.43087670732713057
327.0000000000401	0.9431286687631664	0.4308446025955769
327.25000000004013	0.9431289427881036	0.43093142771454984
327.5000000000402	0.9431292483384118	0.4311192024517975
327.75000000004025	0.9431296045986765	0.43125896738144354
328.0000000000403	0.9431299210580623	0.4313918838424081
328.25000000004036	0.9431302358754373	0.43165023430236427
328.5000000000404	0.9431305373588743	0.4318994414956259
328.7500000000405	0.943130848563167	0.4327965714163334
329.00000000004053	0.94313119818388	0.43340157966395626
329.2500000000406	0.9431315626666108	0.4334767115896919
329.50000000004064	0.943131846657196	0.4333279515808128
329.7500000000407	0.9431321382603433	0.4333198618501174
330.00000000004076	0.9431324754906953	0.4333528425408508
330.2500000000408	0.9431328089970052	0.43375677549122205
330.50000000004087	0.9431331451128969	0.4338817910165646
330.7500000000409	0.9431334717549102	0.4343940023972856
331.000000000041	0.9431337895417866	0.43527343567260196
331.25000000004104	0.9431340909268893	0.4359275449467528
331.5000000000411	0.943134441451163	0.4362109146288333
331.75000000004115	0.9431348017773825	0.4368206750173817
332.0000000000412	0.9431350814619313	0.43749444842821367
332.25000000004127	0.9431354350925443	0.43860956890995667
332.5000000000413	0.943135773671221	0.43956569998859496
332.7500000000414	0.9431361186846736	0.43999724982077926
333.00000000004144	0.9431364637087608	0.4403209330589957
333.2500000000415	0.9431367540635087	0.44072480315333734
333.50000000004155	0.9431370953082908	0.4407095468033647
333.7500000000416	0.9431374635998285	0.44073480229465267
334.00000000004167	0.9431378076244585	0.44085936918425883
334.2500000000417	0.9431381010157325	0.4412899855090264
334.5000000000418	0.94313843165938	0.4421565383813803
334.75000000004184	0.9431387584718375	0.44263743370772923
335.0000000000419	0.9431391332326563	0.44264930088080134
335.25000000004195	0.9431394451097477	0.4429211104309339
335.500000000042	0.9431397527452209	0.4433139920860436
335.75000000004206	0.943140086822927	0.44357669682112216
336.0000000000421	0.9431404314349274	0.44397007388562626
336.2500000000422	0.9431407973943773	0.4440909247170522
336.50000000004223	0.9431411088872346	0.44433436789709074
336.7500000000423	0.9431414616479311	0.44454780676155625
337.00000000004235	0.943141784853062	0.4442780336923224
337.2500000000424	0.9431421412496834	0.44379022054450556
337.50000000004246	0.9431425370548328	0.4438891482348002
337.7500000000425	0.9431428769762434	0.44419871990109655
338.0000000000426	0.943143209141428	0.44496963546741325
338.25000000004263	0.9431435576775317	0.44560391841324326
338.5000000000427	0.9431439287500087	0.44608305320501934
338.75000000004275	0.9431442602153871	0.44674713985475667
339.0000000000428	0.9431446108911041	0.44754194528256064
339.25000000004286	0.9431449356421105	0.44776291535912416
339.5000000000429	0.9431452607883948	0.4482744643455126
339.750000000043	0.943145654532092	0.4489222523119074
340.00000000004303	0.9431460232476759	0.4496901095273271
340.2500000000431	0.9431463602359655	0.4503088562387426
340.50000000004314	0.9431467200754171	0.450540868853113
340.7500000000432	0.9431470765744202	0.4504229377604017
341.00000000004326	0.943147415589511	0.45087513345031877
341.2500000000433	0.9431477738305392	0.4513109359886359
341.50000000004337	0.9431481036692047	0.451854021128784
341.7500000000434	0.9431484368672307	0.4525786938623737
342.0000000000435	0.9431487943514066	0.45338501249877217
342.25000000004354	0.9431491526682514	0.4541421772919748
342.5000000000436	0.943149491369458	0.4547802147989211
342.75000000004366	0.9431498418380692	0.45465132026316757
343.0000000000437	0.9431501783570652	0.45463279761381087
343.25000000004377	0.943150543459868	0.45500669430975343
343.5000000000438	0.9431509396717939	0.45526213707375746
343.7500000000439	0.9431513095449685	0.4553426180002051
344.00000000004394	0.9431516260997462	0.4553474700823684
344.250000000044	0.9431519985598096	0.4551751320237453
344.50000000004405	0.9431523788998506	0.4552467814063882
344.7500000000441	0.9431527532406249	0.4552726860397626
345.00000000004417	0.9431531099786832	0.45513045034394267
345.2500000000442	0.9431534567225612	0.45560848245369384
345.5000000000443	0.9431537895890841	0.45644718771112225
345.75000000004434	0.9431541858647778	0.45722498182007754
346.0000000000444	0.9431545588506016	0.4577801551633051
346.25000000004445	0.9431549032419222	0.45796124447931
346.5000000000445	0.9431552638770019	0.4580209038783911
346.75000000004457	0.9431556624314157	0.4585844288045192
347.0000000000446	0.9431560287308538	0.4588312275262422
347.2500000000447	0.9431563931347653	0.45905003890394575
347.50000000004474	0.9431567505892229	0.45957714980838643
347.7500000000448	0.9431570636385628	0.4602604760310003
348.00000000004485	0.943157466055975	0.46071190839317494
348.2500000000449	0.9431578490058196	0.4611465168462366
348.50000000004496	0.9431582064655024	0.46126682947782144
348.750000000045	0.9431585536405976	0.46203891899562716
349.0000000000451	0.9431589453204415	0.46316006239057944
349.25000000004513	0.9431593100449297	0.4640976449069698
349.5000000000452	0.9431596819153207	0.46475039429097065
349.75000000004525	0.9431600633756171	0.4654064254177183
350.0000000000453	0.9431604031323817	0.4656385703367923
350.25000000004536	0.9431608027168665	0.46594803425663445
350.5000000000454	0.9431611822712243	0.4658232020453768
350.7500000000455	0.9431615710280268	0.465622447716019
351.00000000004553	0.9431619338554793	0.4659352691077125
351.2500000000456	0.9431623133169158	0.46652465715722
351.50000000004565	0.9431626424666337	0.4666103108703873
351.7500000000457	0.9431630328910603	0.4666887347687485
352.00000000004576	0.9431634133634135	0.4666470603064594
352.2500000000458	0.9431637491489895	0.46690568305602076
352.5000000000459	0.943164116266083	0.4674353012291859
352.75000000004593	0.9431645114419155	0.46779050062058225
353.000000000046	0.943164880107604	0.4681135406915453
353.25000000004604	0.9431652484657094	0.46881070780484047
353.5000000000461	0.9431656287754058	0.46913561584568575
353.75000000004616	0.9431659632025634	0.4691075927040389
354.0000000000462	0.9431663712905591	0.4689167400371652
354.25000000004627	0.943166780409486	0.4686873885948718
354.5000000000463	0.9431671203237407	0.4690402141741255
354.7500000000464	0.9431674731375875	0.4697375224078417
355.00000000004644	0.9431678813018984	0.47012637188840545
355.2500000000465	0.9431682552137404	0.47061530432826576
355.50000000004655	0.9431686133065025	0.47139755054643473
355.7500000000466	0.9431689893822993	0.4719804812616051
356.00000000004667	0.943169325571488	0.47264468792067993
356.2500000000467	0.9431696976690435	0.4731838717213613
356.5000000000468	0.943170147039054	0.47392297016417884
356.75000000004684	0.9431704994277963	0.4750098647544336
357.0000000000469	0.9431708627975853	0.4758596884287638
357.25000000004695	0.9431712551812436	0.47596566399280676
357.500000000047	0.9431716362769613	0.47615066048490756
357.75000000004707	0.9431719996292988	0.4761600802606859
358.0000000000471	0.9431723877837461	0.47637083333192354
358.2500000000472	0.9431727516034096	0.4767088418657179
358.50000000004724	0.9431731075488442	0.4770473529269865
358.7500000000473	0.9431735210395664	0.4774795638271883
359.00000000004735	0.9431738958133743	0.47839439992876603
359.2500000000474	0.9431742994961234	0.47871504741043647
359.50000000004746	0.9431746808913598	0.47881711341962285
359.7500000000475	0.943175057550274	0.47892567651544365
360.0000000000476	0.9431754220227593	0.47925483686836573
360.25000000004763	0.9431758573839313	0.4797103981619996
360.5000000000477	0.9431762127524248	0.4801240944705021
360.75000000004775	0.9431765685320699	0.4799493038158186
361.0000000000478	0.9431770010066294	0.48002602324475124
361.25000000004786	0.9431773716117837	0.48002944315405915
361.5000000000479	0.9431777195803974	0.4797765768192573
361.750000000048	0.9431780756846554	0.47964275750461294
362.00000000004803	0.9431784857931387	0.4799223040670575
362.2500000000481	0.9431788382003831	0.48048591287553793
362.50000000004815	0.9431792881621291	0.48153627588847714
362.7500000000482	0.9431796568379968	0.4821909981105748
363.00000000004826	0.9431800166678337	0.48249849263125
363.2500000000483	0.9431804296569176	0.48307365984494116
363.5000000000484	0.9431808409066648	0.4837071761991338
363.75000000004843	0.9431812118939468	0.4841952443020392
364.0000000000485	0.9431816002416881	0.484756991881578
364.25000000004854	0.9431819675163461	0.48522752471362307
364.5000000000486	0.9431823212817196	0.4858606939350325
364.75000000004866	0.9431827554677938	0.48649962107028816
365.0000000000487	0.9431831861336317	0.4864737024085536
365.2500000000488	0.943183555315682	0.48649336323569575
365.50000000004883	0.9431839411379213	0.4870103907435841
365.7500000000489	0.9431843493761876	0.48775719210204516
366.00000000004894	0.9431847089960886	0.48860985232750426
366.250000000049	0.9431851036264082	0.4894345261235644
366.50000000004906	0.9431854477505741	0.48984783576406343
366.7500000000491	0.9431858390406929	0.4905051105391178
367.00000000004917	0.9431862143767686	0.4908616802085702
367.2500000000492	0.9431866034952178	0.49075910323287375
367.5000000000493	0.9431869524894693	0.4906692673259862
367.75000000004934	0.9431873517102064	0.490967541271459
368.0000000000494	0.9431877364685903	0.49119548669902746
368.25000000004945	0.943188132001788	0.49150629383987476
368.5000000000495	0.9431885285369289	0.4911913460723793
368.75000000004957	0.9431889038367149	0.490944166124645
369.0000000000496	0.9431892672065193	0.49113596364017875
369.2500000000497	0.9431896319132189	0.49148812510225004
369.50000000004974	0.9431900632157408	0.4916990266031432
369.7500000000498	0.943190440625458	0.49241282391441027
370.00000000004985	0.943190843679793	0.4930539304531047
370.2500000000499	0.943191239389943	0.4938218935262736
370.50000000004997	0.9431916134298233	0.4942532328322377
370.75000000005	0.9431920016818167	0.4941813570620328
371.0000000000501	0.943192413770626	0.49415437834183157
371.25000000005014	0.9431927483839652	0.49472883490317754
371.5000000000502	0.9431931417991731	0.4951657752399084
371.75000000005025	0.9431935725109007	0.49566893695885944
372.0000000000503	0.943193974743032	0.4960761364991012
372.25000000005036	0.9431943639982667	0.49649874359794993
372.5000000000504	0.943194752401619	0.4971645415006536
372.7500000000505	0.9431951504961706	0.4977253746678213
373.00000000005053	0.9431955489814092	0.49803885026112216
373.2500000000506	0.9431959817302439	0.49895285028853226
373.50000000005065	0.943196360776603	0.500117495541577
373.7500000000507	0.9431967410679768	0.50098286537839
374.00000000005076	0.9431971639618386	0.5015806956020149
374.2500000000508	0.9431975809508227	0.5016865794627334
374.5000000000509	0.9431979520177944	0.5016901418469754
374.75000000005093	0.9431983283958385	0.5019448578887609
375.000000000051	0.9431986993132476	0.5019988943404704
375.25000000005105	0.9431990947043469	0.5019566570877249
375.5000000000511	0.9431995091690658	0.5023737749659443
375.75000000005116	0.9431999166842209	0.5027262998403329
376.0000000000512	0.9432002684695213	0.5030439860309364
376.2500000000513	0.9432006813727482	0.5031072436357266
376.50000000005133	0.9432010948928067	0.5030333214801733
376.7500000000514	0.9432014906651356	0.5033792389376712
377.00000000005144	0.9432018963935024	0.5042026946442235
377.2500000000515	0.9432022484914582	0.5045361702723856
377.50000000005156	0.9432026393736641	0.5049068587579355
377.7500000000516	0.9432030739437671	0.5051537500142802
378.00000000005167	0.9432034758259683	0.5052418848585319
378.2500000000517	0.9432038651491622	0.5051777671342381
378.5000000000518	0.9432042836015724	0.5050971865598308
378.75000000005184	0.94320469615583	0.5049622966633095
379.0000000000519	0.9432051034745179	0.5056788435516469
379.25000000005195	0.9432055273143356	0.5064480224207248
379.500000000052	0.9432059203960238	0.5070615771034006
379.75000000005207	0.9432063121399523	0.5075645676918373
380.0000000000521	0.9432067470194911	0.5081487311431868
380.2500000000522	0.9432070863443484	0.5087778209279302
380.50000000005224	0.9432074756245298	0.5097446559867551
380.7500000000523	0.9432078786202717	0.5102789011704353
381.00000000005235	0.943208284045884	0.5109732624158564
381.2500000000524	0.9432086951404401	0.511896311312987
381.50000000005247	0.9432091484852725	0.5124370709107697
381.7500000000525	0.9432095805017703	0.5124335947907603
382.0000000000526	0.9432099554298985	0.5124227577725933
382.25000000005264	0.9432103702859179	0.512399095034307
382.5000000000527	0.9432107962825325	0.5129154475502172
382.75000000005275	0.9432112214197045	0.5135814825115006
383.0000000000528	0.9432116229035383	0.5139471400620198
383.25000000005286	0.9432120237982646	0.5144594007036436
383.5000000000529	0.9432124340512371	0.5150772242717504
383.750000000053	0.9432128797821475	0.515366497025543
384.00000000005303	0.9432132849276513	0.5155412063472091
384.2500000000531	0.9432135850302535	0.5156110842315174
384.50000000005315	0.9432140135697127	0.5157782073176645
384.7500000000532	0.9432144190814008	0.5164333847004152
385.00000000005326	0.9432148164058027	0.5166593889257889
385.2500000000533	0.9432152305575445	0.5163581895756663
385.5000000000534	0.9432156644608359	0.5161569282854558
385.75000000005343	0.9432160549276619	0.5161431300510491
386.0000000000535	0.9432164988866392	0.5161710698097759
386.25000000005355	0.943216936058632	0.516553630194212
386.5000000000536	0.9432173161514957	0.5168822101129594
386.75000000005366	0.9432177290057784	0.5176973641587144
387.0000000000537	0.9432180960364379	0.5187217837348326
387.2500000000538	0.9432184410140989	0.5193278444720663
387.50000000005383	0.9432188702413161	0.5195267349522004
387.7500000000539	0.9432192838131522	0.5199965077917292
388.00000000005394	0.9432196102843226	0.5204397598236664
388.250000000054	0.9432199525489164	0.5212775539270657
388.50000000005406	0.9432204208764671	0.5218432695585005
388.7500000000541	0.9432208608687281	0.5221096924077202
389.0000000000542	0.9432212713046924	0.5225073007115547
389.25000000005423	0.9432217170657419	0.5230974696988416
389.5000000000543	0.943222133577764	0.5231660459365958
389.75000000005434	0.9432225865484907	0.5235048346077031
390.0000000000544	0.9432229330119004	0.5240504016616198
390.25000000005446	0.9432233294180444	0.5250130735343377
390.5000000000545	0.94322376909969	0.5260878364205916
390.75000000005457	0.9432241925869169	0.5267400629793925
391.0000000000546	0.9432245473115421	0.5268526552142917
391.2500000000547	0.9432249593923073	0.5272370446490295
391.50000000005474	0.9432253627575516	0.5273850893207002
391.7500000000548	0.9432257446151259	0.5274370589190841
392.00000000005485	0.943226183142066	0.5275172234811288
392.2500000000549	0.9432266619784081	0.5275692648928204
392.50000000005497	0.9432270767794114	0.5277931055577556
392.750000000055	0.9432274090957571	0.5280976533365886
393.0000000000551	0.9432278082251966	0.5278020451126435
393.25000000005514	0.9432282147427836	0.5275899278587554
393.5000000000552	0.9432286682077801	0.527961786272463
393.75000000005525	0.9432291119767966	0.5285039362636965
394.0000000000553	0.9432294391431516	0.529215246920772
394.25000000005537	0.9432297921430648	0.5298176768567489
394.5000000000554	0.9432302781103536	0.5302360192482667
394.7500000000555	0.9432306931505159	0.5307599029391421
395.00000000005554	0.9432310048265569	0.5310792529845532
395.2500000000556	0.9432314597505173	0.5308967642934908
395.50000000005565	0.9432319070643947	0.531117984991007
395.7500000000557	0.9432323098776826	0.5315901980387975
396.00000000005576	0.9432327375517122	0.5322444979205961
396.2500000000558	0.9432331755798565	0.5328907116574702
396.5000000000559	0.9432336047253339	0.5332676250859689
396.75000000005593	0.9432340674184405	0.5335248580524345
397.000000000056	0.9432343905677046	0.5343890838193964
397.25000000005605	0.9432348117812923	0.5350583347485912
397.5000000000561	0.9432352442417932	0.5357534459627423
397.75000000005616	0.9432356577658685	0.5366396038866763
398.0000000000562	0.9432359097320092	0.5376083702096816
398.2500000000563	0.9432362597453031	0.538292725610387
398.50000000005633	0.9432367045124436	0.5386899326687467
398.7500000000564	0.9432371070972935	0.5383616013725003
399.00000000005645	0.9432374608129834	0.5383816936840966
399.2500000000565	0.9432378754965642	0.5386698285217357
399.50000000005656	0.9432382985575698	0.5389094321459015
399.7500000000566	0.9432387432058905	0.5390977964162608
400.0000000000567	0.9432390816538461	0.5394680082439954
400.25000000005673	0.9432395289883404	0.5396390477499068
400.5000000000568	0.9432398973279894	0.5400913589425402
400.75000000005684	0.943240306672074	0.5402116721430731
401.0000000000569	0.9432406900471421	0.5402162171304146
401.25000000005696	0.9432411494890532	0.5407105481176196
401.500000000057	0.9432415710517117	0.5415064022666406
401.75000000005707	0.9432419606955169	0.5418864662649571
402.0000000000571	0.9432422260325408	0.5420735594741497
402.2500000000572	0.9432426566525308	0.5418896889745395
402.50000000005724	0.943243066358634	0.5418283635869482
402.7500000000573	0.9432434609866427	0.5420467051680187
403.00000000005736	0.9432439105392828	0.5420800641819106
403.2500000000574	0.9432443600014603	0.5422985648117671
403.50000000005747	0.9432447028141102	0.5431299640298913
403.7500000000575	0.9432450972346746	0.543981323968583
404.0000000000576	0.9432454585481566	0.5446619879901572
404.25000000005764	0.9432458497816767	0.5452186412288507
404.5000000000577	0.9432462601288365	0.5455325273502459
404.75000000005775	0.943246580922668	0.5463673879512178
405.0000000000578	0.943246950538203	0.5473969978445623
405.25000000005787	0.9432472782856216	0.5480440885979692
405.5000000000579	0.9432476351670666	0.5485149248122158
405.750000000058	0.9432480449409621	0.549082288494809
406.00000000005804	0.943248394515328	0.5493022757607005
406.2500000000581	0.9432488712629432	0.5495249567127848
406.50000000005815	0.9432492277348468	0.549412379819254
406.7500000000582	0.943249534831018	0.5495538804624591
407.00000000005826	0.9432499724541521	0.5503242562380284
407.2500000000583	0.9432504351814419	0.5512263748019277
407.5000000000584	0.943250880962745	0.5515917042583136
407.75000000005844	0.9432512819817677	0.5520509168015313
408.0000000000585	0.9432517133836993	0.5522517512278755
408.25000000005855	0.9432521330592052	0.5525816285946504
408.5000000000586	0.9432524942581045	0.5528933293368598
408.75000000005866	0.9432528451104908	0.5529821361494767
409.0000000000587	0.9432532941333767	0.5530384647812931
409.2500000000588	0.9432536917007479	0.5535575384375716
409.50000000005883	0.9432540386226661	0.553583877459893
409.7500000000589	0.9432544606858326	0.5533716708742796
410.00000000005895	0.9432548970167753	0.5530618886561727
410.250000000059	0.9432553029265693	0.5530415660316578
410.50000000005906	0.9432556278535025	0.5535404689317579
410.7500000000591	0.9432560259185743	0.5543311727679893
411.0000000000592	0.943256481772693	0.5547679093458138
411.25000000005923	0.9432569583025382	0.5555637308527075
411.5000000000593	0.9432573470329042	0.5563692160609519
411.75000000005934	0.9432576697352628	0.5568322631521881
412.0000000000594	0.9432581121294108	0.5571636510564184
412.25000000005946	0.9432585407495756	0.5574992729633512
412.5000000000595	0.9432589744208819	0.5579521889378865
412.7500000000596	0.9432593399768971	0.5588534584607652
413.00000000005963	0.943259794343465	0.5594233640783599
413.2500000000597	0.9432602068843621	0.5595573320658865
413.50000000005974	0.943260636664764	0.5598871863690029
413.7500000000598	0.943261086673747	0.5602643518422646
414.00000000005986	0.9432615300664031	0.5607593951806613
414.2500000000599	0.9432618608276995	0.5614099838980081
414.50000000005997	0.9432622982010971	0.5620684317322572
414.75000000006	0.9432627497142504	0.5629796987830503
415.0000000000601	0.9432631946398843	0.5640639043517706
415.25000000006014	0.9432636170883175	0.5643275485956675
415.5000000000602	0.9432640292047921	0.5643424331170618
415.75000000006025	0.9432644829557207	0.5644028699385482
416.0000000000603	0.9432649497542173	0.564535141494986
416.25000000006037	0.9432654227407037	0.5647225158325825
416.5000000000604	0.9432658290013342	0.5649413544368529
416.7500000000605	0.9432661807300713	0.5647918295925126
417.00000000006054	0.9432666147572585	0.5650579858052002
417.2500000000606	0.9432669227252326	0.5652056766802787
417.50000000006065	0.9432672976527163	0.5651298791265557
417.7500000000607	0.9432676646202574	0.565168358459611
418.00000000006077	0.94326812466104	0.5656813466917561
418.2500000000608	0.943268538002706	0.5663719527988884
418.5000000000609	0.9432689527612447	0.5673581420799522
418.75000000006094	0.9432693888004148	0.5676789106307337
419.000000000061	0.9432698106374533	0.5678140030511565
419.25000000006105	0.9432702078540429	0.5681367912750962
419.5000000000611	0.9432705748848401	0.5683929208853269
419.75000000006116	0.943271046210205	0.5683960608463393
420.0000000000612	0.9432714702967803	0.5687938565701849
420.2500000000613	0.943271811218326	0.5692448180312988
420.50000000006133	0.943272165926641	0.5700566561539524
420.7500000000614	0.9432726112109416	0.5707709753006598
421.00000000006145	0.9432730628293705	0.5710443432281533
421.2500000000615	0.9432734754237778	0.5714013917952462
421.50000000006156	0.9432738884877416	0.57231324124605
421.7500000000616	0.9432743585029724	0.5731923074042062
422.0000000000617	0.943274815496406	0.5741395519408523
422.25000000006173	0.9432751639211063	0.5748552338076885
422.5000000000618	0.9432755991500422	0.5753393263454962
422.75000000006185	0.9432759759151468	0.5759074922423645
423.0000000000619	0.9432763414827723	0.5760624259958652
423.25000000006196	0.9432766878357022	0.57569368542574
423.500000000062	0.9432770399710364	0.5757195859936716
423.7500000000621	0.9432775023085841	0.5761547214627771
424.00000000006213	0.9432779254248269	0.57658465353726
424.2500000000622	0.9432782682397325	0.5770463095970717
424.50000000006224	0.9432786309882316	0.5771149791976412
424.7500000000623	0.9432791077194154	0.5772703686052744
425.00000000006236	0.9432794584932065	0.5777313894300823
425.2500000000624	0.943279829572507	0.578058110310966
425.50000000006247	0.9432802764608037	0.5782038091333662
425.7500000000625	0.9432806395832962	0.5787551417966167
426.0000000000626	0.9432810068428346	0.5791761662389763
426.25000000006264	0.9432814365925198	0.5796206664377065
426.5000000000627	0.9432818236336132	0.5795977986114978
426.75000000006276	0.9432822766299674	0.5791883184121532
427.0000000000628	0.9432827046551943	0.5790704869186594
427.25000000006287	0.943283078402539	0.5796211161573961
427.5000000000629	0.9432834645854584	0.5799566263669882
427.750000000063	0.9432839021765939	0.5805788869989889
428.00000000006304	0.9432842344821069	0.5812667400343455
428.2500000000631	0.9432845751225747	0.582056692123331
428.50000000006315	0.9432850258646304	0.5828213151390396
428.7500000000632	0.9432853782800286	0.5834011280444832
429.00000000006327	0.9432857915563084	0.5836870590144172
429.2500000000633	0.9432862017531867	0.5846109546946999
429.5000000000634	0.9432865748385354	0.5855210364898694
429.75000000006344	0.9432870203262343	0.5861868612817869
430.0000000000635	0.9432873754687677	0.5865446183157639
430.25000000006355	0.9432876600706326	0.5866467311765339
430.5000000000636	0.9432881000042471	0.5867289026532752
430.75000000006366	0.943288528175701	0.5871770446564836
431.0000000000637	0.9432889562866049	0.5873145827128945
431.2500000000638	0.9432893421533723	0.587688499830027
431.50000000006384	0.9432897919242184	0.5885653986067684
431.7500000000639	0.943290212588212	0.5893602324497215
432.00000000006395	0.9432906043253804	0.5898136784370496
432.250000000064	0.9432910166753598	0.5900350629082197
432.50000000006406	0.9432913842987022	0.5900088142946432
432.7500000000641	0.9432917625180492	0.5903398981539291
433.0000000000642	0.9432921170579877	0.5907674461531852
433.25000000006423	0.9432925507634876	0.590789706474387
433.5000000000643	0.9432928806289107	0.5909074502893278
433.75000000006435	0.9432932902849779	0.591045254285716
434.0000000000644	0.9432937127741895	0.590986237430004
434.25000000006446	0.9432940740191079	0.5909103598981998
434.5000000000645	0.9432945346844331	0.5908157220220643
434.7500000000646	0.9432949878939632	0.5909220652531167
435.00000000006463	0.9432953362157008	0.5918834836542365
435.2500000000647	0.9432956294232036	0.5927651671907106
435.50000000006474	0.9432960635630523	0.5933528505891779
435.7500000000648	0.9432964306921421	0.5938930464490944
436.00000000006486	0.9432967943763382	0.5944478479907538
436.2500000000649	0.9432972294787616	0.5948403051877129
436.500000000065	0.943297676991417	0.5953722730238951
436.75000000006503	0.9432980789102896	0.5955577659351526
437.0000000000651	0.9432984877388908	0.5961569275467542
437.25000000006514	0.9432987920714606	0.596961991984115
437.5000000000652	0.9432990400539311	0.5974501890548068
437.75000000006526	0.9432993792304503	0.5975556263807963
438.0000000000653	0.9432997285682831	0.5978954293817367
438.25000000006537	0.943300069120901	0.5982449064378237
438.5000000000654	0.943300532669526	0.5991947203753093
438.7500000000655	0.9433009294048772	0.6000666966593091
439.00000000006554	0.9433013212635362	0.6007010536823761
439.2500000000656	0.9433017477032	0.6014315637719514
439.50000000006565	0.9433021860408412	0.6022057606147784
439.7500000000657	0.9433026245345897	0.6022843143207076
440.00000000006577	0.9433030519923268	0.6022410754510151
440.2500000000658	0.9433034286548039	0.6020911248153537
440.5000000000659	0.9433038864385239	0.602267737847024
440.75000000006594	0.9433042850715525	0.6027392412648523
441.000000000066	0.9433047155178267	0.6028871684580644
441.25000000006605	0.9433050832160772	0.6026850108766193
441.5000000000661	0.9433055404850068	0.6028593020715574
441.75000000006617	0.9433059744720476	0.6030270371399098
442.0000000000662	0.9433063478766313	0.6032568263054557
442.2500000000663	0.9433067751805768	0.603677544944219
442.50000000006634	0.9433072161083635	0.6041131027665739
442.7500000000664	0.9433076345109366	0.6048957883934383
443.00000000006645	0.9433080589108759	0.6057668441281171
443.2500000000665	0.9433084424135105	0.605924346007298
443.50000000006656	0.9433088368804743	0.6057861552051707
443.7500000000666	0.9433092533176266	0.6059459165814344
444.0000000000667	0.9433096398990201	0.606188063413591
444.25000000006673	0.9433100412816083	0.6067181118098254
444.5000000000668	0.9433104738833488	0.607158079452761
444.75000000006685	0.9433108930526468	0.6075968975634136
445.0000000000669	0.9433112965391057	0.608385814676445
445.25000000006696	0.9433116484728361	0.6091875362604475
445.500000000067	0.9433119365614246	0.6094831155261938
445.7500000000671	0.9433123150954543	0.6101127042680643
446.00000000006713	0.9433127820019014	0.6108996045544244
446.2500000000672	0.9433132164172069	0.6119492924221472
446.50000000006725	0.943313659614114	0.6129345317689217
446.7500000000673	0.9433140334134379	0.6134246024527098
447.00000000006736	0.9433144667052992	0.6134280514839937
447.2500000000674	0.9433147729763839	0.6137807151070037
447.5000000000675	0.943315165823068	0.6137904406791898
447.75000000006753	0.9433155484858917	0.6137813914819856
448.0000000000676	0.9433159686833215	0.6139109293221915
448.25000000006764	0.943316405545412	0.6143330043457715
448.5000000000677	0.9433168124224516	0.6149027391966081
448.75000000006776	0.9433171692526925	0.6154764332921601
449.0000000000678	0.943317575657848	0.6153615240053245
449.25000000006787	0.9433180189630666	0.6155311599305388
449.5000000000679	0.9433184263990309	0.6159793983944443
449.750000000068	0.9433188239574586	0.6164138531299305
450.00000000006804	0.9433191875999358	0.6168005638647429
450.2500000000681	0.9433196490017333	0.6171794748694303
450.50000000006816	0.9433200853020104	0.6172708042842077
450.7500000000682	0.9433205284990713	0.6175494311808519
451.00000000006827	0.9433208746546639	0.6174643048956624
451.2500000000683	0.9433212831117704	0.617117396632952
451.5000000000684	0.9433217015211455	0.6172811090813225
451.75000000006844	0.9433221033084396	0.6179336103351419
452.0000000000685	0.943322537633701	0.6186867264586019
452.25000000006855	0.9433229226086169	0.6195021981548497
452.5000000000686	0.9433233195435311	0.6200394149555304
452.75000000006867	0.9433237308442903	0.6206429783055198
453.0000000000687	0.9433241535944182	0.6215295397947691
453.2500000000688	0.9433246324626187	0.6220264504782385
453.50000000006884	0.9433250238656277	0.6225109690238111
453.7500000000689	0.9433254483859248	0.623327599743793
454.00000000006895	0.9433258804051864	0.6240878356980007
454.250000000069	0.9433263329111796	0.6245929988853782
454.50000000006906	0.9433267135448203	0.6248473794915704
454.7500000000691	0.9433271461067309	0.6246375059137567
455.0000000000692	0.9433274818026716	0.6249104479239214
455.25000000006924	0.9433278798712976	0.6254912621799751
455.5000000000693	0.9433282017044043	0.6260078229610224
455.75000000006935	0.9433286371895051	0.6265658926484484
456.0000000000694	0.9433290442495581	0.6273475450238446
456.25000000006946	0.9433295187643659	0.6278775791276662
456.5000000000695	0.9433299303542353	0.6284270506960817
456.7500000000696	0.9433303840435677	0.6283736278203698
457.00000000006963	0.9433308407156566	0.6282832068735534
457.2500000000697	0.9433311654413423	0.6286431781056637
457.50000000006975	0.9433315798867279	0.6291318004781445
457.7500000000698	0.9433319709839693	0.6291082022484749
458.00000000006986	0.9433324106350458	0.6291611037654251
458.2500000000699	0.9433328432088225	0.6289542852626716
458.50000000007	0.943333243367221	0.6290053743093815
458.75000000007003	0.9433336366690392	0.6292052738001843
459.0000000000701	0.9433340353865912	0.6293718639145517
459.25000000007014	0.9433344237841995	0.6297621241597167
459.5000000000702	0.9433347893780338	0.6308542790128552
459.75000000007026	0.9433351776663002	0.6317035659016003
460.0000000000703	0.9433356424786772	0.6323293112168882
460.2500000000704	0.9433360756013214	0.6326012787768558
460.50000000007043	0.9433364609744258	0.6327945041248314
460.7500000000705	0.9433368892160466	0.6333576392468957
461.00000000007054	0.9433373579453177	0.634033862194489
461.2500000000706	0.943337819039811	0.6342781473230557
461.50000000007066	0.9433381703615	0.634797628420874
461.7500000000707	0.9433385645555697	0.6354668246548911
462.00000000007077	0.9433390417700471	0.6358904847259423
462.2500000000708	0.943339493184899	0.6362649276888482
462.5000000000709	0.9433398530562238	0.6365516581596521
462.75000000007094	0.9433403094947952	0.6371169517010836
463.000000000071	0.9433407738600567	0.6382798554147668
463.25000000007105	0.9433412550591325	0.6392935085665579
463.5000000000711	0.9433417082027141	0.6397788598229022
463.75000000007117	0.9433419920722654	0.6402473122248667
464.0000000000712	0.9433424376585284	0.6404340826259122
464.2500000000713	0.9433428311240232	0.640584617951555
464.50000000007134	0.9433432173359345	0.6406111522817456
464.7500000000714	0.9433435883591921	0.6404602811262887
465.00000000007145	0.9433440133642588	0.6405914925807474
465.2500000000715	0.9433444498448339	0.6412126683851023
465.50000000007157	0.9433448905338893	0.6412827660466179
465.7500000000716	0.9433452720251183	0.6412333658880114
466.0000000000717	0.9433457399255945	0.6412471493843929
466.25000000007174	0.9433461308113306	0.6415255493856575
466.5000000000718	0.9433464888848528	0.6420962049436947
466.75000000007185	0.9433469632711287	0.6428069790324616
467.0000000000719	0.9433472966558084	0.6431371607755992
467.25000000007196	0.9433477074124434	0.6438269956712309
467.500000000072	0.9433480916786421	0.6442905515041875
467.7500000000721	0.943348538098121	0.6443768718818401
468.00000000007213	0.9433489450684157	0.6442828721760572
468.2500000000722	0.9433493231588281	0.6443830086798056
468.50000000007225	0.9433497843003193	0.6447215007399868
468.7500000000723	0.9433501918075777	0.6456528350593976
469.00000000007236	0.9433506089047011	0.6461739902538531
469.2500000000724	0.9433509768966541	0.6466094666500591
469.5000000000725	0.9433513687972449	0.64731583759785
469.75000000007253	0.9433518027453283	0.6480565628609984
470.0000000000726	0.9433522274787874	0.6486192255132094
470.25000000007265	0.9433526003746984	0.6494094720224451
470.5000000000727	0.9433530062972901	0.6501220468322463
470.75000000007276	0.9433534335260316	0.6511111144123605
471.0000000000728	0.943353794821846	0.6519319417996182
471.2500000000729	0.9433542083778832	0.6520350723333049
471.50000000007293	0.9433546066177123	0.6519246380387897
471.750000000073	0.9433550170501278	0.6520298099722429
472.00000000007304	0.9433554741216903	0.652142614759503
472.2500000000731	0.9433558604398167	0.6524839195714346
472.50000000007316	0.9433562400510953	0.6528424210972124
472.7500000000732	0.9433566707112254	0.6531259088100196
473.00000000007327	0.9433570873250763	0.6538132742443465
473.2500000000733	0.9433575038376599	0.6542363653190115
473.5000000000734	0.9433578970494685	0.6542024383275395
473.75000000007344	0.9433582921947562	0.6543492150028652
474.0000000000735	0.9433587287954247	0.6548368104595655
474.25000000007356	0.9433591347932829	0.6553160035127946
474.5000000000736	0.9433595413869027	0.6558497778572193
474.75000000007367	0.9433599445831732	0.6558069889030154
475.0000000000737	0.943360344477979	0.6557448029003557
475.2500000000738	0.9433607467678222	0.6558657251799732
475.50000000007384	0.9433612367638459	0.6558772722481806
475.7500000000739	0.9433616348989153	0.6558059517230799
476.00000000007395	0.9433620438158759	0.6563245781598677
476.250000000074	0.9433625003710934	0.6569947392430238
476.50000000007407	0.9433629169489071	0.658071767976921
476.7500000000741	0.9433633048679644	0.6588792319186955
477.0000000000742	0.943363664072284	0.6592375033909809
477.25000000007424	0.9433641000664905	0.6596914312380624
477.5000000000743	0.9433645262710908	0.6606158276917102
477.75000000007435	0.9433649515817809	0.6611945981113152
478.0000000000744	0.9433653829147706	0.6618518858732702
478.25000000007446	0.9433657798147161	0.6623615028717945
478.5000000000745	0.9433662118367252	0.662887543631818
478.7500000000746	0.9433666536107008	0.6633684359050018
479.00000000007464	0.9433670643135207	0.663524243919861
479.2500000000747	0.9433674804298641	0.6633258945063729
479.50000000007475	0.9433679049320584	0.663827411474031
479.7500000000748	0.9433683685907163	0.6645838997420074
480.00000000007486	0.9433687784278588	0.6653970850587221
480.2500000000749	0.9433692379580748	0.6660870129826023
480.500000000075	0.9433696499744608	0.6664599931276378
480.75000000007503	0.9433700436940277	0.666756570775775
481.0000000000751	0.9433704879998537	0.6672416508745045
481.25000000007515	0.9433708749834461	0.6672092105269418
481.5000000000752	0.9433713356558716	0.6671113934542904
481.75000000007526	0.9433717712529671	0.6674251726829578
482.0000000000753	0.9433722012433226	0.6677374171516215
482.2500000000754	0.943372628841515	0.6679131546921324
482.50000000007543	0.9433730420531261	0.6677869955133435
482.7500000000755	0.943373434540431	0.6674615492370483
483.00000000007554	0.9433738483031455	0.667645275875105
483.2500000000756	0.9433742703862125	0.668262570624044
483.50000000007566	0.9433746875425492	0.6686875447813309
483.7500000000757	0.9433751259414948	0.6694309141843799
484.0000000000758	0.9433755305291291	0.6702366837011865
484.25000000007583	0.9433759403603501	0.6709566259721477
484.5000000000759	0.9433763448913798	0.6715040501875951
484.75000000007594	0.9433767453290332	0.6717115187392652
485.000000000076	0.9433771555243542	0.6717049195812191
485.25000000007606	0.9433775735054291	0.6724197135163542
485.5000000000761	0.9433779974367605	0.6730928224948284
485.75000000007617	0.9433784223983639	0.6735928192619203
486.0000000000762	0.9433788096243858	0.6739855311558771
486.2500000000763	0.9433792330871438	0.6744147426831646
486.50000000007634	0.9433796376187744	0.6748605067029219
486.7500000000764	0.9433800088610328	0.6755757883590984
487.00000000007645	0.9433804113313271	0.6759471114739841
487.2500000000765	0.9433808011738961	0.6767576852599383
487.50000000007657	0.9433812340311237	0.6778733957388053
487.7500000000766	0.9433816860370808	0.6787215322288341
488.0000000000767	0.9433820935730228	0.6790630451375332
488.25000000007674	0.9433825304336317	0.6792244460999735
488.5000000000768	0.9433829769586775	0.6790356118009496
488.75000000007685	0.9433833556374056	0.6792638667337774
489.0000000000769	0.9433837643138251	0.6794359582350158
489.25000000007697	0.9433841692323329	0.6794139964606863
489.500000000077	0.9433845938687437	0.6796206503479664
489.7500000000771	0.9433849922334162	0.6800730515535595
490.00000000007714	0.9433853605434408	0.6801899669618551
490.2500000000772	0.9433858184715984	0.6803212168405465
490.50000000007725	0.9433862194912255	0.6803507785433548
490.7500000000773	0.943386636081263	0.6807514209170963
491.00000000007736	0.9433870238831915	0.6816585949667991
491.2500000000774	0.9433874398957086	0.6823052925805227
491.5000000000775	0.9433878775629684	0.6825668711746232
491.75000000007753	0.9433882754961396	0.6829422467043793
492.0000000000776	0.9433886716975233	0.6831137978012087
492.25000000007765	0.94338907754118	0.6831601344208316
492.5000000000777	0.9433894966062125	0.6833166823279216
492.75000000007776	0.9433898539571182	0.6834188419494268
493.0000000000778	0.9433902714319823	0.6840771147484489
493.2500000000779	0.9433906438418701	0.685078063384623
493.50000000007793	0.9433910605693829	0.6857096491529403
493.750000000078	0.9433914431071729	0.6861049322592118
494.00000000007805	0.9433918820590039	0.6867568910181716
494.2500000000781	0.943392313715415	0.687417374072682
494.50000000007816	0.9433927216280558	0.6884155750753315
494.7500000000782	0.9433931498297752	0.6891468493204754
495.0000000000783	0.9433935706885139	0.6897295612137031
495.25000000007833	0.9433940002217303	0.6904727503289416
495.5000000000784	0.9433944337895777	0.691076128308153
495.75000000007844	0.9433948148572653	0.69091254781153
496.0000000000785	0.9433952103225428	0.6908505193531449
496.25000000007856	0.943395650080142	0.6908243479563058
496.5000000000786	0.9433960761217706	0.6912479270729436
496.75000000007867	0.9433964958285556	0.6919065397467835
497.0000000000787	0.9433969238408757	0.6923437408906655
497.2500000000788	0.943397337355969	0.6924941365911976
497.50000000007884	0.9433977725436956	0.6930735824430979
497.7500000000789	0.943398214572452	0.693365921241599
498.00000000007896	0.943398672614798	0.6935760011873582
498.250000000079	0.9433990537750852	0.6937454670564532
498.50000000007907	0.9433994732320271	0.6940493671533559
498.7500000000791	0.9433998888465948	0.694578890008946
499.0000000000792	0.9434003470446432	0.6950782022689476
499.25000000007924	0.9434007746038189	0.6947672383833429
499.5000000000793	0.9434011789720634	0.694553190701414
499.75000000007935	0.9434016179573507	0.6946551424617655
500.0000000000794	0.9434020459666776	0.6949104015024467
500.25000000007947	0.9434024376908664	0.6953976323393256
500.5000000000795	0.9434028524054645	0.6960562709091261
500.7500000000796	0.9434032443768153	0.6967376786453133
501.00000000007964	0.9434036732376235	0.6978079129014646
501.2500000000797	0.943404119972284	0.6985790545314566
501.50000000007975	0.9434045370778986	0.6988553201868724
501.7500000000798	0.9434049829026263	0.6993332280564212
502.00000000007987	0.9434054121842176	0.70002070018027
502.2500000000799	0.9434058569451033	0.7008115863908929
502.50000000008	0.9434062541065384	0.7015360163220019
502.75000000008004	0.9434067018290166	0.7017933546093417
503.0000000000801	0.9434071341689926	0.7019562882321266
503.25000000008015	0.9434075325102551	0.7024713669852897
503.5000000000802	0.9434079648881547	0.7026276739047738
503.75000000008026	0.9434084056147642	0.7028485561567018
504.0000000000803	0.9434088225497096	0.7034483218772117
504.2500000000804	0.943409213661234	0.7043046665650662
504.50000000008043	0.9434096581051737	0.7051735804216149
504.7500000000805	0.9434100715566665	0.7058601397485562
505.00000000008055	0.9434105229156571	0.7058278557526878
505.2500000000806	0.9434109363644995	0.7060207458954741
505.50000000008066	0.9434113782161291	0.7062735434781646
505.7500000000807	0.9434118073333461	0.7064049062687145
506.0000000000808	0.9434122544908962	0.7064638068393613
506.25000000008083	0.9434126313416326	0.7066654404502589
506.5000000000809	0.9434130719238649	0.7067129561329666
506.75000000008095	0.9434134902667263	0.707031590127722
507.000000000081	0.9434139062994161	0.7068660910019048
507.25000000008106	0.9434143811289051	0.7066979070646046
507.5000000000811	0.9434147623730974	0.7071226685609229
507.7500000000812	0.9434151867658941	0.70798184362746
508.00000000008123	0.943415596287076	0.7086722809250685
508.2500000000813	0.9434160257422669	0.7094863726405879
508.50000000008134	0.94341645274711	0.7099369130047035
508.7500000000814	0.9434169247446313	0.7104487300075912
509.00000000008146	0.9434173442097947	0.7109129786772242
509.2500000000815	0.9434177587723414	0.7110453004435119
509.50000000008157	0.943418161174501	0.7112211865073562
509.7500000000816	0.943418606727636	0.7119535254037294
510.0000000000817	0.9434190185503282	0.7126135857703557
510.25000000008174	0.9434194210923817	0.7132348062799695
510.5000000000818	0.9434198392676992	0.7135996636978009
510.75000000008185	0.9434202215417917	0.7138139044601879
511.0000000000819	0.943420671849241	0.7145120893242246
511.25000000008197	0.9434211036718017	0.7154197164980609
511.500000000082	0.9434215132573534	0.716026671879771
511.7500000000821	0.9434219227219439	0.7168392838227498
512.0000000000821	0.9434223551783844	0.7177507218130097
512.2500000000819	0.9434227706713566	0.7182834051611303
512.5000000000816	0.9434231671084549	0.718549914125161
512.7500000000814	0.9434236062928752	0.7183127427911827
513.0000000000812	0.9434240389008339	0.7181297318999049
513.250000000081	0.9434244505023717	0.7184649457753458
513.5000000000807	0.9434248664496714	0.7188300215677501
513.7500000000805	0.9434252922416978	0.7188903931249925
514.0000000000803	0.9434256734574448	0.7191607893152492
514.25000000008	0.9434260988844804	0.7192894906658319
514.5000000000798	0.9434265043554124	0.7196279375436206
514.7500000000796	0.9434269265416305	0.7199323340262588
515.0000000000794	0.9434273692322025	0.7200898865329912
515.2500000000791	0.9434277446465904	0.7205251618152662
515.5000000000789	0.9434282050384877	0.7215510336903126
515.7500000000787	0.9434286048253147	0.722033383880514
516.0000000000784	0.9434290175486316	0.7222414673768875
516.2500000000782	0.9434294118502248	0.7221717277571632
516.500000000078	0.943429843134771	0.722196991674087
516.7500000000778	0.9434302462010514	0.7224864150333089
517.0000000000775	0.9434306822666454	0.7229525851619114
517.2500000000773	0.9434310769512328	0.7231808490391064
517.5000000000771	0.9434315102136321	0.7240225841158768
517.7500000000769	0.9434319408618528	0.7249241530768736
518.0000000000766	0.9434324039184695	0.7256374343954015
518.2500000000764	0.9434328464552829	0.7261618301671531
518.5000000000762	0.9434332503884774	0.7266629549264263
518.7500000000759	0.9434336897211373	0.7273310964408825
519.0000000000757	0.9434340784499412	0.7285394417631005
519.2500000000755	0.9434344957669589	0.7292594389558342
519.5000000000753	0.9434349259468222	0.7296010998376776
519.750000000075	0.9434353075494288	0.7299745706558894
520.0000000000748	0.9434357102804779	0.7301954537933606
520.2500000000746	0.9434361324196221	0.7302105537562839
520.5000000000744	0.9434365686738815	0.7302736679097073
520.7500000000741	0.9434370027268628	0.7303281534940378
521.0000000000739	0.9434374422950246	0.730934194782429
521.2500000000737	0.9434378311835627	0.7318104757107496
521.5000000000734	0.9434382598535033	0.7321651270285853
521.7500000000732	0.9434386999842159	0.7323681664603819
522.000000000073	0.9434391165132809	0.7326249595453814
522.2500000000728	0.9434395372064559	0.7328783103330199
522.5000000000725	0.9434399667475223	0.7332956060380867
522.7500000000723	0.9434403811693667	0.7336175534636223
523.0000000000721	0.9434408180787207	0.7336682888317838
523.2500000000719	0.9434412435056267	0.7341172927718209
523.5000000000716	0.9434416997258434	0.7343275684066106
523.7500000000714	0.9434421360410306	0.7341083005197182
524.0000000000712	0.9434425665000723	0.7339219539730585
524.2500000000709	0.9434429702635777	0.7341278699813012
524.5000000000707	0.9434433721299176	0.7346588324731722
524.7500000000705	0.94344381356915	0.7356647939625236
525.0000000000703	0.9434442289535441	0.7362840526366575
525.25000000007	0.9434446577772772	0.7369809470024342
525.5000000000698	0.9434450979908444	0.7378149606392068
525.7500000000696	0.9434454996071306	0.7384485593710554
526.0000000000693	0.9434459105850405	0.7387745934791146
526.2500000000691	0.9434463551449938	0.7393673361684167
526.5000000000689	0.9434467741278498	0.7398518965885263
526.7500000000687	0.9434471681419162	0.7407214824560967
527.0000000000684	0.9434475775343997	0.7413395772153445
527.2500000000682	0.9434480273021824	0.7414372038056845
527.500000000068	0.9434484703570387	0.74149297190327
527.7500000000678	0.9434488943584229	0.7419923817302972
528.0000000000675	0.9434492997925125	0.7423698297559813
528.2500000000673	0.9434497163609564	0.74303425615166
528.5000000000671	0.9434501593268042	0.7436756935821583
528.7500000000668	0.9434505766572324	0.7444397241809493
529.0000000000666	0.9434510165698836	0.7452873627223472
529.2500000000664	0.9434514233349083	0.7456684680167656
529.5000000000662	0.9434518436940316	0.7454503869963252
529.7500000000659	0.9434522909038823	0.7455555790344999
530.0000000000657	0.9434526905448255	0.7457555243052649
530.2500000000655	0.9434531308969298	0.745984951242543
530.5000000000653	0.9434535709987997	0.7462181914133234
530.750000000065	0.9434540116049486	0.7461450094853096
531.0000000000648	0.943454442236046	0.7461530188961577
531.2500000000646	0.9434548985828255	0.7464642893517839
531.5000000000643	0.9434553381818795	0.7465069924955909
531.7500000000641	0.9434557451964578	0.7465969473340774
532.0000000000639	0.943456166529482	0.7472724143765677
532.2500000000637	0.94345657432457	0.7481353748366628
532.5000000000634	0.9434570094033066	0.7491160657974433
532.7500000000632	0.943457450310882	0.7496705750647109
533.000000000063	0.9434578833313776	0.7497856319793093
533.2500000000628	0.943458345731786	0.7501006419134068
533.5000000000625	0.9434587998707946	0.7506496273144744
533.7500000000623	0.9434592396772707	0.7508314210826321
534.0000000000621	0.9434596748054762	0.7512962680821478
534.2500000000618	0.9434600838325253	0.7518571540946656
534.5000000000616	0.9434605310168375	0.752555241226331
534.7500000000614	0.9434609515143884	0.7532439927760003
535.0000000000612	0.9434613781032453	0.7536449168795296
535.2500000000609	0.943461835416664	0.7538054648360212
535.5000000000607	0.943462273815086	0.7547245970993969
535.7500000000605	0.9434626676823717	0.755705399812967
536.0000000000603	0.9434630923434905	0.7565954207793174
536.25000000006	0.943463501165891	0.7572137627723162
536.5000000000598	0.9434639077620176	0.7576187148888295
536.7500000000596	0.9434643326700386	0.7578617468358995
537.0000000000593	0.9434647807300206	0.7581371490624805
537.2500000000591	0.9434652445725251	0.757777154468758
537.5000000000589	0.9434656868341302	0.7577196881583314
537.7500000000587	0.9434661261851339	0.7581224497419518
538.0000000000584	0.9434665630355525	0.7585935511444648
538.2500000000582	0.9434669864381471	0.7588685240397782
538.500000000058	0.9434674180831307	0.7590550942704782
538.7500000000578	0.9434678370070234	0.7590001942318922
539.0000000000575	0.9434682783593991	0.7594757273438163
539.2500000000573	0.9434687120562137	0.7600246183908109
539.5000000000571	0.9434691241974313	0.760356424032364
539.7500000000568	0.9434695356227647	0.7608631730308205
540.0000000000566	0.9434699676545182	0.761503466674705
540.2500000000564	0.943470394966928	0.7618565968018811
540.5000000000562	0.9434708454106714	0.7620189015600499
540.7500000000559	0.9434712731097712	0.7617920240773371
541.0000000000557	0.9434717082636559	0.7617371837549907
541.2500000000555	0.9434721472629714	0.762403323989437
541.5000000000553	0.9434725695369139	0.7630582459509632
541.750000000055	0.9434729710491013	0.7636243048770345
542.0000000000548	0.9434734352631815	0.7643885731308521
542.2500000000546	0.9434738650364842	0.7651326990508158
542.5000000000543	0.943474280576101	0.7658146901015412
542.7500000000541	0.9434746628820913	0.7665564438455235
543.0000000000539	0.9434750898756505	0.7669655469824019
543.2500000000537	0.943475489717629	0.767770581915435
543.5000000000534	0.9434759506553091	0.7687840292236101
543.7500000000532	0.9434763941488739	0.7694113113770471
544.000000000053	0.9434768615468334	0.7695803369145582
544.2500000000528	0.9434772674835499	0.7696785116139758
544.5000000000525	0.943477663797514	0.7696003417818353
544.7500000000523	0.9434780792251045	0.7699781849027627
545.0000000000521	0.9434784695133729	0.7702336069442383
545.2500000000518	0.9434788759946233	0.7705166827225446
545.5000000000516	0.9434792969972797	0.771195180740125
545.7500000000514	0.9434796513320616	0.7720194394209842
546.0000000000512	0.9434800972239605	0.7722524195819018
546.2500000000509	0.9434805279335887	0.7724832396028765
546.5000000000507	0.9434809952671384	0.772505891518516
546.7500000000505	0.9434813863476919	0.7728323313793468
547.0000000000502	0.9434818359452918	0.7733620289809846
547.25000000005	0.9434822576963887	0.7736342535854038
547.5000000000498	0.9434826501368839	0.773570069947024
547.7500000000496	0.9434831042632068	0.7738176284169591
548.0000000000493	0.9434835385240894	0.773799946259447
548.2500000000491	0.9434839360800048	0.7738094835539647
548.5000000000489	0.9434843312282531	0.7738838764687154
548.7500000000487	0.9434847442537445	0.7742107917077709
549.0000000000484	0.9434851919086636	0.7751168714239253
549.2500000000482	0.9434856027959893	0.7763081924340941
549.500000000048	0.9434860238675992	0.7768720104702213
549.7500000000477	0.9434864367956509	0.7773936312953853
550.0000000000475	0.9434868579061618	0.7780245572860095
550.2500000000473	0.9434872826295577	0.7785577594732551
550.5000000000471	0.9434877333785165	0.7791447439150343
550.7500000000468	0.9434881026540571	0.7796210275282478
551.0000000000466	0.9434885513402259	0.7800567103527859
551.2500000000464	0.9434889534861961	0.7808280064892059
551.5000000000462	0.9434893915623039	0.7813585822681925
551.7500000000459	0.9434898237190211	0.7813500099172375
552.0000000000457	0.9434902437415078	0.7815525162264785
552.2500000000455	0.9434906470765553	0.7819634392169388
552.5000000000452	0.9434910449323706	0.7827766658798786
552.750000000045	0.9434914807459885	0.7837170662633929
553.0000000000448	0.9434919229037201	0.784299128472612
553.2500000000446	0.9434923422184438	0.7847104878767601
553.5000000000443	0.9434927786508788	0.785406935434827
553.7500000000441	0.9434931964570107	0.7855114143199879
554.0000000000439	0.943493617657075	0.7853983002936971
554.2500000000437	0.9434940297601293	0.7853415225747237
554.5000000000434	0.9434944325328485	0.7855338781624057
554.7500000000432	0.9434948710608574	0.785907405281115
555.000000000043	0.9434953024126472	0.7862520319673096
555.2500000000427	0.9434957231507326	0.7859601754601176
555.5000000000425	0.9434961291137457	0.7860142880074292
555.7500000000423	0.9434965560054828	0.7863026692291588
556.0000000000421	0.9434969822398632	0.7867100578527361
556.2500000000418	0.9434974524067811	0.7872257472431732
556.5000000000416	0.9434978850822695	0.7879338293921834
556.7500000000414	0.9434983204636119	0.7886015406117319
557.0000000000412	0.9434987694774529	0.7895897087818207
557.2500000000409	0.9434992145959845	0.7899293505317128
557.5000000000407	0.9434996409308876	0.789862314944679
557.7500000000405	0.9435000761060879	0.7900617721719628
558.0000000000402	0.9435005112777826	0.7905982290879229
558.25000000004	0.9435009297257237	0.7911096125979034
558.5000000000398	0.9435013600726944	0.7917782244352005
558.7500000000396	0.9435017715746448	0.7921662591826188
559.0000000000393	0.9435021922856299	0.7927740254366128
559.2500000000391	0.943502630877619	0.793534877436816
559.5000000000389	0.9435029669445258	0.7939803395634732
559.7500000000387	0.9435034028264152	0.7944483112779197
560.0000000000384	0.9435037877907695	0.7953632068312666
560.2500000000382	0.943504172759964	0.7962928279868497
560.500000000038	0.9435045697678428	0.79719452361605
560.7500000000377	0.9435050083297899	0.7976590417706376
561.0000000000375	0.9435054104474839	0.7975352942497315
561.2500000000373	0.9435058362401629	0.7976382744212303
561.5000000000371	0.9435062835419754	0.7978058897078024
561.7500000000368	0.9435067425983807	0.7977363197065414
562.0000000000366	0.9435071766662667	0.7978597047806972
562.2500000000364	0.9435076177147602	0.7982897902084705
562.5000000000362	0.9435080385667876	0.7986814136663359
562.7500000000359	0.9435084607144957	0.7991708701392639
563.0000000000357	0.943508855621047	0.7991762621821692
563.2500000000355	0.9435093191830921	0.7992389716435686
563.5000000000352	0.943509747919358	0.7997787612890391
563.750000000035	0.9435101772249658	0.800456435393187
564.0000000000348	0.9435105454172265	0.8008594262905242
564.2500000000346	0.9435109711602021	0.8013779740985914
564.5000000000343	0.9435113876278831	0.8015164712958032
564.7500000000341	0.9435117889418528	0.801760453581391
565.0000000000339	0.9435121284516973	0.801871250142178
565.2500000000337	0.9435125489571979	0.8017545013494843
565.5000000000334	0.9435129962394113	0.8019013267851216
565.7500000000332	0.943513467559863	0.8028350214834236
566.000000000033	0.9435138124966653	0.8036279795659387
566.2500000000327	0.9435142153518579	0.8044406086093965
566.5000000000325	0.9435146414019429	0.8050096706406275
566.7500000000323	0.943515040386314	0.8055942789856547
567.0000000000321	0.943515462766645	0.8063957921999726
567.2500000000318	0.9435159079646923	0.807201779416531
567.5000000000316	0.9435163304714541	0.8076104381528331
567.7500000000314	0.9435167366101398	0.8084171716283532
568.0000000000312	0.9435171493479126	0.8091491067109072
568.2500000000309	0.9435175799930215	0.8095622477854368
568.5000000000307	0.9435179914607232	0.809664833819028
568.7500000000305	0.9435184517109688	0.8095134143903197
569.0000000000302	0.9435188482641043	0.8095163851987283
569.25000000003	0.943519294417388	0.8102026095459739
569.5000000000298	0.943519764684051	0.8107424596989224
569.7500000000296	0.943520177012219	0.8111415765768919
570.0000000000293	0.9435206142638161	0.8117424062336578
570.2500000000291	0.943521042535531	0.8122473521011571
570.5000000000289	0.9435215061826692	0.8125978213398698
570.7500000000286	0.943521936905356	0.8127459180721157
571.0000000000284	0.9435222989621567	0.8126626321479274
571.2500000000282	0.9435226783555142	0.8129994764974037
571.500000000028	0.9435230549213491	0.8136533532469354
571.7500000000277	0.9435235328101389	0.8137565067710689
572.0000000000275	0.9435239020889011	0.8137051002848771
572.2500000000273	0.9435243524678493	0.8136159392882042
572.5000000000271	0.9435247614986665	0.8136516752051968
572.7500000000268	0.9435252492536366	0.8140089406457979
573.0000000000266	0.9435256108605595	0.8145025481443552
573.2500000000264	0.9435260282589266	0.8149100337634007
573.5000000000261	0.9435264826066592	0.816001197240361
573.7500000000259	0.943526849230631	0.8170213456470411
574.0000000000257	0.9435272722436079	0.817652025634002
574.2500000000255	0.943527656691704	0.8179776508870982
574.5000000000252	0.9435280991614177	0.8183400615327576
574.750000000025	0.9435285464524679	0.818843179320947
575.0000000000248	0.9435289537584612	0.8197512055068608
575.2500000000246	0.9435293704346605	0.8201216004183813
575.5000000000243	0.9435298290153367	0.8204913879979812
575.7500000000241	0.9435302680300206	0.8210194963278667
576.0000000000239	0.94353073484259	0.8214487309782678
576.2500000000236	0.9435311473661092	0.8216472614417251
576.5000000000234	0.9435316179555756	0.8220822010364631
576.7500000000232	0.9435320491754903	0.8225083328854632
577.000000000023	0.9435324760317297	0.8235493650425082
577.2500000000227	0.9435329139980034	0.8245660237973534
577.5000000000225	0.943533396189703	0.8250107476980072
577.7500000000223	0.9435338191482702	0.8251715876173384
578.000000000022	0.9435342242909908	0.8254263631375603
578.2500000000218	0.9435346795411764	0.8254416616600191
578.5000000000216	0.9435351072414214	0.8255771892100766
578.7500000000214	0.9435355331264674	0.825546870572413
579.0000000000211	0.9435359607298269	0.8256262733260123
579.2500000000209	0.9435363896615722	0.8260978422354521
579.5000000000207	0.9435368300680094	0.82634018337269
579.7500000000205	0.9435372570161876	0.8261538278860128
580.0000000000202	0.9435377132841207	0.8262791134866515
580.25000000002	0.9435381411284794	0.8266641300444851
580.5000000000198	0.9435385345479399	0.8273204550916627
580.7500000000196	0.9435389563518476	0.8282116309143472
581.0000000000193	0.9435394029165742	0.828751221759549
581.2500000000191	0.9435397935449314	0.8292838670377362
581.5000000000189	0.9435402653005053	0.8299076268829952
581.7500000000186	0.9435407221967099	0.8301206038833372
582.0000000000184	0.9435411214184605	0.8300980179247303
582.2500000000182	0.943541561011241	0.8304157933936429
582.500000000018	0.9435420260596958	0.8308780971493365
582.7500000000177	0.9435424691190759	0.8317717407913049
583.0000000000175	0.9435428655197797	0.8324386553051315
583.2500000000173	0.9435433257932472	0.8327750295843667
583.500000000017	0.9435436885290532	0.8333080959420202
583.7500000000168	0.9435441323429384	0.8341564794474307
584.0000000000166	0.9435445430102096	0.8346792785543247
584.2500000000164	0.9435449883530872	0.8354769266941403
584.5000000000161	0.9435454091859379	0.8362254174057473
584.7500000000159	0.9435458186187186	0.8370465171915972
585.0000000000157	0.9435462526477063	0.8377268072710381
585.2500000000155	0.943546697079918	0.8378952992723564
585.5000000000152	0.9435471487419298	0.8375098154267836
585.750000000015	0.9435476137886584	0.8376220745943678
586.0000000000148	0.9435480277801637	0.8377826908972522
586.2500000000146	0.9435484594383792	0.8380964273755392
586.5000000000143	0.9435488951112149	0.8383967830983063
586.7500000000141	0.9435493205411527	0.8386700720476338
587.0000000000139	0.943549793553199	0.8390510318594745
587.2500000000136	0.9435502919466405	0.8396207623041677
587.5000000000134	0.9435506589211224	0.839599984868597
587.7500000000132	0.9435510587162885	0.8397709720260501
588.000000000013	0.943551510267001	0.8403772114059485
588.2500000000127	0.9435519650913635	0.8410506881774859
588.5000000000125	0.9435523893902311	0.8415583538272577
588.7500000000123	0.9435528111535261	0.8417667153864083
589.000000000012	0.9435532303554729	0.8415866010670567
589.2500000000118	0.9435536729302513	0.8417761470746301
589.5000000000116	0.9435540001596436	0.8420551988709954
589.7500000000114	0.9435544177273396	0.8421788325253021
590.0000000000111	0.943554820475903	0.8426972869458047
590.2500000000109	0.9435552544352451	0.8435592685952894
590.5000000000107	0.9435556609767218	0.844518193575818
590.7500000000105	0.9435561177962125	0.845417440836864
591.0000000000102	0.9435565638389521	0.8458406352448032
591.25000000001	0.9435570198033472	0.846190642092327
591.5000000000098	0.943557474837545	0.8471541575226825
591.7500000000095	0.9435578918248819	0.8479565721354848
592.0000000000093	0.9435583592503174	0.8485304802290261
592.2500000000091	0.943558798222396	0.849034447331646
592.5000000000089	0.9435591911397543	0.8494147591441567
592.7500000000086	0.9435596232734776	0.8496659174543275
593.0000000000084	0.9435600936692007	0.8498978910087618
593.2500000000082	0.9435605316917233	0.8496847280624445
593.500000000008	0.943560988552901	0.8499898076305024
593.7500000000077	0.9435613962497448	0.8507669503429983
594.0000000000075	0.9435618500625577	0.8515513962775216
594.2500000000073	0.9435623096845008	0.8520607403039266
594.500000000007	0.9435627198529822	0.8524403513445431
594.7500000000068	0.9435631423926794	0.8525145345985597
595.0000000000066	0.9435635788963297	0.8529894618761741
595.2500000000064	0.9435640463364667	0.8531690845130648
595.5000000000061	0.9435644914107444	0.8531535020924609
595.7500000000059	0.9435649255417036	0.8534051165233844
596.0000000000057	0.9435653551819524	0.8538855559581722
596.2500000000055	0.9435657747229245	0.8539372241656227
596.5000000000052	0.9435662038512937	0.8539643539391629
596.750000000005	0.9435666498671896	0.8537287880994174
597.0000000000048	0.9435670707021697	0.8539310066604257
597.2500000000045	0.9435675255171795	0.8546747188409866
597.5000000000043	0.943567785398006	0.8554422719386345
597.7500000000041	0.9435682136440967	0.8560896733285921
598.0000000000039	0.9435686436392641	0.8570315816114306
598.2500000000036	0.9435690791388892	0.8577152666714895
598.5000000000034	0.9435694909519342	0.8582972101909685
598.7500000000032	0.9435699578033079	0.8586656515458572
599.000000000003	0.9435703706208596	0.8588404888711705
599.2500000000027	0.9435708278388439	0.8594546528573987
599.5000000000025	0.9435712833418789	0.8603585228631536
599.7500000000023	0.9435717110357956	0.8607767300251968
600.000000000002	0.9435721559809098	0.8610649127964624
600.2500000000018	0.9435726194202791	0.8614359750726673
600.5000000000016	0.9435730524420669	0.861773776034005
600.7500000000014	0.9435735070222919	0.8623865575221387
601.0000000000011	0.9435739374754443	0.8629291624132932
601.2500000000009	0.9435744014522423	0.8635468141170624
601.5000000000007	0.9435748560336572	0.8645451888607938
601.7500000000005	0.943575291765667	0.8653712383698182
602.0000000000002	0.9435757094932331	0.8655285947287813
602.25	0.9435761239582195	0.8655990788708539
602.4999999999998	0.9435765661926707	0.8654596236379325
602.7499999999995	0.9435769118901233	0.8655989349995601
602.9999999999993	0.943577369660284	0.8658990532725809
603.2499999999991	0.9435777959553345	0.865968564052809
603.4999999999989	0.9435782203093173	0.8659696814148483
603.7499999999986	0.9435786335708463	0.8664511001086019
603.9999999999984	0.9435790846916418	0.8665817718665878
604.2499999999982	0.9435795130470606	0.8666933946788957
604.499999999998	0.9435799317765222	0.866885049908689
604.7499999999977	0.9435804044304273	0.8674272409899589
604.9999999999975	0.9435807077294585	0.8683333677039772
605.2499999999973	0.9435811269754306	0.869297259031048
605.499999999997	0.9435815846570732	0.869540282544393
605.7499999999968	0.9435820636918119	0.869899228318127
605.9999999999966	0.9435825067332312	0.8701999347129725
606.2499999999964	0.9435829447624023	0.8704201289507497
606.4999999999961	0.9435833683465333	0.8706588840833681
606.7499999999959	0.9435838236325206	0.8710430880542154
606.9999999999957	0.9435842479407806	0.871544588721712
607.2499999999955	0.9435846102340266	0.8726140358474772
607.4999999999952	0.9435850402512452	0.8732794570076646
607.749999999995	0.9435854844762478	0.8735725010470332
607.9999999999948	0.9435859096734666	0.8740900669295046
608.2499999999945	0.9435863536479907	0.874891400769158
608.4999999999943	0.9435867616592	0.8757575499662987
608.7499999999941	0.943587200014381	0.8766491310236959
608.9999999999939	0.9435875725357703	0.877113596930398
609.2499999999936	0.9435880205054018	0.8776061355906426
609.4999999999934	0.9435883980419654	0.8781138866541534
609.7499999999932	0.9435888363999944	0.8780122019051311
609.999999999993	0.9435892346837543	0.8777560514736713
610.2499999999927	0.9435896451097814	0.8778152294560393
610.4999999999925	0.9435901003732401	0.8781362261183061
610.7499999999923	0.9435905377642172	0.8787527854586817
610.999999999992	0.9435909242117445	0.8792498994064775
611.2499999999918	0.9435913447581019	0.879254984340168
611.4999999999916	0.9435917266763676	0.8796175843633547
611.7499999999914	0.9435922132729969	0.8800806002184582
611.9999999999911	0.9435926071332713	0.8803534359664971
612.2499999999909	0.9435930510250788	0.8806395973151971
612.4999999999907	0.9435934815668082	0.8811178149353748
612.7499999999905	0.9435939526392408	0.881575506085923
612.9999999999902	0.943594403972452	0.8821675681146154
613.24999999999	0.9435947789346231	0.8820601441692304
613.4999999999898	0.9435952066640934	0.8818139950982048
613.7499999999895	0.9435956475428728	0.881992704485462
613.9999999999893	0.9435960225489106	0.8825106041685562
614.2499999999891	0.9435964324466115	0.8830427062403613
614.4999999999889	0.9435969112601379	0.8839057398488337
614.7499999999886	0.9435973099854694	0.884549863743124
614.9999999999884	0.943597656997159	0.8854809362406124
615.2499999999882	0.9435979971175397	0.8863234507846687
615.499999999988	0.9435984588897013	0.886748410679147
615.7499999999877	0.943598906053142	0.887109538425407
615.9999999999875	0.9435993511714651	0.8879904067495972
616.2499999999873	0.9435997638810107	0.8887158045588098
616.499999999987	0.9436001967137324	0.8894159553382418
616.7499999999868	0.9436005835359675	0.8896476023928309
616.9999999999866	0.9436010429120991	0.8896682360225587
617.2499999999864	0.943601478952483	0.8899199849600796
617.4999999999861	0.94360190278497	0.8902458642050951
617.7499999999859	0.9436023791994821	0.8903219699920121
617.9999999999857	0.9436027887670536	0.8909076044301038
618.2499999999854	0.9436032448026611	0.8916790598926576
618.4999999999852	0.9436036932582601	0.8923922575901865
618.749999999985	0.9436041440850729	0.8929380500148023
618.9999999999848	0.9436046081687887	0.8929990613462698
619.2499999999845	0.9436049925475667	0.8929657808225439
619.4999999999843	0.9436054215677997	0.8933731202390033
619.7499999999841	0.9436058706391531	0.8936423542054965
619.9999999999839	0.9436063104367854	0.893718293514373
620.2499999999836	0.9436067348143269	0.8939531634984491
620.4999999999834	0.9436071909151034	0.8940616689233343
620.7499999999832	0.943607655530969	0.8942453248087057
620.999999999983	0.943608012818876	0.89430222583643
621.2499999999827	0.9436084305309921	0.89422666439174
621.4999999999825	0.9436088954191864	0.8946848620673182
621.7499999999823	0.9436093427372557	0.8957812980257821
621.999999999982	0.9436098052345661	0.8965856193763744
622.2499999999818	0.9436102051554969	0.8973753684390613
622.4999999999816	0.943610565879645	0.8979390691628254
622.7499999999814	0.9436110086224945	0.898415011944089
622.9999999999811	0.943611471776272	0.8989396585127344
623.2499999999809	0.943611919459287	0.8993701254253557
623.4999999999807	0.9436123407041189	0.8995096062791561
623.7499999999804	0.9436127704503049	0.9002514786381842
623.9999999999802	0.9436131739530004	0.9009735950411523
624.24999999998	0.9436136145867812	0.9014793867938139
624.4999999999798	0.9436140732796776	0.9017170474229228
624.7499999999795	0.9436144455488702	0.9019412540478546
624.9999999999793	0.9436148444148709	0.902403162156838
625.2499999999791	0.9436152229591825	0.9034363252749086
625.4999999999789	0.9436156351447633	0.9040528064581488
625.7499999999786	0.9436160692622677	0.9046836811826862
625.9999999999784	0.9436164974711618	0.9054273091777164
626.2499999999782	0.9436169121968554	0.9059317447509437
626.499999999978	0.94361737977355	0.905988838816121
626.7499999999777	0.9436178375005775	0.9059140943081372
626.9999999999775	0.9436182763245556	0.9056204174075584
627.2499999999773	0.9436187237458444	0.9059309725606162
627.499999999977	0.9436191896651916	0.9064168534122515
627.7499999999768	0.9436195055147684	0.9065354869229235
627.9999999999766	0.9436199137803692	0.9065716395322119
628.2499999999764	0.9436203874821285	0.9068010855959947
628.4999999999761	0.9436208476254662	0.9070413104071645
628.7499999999759	0.943621288153419	0.9075318726827369
628.9999999999757	0.9436217456146236	0.9079019393105853
629.2499999999754	0.9436222039084156	0.9083739994801079
629.4999999999752	0.9436226197698178	0.9093840912088589
629.749999999975	0.9436230612702974	0.9101303238422457
629.9999999999748	0.9436234750201753	0.9102842840943862
630.2499999999745	0.9436239169847016	0.9103433398844012
630.4999999999743	0.9436243515310109	0.910462938502212
630.7499999999741	0.943624712745331	0.9108070155211915
630.9999999999739	0.9436250614248538	0.9115024530045511
631.2499999999736	0.943625395125973	0.9119045711973306
631.4999999999734	0.9436258325702136	0.9125281495981303
631.7499999999732	0.9436262523861668	0.913420452229638
631.9999999999729	0.9436266717824184	0.9141224968092149
632.2499999999727	0.9436270937462858	0.914555034263236
632.4999999999725	0.943627553824245	0.9151571601008271
632.7499999999723	0.9436279142835403	0.9157607298172306
632.999999999972	0.9436283954428657	0.9168767216721976
633.2499999999718	0.943628838100533	0.917688986167589
633.4999999999716	0.9436292478465562	0.9179250168875595
633.7499999999714	0.9436296653159499	0.9180268622045936
633.9999999999711	0.9436301021472988	0.9182657382942389
634.2499999999709	0.9436305568309197	0.9181371294571997
634.4999999999707	0.9436309297706542	0.9182512355319329
634.7499999999704	0.9436313807212484	0.9183512407822619
634.9999999999702	0.9436318360013305	0.918800545229498
635.24999999997	0.9436322985810253	0.9195219848899573
635.4999999999698	0.9436326897093216	0.9199892962060636
635.7499999999695	0.9436330412044154	0.9199642076828786
635.9999999999693	0.943633391216282	0.9202849784159995
636.2499999999691	0.9436338356022369	0.9206040599664851
636.4999999999688	0.94363428926966	0.9211124723896205
636.7499999999686	0.9436347426154115	0.9215814523708569
636.9999999999684	0.943635208706631	0.9218134927885901
637.2499999999682	0.9436356611747754	0.922077705405938
637.4999999999679	0.9436361269952637	0.9224919122309091
637.7499999999677	0.9436365507486969	0.9223239387601835
637.9999999999675	0.9436370064826646	0.9222282297223403
638.2499999999673	0.9436374582548628	0.9226019914669936
638.499999999967	0.9436377414330155	0.9232942163632655
638.7499999999668	0.9436381497475784	0.9242595938945849
638.9999999999666	0.9436386186884059	0.9251108177547072
639.2499999999663	0.9436390502968497	0.9256514990154789
639.4999999999661	0.9436395205806236	0.9264365851932819
639.7499999999659	0.9436399454961037	0.9271913565362973
639.9999999999657	0.9436403794170828	0.9275790109970581
640.2499999999654	0.94364084915065	0.9281536195317447
640.4999999999652	0.9436412947030788	0.9287737358070675
640.749999999965	0.943641658672842	0.9294587582525277
640.9999999999648	0.9436420125833642	0.9300460149254347
641.2499999999645	0.9436424707942817	0.9300996750631265
641.4999999999643	0.9436428639399044	0.9299084566240108
641.7499999999641	0.9436433454239883	0.9303578461652326
641.9999999999638	0.9436437750682863	0.9308086036194365
642.2499999999636	0.9436442403738223	0.9313427837416323
642.4999999999634	0.943644692290321	0.9319517258704826
642.7499999999632	0.9436450912270113	0.9325999838743031
642.9999999999629	0.9436454971285368	0.9331839824517246
643.2499999999627	0.9436459465193625	0.9336611347853082
643.4999999999625	0.9436463869113831	0.9334189334186723
643.7499999999623	0.9436467814051567	0.9334528624002815
643.999999999962	0.9436472429802779	0.9337858226770714
644.2499999999618	0.9436476779034728	0.9341543222460734
644.4999999999616	0.9436481185333648	0.9343387313237504
644.7499999999613	0.9436485663008279	0.9344117714674486
644.9999999999611	0.9436489452870772	0.9342443961478115
645.2499999999609	0.9436493149720037	0.9346226103057745
645.4999999999607	0.9436496639686262	0.9348943321233235
645.7499999999604	0.9436500892787079	0.9351109559275121
645.9999999999602	0.9436504709143384	0.9357776765575058
646.24999999996	0.9436508520616944	0.9368728298432893
646.4999999999598	0.9436512077654652	0.9377583496858176
646.7499999999595	0.9436515943126969	0.9384811033010284
646.9999999999593	0.9436519689743244	0.9386361427167395
647.2499999999591	0.9436524449165667	0.9389083368846078
647.4999999999588	0.9436528807229663	0.9395540192856948
647.7499999999586	0.9436533238233878	0.9400483020109275
647.9999999999584	0.9436537720831444	0.9403991652030748
648.2499999999582	0.9436541604933423	0.9410128960554065
648.4999999999579	0.9436545866031525	0.9415385602003813
648.7499999999577	0.9436549409743282	0.9421053689996375
648.9999999999575	0.9436553779509675	0.9425288982931713
649.2499999999573	0.9436558144325944	0.942670464117018
649.499999999957	0.9436562712453931	0.9433502419057461
649.7499999999568	0.9436566980789055	0.9444596290186471
649.9999999999566	0.9436571830738537	0.9452521406214536
650.2499999999563	0.9436575682060838	0.9457463290611186
650.4999999999561	0.9436579371431393	0.9460648600843836
650.7499999999559	0.9436583743799561	0.9461170216803582
650.9999999999557	0.9436587924351381	0.9463187800010661
651.2499999999554	0.9436592444930709	0.9461802836049638
651.4999999999552	0.9436596806917802	0.9460357637105916
651.749999999955	0.9436601425642666	0.9463754689355968
651.9999999999548	0.9436605847702406	0.94690202798514
652.2499999999545	0.9436610524015562	0.947055491989406
652.4999999999543	0.9436613571415648	0.9472668187142388
652.7499999999541	0.9436617136736163	0.9472517480982655
652.9999999999538	0.9436620821422598	0.9476704687762776
653.2499999999536	0.9436625143263155	0.9484149087534052
653.4999999999534	0.943662949318016	0.9490165483982208
653.7499999999532	0.943663391922264	0.9494498150141424
653.9999999999529	0.9436638462763048	0.950234360225048
654.2499999999527	0.9436643117645134	0.9505961541965732
654.4999999999525	0.9436647611817579	0.9508027111381151
654.7499999999523	0.9436651386522187	0.9507642754472722
654.999999999952	0.9436655951739263	0.9508644778869642
655.2499999999518	0.9436660555044597	0.9514675124917868
655.4999999999516	0.9436664213308431	0.9524013053994497
655.7499999999513	0.9436668765579393	0.9528860236064924
655.9999999999511	0.9436672592891656	0.9535792796562175
656.2499999999509	0.943667703210744	0.9542679937953974
656.4999999999507	0.9436681669543857	0.9549044987389894
656.7499999999504	0.9436686077008526	0.95557923353072
656.9999999999502	0.9436690020947411	0.9561950124256731
657.24999999995	0.9436694250263701	0.9567810958335883
657.4999999999498	0.9436698651115663	0.9577899717474414
657.7499999999495	0.9436701011915694	0.9583663237905043
657.9999999999493	0.943670554205835	0.9583630503236509
658.2499999999491	0.9436709218860906	0.9583006209695442
658.4999999999488	0.9436713164238221	0.9582789334990021
658.7499999999486	0.9436716905928683	0.9584710211262759
658.9999999999484	0.9436720933632682	0.9588654649292948
659.2499999999482	0.9436723741509447	0.9590901932776325
659.4999999999479	0.9436727952896841	0.9595644564848043
659.7499999999477	0.9436732068507085	0.9603302077997579
659.9999999999475	0.9436735882921026	0.9605822875748299
660.2499999999472	0.9436740444279071	0.960680943156137
660.499999999947	0.9436745202605636	0.960875061654206
660.7499999999468	0.9436749094736071	0.961240420827113
660.9999999999466	0.9436753888363891	0.9618567167167593
661.2499999999463	0.9436757889976397	0.9623641151172732
661.4999999999461	0.943676260354148	0.9622689558136829
661.7499999999459	0.9436766431063659	0.9624355582245198
661.9999999999457	0.943676925778243	0.9626126290080005
662.2499999999454	0.9436772199163912	0.9627068518051025
662.4999999999452	0.9436775113558801	0.962890406593692
662.749999999945	0.9436779629149469	0.9634279216061936
662.9999999999447	0.9436783395005585	0.9642454671821767
663.2499999999445	0.9436786973196569	0.9655318574317171
663.4999999999443	0.9436791218559972	0.966186380180706
663.7499999999441	0.9436795970929543	0.9665877430182942
663.9999999999438	0.943679954365901	0.9671742865937564
664.2499999999436	0.9436803574539971	0.9678888068294381
664.4999999999434	0.9436807194313851	0.9684349629735162
664.7499999999432	0.943681212353022	0.9690990274125132
664.9999999999429	0.9436816418808709	0.9694062136925387
665.2499999999427	0.943682031933919	0.9699694588268053
665.4999999999425	0.9436824915308981	0.9704513480998564
665.7499999999422	0.9436828644140477	0.9704631912692633
665.999999999942	0.943683241449983	0.9703933926923544
666.2499999999418	0.9436836210772003	0.9708847602712481
666.4999999999416	0.9436840062562983	0.9715517863973399
666.7499999999413	0.9436844886000829	0.9724752559547539
666.9999999999411	0.9436849809531802	0.9730280776513771
667.2499999999409	0.9436852970556008	0.9732655758644905
667.4999999999407	0.9436857653091132	0.9736982246873163
667.7499999999404	0.9436862273792284	0.9740040668575701
667.9999999999402	0.9436866064220436	0.9738465909469867
668.24999999994	0.9436870496551597	0.9739024294044341
668.4999999999397	0.9436875374006486	0.9741386681471911
668.7499999999395	0.9436878297310364	0.974463520799155
668.9999999999393	0.9436882772201418	0.9748329454706223
669.2499999999391	0.9436887391528619	0.9747088306079301
669.4999999999388	0.9436891818555205	0.9745760358671413
669.7499999999386	0.9436896404820632	0.974998644511697
669.9999999999384	0.9436901018890858	0.975602534143709
670.2499999999382	0.9436905015886329	0.9762163143004996
670.4999999999379	0.9436907088815492	0.977069878140081
670.7499999999377	0.9436910112140429	0.9777765770775675
670.9999999999375	0.9436912890991418	0.9786382252546979
671.2499999999372	0.943691724198383	0.9791740860788217
671.499999999937	0.9436921814798231	0.9792048378895799
671.7499999999368	0.9436925683202534	0.9793777247253994
671.9999999999366	0.9436929472121509	0.9801001367686554
672.2499999999363	0.9436933136944243	0.9806318012856455
672.4999999999361	0.9436936892362113	0.9812738237592897
672.7499999999359	0.9436941352480445	0.9816732662711998
672.9999999999357	0.9436946014941662	0.9820719212998783
673.2499999999354	0.9436950549447156	0.982653483784103
673.4999999999352	0.9436955337835979	0.983248476795066
673.749999999935	0.9436959706284963	0.9835657397255405
673.9999999999347	0.9436964333394668	0.9844475124040114
674.2499999999345	0.943696803457285	0.9853286372050666
674.4999999999343	0.9436972037547214	0.986071552523527
674.7499999999341	0.9436975928337861	0.9863985685585557
674.9999999999338	0.9436980180366122	0.9863050102923475
675.2499999999336	0.9436982304798867	0.9861437102345921
675.4999999999334	0.9436984932144287	0.9864525092705801
675.7499999999332	0.9436987795000539	0.9864294557850538
675.9999999999329	0.9436990970427193	0.9865140793616842
676.2499999999327	0.9436995855433022	0.9868947414517388
676.4999999999325	0.9437000181005077	0.9872963310656261
676.7499999999322	0.9437003037833839	0.9875771663860686
676.999999999932	0.9437007401362479	0.9877924885023228
677.2499999999318	0.9437010099665262	0.9878179543584348
677.4999999999316	0.943701405969661	0.9884265699346816
677.7499999999313	0.9437016840698192	0.98931758600209
677.9999999999311	0.9437019755391435	0.9898755443838386
678.2499999999309	0.943702462561322	0.9903121157189552
678.4999999999307	0.9437028457182409	0.9906321343731911
678.7499999999304	0.9437032425087134	0.99080490575366
678.9999999999302	0.9437036239405053	0.9910731096584462
679.24999999993	0.9437039285585801	0.9911673228070013
679.4999999999297	0.9437043766386642	0.9913279809766747
679.7499999999295	0.9437047491276795	0.9922625973732044
679.9999999999293	0.9437051764799199	0.9932090141684702
680.2499999999291	0.943705470373614	0.9938546980360224
680.4999999999288	0.943705845813391	0.994387652042615
680.7499999999286	0.9437062291271762	0.994931975975129
680.9999999999284	0.9437066545672708	0.9956136312336605
681.2499999999281	0.9437070471297077	0.9965656304624363
681.4999999999279	0.9437075018792234	0.9970412154559111
681.7499999999277	0.9437079770722852	0.9976187413771032
681.9999999999275	0.9437083543639236	0.9982808072242055
682.2499999999272	0.9437086717813362	0.9986318787300755
682.499999999927	0.9437089691301115	0.9985430624316842
682.7499999999268	0.943709328356227	0.9984347876818027
682.9999999999266	0.9437097833416763	0.9982867131792803
683.2499999999263	0.9437102301039544	0.9989037835011851
683.4999999999261	0.9437105478354145	0.999545570810305
683.7499999999259	0.9437109333729489	0.9998704168974554
683.9999999999256	0.943711321358784	1.000201271471518
684.2499999999254	0.943711705279441	1.0007530125620943
684.4999999999252	0.9437120735040012	1.000980149959121
684.749999999925	0.9437125120695239	1.0012890414211117
684.9999999999247	0.9437129407582706	1.0013521221568014
685.2499999999245	0.9437133040439275	1.001677894170181
685.4999999999243	0.9437136528121006	1.0023338018034877
685.7499999999241	0.9437141091748723	1.0027087664094323
685.9999999999238	0.9437145098232819	1.00252587488784
686.2499999999236	0.9437148159037684	1.0025428219774364
686.4999999999234	0.9437152884226875	1.002618280084746
686.7499999999231	0.9437156800983509	1.0030899774642021
686.9999999999229	0.9437160981191985	1.0037837473106594
687.2499999999227	0.9437163946847383	1.00436975806235
687.4999999999225	0.9437168421215207	1.0052298014652834
687.7499999999222	0.9437172309373341	1.0063785339868176
687.999999999922	0.9437176292556364	1.0069826857156337
688.2499999999218	0.9437180192456144	1.0073161750273458
688.4999999999216	0.9437184528590553	1.0077559383785895
688.7499999999213	0.9437188043984833	1.0082887681861448
688.9999999999211	0.9437191902574731	1.009120942811488
689.2499999999209	0.9437194579897851	1.009687185901338
689.4999999999206	0.9437197531213117	1.0098524000464142
689.7499999999204	0.9437202056068804	1.01016811338537
689.9999999999202	0.9437206143396039	1.0105514829407993
690.24999999992	0.9437210344054874	1.010649586285989
690.4999999999197	0.9437215254783111	1.01103570640362
690.7499999999195	0.9437218641270726	1.0114980754944234
690.9999999999193	0.9437221407722526	1.0123017012754305
691.249999999919	0.943722534213395	1.0132424070256005
691.4999999999188	0.9437229063562307	1.0136941859301807
691.7499999999186	0.9437232809202453	1.0136180516364846
691.9999999999184	0.943723589638593	1.0138722460370513
692.2499999999181	0.9437238935651039	1.0139554019220423
692.4999999999179	0.943724327224482	1.0141014149438596
692.7499999999177	0.9437246311484405	1.0142130794147677
692.9999999999175	0.9437250357674487	1.0143563974016465
693.2499999999172	0.9437254798059128	1.014626563064335
693.499999999917	0.9437259196942631	1.0150194307470541
693.7499999999168	0.9437262918543283	1.0148315255637699
693.9999999999166	0.943726667343074	1.014974474674497
694.2499999999163	0.943726987964897	1.015511392338253
694.4999999999161	0.9437272800882677	1.0163216723528397
694.7499999999159	0.9437276998799664	1.0172134346987065
694.9999999999156	0.9437279863271981	1.0179918818286924
695.2499999999154	0.943728444471063	1.01837044632595
695.4999999999152	0.9437288442199105	1.0190408232276165
695.749999999915	0.9437292086833486	1.0194020573402276
695.9999999999147	0.9437295077039295	1.0194641741633093
696.2499999999145	0.9437299665781191	1.0197749859320109
696.4999999999143	0.9437304244375939	1.0204359784118235
696.749999999914	0.9437308644764081	1.0211361008911108
696.9999999999138	0.9437311616015807	1.0218430564877188
697.2499999999136	0.9437314317177263	1.0220673549592454
697.4999999999134	0.9437317994587705	1.0223957041516134
697.7499999999131	0.9437321845822819	1.023179124278906
697.9999999999129	0.9437323997437188	1.023838541251907
698.2499999999127	0.9437328627999211	1.0244484767893414
698.4999999999125	0.9437331998571857	1.0252253193539764
698.7499999999122	0.9437334060536755	1.025863272113473
698.999999999912	0.943733847458381	1.0263796312925666
699.2499999999118	0.9437342962004087	1.0265571010288657
699.4999999999116	0.9437346629149466	1.026110115979827
699.7499999999113	0.9437349478379702	1.026036625343692
699.9999999999111	0.9437353449193268	1.0263687755707072
700.2499999999109	0.9437356399012439	1.0266752784343967
700.4999999999106	0.9437360893681257	1.0269059094457071
700.7499999999104	0.9437365340118955	1.0271752423319198
700.9999999999102	0.9437368381607745	1.0273733866936818
701.24999999991	0.9437371516723463	1.0279402710696746
701.4999999999097	0.9437375837261384	1.0281517588463769
701.7499999999095	0.9437380695471795	1.028334717823666
701.9999999999093	0.9437382939075594	1.0289769033446508
702.249999999909	0.9437387234166463	1.029861062194489
702.4999999999088	0.9437390997003618	1.0303436927115495
702.7499999999086	0.9437394068418222	1.0306936347201408
702.9999999999084	0.9437398590312274	1.0305382560532517
703.2499999999081	0.9437403313340321	1.030678441920687
703.4999999999079	0.9437406295188708	1.031140611858255
703.7499999999077	0.9437409564043977	1.0315463635081579
703.9999999999075	0.9437413423621968	1.0319429367135833
704.2499999999072	0.9437416535875646	1.0328851020040175
704.499999999907	0.9437420020851293	1.033715642885493
704.7499999999068	0.9437423700560701	1.0345504221731885
704.9999999999065	0.9437428034750539	1.035008250948657
705.2499999999063	0.9437430737732957	1.035343210568181
705.4999999999061	0.9437434428935163	1.036108697404538
705.7499999999059	0.9437437569182235	1.0371273193439385
705.9999999999056	0.9437441299697158	1.0375931003440018
706.2499999999054	0.9437445650161358	1.0380036093590472
706.4999999999052	0.9437449409488959	1.0382314822214702
706.749999999905	0.9437453059687924	1.0383126154656883
706.9999999999047	0.9437456939116476	1.0384311967924413
707.2499999999045	0.9437460527813535	1.0383980938707573
707.4999999999043	0.943746499964194	1.038458765844743
707.749999999904	0.9437467233666758	1.039201162744201
707.9999999999038	0.9437469983141228	1.0399510194359476
708.2499999999036	0.9437474271202447	1.040333967148505
708.4999999999034	0.943747737768852	1.0406200907939729
708.7499999999031	0.9437478876248593	1.0407344225685464
708.9999999999029	0.9437482866141562	1.0410725271283512
709.2499999999027	0.9437485690094525	1.0415110532483076
709.4999999999025	0.9437488098449223	1.0416460402940697
709.7499999999022	0.9437490561101761	1.0418562446985493
709.999999999902	0.9437494860683352	1.0424040960368406
710.2499999999018	0.9437496956533468	1.0424989885881448
710.4999999999015	0.9437499789561452	1.0424913036428962
710.7499999999013	0.9437503218095534	1.042456662575623
710.9999999999011	0.9437507993537239	1.0426980145376015
711.2499999999009	0.943751225124527	1.0434653313272613
711.4999999999006	0.9437516139383844	1.0444904655306746
711.7499999999004	0.9437519396250904	1.0450925255038204
711.9999999999002	0.9437523027528448	1.0459577026276072
712.2499999999	0.9437526845553562	1.0466883207165183
712.4999999998997	0.9437531518670907	1.0472401011557289
712.7499999998995	0.9437536079498617	1.0476270332603375
712.9999999998993	0.9437539395660267	1.0480023371812366
713.249999999899	0.943754389859194	1.0484566071399601
713.4999999998988	0.9437547689441564	1.049399543879327
713.7499999998986	0.9437552509327894	1.0497769619383677
713.9999999998984	0.9437556556569503	1.0498638254691433
714.2499999998981	0.943755927447949	1.0500656949784597
714.4999999998979	0.9437561325802369	1.0504237033045831
714.7499999998977	0.9437565245938595	1.0508306938594554
714.9999999998975	0.9437569494778248	1.0515073415402783
715.2499999998972	0.9437571782649257	1.0519819470186509
715.499999999897	0.9437572899831672	1.0527866875379055
715.7499999998968	0.9437576850570258	1.053547221804422
715.9999999998965	0.9437580836579782	1.0537028870125733
716.2499999998963	0.9437582043350352	1.0535449473091765
716.4999999998961	0.9437584778501034	1.0535672409405916
716.7499999998959	0.9437588568746323	1.0536616689371403
716.9999999998956	0.9437592430520495	1.0540624740195719
717.2499999998954	0.94375963203515	1.0542332737796811
717.4999999998952	0.943759931656539	1.0541583449546568
717.749999999895	0.943760326301009	1.054476744331265
717.9999999998947	0.9437608063275074	1.0548172598098826
718.2499999998945	0.9437611458003753	1.054893429457437
718.4999999998943	0.9437614477882432	1.0552255373460648
718.749999999894	0.943761820086473	1.0558899216843372
718.9999999998938	0.9437621024811451	1.0568010894854418
719.2499999998936	0.9437624852918316	1.0578714904835331
719.4999999998934	0.9437627814702728	1.0582730774821274
719.7499999998931	0.9437632659253717	1.0584467239682724
719.9999999998929	0.9437637286535797	1.0588338426965722
720.2499999998927	0.9437640321068067	1.059227759126332
720.4999999998925	0.9437644569493128	1.0595138150924517
720.7499999998922	0.9437647827633321	1.0600245476573718
720.999999999892	0.9437652151945874	1.06045079810609
721.2499999998918	0.9437654403142326	1.0613166732587653
721.4999999998915	0.9437657338173411	1.062015789151832
721.7499999998913	0.9437658793522665	1.06223768389251
721.9999999998911	0.9437662937226167	1.062518644473576
722.2499999998909	0.9437666785473022	1.0633819795917623
722.4999999998906	0.9437671048476052	1.0641539320944868
722.7499999998904	0.9437674600148575	1.0650301217994202
722.9999999998902	0.9437677613152924	1.0654621488430678
723.24999999989	0.9437682217203776	1.0657138100628443
723.4999999998897	0.9437685261999491	1.0659910526510097
723.7499999998895	0.9437687410303273	1.0660618607221342
723.9999999998893	0.9437691361501304	1.0656726459293735
724.249999999889	0.9437694833305441	1.0657593133696368
724.4999999998888	0.9437698039792624	1.0660483200982187
724.7499999998886	0.9437701993638568	1.0665897304089222
724.9999999998884	0.9437704638380284	1.0670435010003603
725.2499999998881	0.9437706833159111	1.067123048417049
725.4999999998879	0.9437709956656027	1.0672104907062867
725.7499999998877	0.9437713405770349	1.0678404777289057
725.9999999998875	0.9437717345129788	1.0682485094688396
726.2499999998872	0.9437719487261003	1.0686545429517724
726.499999999887	0.9437723139420717	1.0692344764386699
726.7499999998868	0.9437725770842204	1.0697659477053956
726.9999999998865	0.9437728764221284	1.0702239108016736
727.2499999998863	0.9437731952686707	1.070385455266529
727.4999999998861	0.9437733371996431	1.070133971567016
727.7499999998859	0.9437734805915533	1.0703306732851392
727.9999999998856	0.9437737877750836	1.0710040765328956
728.2499999998854	0.9437741603883497	1.0716318596254661
728.4999999998852	0.943774359223046	1.0724234650744293
728.749999999885	0.9437748183675958	1.0731371853324834
728.9999999998847	0.9437752008167202	1.0738259777250752
729.2499999998845	0.9437755876735917	1.0746313818537503
729.4999999998843	0.9437760916864699	1.0751651290612037
729.749999999884	0.9437763729440475	1.0754464362042144
729.9999999998838	0.9437766138612377	1.0762915571347877
730.2499999998836	0.9437770452842763	1.0770595258829874
730.4999999998834	0.943777265918255	1.0775538576428987
730.7499999998831	0.9437776413864252	1.0777075575884365
730.9999999998829	0.9437777694167906	1.0776437827572019
731.2499999998827	0.9437781664013114	1.077638366990339
731.4999999998824	0.9437785673464566	1.0780343972491468
731.7499999998822	0.943779031921574	1.0781246280083898
731.999999999882	0.9437793923766167	1.078555979129502
732.2499999998818	0.943779620182659	1.0792697540894318
732.4999999998815	0.9437799697728431	1.0799177635957036
732.7499999998813	0.9437802733568775	1.0802555106272176
732.9999999998811	0.9437804082856387	1.0804394603424223
733.2499999998809	0.9437806357832405	1.0803150446690715
733.4999999998806	0.9437809877238457	1.0807837001582339
733.7499999998804	0.9437813038804457	1.0812560212784816
733.9999999998802	0.9437817505262468	1.0814164710828347
734.24999999988	0.9437820180404843	1.0815355148838948
734.4999999998797	0.9437822444754738	1.0818073240656425
734.7499999998795	0.9437826874583668	1.0818699155904972
734.9999999998793	0.9437830206678056	1.0820876954290681
735.249999999879	0.9437833226951643	1.0821492433475648
735.4999999998788	0.9437834922133098	1.082624764126145
735.7499999998786	0.9437839203992704	1.083739626072881
735.9999999998784	0.9437841322694229	1.084773484152652
736.2499999998781	0.9437844924395838	1.085377162801335
736.4999999998779	0.9437848655341979	1.0859839258675525
736.7499999998777	0.9437852555785882	1.086411578666022
736.9999999998774	0.9437855557305307	1.0869537980300594
737.2499999998772	0.943785887093407	1.0875315024865628
737.499999999877	0.9437862211310657	1.0877710271719474
737.7499999998768	0.9437866203013331	1.0882519953992384
737.9999999998765	0.9437868705144844	1.0890196357223108
738.2499999998763	0.9437870592403945	1.0893868880193913
738.4999999998761	0.9437874673733622	1.089456577862723
738.7499999998759	0.9437878335984614	1.0896141128514418
738.9999999998756	0.9437881568224438	1.0899452219279668
739.2499999998754	0.9437886304070064	1.0908601509115505
739.4999999998752	0.9437889548136944	1.0916193656296669
739.749999999875	0.9437893010733869	1.0920481949055019
739.9999999998747	0.9437895858959859	1.092558322983103
740.2499999998745	0.9437899590103451	1.0930432406238786
740.4999999998743	0.9437901803394229	1.093013356547645
740.749999999874	0.9437904462646718	1.09299822690429
740.9999999998738	0.9437908257027678	1.092798969399884
741.2499999998736	0.9437910544442523	1.092995789735839
741.4999999998734	0.9437912625301298	1.0935312497331755
741.7499999998731	0.9437915646508315	1.0938004708909914
741.9999999998729	0.9437917897728122	1.093637918405503
742.2499999998727	0.9437920741308855	1.093891038890863
742.4999999998724	0.943792415517512	1.0941657793285149
742.7499999998722	0.9437926270834579	1.0947395433767728
742.999999999872	0.9437929569900236	1.0953230647989218
743.2499999998718	0.9437934283556031	1.0959304084147785
743.4999999998715	0.9437938168123433	1.09675805754243
743.7499999998713	0.9437941319969534	1.097700928578374
743.9999999998711	0.9437945935107982	1.097852760904389
744.2499999998709	0.9437950551226036	1.0979396944056456
744.4999999998706	0.9437954164177985	1.0981274659014206
744.7499999998704	0.9437958058786937	1.0985418858383642
744.9999999998702	0.9437961000889582	1.0992037894277924
745.2499999998699	0.9437964437349713	1.0998239612025196
745.4999999998697	0.9437968348838274	1.1001713684913905
745.7499999998695	0.9437972142497446	1.100925048251963
745.9999999998693	0.9437974651563409	1.1015711440859242
746.249999999869	0.9437978442556162	1.1019402337014896
746.4999999998688	0.9437980528766077	1.1024516095661034
746.7499999998686	0.9437984239770408	1.1031418658901748
746.9999999998684	0.943798595854873	1.1039908710723783
747.2499999998681	0.9437986548171802	1.104820994693507
747.4999999998679	0.9437988155697833	1.1049727933802922
747.7499999998677	0.9437990930744722	1.1048513559219901
747.9999999998674	0.9437994148465031	1.1049965924204412
748.2499999998672	0.9437997242295411	1.1049378563602863
748.499999999867	0.9438000514962243	1.104942641646406
748.7499999998668	0.9438003749545882	1.1051656960062157
748.9999999998665	0.943800781876438	1.105511044344965
749.2499999998663	0.9438010128308302	1.1060572530710622
749.4999999998661	0.9438012394138013	1.1065766466953817
749.7499999998658	0.9438014574134489	1.1065114881188352
749.9999999998656	0.9438017807025855	1.106746195512762

